Three-Dimensional Vehicle Dynamics State Estimation for High-Speed Race Cars under varying Signal Quality

This work aims to present a three-dimensional vehicle dynamics state estimation under varying signal quality. Few researchers have investigated the impact of three-dimensional road geometries on the state estimation and, thus, neglect road inclination and banking. Especially considering high velocities and accelerations, the literature does not address these effects. Therefore, we compare two- and three-dimensional state estimation schemes to outline the impact of road geometries. We use an Extended Kalman Filter with a point-mass motion model and extend it by an additional formulation of reference angles. Furthermore, virtual velocity measurements significantly improve the estimation of road angles and the vehicle's side slip angle. We highlight the importance of steady estimations for vehicle motion control algorithms and demonstrate the challenges of degraded signal quality and Global Navigation Satellite System dropouts. The proposed adaptive covariance facilitates a smooth estimation and enables stable controller behavior. The developed state estimation has been deployed on a high-speed autonomous race car at various racetracks. Our findings indicate that our approach outperforms state-of-the-art vehicle dynamics state estimators and an industry-grade Inertial Navigation System. Further studies are needed to investigate the performance under varying track conditions and on other vehicle types.

==> data/monza_acor.csv <==
__time,/core/state/cpp/ekf_2d/odometry/header/header/stamp,/core/state/cpp/ekf_2d/odometry/pose/covariance[0;0],/core/state/cpp/ekf_2d/odometry/pose/covariance[0;1],/core/state/cpp/ekf_2d/odometry/pose/covariance[0;2],/core/state/cpp/ekf_2d/odometry/pose/covariance[0;3],/core/state/cpp/ekf_2d/odometry/pose/covariance[0;4],/core/state/cpp/ekf_2d/odometry/pose/covariance[0;5],/core/state/cpp/ekf_2d/odometry/pose/covariance[1;1],/core/state/cpp/ekf_2d/odometry/pose/covariance[1;2],/core/state/cpp/ekf_2d/odometry/pose/covariance[1;3],/core/state/cpp/ekf_2d/odometry/pose/covariance[1;4],/core/state/cpp/ekf_2d/odometry/pose/covariance[1;5],/core/state/cpp/ekf_2d/odometry/pose/covariance[2;2],/core/state/cpp/ekf_2d/odometry/pose/covariance[2;3],/core/state/cpp/ekf_2d/odometry/pose/covariance[2;4],/core/state/cpp/ekf_2d/odometry/pose/covariance[2;5],/core/state/cpp/ekf_2d/odometry/pose/covariance[3;3],/core/state/cpp/ekf_2d/odometry/pose/covariance[3;4],/core/state/cpp/ekf_2d/odometry/pose/covariance[3;5],/core/state/cpp/ekf_2d/odometry/pose/covariance[4;4],/core/state/cpp/ekf_2d/odometry/pose/covariance[4;5],/core/state/cpp/ekf_2d/odometry/pose/covariance[5;5],/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/pitch,/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/roll,/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/w,/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/x,/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/y,/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/yaw,/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/z,/core/state/cpp/ekf_2d/odometry/pose/pose/position/x,/core/state/cpp/ekf_2d/odometry/pose/pose/position/y,/core/state/cpp/ekf_2d/odometry/pose/pose/position/z,/core/state/cpp/ekf_2d/odometry/twist/covariance[0;0],/core/state/cpp/ekf_2d/odometry/twist/covariance[0;1],/core/state/cpp/ekf_2d/odometry/twist/covariance[0;2],/core/state/cpp/ekf_2d/odometry/twist/covariance[0;3],/core/state/cpp/ekf_2d/odometry/twist/covariance[0;4],/core/state/cpp/ekf_2d/odometry/twist/covariance[0;5],/core/state/cpp/ekf_2d/odometry/twist/covariance[1;1],/core/state/cpp/ekf_2d/odometry/twist/covariance[1;2],/core/state/cpp/ekf_2d/odometry/twist/covariance[1;3],/core/state/cpp/ekf_2d/odometry/twist/covariance[1;4],/core/state/cpp/ekf_2d/odometry/twist/covariance[1;5],/core/state/cpp/ekf_2d/odometry/twist/covariance[2;2],/core/state/cpp/ekf_2d/odometry/twist/covariance[2;3],/core/state/cpp/ekf_2d/odometry/twist/covariance[2;4],/core/state/cpp/ekf_2d/odometry/twist/covariance[2;5],/core/state/cpp/ekf_2d/odometry/twist/covariance[3;3],/core/state/cpp/ekf_2d/odometry/twist/covariance[3;4],/core/state/cpp/ekf_2d/odometry/twist/covariance[3;5],/core/state/cpp/ekf_2d/odometry/twist/covariance[4;4],/core/state/cpp/ekf_2d/odometry/twist/covariance[4;5],/core/state/cpp/ekf_2d/odometry/twist/covariance[5;5],/core/state/cpp/ekf_2d/odometry/twist/twist/angular/x,/core/state/cpp/ekf_2d/odometry/twist/twist/angular/y,/core/state/cpp/ekf_2d/odometry/twist/twist/angular/z,/core/state/cpp/ekf_2d/odometry/twist/twist/linear/x,/core/state/cpp/ekf_2d/odometry/twist/twist/linear/y,/core/state/cpp/ekf_2d/odometry/twist/twist/linear/z,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_1_psi,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_1_x,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_1_y,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_2_psi,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_2_x,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_2_y,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_3_psi,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_3_x,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_3_y,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_4_psi,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_4_x,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_4_y,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_5_psi,/debug/StateEstimationNode__StateEstimation2DEKF__0/R_loc_6_psi,/debug/StateEstimationNode__StateEstimation2DEKF__0/overall_state,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/odometry_1/x,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/odometry_1/y,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/odometry_1/z,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/odometry_2/x,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/odometry_2/y,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/odometry_2/z,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/odometry_3/x,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/odometry_3/y,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/odometry_3/z,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/orientation_1/x,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/orientation_1/y,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/orientation_1/z,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/orientation_2/x,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/orientation_2/y,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/orientation_2/z,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/orientation_3/x,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/orientation_3/y,/debug/StateEstimationNode__StateEstimation2DEKF__0/position/orientation_3/z,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_lin_vel_1_vx_mps,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_lin_vel_1_vy_mps,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_lin_vel_2_vx_mps,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_lin_vel_2_vy_mps,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_lin_vel_3_vx_mps,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_lin_vel_3_vy_mps,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_1_d_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_1_psi_rad,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_1_s_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_1_x_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_1_y_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_2_d_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_2_psi_rad,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_2_s_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_2_x_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_2_y_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_3_d_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_3_psi_rad,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_3_s_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_3_x_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_3_y_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_4_d_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_4_psi_rad,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_4_s_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_4_x_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_4_y_m,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_5_psi_rad,/debug/StateEstimationNode__StateEstimation2DEKF__0/res_loc_6_psi_rad,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_imu_1,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_imu_2,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_imu_3,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_lin_vel_1,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_lin_vel_2,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_lin_vel_3,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_orientation_1,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_orientation_2,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_orientation_3,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_orientation_4,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_orientation_5,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_orientation_6,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_pos_1,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_pos_2,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_pos_3,/debug/StateEstimationNode__StateEstimation2DEKF__0/valid_pos_4,acor/core/state/cpp/ekf_2d/odometry/header/header/stamp,acor/core/state/cpp/ekf_2d/odometry/pose/covariance[0;0],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[0;1],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[0;2],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[0;3],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[0;4],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[0;5],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[1;1],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[1;2],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[1;3],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[1;4],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[1;5],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[2;2],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[2;3],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[2;4],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[2;5],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[3;3],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[3;4],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[3;5],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[4;4],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[4;5],acor/core/state/cpp/ekf_2d/odometry/pose/covariance[5;5],acor/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/pitch,acor/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/roll,acor/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/w,acor/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/x,acor/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/y,acor/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/yaw,acor/core/state/cpp/ekf_2d/odometry/pose/pose/orientation/z,acor/core/state/cpp/ekf_2d/odometry/pose/pose/position/x,acor/core/state/cpp/ekf_2d/odometry/pose/pose/position/y,acor/core/state/cpp/ekf_2d/odometry/pose/pose/position/z,acor/core/state/cpp/ekf_2d/odometry/twist/covariance[0;0],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[0;1],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[0;2],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[0;3],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[0;4],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[0;5],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[1;1],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[1;2],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[1;3],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[1;4],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[1;5],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[2;2],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[2;3],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[2;4],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[2;5],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[3;3],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[3;4],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[3;5],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[4;4],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[4;5],acor/core/state/cpp/ekf_2d/odometry/twist/covariance[5;5],acor/core/state/cpp/ekf_2d/odometry/twist/twist/angular/x,acor/core/state/cpp/ekf_2d/odometry/twist/twist/angular/y,acor/core/state/cpp/ekf_2d/odometry/twist/twist/angular/z,acor/core/state/cpp/ekf_2d/odometry/twist/twist/linear/x,acor/core/state/cpp/ekf_2d/odometry/twist/twist/linear/y,acor/core/state/cpp/ekf_2d/odometry/twist/twist/linear/z
86.670000,86.670000000,0.724869699,0.144889318,0.000000000,0.000000000,0.000000000,0.000000000,0.680376602,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032437,0.000000000,0.000000000,-0.340023632,0.000000000,0.000000000,-2.447708600,0.940416891,236.910963614,354.539988881,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.006335378,36.125806386,-0.523072694,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,236.837341309,353.356628418,2.686973810,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450065374,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.670000000,1.060036608,0.205527872,0.000000000,0.000000000,0.000000000,0.000000000,0.964452595,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014757,0.000000000,0.000000000,-0.333760154,0.000000000,0.000000000,-2.461013340,0.942658029,239.742898660,356.611459254,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.006335378,35.575123066,0.285347141,0.000000000
86.680000,86.680000000,0.728736941,0.145482053,0.000000000,0.000000000,0.000000000,0.000000000,0.683974445,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032452,0.000000000,0.000000000,-0.339987404,0.000000000,0.000000000,-2.447785646,0.940429989,236.629894830,354.312975472,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.007704630,36.009774309,-0.523531058,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,236.837341309,353.356628418,2.686973810,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450065374,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.680000000,1.064823069,0.206432898,0.000000000,0.000000000,0.000000000,0.000000000,0.968834102,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014772,0.000000000,0.000000000,-0.333723839,0.000000000,0.000000000,-2.461090386,0.942670886,239.468201372,356.385387406,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.007704630,35.459028703,0.284846348,0.000000000
86.690000,86.690000000,0.732619617,0.146074521,0.000000000,0.000000000,0.000000000,0.000000000,0.687586755,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032467,0.000000000,0.000000000,-0.339931255,0.000000000,0.000000000,-2.447905056,0.940450287,236.349697699,354.086729232,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.011941052,35.894534094,-0.523563056,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,236.837341309,353.356628418,2.686973810,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450065374,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.690000000,1.069624794,0.207339764,0.000000000,0.000000000,0.000000000,0.000000000,0.973229762,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014787,0.000000000,0.000000000,-0.333667556,0.000000000,0.000000000,-2.461209796,0.942690809,239.194385867,356.160071063,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.011941052,35.343691960,0.284748586,0.000000000
86.700000,86.700000000,0.736517780,0.146666707,0.000000000,0.000000000,0.000000000,0.000000000,0.691213566,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032482,0.000000000,0.000000000,-0.339859423,0.000000000,0.000000000,-2.448057814,0.940476248,236.070359424,353.861253518,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.015275782,35.779155507,-0.521872700,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,236.837341309,353.356628418,2.686973810,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450065374,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.700000000,1.074441816,0.208248466,0.000000000,0.000000000,0.000000000,0.000000000,0.977639603,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014802,0.000000000,0.000000000,-0.333595554,0.000000000,0.000000000,-2.461362554,0.942716292,238.921439393,355.935513750,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.015275782,35.228189896,0.286354797,0.000000000
86.710000,86.710000000,0.740431473,0.147258586,0.000000000,0.000000000,0.000000000,0.000000000,0.694854934,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032497,0.000000000,0.000000000,-0.339787908,0.000000000,0.000000000,-2.448209897,0.940502088,235.791884766,353.636545047,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.015208234,35.662667078,-0.518232067,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,235.452590942,352.191986084,2.690644979,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450931787,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.710000000,1.079274167,0.209158996,0.000000000,0.000000000,0.000000000,0.000000000,0.982063657,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014817,0.000000000,0.000000000,-0.333523867,0.000000000,0.000000000,-2.461514637,0.942741656,238.649366667,355.711712123,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.015208234,35.111578550,0.289911638,0.000000000
86.720000,86.720000000,0.744360730,0.147850123,0.000000000,0.000000000,0.000000000,0.000000000,0.698510930,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032512,0.000000000,0.000000000,-0.339728635,0.000000000,0.000000000,-2.448335939,0.940523500,235.514295105,353.412595457,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.012604268,35.545967922,-0.514322603,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,235.452590942,352.191986084,2.690644979,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450931787,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.720000000,1.084121871,0.210071343,0.000000000,0.000000000,0.000000000,0.000000000,0.986501968,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014832,0.000000000,0.000000000,-0.333464454,0.000000000,0.000000000,-2.461640679,0.942762673,238.378188957,355.488657536,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.012604268,34.994777534,0.293751641,0.000000000
86.730000,86.730000000,0.748305588,0.148441293,0.000000000,0.000000000,0.000000000,0.000000000,0.702181616,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032527,0.000000000,0.000000000,-0.339685625,0.000000000,0.000000000,-2.448427397,0.940539035,235.237599816,353.189396548,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.009145817,35.430568833,-0.511658691,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,235.452590942,352.191986084,2.690644979,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450931787,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.730000000,1.088984957,0.210985500,0.000000000,0.000000000,0.000000000,0.000000000,0.990954573,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014847,0.000000000,0.000000000,-0.333421342,0.000000000,0.000000000,-2.461732137,0.942777921,238.107915526,355.266341663,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.009145817,34.879304540,0.296365142,0.000000000
86.740000,86.740000000,0.752266080,0.149032085,0.000000000,0.000000000,0.000000000,0.000000000,0.705867031,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032542,0.000000000,0.000000000,-0.339659871,0.000000000,0.000000000,-2.448482163,0.940548336,234.961788818,352.966939825,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.005476568,35.316391550,-0.510804024,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,235.452590942,352.191986084,2.690644979,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450931787,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.740000000,1.093863452,0.211901463,0.000000000,0.000000000,0.000000000,0.000000000,0.995421500,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014862,0.000000000,0.000000000,-0.333395526,0.000000000,0.000000000,-2.461786903,0.942787051,237.838536183,355.044756146,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.005476568,34.765083004,0.297189619,0.000000000
86.750000,86.750000000,0.756242248,0.149622486,0.000000000,0.000000000,0.000000000,0.000000000,0.709567209,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032557,0.000000000,0.000000000,-0.339652199,0.000000000,0.000000000,-2.448498477,0.940551107,234.686849420,352.745221150,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.001631429,35.201925600,-0.512667705,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,235.452590942,352.191986084,2.690644979,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450931787,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.750000000,1.098757384,0.212819230,0.000000000,0.000000000,0.000000000,0.000000000,0.999902774,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014877,0.000000000,0.000000000,-0.333387835,0.000000000,0.000000000,-2.461803217,0.942789770,237.570038182,354.823897016,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,-0.001631429,34.650603873,0.295316943,0.000000000
86.760000,86.760000000,0.760234157,0.150212471,0.000000000,0.000000000,0.000000000,0.000000000,0.713282192,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032572,0.000000000,0.000000000,-0.339658153,0.000000000,0.000000000,-2.448485815,0.940548956,234.412775054,352.524252643,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.001266207,35.086867054,-0.517640379,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,234.107894897,351.172393799,2.494903803,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450035810,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.760000000,1.103666793,0.213738794,0.000000000,0.000000000,0.000000000,0.000000000,1.004398425,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014892,0.000000000,0.000000000,-0.333393804,0.000000000,0.000000000,-2.461790555,0.942787660,237.302415117,354.603776479,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.001266207,34.535555558,0.290351251,0.000000000
86.770000,86.770000000,0.764241884,0.150802011,0.000000000,0.000000000,0.000000000,0.000000000,0.717012021,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032587,0.000000000,0.000000000,-0.339667865,0.000000000,0.000000000,-2.448465164,0.940545449,234.139556818,352.304054063,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.002065128,34.973102341,-0.523324469,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,234.107894897,351.172393799,2.494903803,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450035810,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.770000000,1.108591724,0.214660143,0.000000000,0.000000000,0.000000000,0.000000000,1.008908482,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014907,0.000000000,0.000000000,-0.333403539,0.000000000,0.000000000,-2.461769904,0.942784217,237.035658350,354.384414410,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.002065128,34.421807530,0.284678545,0.000000000
86.780000,86.780000000,0.768265471,0.151391095,0.000000000,0.000000000,0.000000000,0.000000000,0.720756727,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032602,0.000000000,0.000000000,-0.339676525,0.000000000,0.000000000,-2.448446748,0.940542321,233.867181948,352.084620460,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.001841565,34.862284762,-0.526522451,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,234.107894897,351.172393799,2.494903803,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450035810,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.780000000,1.113532205,0.215583276,0.000000000,0.000000000,0.000000000,0.000000000,1.013432968,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014922,0.000000000,0.000000000,-0.333412220,0.000000000,0.000000000,-2.461751488,0.942781147,236.769755051,354.165806031,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.001841565,34.311004832,0.281490716,0.000000000
86.790000,86.790000000,0.772304907,0.151979727,0.000000000,0.000000000,0.000000000,0.000000000,0.724516353,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032617,0.000000000,0.000000000,-0.339687794,0.000000000,0.000000000,-2.448422786,0.940538251,233.595643138,351.865914522,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.002396242,34.753680364,-0.527038233,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,234.107894897,351.172393799,2.494903803,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450035810,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.790000000,1.118488247,0.216508198,0.000000000,0.000000000,0.000000000,0.000000000,1.017971913,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014937,0.000000000,0.000000000,-0.333423516,0.000000000,0.000000000,-2.461727526,0.942777152,236.504697420,353.947914128,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.002396242,34.202419796,0.280988144,0.000000000
86.800000,86.800000000,0.776360184,0.152567906,0.000000000,0.000000000,0.000000000,0.000000000,0.728290949,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032632,0.000000000,0.000000000,-0.339708813,0.000000000,0.000000000,-2.448378090,0.940530660,233.324941685,351.647900004,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.004469615,34.645104620,-0.527079870,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,234.107894897,351.172393799,2.494903803,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.450035810,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.800000000,1.123459856,0.217434912,0.000000000,0.000000000,0.000000000,0.000000000,1.022525350,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014952,0.000000000,0.000000000,-0.333444585,0.000000000,0.000000000,-2.461682830,0.942769701,236.240486270,353.730702444,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.004469615,34.093880167,0.280971146,0.000000000
86.810000,86.810000000,0.780431332,0.153155609,0.000000000,0.000000000,0.000000000,0.000000000,0.732080572,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032647,0.000000000,0.000000000,-0.339746334,0.000000000,0.000000000,-2.448298304,0.940517107,233.055084870,351.430567521,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.007978598,34.535561822,-0.528135364,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,232.451202393,349.503814697,1.163814664,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.449777365,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.810000000,1.128447060,0.218363411,0.000000000,0.000000000,0.000000000,0.000000000,1.027093313,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014967,0.000000000,0.000000000,-0.333482194,0.000000000,0.000000000,-2.461603044,0.942756398,235.977128758,353.514161497,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.007978598,33.984401841,0.279959632,0.000000000
86.820000,86.820000000,0.784518405,0.153742804,0.000000000,0.000000000,0.000000000,0.000000000,0.735885285,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032662,0.000000000,0.000000000,-0.339802047,0.000000000,0.000000000,-2.448179828,0.940496980,232.786081194,351.213921686,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.011847575,34.425881752,-0.530027000,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,232.451202393,349.503814697,1.163814664,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.449777365,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.820000000,1.133449891,0.219293683,0.000000000,0.000000000,0.000000000,0.000000000,1.031675842,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014982,0.000000000,0.000000000,-0.333538041,0.000000000,0.000000000,-2.461484568,0.942736642,235.714633444,353.298295787,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.011847575,33.874817511,0.278133295,0.000000000
86.830000,86.830000000,0.788621443,0.154329466,0.000000000,0.000000000,0.000000000,0.000000000,0.739705141,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032677,0.000000000,0.000000000,-0.339869731,0.000000000,0.000000000,-2.448035895,0.940472523,232.517934612,350.997959567,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.014393307,34.317309405,-0.531875648,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,232.451202393,349.503814697,1.163814664,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.449777365,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.830000000,1.138468379,0.220225722,0.000000000,0.000000000,0.000000000,0.000000000,1.036272970,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014997,0.000000000,0.000000000,-0.333605885,0.000000000,0.000000000,-2.461340635,0.942712636,235.453004245,353.083102329,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.014393307,33.766361484,0.276363964,0.000000000
86.840000,86.840000000,0.792740470,0.154915583,0.000000000,0.000000000,0.000000000,0.000000000,0.743540188,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032692,0.000000000,0.000000000,-0.339941110,0.000000000,0.000000000,-2.447884099,0.940446725,232.250642196,350.782667148,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.015179637,34.210262329,-0.532727474,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,232.451202393,349.503814697,1.163814664,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.449777365,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.840000000,1.143502547,0.221159525,0.000000000,0.000000000,0.000000000,0.000000000,1.040884730,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015012,0.000000000,0.000000000,-0.333677435,0.000000000,0.000000000,-2.461188839,0.942687313,235.192238046,352.868567148,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.015179637,33.659437096,0.275595770,0.000000000
86.850000,86.850000000,0.796875500,0.155501149,0.000000000,0.000000000,0.000000000,0.000000000,0.747390471,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032707,0.000000000,0.000000000,-0.340015902,0.000000000,0.000000000,-2.447725040,0.940419686,231.984200080,350.568025158,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.015905842,34.104193476,-0.532375413,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,231.142654419,348.421081543,1.179574251,0.000000000,0.000000000,0.000000000,238.076766968,354.596588135,1.312394381,0.000000000,0.000000000,-2.449777365,0.000000000,0.000000000,0.000000000,-0.022354312,-0.001618939,-2.446476936,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.850000000,1.148552413,0.222095092,0.000000000,0.000000000,0.000000000,0.000000000,1.045511150,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015027,0.000000000,0.000000000,-0.333752405,0.000000000,0.000000000,-2.461029780,0.942660773,234.932330726,352.654671026,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.015905842,33.553496813,0.276035443,0.000000000
86.860000,86.860000000,0.801026550,0.156086150,0.000000000,0.000000000,0.000000000,0.000000000,0.751256042,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032722,0.000000000,0.000000000,-0.340100790,0.000000000,0.000000000,-2.447544505,0.940388990,231.718609794,350.354016412,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.018053522,33.998678490,-0.531771595,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,231.142654419,348.421081543,1.179574251,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.449777365,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.860000000,1.153617996,0.223032421,0.000000000,0.000000000,0.000000000,0.000000000,1.050152266,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015042,0.000000000,0.000000000,-0.333837495,0.000000000,0.000000000,-2.460849245,0.942630642,234.673283586,352.441396758,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.018053522,33.448127774,0.276738682,0.000000000
86.870000,86.870000000,0.805193646,0.156670569,0.000000000,0.000000000,0.000000000,0.000000000,0.755136955,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032737,0.000000000,0.000000000,-0.340200671,0.000000000,0.000000000,-2.447332075,0.940352861,231.453873065,350.140630010,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.021243007,33.893624679,-0.531754104,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,231.142654419,348.421081543,1.179574251,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.449777365,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.870000000,1.158699320,0.223971507,0.000000000,0.000000000,0.000000000,0.000000000,1.054808111,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015057,0.000000000,0.000000000,-0.333937615,0.000000000,0.000000000,-2.460636815,0.942595178,234.415098207,352.228733424,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.021243007,33.343245716,0.276873126,0.000000000
86.880000,86.880000000,0.809376821,0.157254390,0.000000000,0.000000000,0.000000000,0.000000000,0.759033260,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032752,0.000000000,0.000000000,-0.340315901,0.000000000,0.000000000,-2.447086993,0.940311165,231.189989151,349.927859393,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.024508210,33.788459073,-0.532662256,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,231.142654419,348.421081543,1.179574251,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.449777365,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.880000000,1.163796410,0.224912346,0.000000000,0.000000000,0.000000000,0.000000000,1.059478717,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015072,0.000000000,0.000000000,-0.334053119,0.000000000,0.000000000,-2.460391733,0.942554250,234.157773761,352.016674473,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.024508210,33.238278290,0.276099863,0.000000000
86.890000,86.890000000,0.813576118,0.157837588,0.000000000,0.000000000,0.000000000,0.000000000,0.762945009,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032767,0.000000000,0.000000000,-0.340443681,0.000000000,0.000000000,-2.446815202,0.940264909,230.926959640,349.715704153,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.027179075,33.682787394,-0.535141196,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,231.142654419,348.421081543,1.179574251,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.449777365,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.890000000,1.168909297,0.225854931,0.000000000,0.000000000,0.000000000,0.000000000,1.064164119,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015087,0.000000000,0.000000000,-0.334181204,0.000000000,0.000000000,-2.460119942,0.942508845,233.901311829,351.805219478,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.027179075,33.132826424,0.273770457,0.000000000
86.900000,86.900000000,0.817791597,0.158420136,0.000000000,0.000000000,0.000000000,0.000000000,0.766872253,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032782,0.000000000,0.000000000,-0.340580927,0.000000000,0.000000000,-2.446523265,0.940215205,230.664783696,349.504173000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.029193712,33.577121338,-0.539369028,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,231.142654419,348.421081543,1.179574251,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.449777365,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.900000000,1.174038018,0.226799252,0.000000000,0.000000000,0.000000000,0.000000000,1.068864350,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015102,0.000000000,0.000000000,-0.334318778,0.000000000,0.000000000,-2.459828005,0.942460055,233.645711692,351.594377158,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.029193712,33.027396519,0.269703179,0.000000000
86.910000,86.910000000,0.822023314,0.159002012,0.000000000,0.000000000,0.000000000,0.000000000,0.770815034,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032797,0.000000000,0.000000000,-0.340724267,0.000000000,0.000000000,-2.446218347,0.940163270,230.403453965,349.293274514,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.030491758,33.471642112,-0.544022481,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,229.827972412,347.288635254,1.202901840,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.448593140,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.910000000,1.179182609,0.227745303,0.000000000,0.000000000,0.000000000,0.000000000,1.073579438,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015117,0.000000000,0.000000000,-0.334462460,0.000000000,0.000000000,-2.459523087,0.942409074,233.390966111,351.384156191,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.030491758,32.922163994,0.265217347,0.000000000
86.920000,86.920000000,0.826271315,0.159583194,0.000000000,0.000000000,0.000000000,0.000000000,0.774773399,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032812,0.000000000,0.000000000,-0.340871249,0.000000000,0.000000000,-2.445905666,0.940109989,230.142968624,349.083007860,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.031268164,33.365531660,-0.547684682,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,229.827972412,347.288635254,1.202901840,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.448593140,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.920000000,1.184343100,0.228693077,0.000000000,0.000000000,0.000000000,0.000000000,1.078309415,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015132,0.000000000,0.000000000,-0.334609793,0.000000000,0.000000000,-2.459210406,0.942356772,233.137073251,351.174555766,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.031268164,32.816306576,0.261726957,0.000000000
86.930000,86.930000000,0.830535634,0.160163653,0.000000000,0.000000000,0.000000000,0.000000000,0.778747418,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032827,0.000000000,0.000000000,-0.341020093,0.000000000,0.000000000,-2.445589003,0.940056007,229.883340088,348.873367955,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.031666291,33.258705797,-0.550339424,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,229.827972412,347.288635254,1.202901840,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.448593140,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.930000000,1.189519519,0.229642565,0.000000000,0.000000000,0.000000000,0.000000000,1.083054323,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015147,0.000000000,0.000000000,-0.334758993,0.000000000,0.000000000,-2.458893743,0.942303781,232.884045461,350.965570635,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.031666291,32.709737024,0.259246134,0.000000000
86.940000,86.940000000,0.834816309,0.160743356,0.000000000,0.000000000,0.000000000,0.000000000,0.782737160,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032842,0.000000000,0.000000000,-0.341169086,0.000000000,0.000000000,-2.445272007,0.940001944,229.624580723,348.664351139,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.031699554,33.152650762,-0.552425918,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,229.827972412,347.288635254,1.202901840,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.448593140,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.940000000,1.194711894,0.230593756,0.000000000,0.000000000,0.000000000,0.000000000,1.087814203,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015162,0.000000000,0.000000000,-0.334908342,0.000000000,0.000000000,-2.458576747,0.942250711,232.631895054,350.757196974,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.031699554,32.603938624,0.257333661,0.000000000
86.950000,86.950000000,0.839113371,0.161322290,0.000000000,0.000000000,0.000000000,0.000000000,0.786742673,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032857,0.000000000,0.000000000,-0.341318119,0.000000000,0.000000000,-2.444954908,0.939947840,229.366687908,348.455948551,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.031709919,33.048460536,-0.554035149,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,228.562500000,346.223205566,1.196455598,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.445304394,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.950000000,1.199920249,0.231546646,0.000000000,0.000000000,0.000000000,0.000000000,1.092589086,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015177,0.000000000,0.000000000,-0.335057732,0.000000000,0.000000000,-2.458259648,0.942197600,232.380619292,350.549425958,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.031709919,32.500005173,0.255898426,0.000000000
86.960000,86.960000000,0.843426836,0.161900452,0.000000000,0.000000000,0.000000000,0.000000000,0.790763995,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032872,0.000000000,0.000000000,-0.341469764,0.000000000,0.000000000,-2.444632231,0.939892760,229.109650007,348.248145069,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.032267750,32.945703353,-0.555191215,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,228.562500000,346.223205566,1.196455598,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.445304394,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.960000000,1.205144604,0.232501238,0.000000000,0.000000000,0.000000000,0.000000000,1.097379000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015192,0.000000000,0.000000000,-0.335209740,0.000000000,0.000000000,-2.457936971,0.942143529,232.130206341,350.342242619,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.032267750,32.397509337,0.254919334,0.000000000
86.970000,86.970000000,0.847756725,0.162477835,0.000000000,0.000000000,0.000000000,0.000000000,0.794801165,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032887,0.000000000,0.000000000,-0.341627505,0.000000000,0.000000000,-2.444296564,0.939835437,228.853459692,348.040927109,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.033566699,32.843154723,-0.556565576,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,228.562500000,346.223205566,1.196455598,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.445304394,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.970000000,1.210384980,0.233457531,0.000000000,0.000000000,0.000000000,0.000000000,1.102183972,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015207,0.000000000,0.000000000,-0.335367859,0.000000000,0.000000000,-2.457601304,0.942087257,231.880648690,350.135633475,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.033566699,32.295232633,0.253728984,0.000000000
86.980000,86.980000000,0.852103075,0.163054419,0.000000000,0.000000000,0.000000000,0.000000000,0.798854236,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032902,0.000000000,0.000000000,-0.341796603,0.000000000,0.000000000,-2.443936705,0.939773953,228.598116240,347.834292215,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.035985852,32.739772650,-0.559074177,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,228.562500000,346.223205566,1.196455598,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.445304394,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.980000000,1.215641405,0.234415519,0.000000000,0.000000000,0.000000000,0.000000000,1.107004037,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015222,0.000000000,0.000000000,-0.335537362,0.000000000,0.000000000,-2.457241445,0.942026899,231.631945586,349.929596078,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.035985852,32.192142152,0.251417557,0.000000000
86.990000,86.990000000,0.856465945,0.163630172,0.000000000,0.000000000,0.000000000,0.000000000,0.802923265,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032917,0.000000000,0.000000000,-0.341980426,0.000000000,0.000000000,-2.443545485,0.939707076,228.343623317,347.628248822,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.039121984,32.635570594,-0.562860703,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,228.562500000,346.223205566,1.196455598,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.445304394,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,86.990000000,1.220913916,0.235375193,0.000000000,0.000000000,0.000000000,0.000000000,1.111839230,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015237,0.000000000,0.000000000,-0.335721626,0.000000000,0.000000000,-2.456850225,0.941961247,231.384100805,349.724138814,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.039121984,32.088257176,0.247845276,0.000000000
87.000000,87.000000000,0.860845394,0.164205061,0.000000000,0.000000000,0.000000000,0.000000000,0.807008311,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032932,0.000000000,0.000000000,-0.342174733,0.000000000,0.000000000,-2.443131921,0.939636340,228.089984975,347.422804621,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.041356392,32.531589590,-0.567081417,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,228.562500000,346.223205566,1.196455598,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.445304394,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,87.000000000,1.226202549,0.236336539,0.000000000,0.000000000,0.000000000,0.000000000,1.116689588,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015252,0.000000000,0.000000000,-0.335916399,0.000000000,0.000000000,-2.456436661,0.941891805,231.137118503,349.519269319,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.041356392,31.984611451,0.243850910,0.000000000
87.010000,87.010000000,0.865241459,0.164779066,0.000000000,0.000000000,0.000000000,0.000000000,0.811109426,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032947,0.000000000,0.000000000,-0.342371347,0.000000000,0.000000000,-2.442713415,0.939564719,227.837200800,347.217956504,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.041850662,32.428999103,-0.570772104,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,227.660568237,345.460571289,2.311622858,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,87.010000000,1.231507332,0.237299553,0.000000000,0.000000000,0.000000000,0.000000000,1.121555145,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015267,0.000000000,0.000000000,-0.336113486,0.000000000,0.000000000,-2.456018155,0.941821493,230.890998223,349.314984491,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.041850662,31.882360345,0.240389138,0.000000000
87.020000,87.020000000,0.869654159,0.165352179,0.000000000,0.000000000,0.000000000,0.000000000,0.815226653,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032962,0.000000000,0.000000000,-0.342565375,0.000000000,0.000000000,-2.442300384,0.939493994,227.585264028,347.013690895,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.041303062,32.328213530,-0.573657623,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,227.660568237,345.460571289,2.311622858,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,87.020000000,1.236828285,0.238264234,0.000000000,0.000000000,0.000000000,0.000000000,1.126435931,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015282,0.000000000,0.000000000,-0.336307979,0.000000000,0.000000000,-2.455605124,0.941752060,230.645733021,349.111270844,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.041303062,31.781909806,0.237729397,0.000000000
87.030000,87.030000000,0.874083509,0.165924400,0.000000000,0.000000000,0.000000000,0.000000000,0.819360029,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032977,0.000000000,0.000000000,-0.342756528,0.000000000,0.000000000,-2.441893440,0.939424272,227.334164382,346.809992061,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.040694418,32.228937151,-0.575766679,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,227.660568237,345.460571289,2.311622858,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,87.030000000,1.242165428,0.239230585,0.000000000,0.000000000,0.000000000,0.000000000,1.131331971,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015297,0.000000000,0.000000000,-0.336499592,0.000000000,0.000000000,-2.455198180,0.941683612,230.401312413,348.908112785,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.040694418,31.682963617,0.235842656,0.000000000
87.040000,87.040000000,0.878529526,0.166495724,0.000000000,0.000000000,0.000000000,0.000000000,0.823509593,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000032992,0.000000000,0.000000000,-0.342946743,0.000000000,0.000000000,-2.441488465,0.939354849,227.083893568,346.606846522,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.040497485,32.130896965,-0.577015359,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,227.660568237,345.460571289,2.311622858,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,87.040000000,1.247518779,0.240198606,0.000000000,0.000000000,0.000000000,0.000000000,1.136243295,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015312,0.000000000,0.000000000,-0.336690265,0.000000000,0.000000000,-2.454793205,0.941615455,230.157727927,348.705496946,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.040497485,31.585252112,0.234815082,0.000000000
87.050000,87.050000000,0.882992228,0.167066142,0.000000000,0.000000000,0.000000000,0.000000000,0.827675391,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000033007,0.000000000,0.000000000,-0.343139197,0.000000000,0.000000000,-2.441078691,0.939284563,226.834446786,346.404240867,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.040977421,32.034131343,-0.577644339,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,226.437377930,344.428588867,2.306212664,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,87.050000000,1.252888359,0.241168297,0.000000000,0.000000000,0.000000000,0.000000000,1.141169933,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015327,0.000000000,0.000000000,-0.336883182,0.000000000,0.000000000,-2.454383431,0.941546452,229.914974582,348.503409978,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.040977421,31.488819157,0.234409693,0.000000000
87.060000,87.060000000,0.887471631,0.167635650,0.000000000,0.000000000,0.000000000,0.000000000,0.831857467,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000033022,0.000000000,0.000000000,-0.343335639,0.000000000,0.000000000,-2.440660395,0.939212776,226.585818776,346.202161583,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.041829615,31.938815541,-0.578145273,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,226.437377930,344.428588867,2.306212664,0.000000000,0.000000000,0.000000000,232.641281128,350.095031738,1.342841864,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.022995263,-0.003040262,-2.444507360,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,87.060000000,1.258274187,0.242139658,0.000000000,0.000000000,0.000000000,0.000000000,1.146111914,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015342,0.000000000,0.000000000,-0.337080098,0.000000000,0.000000000,-2.453965135,0.941475973,229.673046941,348.301838441,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.041829615,31.393843034,0.234136861,0.000000000
87.070000,87.070000000,0.028987933,0.000196588,0.000000000,0.000000000,0.000000000,0.000000000,0.028922601,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030917,0.000000000,0.000000000,-0.342403090,0.000000000,0.000000000,-2.442645846,0.939553151,227.619790066,345.371422532,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.042796000,31.708150049,-0.143333842,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,226.437377930,344.428588867,2.306212664,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.362916708,0.003173528,-0.593210578,1.331031442,-0.661661685,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.070000000,0.552812400,0.050541215,0.000000000,0.000000000,0.000000000,0.000000000,0.529402483,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015215,0.000000000,0.000000000,-0.337251088,0.000000000,0.000000000,-2.453601884,0.941414735,229.007590164,347.503526767,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.042796000,31.450690455,0.277918470,0.000000000
87.080000,87.080000000,0.029138071,0.000187538,0.000000000,0.000000000,0.000000000,0.000000000,0.029072968,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030932,0.000000000,0.000000000,-0.342608713,0.000000000,0.000000000,-2.442208124,0.939478190,227.376135530,345.168505801,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.043772179,31.614960216,-0.142936590,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,226.437377930,344.428588867,2.306212664,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.080000000,0.555186191,0.050726656,0.000000000,0.000000000,0.000000000,0.000000000,0.531694811,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015230,0.000000000,0.000000000,-0.337457119,0.000000000,0.000000000,-2.453164162,0.941340902,228.766390962,347.301672210,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.043772179,31.357685013,0.278428418,0.000000000
87.090000,87.090000000,0.029292987,0.000177898,0.000000000,0.000000000,0.000000000,0.000000000,0.029228331,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030947,0.000000000,0.000000000,-0.342819855,0.000000000,0.000000000,-2.441758617,0.939401164,227.133285521,344.966079304,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.044950626,31.520209814,-0.142565102,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,226.437377930,344.428588867,2.306212664,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.090000000,0.557569582,0.050912407,0.000000000,0.000000000,0.000000000,0.000000000,0.533996527,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015245,0.000000000,0.000000000,-0.337668680,0.000000000,0.000000000,-2.452714656,0.941265033,228.526001611,347.100299042,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.044950626,31.263124017,0.278915552,0.000000000
87.100000,87.100000000,0.029452713,0.000167656,0.000000000,0.000000000,0.000000000,0.000000000,0.029388732,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030962,0.000000000,0.000000000,-0.343038905,0.000000000,0.000000000,-2.441292237,0.939321196,226.891253713,344.764151101,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.046638020,31.423113121,-0.142732032,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,226.437377930,344.428588867,2.306212664,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.100000000,0.559962604,0.051098458,0.000000000,0.000000000,0.000000000,0.000000000,0.536307668,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015260,0.000000000,0.000000000,-0.337888164,0.000000000,0.000000000,-2.452248276,0.941186267,228.286435871,346.899415175,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.046638020,31.166223895,0.278868522,0.000000000
87.110000,87.110000000,0.029617284,0.000156798,0.000000000,0.000000000,0.000000000,0.000000000,0.029554218,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030977,0.000000000,0.000000000,-0.343268109,0.000000000,0.000000000,-2.440804195,0.939237459,226.650057479,344.562737055,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.048804262,31.325020172,-0.142807904,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,226.437377930,344.428588867,2.306212664,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.110000000,0.562365292,0.051284799,0.000000000,0.000000000,0.000000000,0.000000000,0.538628274,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015275,0.000000000,0.000000000,-0.338117824,0.000000000,0.000000000,-2.451760233,0.941103787,228.047711289,346.699036279,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.048804262,31.068336705,0.278918023,0.000000000
87.120000,87.120000000,0.029786734,0.000145309,0.000000000,0.000000000,0.000000000,0.000000000,0.029724833,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030992,0.000000000,0.000000000,-0.343504989,0.000000000,0.000000000,-2.440299763,0.939150852,226.409708842,344.361838422,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.050443201,31.227243397,-0.142209116,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,226.437377930,344.428588867,2.306212664,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.120000000,0.564777673,0.051471422,0.000000000,0.000000000,0.000000000,0.000000000,0.540958381,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015290,0.000000000,0.000000000,-0.338355174,0.000000000,0.000000000,-2.451255801,0.941018478,227.809839899,346.499163480,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.050443201,30.970772661,0.279646290,0.000000000
87.130000,87.130000000,0.029961096,0.000133178,0.000000000,0.000000000,0.000000000,0.000000000,0.029900622,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031007,0.000000000,0.000000000,-0.343744629,0.000000000,0.000000000,-2.439789406,0.939063166,226.170212461,344.161444862,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.051035629,31.129758287,-0.141196301,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,226.437377930,344.428588867,2.306212664,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.443684340,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.130000000,0.567199772,0.051658322,0.000000000,0.000000000,0.000000000,0.000000000,0.543298025,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015305,0.000000000,0.000000000,-0.338595291,0.000000000,0.000000000,-2.450745445,0.940932107,227.572826249,346.299786385,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.051035629,30.873502848,0.280789997,0.000000000
87.140000,87.140000000,0.030140400,0.000120391,0.000000000,0.000000000,0.000000000,0.000000000,0.030081630,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031022,0.000000000,0.000000000,-0.343983427,0.000000000,0.000000000,-2.439280793,0.938975719,225.931569395,343.961550725,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.050861331,31.032307095,-0.140234420,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,225.209075928,343.357940674,2.317091465,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.438248873,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.140000000,0.569631614,0.051845497,0.000000000,0.000000000,0.000000000,0.000000000,0.545647238,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015320,0.000000000,0.000000000,-0.338834565,0.000000000,0.000000000,-2.450236831,0.940845969,227.336671335,346.100899334,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.050861331,30.776266284,0.281882213,0.000000000
87.150000,87.150000000,0.030324682,0.000106936,0.000000000,0.000000000,0.000000000,0.000000000,0.030267901,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031037,0.000000000,0.000000000,-0.344219903,0.000000000,0.000000000,-2.438777081,0.938889055,225.693778138,343.762157413,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.050371203,30.934857049,-0.139422527,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,225.209075928,343.357940674,2.317091465,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.438248873,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.150000000,0.572073228,0.052032939,0.000000000,0.000000000,0.000000000,0.000000000,0.548006052,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015335,0.000000000,0.000000000,-0.339071512,0.000000000,0.000000000,-2.449733119,0.940760602,227.101373666,345.902503747,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.050371203,30.679028863,0.282823077,0.000000000
87.160000,87.160000000,0.030513975,0.000092798,0.000000000,0.000000000,0.000000000,0.000000000,0.030459479,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031052,0.000000000,0.000000000,-0.344454245,0.000000000,0.000000000,-2.438277868,0.938803107,225.456836164,343.563268040,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.049921312,30.837347914,-0.138920319,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,224.029693604,342.298309326,2.445280313,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.436240911,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.160000000,0.574524643,0.052220644,0.000000000,0.000000000,0.000000000,0.000000000,0.550374501,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015350,0.000000000,0.000000000,-0.339306321,0.000000000,0.000000000,-2.449233906,0.940675938,226.866930751,345.704602763,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.049921312,30.581730519,0.283452998,0.000000000
87.170000,87.170000000,0.030708312,0.000077966,0.000000000,0.000000000,0.000000000,0.000000000,0.030656409,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031067,0.000000000,0.000000000,-0.344691252,0.000000000,0.000000000,-2.437772932,0.938716113,225.220740460,343.364887216,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.050493545,30.739615447,-0.138788091,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,224.029693604,342.298309326,2.445280313,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.436240911,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.170000000,0.576985888,0.052408607,0.000000000,0.000000000,0.000000000,0.000000000,0.552752615,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015365,0.000000000,0.000000000,-0.339543801,0.000000000,0.000000000,-2.448728971,0.940590244,226.633339627,345.507201026,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.050493545,30.484211322,0.283714296,0.000000000
87.180000,87.180000000,0.030907729,0.000062424,0.000000000,0.000000000,0.000000000,0.000000000,0.030858735,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031082,0.000000000,0.000000000,-0.344936880,0.000000000,0.000000000,-2.437249579,0.938625883,224.985490900,343.167018658,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.052335371,30.641306217,-0.138441486,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,224.029693604,342.298309326,2.445280313,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.436240911,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.180000000,0.579456995,0.052596821,0.000000000,0.000000000,0.000000000,0.000000000,0.555140428,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015380,0.000000000,0.000000000,-0.339789920,0.000000000,0.000000000,-2.448205617,0.940501361,226.400600209,345.310302253,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.052335371,30.386123212,0.284194567,0.000000000
87.190000,87.190000000,0.031112257,0.000046159,0.000000000,0.000000000,0.000000000,0.000000000,0.031066505,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031097,0.000000000,0.000000000,-0.345192818,0.000000000,0.000000000,-2.436704207,0.938531789,224.751096324,342.969660951,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.054537184,30.542462597,-0.137007035,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,224.029693604,342.298309326,2.445280313,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.436240911,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.190000000,0.581937990,0.052785280,0.000000000,0.000000000,0.000000000,0.000000000,0.557537977,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015395,0.000000000,0.000000000,-0.340046369,0.000000000,0.000000000,-2.447660245,0.940408670,226.168721323,345.113904933,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.054537184,30.287510085,0.285768188,0.000000000
87.200000,87.200000000,0.031321931,0.000029157,0.000000000,0.000000000,0.000000000,0.000000000,0.031279766,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031112,0.000000000,0.000000000,-0.345457705,0.000000000,0.000000000,-2.436139705,0.938434320,224.517571588,342.772804972,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.056450212,30.444659140,-0.134373982,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,224.029693604,342.298309326,2.445280313,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.436240911,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.200000000,0.584428898,0.052973976,0.000000000,0.000000000,0.000000000,0.000000000,0.559945301,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015410,0.000000000,0.000000000,-0.340311787,0.000000000,0.000000000,-2.447095743,0.940312654,225.937717720,344.917999782,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.056450212,30.189945285,0.288545163,0.000000000
87.210000,87.210000000,0.031536778,0.000011406,0.000000000,0.000000000,0.000000000,0.000000000,0.031498565,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031127,0.000000000,0.000000000,-0.345736264,0.000000000,0.000000000,-2.435546007,0.938331730,224.284919681,342.576431289,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.059369815,30.350027498,-0.131321194,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,224.029693604,342.298309326,2.445280313,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.436240911,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.210000000,0.586929737,0.053162908,0.000000000,0.000000000,0.000000000,0.000000000,0.562362435,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015425,0.000000000,0.000000000,-0.340590903,0.000000000,0.000000000,-2.446502045,0.940211592,225.707592180,344.722567335,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.059369815,30.095564730,0.291749173,0.000000000
87.220000,87.220000000,0.031756827,-0.000007103,0.000000000,0.000000000,0.000000000,0.000000000,0.031722945,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031142,0.000000000,0.000000000,-0.346037262,0.000000000,0.000000000,-2.434904408,0.938220770,224.053124293,342.380510286,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.064159858,30.259042780,-0.128937649,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,223.076278687,341.353851318,2.625855684,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.436240911,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.220000000,0.589440522,0.053352081,0.000000000,0.000000000,0.000000000,0.000000000,0.564789407,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015440,0.000000000,0.000000000,-0.340892504,0.000000000,0.000000000,-2.445860446,0.940102282,225.478328067,344.527578156,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.064159858,30.004851453,0.294295981,0.000000000
87.230000,87.230000000,0.031982104,-0.000026378,0.000000000,0.000000000,0.000000000,0.000000000,0.031952947,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031157,0.000000000,0.000000000,-0.346360639,0.000000000,0.000000000,-2.434215023,0.938101438,223.822162086,342.185013257,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.068938525,30.170388078,-0.128164301,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,223.076278687,341.353851318,2.625855684,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.436240911,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.230000000,0.591961268,0.053541502,0.000000000,0.000000000,0.000000000,0.000000000,0.567226237,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015455,0.000000000,0.000000000,-0.341216530,0.000000000,0.000000000,-2.445171061,0.939984723,225.249901731,344.333003797,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.068938525,29.916488522,0.295244565,0.000000000
87.240000,87.240000000,0.032212638,-0.000046427,0.000000000,0.000000000,0.000000000,0.000000000,0.032188611,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031172,0.000000000,0.000000000,-0.346696367,0.000000000,0.000000000,-2.433499215,0.937977414,223.592013569,341.989927291,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.071580749,30.082612426,-0.129425203,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,223.076278687,341.353851318,2.625855684,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.436240911,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.240000000,0.594491995,0.053731172,0.000000000,0.000000000,0.000000000,0.000000000,0.569672952,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015470,0.000000000,0.000000000,-0.341552933,0.000000000,0.000000000,-2.444455254,0.939862540,225.022293540,344.138831562,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.071580749,29.829015949,0.294165406,0.000000000
87.250000,87.250000000,0.032448461,-0.000067261,0.000000000,0.000000000,0.000000000,0.000000000,0.032429977,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031187,0.000000000,0.000000000,-0.347040148,0.000000000,0.000000000,-2.432766139,0.937850274,223.362663300,341.795257091,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.073307631,29.994788870,-0.132569473,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,221.933975220,340.373596191,2.627181053,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.430224657,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.250000000,0.597032733,0.053921092,0.000000000,0.000000000,0.000000000,0.000000000,0.572129577,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015485,0.000000000,0.000000000,-0.341897405,0.000000000,0.000000000,-2.443722177,0.939737285,224.795488107,343.945066323,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.073307631,29.741502918,0.291207042,0.000000000
87.260000,87.260000000,0.032689607,-0.000088891,0.000000000,0.000000000,0.000000000,0.000000000,0.032677088,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000031202,0.000000000,0.000000000,-0.347397550,0.000000000,0.000000000,-2.432003914,0.937717944,223.134102026,341.601014364,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.076222547,29.906427916,-0.137091608,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,221.933975220,340.373596191,2.627181053,0.000000000,0.000000000,0.000000000,227.669036865,345.338928223,1.541479230,0.000000000,0.000000000,-2.430224657,0.000000000,0.000000000,0.000000000,-0.019546881,-0.001046924,-2.437058926,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.260000000,0.599583514,0.054111254,0.000000000,0.000000000,0.000000000,0.000000000,0.574596140,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000015500,0.000000000,0.000000000,-0.342255526,0.000000000,0.000000000,-2.442959952,0.939606915,224.569476304,343.751719885,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.076222547,29.653464977,0.286877967,0.000000000
87.270000,87.270000000,0.015699656,-0.000025206,0.000000000,0.000000000,0.000000000,0.000000000,0.015698243,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030669,0.000000000,0.000000000,-0.347672036,0.000000000,0.000000000,-2.431418447,0.937616209,222.906487067,341.355490541,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.079316984,29.829077876,-0.119417564,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,221.933975220,340.373596191,2.627181053,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.430224657,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.075063221,0.007449730,0.064327635,0.000162342,-0.098855980,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.270000000,0.342744871,0.018141065,0.000000000,0.000000000,0.000000000,0.000000000,0.334418986,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014106,0.000000000,0.000000000,-0.343337323,0.000000000,0.000000000,-2.440656809,0.939212161,224.013164491,343.106134203,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.079316984,29.679679490,0.235258922,0.000000000
87.280000,87.280000000,0.015820802,-0.000036186,0.000000000,0.000000000,0.000000000,0.000000000,0.015822773,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030684,0.000000000,0.000000000,-0.348047355,0.000000000,0.000000000,-2.430617807,0.937476954,222.679530026,341.161920615,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.080064055,29.738502512,-0.122541701,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,221.933975220,340.373596191,2.627181053,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.430224657,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.280000000,0.344206662,0.018198337,0.000000000,0.000000000,0.000000000,0.000000000,0.335857966,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014121,0.000000000,0.000000000,-0.343713281,0.000000000,0.000000000,-2.439856169,0.939074640,223.787858079,342.912922163,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.080064055,29.589388094,0.232254399,0.000000000
87.290000,87.290000000,0.015946812,-0.000047826,0.000000000,0.000000000,0.000000000,0.000000000,0.015952547,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030699,0.000000000,0.000000000,-0.348419086,0.000000000,0.000000000,-2.429824703,0.937338861,222.453393964,340.968783782,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.079310366,29.646463168,-0.123271800,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,221.933975220,340.373596191,2.627181053,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.430224657,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.290000000,0.345676074,0.018255784,0.000000000,0.000000000,0.000000000,0.000000000,0.337304492,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014136,0.000000000,0.000000000,-0.344085646,0.000000000,0.000000000,-2.439063065,0.938938266,223.563376612,342.720135612,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.079310366,29.497630141,0.231642563,0.000000000
87.300000,87.300000000,0.016077715,-0.000060140,0.000000000,0.000000000,0.000000000,0.000000000,0.016087615,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030714,0.000000000,0.000000000,-0.348795220,0.000000000,0.000000000,-2.429022086,0.937198962,222.228103311,340.776074366,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.080261745,29.554913664,-0.122517081,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,220.794692993,339.353057861,2.663415194,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.422920227,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.300000000,0.347153131,0.018313401,0.000000000,0.000000000,0.000000000,0.000000000,0.338758602,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014151,0.000000000,0.000000000,-0.344462422,0.000000000,0.000000000,-2.438260448,0.938800106,223.339744468,342.527768650,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.080261745,29.406365497,0.232516738,0.000000000
87.310000,87.310000000,0.016213541,-0.000073139,0.000000000,0.000000000,0.000000000,0.000000000,0.016228021,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030729,0.000000000,0.000000000,-0.349188308,0.000000000,0.000000000,-2.428183163,0.937052574,222.003665077,340.583777012,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.083892207,29.467297273,-0.121692962,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,220.794692993,339.353057861,2.663415194,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.422920227,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.310000000,0.348637856,0.018371186,0.000000000,0.000000000,0.000000000,0.000000000,0.340220329,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014166,0.000000000,0.000000000,-0.344856182,0.000000000,0.000000000,-2.437421526,0.938655535,223.116968514,342.335805856,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.083892207,29.319046952,0.233465477,0.000000000
87.320000,87.320000000,0.016354315,-0.000086830,0.000000000,0.000000000,0.000000000,0.000000000,0.016373807,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030744,0.000000000,0.000000000,-0.349605655,0.000000000,0.000000000,-2.427292324,0.936896945,221.780056136,340.391858584,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.089083986,29.384532052,-0.121661748,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,220.794692993,339.353057861,2.663415194,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.422920227,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.320000000,0.350130264,0.018429143,0.000000000,0.000000000,0.000000000,0.000000000,0.341689697,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014181,0.000000000,0.000000000,-0.345274244,0.000000000,0.000000000,-2.436530686,0.938501836,222.895025320,342.144214310,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.089083986,29.236598120,0.233628759,0.000000000
87.330000,87.330000000,0.016500062,-0.000101218,0.000000000,0.000000000,0.000000000,0.000000000,0.016525012,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030759,0.000000000,0.000000000,-0.350052510,0.000000000,0.000000000,-2.426338335,0.936730079,221.557243791,340.200282981,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.095398888,29.303495625,-0.122585569,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,220.794692993,339.353057861,2.663415194,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.422920227,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.330000000,0.351630372,0.018487279,0.000000000,0.000000000,0.000000000,0.000000000,0.343166730,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014196,0.000000000,0.000000000,-0.345721865,0.000000000,0.000000000,-2.435576697,0.938337036,222.673881856,341.952958216,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.095398888,29.155900636,0.232846065,0.000000000
87.340000,87.340000000,0.016650808,-0.000116311,0.000000000,0.000000000,0.000000000,0.000000000,0.016681679,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030774,0.000000000,0.000000000,-0.350533387,0.000000000,0.000000000,-2.425311521,0.936550236,221.335220014,340.009033325,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.102681393,29.220645637,-0.125071622,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,220.794692993,339.353057861,2.663415194,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.422920227,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.340000000,0.353138198,0.018545596,0.000000000,0.000000000,0.000000000,0.000000000,0.344651456,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014211,0.000000000,0.000000000,-0.346203568,0.000000000,0.000000000,-2.434549883,0.938159416,222.453529941,341.762020767,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.102681393,29.073415610,0.230511564,0.000000000
87.350000,87.350000000,0.016806583,-0.000132121,0.000000000,0.000000000,0.000000000,0.000000000,0.016843854,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030789,0.000000000,0.000000000,-0.351047543,0.000000000,0.000000000,-2.424213430,0.936357636,221.114001309,339.818118523,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.109809120,29.135679500,-0.129677705,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,219.692749023,338.384552002,2.680427790,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.417124987,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.350000000,0.354653772,0.018604087,0.000000000,0.000000000,0.000000000,0.000000000,0.346143910,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014226,0.000000000,0.000000000,-0.346718608,0.000000000,0.000000000,-2.433451792,0.937969193,222.233986156,341.571410721,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.109809120,28.988839936,0.226067154,0.000000000
87.360000,87.360000000,0.016967419,-0.000148662,0.000000000,0.000000000,0.000000000,0.000000000,0.017011586,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030804,0.000000000,0.000000000,-0.351588191,0.000000000,0.000000000,-2.423058515,0.936154765,220.893602343,339.627554204,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.115491439,29.050557396,-0.135583910,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,219.692749023,338.384552002,2.680427790,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.417124987,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.360000000,0.356177122,0.018662744,0.000000000,0.000000000,0.000000000,0.000000000,0.347644130,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014241,0.000000000,0.000000000,-0.347260187,0.000000000,0.000000000,-2.432296877,0.937768821,222.015265317,341.381143569,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.115491439,28.904128687,0.220330536,0.000000000
87.370000,87.370000000,0.017133345,-0.000165945,0.000000000,0.000000000,0.000000000,0.000000000,0.017184919,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030819,0.000000000,0.000000000,-0.352144330,0.000000000,0.000000000,-2.421870247,0.935945709,220.674025506,339.437340274,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.118826799,28.966687003,-0.140738431,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,219.692749023,338.384552002,2.680427790,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.417124987,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.370000000,0.357708274,0.018721566,0.000000000,0.000000000,0.000000000,0.000000000,0.349152148,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014256,0.000000000,0.000000000,-0.347817286,0.000000000,0.000000000,-2.431108609,0.937562337,221.797369810,341.191219194,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.118826799,28.820681216,0.215350012,0.000000000
87.380000,87.380000000,0.017304388,-0.000183977,0.000000000,0.000000000,0.000000000,0.000000000,0.017363901,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030834,0.000000000,0.000000000,-0.352699901,0.000000000,0.000000000,-2.420682929,0.935736491,220.455271567,339.247457177,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.118731776,28.884358253,-0.143866955,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,219.692749023,338.384552002,2.680427790,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.417124987,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.380000000,0.359247247,0.018780551,0.000000000,0.000000000,0.000000000,0.000000000,0.350667995,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014271,0.000000000,0.000000000,-0.348373817,0.000000000,0.000000000,-2.429921292,0.937355687,221.580300225,341.001618035,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.118731776,28.738775256,0.212394843,0.000000000
87.390000,87.390000000,0.017480570,-0.000202768,0.000000000,0.000000000,0.000000000,0.000000000,0.017548575,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030849,0.000000000,0.000000000,-0.353239392,0.000000000,0.000000000,-2.419529721,0.935532967,220.237341041,339.057881411,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.115320866,28.803438543,-0.145032390,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,219.692749023,338.384552002,2.680427790,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.417124987,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.390000000,0.360794058,0.018839702,0.000000000,0.000000000,0.000000000,0.000000000,0.352191703,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014286,0.000000000,0.000000000,-0.348914243,0.000000000,0.000000000,-2.428768083,0.937154657,221.364056860,340.812316586,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.115320866,28.658266390,0.211397295,0.000000000
87.400000,87.400000000,0.017661918,-0.000222324,0.000000000,0.000000000,0.000000000,0.000000000,0.017738987,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030864,0.000000000,0.000000000,-0.353757757,0.000000000,0.000000000,-2.418421434,0.935337078,220.020228836,338.868598023,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.110828666,28.723508376,-0.144482004,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,219.692749023,338.384552002,2.680427790,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.417124987,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.400000000,0.362348727,0.018899017,0.000000000,0.000000000,0.000000000,0.000000000,0.353723304,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014301,0.000000000,0.000000000,-0.349433507,0.000000000,0.000000000,-2.427659796,0.936961165,221.148634484,340.623299942,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.110828666,28.578731250,0.212108573,0.000000000
87.410000,87.410000000,0.017848456,-0.000242654,0.000000000,0.000000000,0.000000000,0.000000000,0.017935181,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030879,0.000000000,0.000000000,-0.354259470,0.000000000,0.000000000,-2.417348529,0.935147169,219.803929431,338.679598954,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.107290476,28.643946947,-0.142094185,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,218.442535400,337.607757568,2.170760632,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.411510229,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.410000000,0.363911276,0.018958499,0.000000000,0.000000000,0.000000000,0.000000000,0.355262826,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014316,0.000000000,0.000000000,-0.349936092,0.000000000,0.000000000,-2.426586892,0.936773575,220.934027502,340.434560093,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.107290476,28.499552408,0.214651724,0.000000000
87.420000,87.420000000,0.018040212,-0.000263766,0.000000000,0.000000000,0.000000000,0.000000000,0.018137202,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030894,0.000000000,0.000000000,-0.354750584,0.000000000,0.000000000,-2.416298079,0.934960974,219.588444665,338.490877189,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.105044991,28.564235105,-0.138301467,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,218.442535400,337.607757568,2.170760632,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.411510229,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.420000000,0.365481727,0.019018144,0.000000000,0.000000000,0.000000000,0.000000000,0.356810302,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014331,0.000000000,0.000000000,-0.350428060,0.000000000,0.000000000,-2.425536442,0.936589651,220.720237688,340.246090012,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.105044991,28.420215310,0.218596121,0.000000000
87.430000,87.430000000,0.018237212,-0.000285672,0.000000000,0.000000000,0.000000000,0.000000000,0.018345099,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030909,0.000000000,0.000000000,-0.355237931,0.000000000,0.000000000,-2.415255479,0.934775916,219.373779907,338.302429565,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.104260042,28.484315805,-0.133316243,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,218.442535400,337.607757568,2.170760632,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.411510229,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.430000000,0.367060103,0.019077950,0.000000000,0.000000000,0.000000000,0.000000000,0.358365766,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014346,0.000000000,0.000000000,-0.350916257,0.000000000,0.000000000,-2.424493841,0.936406846,220.507270381,340.057886482,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.104260042,28.340668111,0.223731501,0.000000000
87.440000,87.440000000,0.018439482,-0.000308381,0.000000000,0.000000000,0.000000000,0.000000000,0.018558918,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030924,0.000000000,0.000000000,-0.355730786,0.000000000,0.000000000,-2.414200884,0.934588470,219.159942336,338.114251737,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.105459509,28.404261885,-0.126393557,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,218.442535400,337.607757568,2.170760632,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.411510229,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.440000000,0.368646426,0.019137914,0.000000000,0.000000000,0.000000000,0.000000000,0.359929253,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014361,0.000000000,0.000000000,-0.351409973,0.000000000,0.000000000,-2.423439246,0.936221678,220.295132721,339.869945094,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.105459509,28.260990732,0.230805677,0.000000000
87.450000,87.450000000,0.018647046,-0.000331902,0.000000000,0.000000000,0.000000000,0.000000000,0.018778712,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030939,0.000000000,0.000000000,-0.356239044,0.000000000,0.000000000,-2.413113111,0.934394854,218.946947297,337.926329092,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.108777320,28.324275418,-0.117282950,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,217.391632080,336.712738037,2.318577290,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.405296564,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.450000000,0.370240716,0.019198035,0.000000000,0.000000000,0.000000000,0.000000000,0.361500801,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014376,0.000000000,0.000000000,-0.351919120,0.000000000,0.000000000,-2.422351473,0.936030413,220.083839916,339.682251094,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.108777320,28.181392817,0.240072131,0.000000000
87.460000,87.460000000,0.018859925,-0.000356244,0.000000000,0.000000000,0.000000000,0.000000000,0.019004535,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030954,0.000000000,0.000000000,-0.356767617,0.000000000,0.000000000,-2.411981619,0.934193164,218.734814303,337.738639384,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.113149168,28.244890495,-0.108031208,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,217.391632080,336.712738037,2.318577290,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.405296564,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.460000000,0.371842989,0.019258309,0.000000000,0.000000000,0.000000000,0.000000000,0.363080448,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014391,0.000000000,0.000000000,-0.352448619,0.000000000,0.000000000,-2.421219981,0.935831166,219.873411273,339.494782057,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.113149168,28.102412239,0.249485544,0.000000000
87.470000,87.470000000,0.019078142,-0.000381417,0.000000000,0.000000000,0.000000000,0.000000000,0.019236434,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030969,0.000000000,0.000000000,-0.357320164,0.000000000,0.000000000,-2.410798546,0.933981959,218.523547247,337.551169968,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.118307334,28.166455316,-0.101654492,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,217.391632080,336.712738037,2.318577290,0.000000000,0.000000000,0.000000000,222.906494141,341.308349609,1.558763146,0.000000000,0.000000000,-2.405296564,0.000000000,0.000000000,0.000000000,-0.018735174,-0.000389541,-2.423761129,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.470000000,0.373453264,0.019318738,0.000000000,0.000000000,0.000000000,0.000000000,0.364668230,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000014406,0.000000000,0.000000000,-0.353002135,0.000000000,0.000000000,-2.420036908,0.935622516,219.663850568,339.307525301,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.118307334,28.024400028,0.256030821,0.000000000
87.480000,87.480000000,0.011743628,-0.000150111,0.000000000,0.000000000,0.000000000,0.000000000,0.011807275,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000029920,0.000000000,0.000000000,-0.357845756,0.000000000,0.000000000,-2.409672939,0.933780710,218.369538689,337.396335785,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.124410067,28.054609771,-0.087469094,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,217.391632080,336.712738037,2.318577290,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.405296564,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.034475375,0.009387857,-0.164259270,0.145231158,0.084128313,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.480000000,0.229093210,0.007378229,0.000000000,0.000000000,0.000000000,0.000000000,0.225761160,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013295,0.000000000,0.000000000,-0.354183547,0.000000000,0.000000000,-2.417510903,0.935175927,219.183235538,338.707185150,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.124410067,28.048586015,0.224008850,0.000000000
87.490000,87.490000000,0.011883637,-0.000165355,0.000000000,0.000000000,0.000000000,0.000000000,0.011956114,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000029935,0.000000000,0.000000000,-0.358453232,0.000000000,0.000000000,-2.408371664,0.933547685,218.160257903,337.209497805,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.130127426,27.978794747,-0.088324237,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,217.391632080,336.712738037,2.318577290,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.405296564,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.490000000,0.230085579,0.007398407,0.000000000,0.000000000,0.000000000,0.000000000,0.226748185,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013310,0.000000000,0.000000000,-0.354791932,0.000000000,0.000000000,-2.416209629,0.934945284,218.974605270,338.519699826,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.130127426,27.973176309,0.223161545,0.000000000
87.500000,87.500000000,0.012028518,-0.000181270,0.000000000,0.000000000,0.000000000,0.000000000,0.012110446,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000029950,0.000000000,0.000000000,-0.359076783,0.000000000,0.000000000,-2.407035618,0.933308022,217.951778022,337.022901410,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.133604603,27.905750296,-0.090945537,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,216.347595215,335.717041016,2.169442892,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.393181801,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.500000000,0.231084583,0.007418801,0.000000000,0.000000000,0.000000000,0.000000000,0.227741880,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013325,0.000000000,0.000000000,-0.355416418,0.000000000,0.000000000,-2.414873583,0.934708067,218.766777776,338.332449800,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.133604603,27.900548018,0.220547752,0.000000000
87.510000,87.510000000,0.012178296,-0.000197860,0.000000000,0.000000000,0.000000000,0.000000000,0.012270309,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000029965,0.000000000,0.000000000,-0.359703571,0.000000000,0.000000000,-2.405692293,0.933066633,217.744072141,336.836535683,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.134332542,27.833613768,-0.093636720,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,216.347595215,335.717041016,2.169442892,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.393181801,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.510000000,0.232090244,0.007439413,0.000000000,0.000000000,0.000000000,0.000000000,0.228742270,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013340,0.000000000,0.000000000,-0.356044146,0.000000000,0.000000000,-2.413530258,0.934469136,218.559726070,338.145424366,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.134332542,27.828829926,0.217863557,0.000000000
87.520000,87.520000000,0.012332994,-0.000215132,0.000000000,0.000000000,0.000000000,0.000000000,0.012435745,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000029980,0.000000000,0.000000000,-0.360326574,0.000000000,0.000000000,-2.404356732,0.932826222,217.537133428,336.650395275,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.133556095,27.754133850,-0.095477902,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,216.347595215,335.717041016,2.169442892,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.393181801,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.520000000,0.233102584,0.007460244,0.000000000,0.000000000,0.000000000,0.000000000,0.229749384,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013355,0.000000000,0.000000000,-0.356668087,0.000000000,0.000000000,-2.412194697,0.934231168,218.353443275,337.958618229,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.133556095,27.749766036,0.216028764,0.000000000
87.530000,87.530000000,0.012492648,-0.000233106,0.000000000,0.000000000,0.000000000,0.000000000,0.012606812,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000029995,0.000000000,0.000000000,-0.360952353,0.000000000,0.000000000,-2.403014874,0.932584258,217.331019538,336.464526584,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.134185812,27.659265814,-0.096843150,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,216.347595215,335.717041016,2.169442892,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.393181801,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.530000000,0.234121636,0.007481280,0.000000000,0.000000000,0.000000000,0.000000000,0.230763266,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013370,0.000000000,0.000000000,-0.357294809,0.000000000,0.000000000,-2.410852838,0.933991659,218.147987409,337.772077334,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.134185812,27.655315998,0.214669378,0.000000000
87.540000,87.540000000,0.012657308,-0.000251817,0.000000000,0.000000000,0.000000000,0.000000000,0.012783588,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030010,0.000000000,0.000000000,-0.361598924,0.000000000,0.000000000,-2.401628066,0.932333748,217.125847530,336.279030266,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.138680772,27.551021661,-0.098564896,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,216.347595215,335.717041016,2.169442892,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.393181801,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.540000000,0.235147447,0.007502496,0.000000000,0.000000000,0.000000000,0.000000000,0.231783975,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013385,0.000000000,0.000000000,-0.357942357,0.000000000,0.000000000,-2.409466031,0.933743685,217.943476318,337.585901416,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.138680772,27.547503853,0.212953109,0.000000000
87.550000,87.550000000,0.012827022,-0.000271301,0.000000000,0.000000000,0.000000000,0.000000000,0.012966151,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030025,0.000000000,0.000000000,-0.362285708,0.000000000,0.000000000,-2.400154598,0.932067093,216.921720734,336.093992157,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.147346856,27.439957958,-0.101167394,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,215.334869385,334.815429688,2.142122269,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.389393091,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.550000000,0.236180059,0.007523865,0.000000000,0.000000000,0.000000000,0.000000000,0.232811571,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013400,0.000000000,0.000000000,-0.358630181,0.000000000,0.000000000,-2.407992562,0.933479723,217.740013999,337.400175499,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.147346856,27.436899161,0.210355794,0.000000000
87.560000,87.560000000,0.013001825,-0.000291577,0.000000000,0.000000000,0.000000000,0.000000000,0.013154562,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030040,0.000000000,0.000000000,-0.363025420,0.000000000,0.000000000,-2.398567102,0.931779236,216.718668323,335.909422736,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.158749516,27.337835630,-0.104739341,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,215.334869385,334.815429688,2.142122269,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.389393091,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.560000000,0.237219502,0.007545379,0.000000000,0.000000000,0.000000000,0.000000000,0.233846096,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013415,0.000000000,0.000000000,-0.359371015,0.000000000,0.000000000,-2.406405067,0.933194767,217.537629709,337.214909831,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.158749516,27.335271375,0.206788703,0.000000000
87.570000,87.570000000,0.013181730,-0.000312644,0.000000000,0.000000000,0.000000000,0.000000000,0.013348860,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030055,0.000000000,0.000000000,-0.363827709,0.000000000,0.000000000,-2.396844753,0.931466262,216.516637061,335.725248384,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.172234901,27.252138049,-0.108905286,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,215.334869385,334.815429688,2.142122269,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.389393091,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.570000000,0.238265785,0.007567048,0.000000000,0.000000000,0.000000000,0.000000000,0.234887571,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013430,0.000000000,0.000000000,-0.360174525,0.000000000,0.000000000,-2.404682718,0.932884940,217.336269635,337.030031214,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.172234901,27.250110354,0.202627174,0.000000000
87.580000,87.580000000,0.013366733,-0.000334481,0.000000000,0.000000000,0.000000000,0.000000000,0.013549063,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030070,0.000000000,0.000000000,-0.364691081,0.000000000,0.000000000,-2.394990626,0.931128571,216.315525174,335.541337814,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.185412720,27.182355493,-0.113147306,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,215.334869385,334.815429688,2.142122269,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.389393091,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.580000000,0.239318900,0.007588900,0.000000000,0.000000000,0.000000000,0.000000000,0.235936003,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013445,0.000000000,0.000000000,-0.361039214,0.000000000,0.000000000,-2.402828591,0.932550635,217.135830979,336.845409162,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.185412720,27.180905419,0.198388914,0.000000000
87.590000,87.590000000,0.013556828,-0.000357065,0.000000000,0.000000000,0.000000000,0.000000000,0.013755191,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030085,0.000000000,0.000000000,-0.365589487,0.000000000,0.000000000,-2.393060549,0.930776196,216.115238021,335.357559737,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.193007721,27.120565293,-0.118219186,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,215.334869385,334.815429688,2.142122269,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.389393091,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.590000000,0.240378840,0.007610960,0.000000000,0.000000000,0.000000000,0.000000000,0.236991401,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013460,0.000000000,0.000000000,-0.361938993,0.000000000,0.000000000,-2.400898514,0.932201784,216.936218073,336.660913131,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.193007721,27.119716508,0.193319833,0.000000000
87.600000,87.600000000,0.013752021,-0.000380385,0.000000000,0.000000000,0.000000000,0.000000000,0.013967272,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030100,0.000000000,0.000000000,-0.366487905,0.000000000,0.000000000,-2.391129710,0.930422815,215.915724158,335.173853117,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.193083860,27.059622296,-0.126081302,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,215.334869385,334.815429688,2.142122269,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.389393091,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.600000000,0.241445612,0.007633244,0.000000000,0.000000000,0.000000000,0.000000000,0.238053781,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013475,0.000000000,0.000000000,-0.362838790,0.000000000,0.000000000,-2.398967675,0.931851926,216.737378998,336.476482488,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.193083860,27.059375042,0.185459356,0.000000000
87.610000,87.610000000,0.013952338,-0.000404446,0.000000000,0.000000000,0.000000000,0.000000000,0.014185342,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030115,0.000000000,0.000000000,-0.367371055,0.000000000,0.000000000,-2.389230972,0.930074464,215.716957479,334.990234728,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.189873868,26.998248339,-0.137392919,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,215.334869385,334.815429688,2.142122269,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.389393091,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.610000000,0.242519242,0.007655751,0.000000000,0.000000000,0.000000000,0.000000000,0.239123168,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013490,0.000000000,0.000000000,-0.363723298,0.000000000,0.000000000,-2.397068936,0.931507038,216.539287779,336.292134215,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.189873868,26.998592620,0.174148209,0.000000000
87.620000,87.620000000,0.014157814,-0.000429257,0.000000000,0.000000000,0.000000000,0.000000000,0.014409436,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030130,0.000000000,0.000000000,-0.368241771,0.000000000,0.000000000,-2.387358268,0.929730067,215.518910578,334.806741257,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.187270373,26.936636593,-0.150098893,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,214.104736328,333.857849121,2.036125660,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.377091408,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.620000000,0.243599759,0.007678480,0.000000000,0.000000000,0.000000000,0.000000000,0.240199585,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013505,0.000000000,0.000000000,-0.364595357,0.000000000,0.000000000,-2.395196233,0.931166057,216.341917299,336.107905208,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.187270373,26.937564298,0.161441589,0.000000000
87.630000,87.630000000,0.014368477,-0.000454823,0.000000000,0.000000000,0.000000000,0.000000000,0.014639591,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030145,0.000000000,0.000000000,-0.369099021,0.000000000,0.000000000,-2.385513847,0.929390076,215.321569675,334.623391699,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.184442106,26.873976567,-0.161577734,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,214.104736328,333.857849121,2.036125660,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.377091408,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.630000000,0.244687192,0.007701431,0.000000000,0.000000000,0.000000000,0.000000000,0.241283057,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013520,0.000000000,0.000000000,-0.365453933,0.000000000,0.000000000,-2.393351812,0.930829428,216.145253927,335.923814574,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.184442106,26.875478884,0.149961038,0.000000000
87.640000,87.640000000,0.014584352,-0.000481155,0.000000000,0.000000000,0.000000000,0.000000000,0.014875853,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030160,0.000000000,0.000000000,-0.369922280,0.000000000,0.000000000,-2.383741924,0.929062703,215.124944400,334.440191880,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.177192295,26.813022966,-0.170027883,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,214.104736328,333.857849121,2.036125660,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.377091408,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.640000000,0.245781563,0.007724601,0.000000000,0.000000000,0.000000000,0.000000000,0.242373617,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013535,0.000000000,0.000000000,-0.366278468,0.000000000,0.000000000,-2.391579889,0.930505284,215.949307338,335.739868061,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.177192295,26.815077305,0.141508227,0.000000000
87.650000,87.650000000,0.014805458,-0.000508253,0.000000000,0.000000000,0.000000000,0.000000000,0.015118265,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030175,0.000000000,0.000000000,-0.370678933,0.000000000,0.000000000,-2.382112806,0.928761072,214.929028682,334.257124291,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.162911800,26.758986751,-0.172455052,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,213.130340576,332.922882080,2.000138521,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.377091408,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.650000000,0.246882889,0.007747993,0.000000000,0.000000000,0.000000000,0.000000000,0.243471295,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013550,0.000000000,0.000000000,-0.367036298,0.000000000,0.000000000,-2.389950771,0.930206620,215.754071324,335.556048208,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.162911800,26.761548620,0.139077711,0.000000000
87.660000,87.660000000,0.015031798,-0.000536105,0.000000000,0.000000000,0.000000000,0.000000000,0.015366854,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000030190,0.000000000,0.000000000,-0.371350155,0.000000000,0.000000000,-2.380667183,0.928492898,214.733786617,334.074127440,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.144562280,26.712957140,-0.165183254,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,213.130340576,332.922882080,2.000138521,0.000000000,0.000000000,0.000000000,218.458358765,337.448059082,1.562721610,0.000000000,0.000000000,-2.377091408,0.000000000,0.000000000,0.000000000,-0.015619132,0.000445037,-2.400166512,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.660000000,0.247991176,0.007771621,0.000000000,0.000000000,0.000000000,0.000000000,0.244576109,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000013565,0.000000000,0.000000000,-0.367708566,0.000000000,0.000000000,-2.388505148,0.929941079,215.559509500,335.372293809,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.144562280,26.715969367,0.146345805,0.000000000
87.670000,87.670000000,0.010113020,-0.000245795,0.000000000,0.000000000,0.000000000,0.000000000,0.010269023,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028678,0.000000000,0.000000000,-0.371870928,0.000000000,0.000000000,-2.379545299,0.928284446,214.478256340,333.827815781,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.131080029,26.733337594,-0.138993561,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,213.130340576,332.922882080,2.000138521,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.377091408,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.009162812,0.012915378,0.264846385,-0.185270205,-0.189479604,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.670000000,0.153438081,0.003014053,0.000000000,0.000000000,0.000000000,0.000000000,0.152123989,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012682,0.000000000,0.000000000,-0.368861034,0.000000000,0.000000000,-2.386025957,0.929484555,215.041762177,334.738167569,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.131080029,26.791727788,0.130915642,0.000000000
87.680000,87.680000000,0.010270221,-0.000263033,0.000000000,0.000000000,0.000000000,0.000000000,0.010440972,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028693,0.000000000,0.000000000,-0.372468043,0.000000000,0.000000000,-2.378258640,0.928045019,214.283901336,333.644253263,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.128665853,26.685406505,-0.118774338,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,213.130340576,332.922882080,2.000138521,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.377091408,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.680000000,0.154128864,0.003022599,0.000000000,0.000000000,0.000000000,0.000000000,0.152815775,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012697,0.000000000,0.000000000,-0.369458922,0.000000000,0.000000000,-2.384739298,0.929247063,214.847647415,334.553503439,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.128665853,26.744143980,0.151059738,0.000000000
87.690000,87.690000000,0.010432061,-0.000280820,0.000000000,0.000000000,0.000000000,0.000000000,0.010618392,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028708,0.000000000,0.000000000,-0.373091673,0.000000000,0.000000000,-2.376914495,0.927794484,214.090268776,333.460626101,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.134414500,26.631785536,-0.100937108,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,213.130340576,332.922882080,2.000138521,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.377091408,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.690000000,0.154825640,0.003031451,0.000000000,0.000000000,0.000000000,0.000000000,0.153513683,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012712,0.000000000,0.000000000,-0.370083360,0.000000000,0.000000000,-2.383395153,0.928998550,214.654254665,334.368769984,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.134414500,26.690885707,0.168818016,0.000000000
87.700000,87.700000000,0.010598569,-0.000299169,0.000000000,0.000000000,0.000000000,0.000000000,0.010801333,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028723,0.000000000,0.000000000,-0.373747178,0.000000000,0.000000000,-2.375501256,0.927530618,213.897393632,333.276981341,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.141323979,26.575980701,-0.088180252,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,213.130340576,332.922882080,2.000138521,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.377091408,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.700000000,0.155528436,0.003040604,0.000000000,0.000000000,0.000000000,0.000000000,0.154217750,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012727,0.000000000,0.000000000,-0.370739716,0.000000000,0.000000000,-2.381981914,0.928736810,214.461619202,334.184014019,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.141323979,26.635462101,0.181491349,0.000000000
87.710000,87.710000000,0.010769774,-0.000318089,0.000000000,0.000000000,0.000000000,0.000000000,0.010989837,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028738,0.000000000,0.000000000,-0.374431124,0.000000000,0.000000000,-2.374026269,0.927254730,213.705268806,333.093359165,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.147498687,26.521998932,-0.080550609,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,212.199508667,332.096679688,2.131633043,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.360944986,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.710000000,0.156237280,0.003050057,0.000000000,0.000000000,0.000000000,0.000000000,0.154928004,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012742,0.000000000,0.000000000,-0.371424553,0.000000000,0.000000000,-2.380506927,0.928463140,214.269734188,333.999275773,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.147498687,26.581878094,0.189033258,0.000000000
87.720000,87.720000000,0.010945702,-0.000337578,0.000000000,0.000000000,0.000000000,0.000000000,0.011183934,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028753,0.000000000,0.000000000,-0.375148828,0.000000000,0.000000000,-2.372478007,0.926964593,213.513856462,332.909773745,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.154826209,26.471231040,-0.076965902,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,212.199508667,332.096679688,2.131633043,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.360944986,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.720000000,0.156952194,0.003059811,0.000000000,0.000000000,0.000000000,0.000000000,0.155644467,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012757,0.000000000,0.000000000,-0.372143194,0.000000000,0.000000000,-2.378958665,0.928175330,214.078561881,333.814569664,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.154826209,26.531527588,0.192525256,0.000000000
87.730000,87.730000000,0.011126370,-0.000357636,0.000000000,0.000000000,0.000000000,0.000000000,0.011383652,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028768,0.000000000,0.000000000,-0.375902526,0.000000000,0.000000000,-2.370851576,0.926659210,213.323118298,332.726219523,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.162643086,26.422744075,-0.075682117,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,212.199508667,332.096679688,2.131633043,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.360944986,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.730000000,0.157673199,0.003069872,0.000000000,0.000000000,0.000000000,0.000000000,0.156367162,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012772,0.000000000,0.000000000,-0.372897877,0.000000000,0.000000000,-2.377332234,0.927872391,213.888063945,333.629890379,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.162643086,26.483478932,0.193710973,0.000000000
87.740000,87.740000000,0.011311798,-0.000378260,0.000000000,0.000000000,0.000000000,0.000000000,0.011589026,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028783,0.000000000,0.000000000,-0.376681356,0.000000000,0.000000000,-2.369170346,0.926342893,213.133035711,332.542683904,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.168122931,26.374525628,-0.074958943,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,212.199508667,332.096679688,2.131633043,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.360944986,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.740000000,0.158400312,0.003080245,0.000000000,0.000000000,0.000000000,0.000000000,0.157096112,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012787,0.000000000,0.000000000,-0.373677728,0.000000000,0.000000000,-2.375651004,0.927558599,213.698221694,333.445225445,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.168122931,26.435713397,0.194332037,0.000000000
87.750000,87.750000000,0.011502003,-0.000399452,0.000000000,0.000000000,0.000000000,0.000000000,0.011800095,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028798,0.000000000,0.000000000,-0.377474421,0.000000000,0.000000000,-2.367457800,0.926020011,212.943612356,332.359160296,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.171254689,26.323697106,-0.074211774,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,212.199508667,332.096679688,2.131633043,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.360944986,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.750000000,0.159133553,0.003090932,0.000000000,0.000000000,0.000000000,0.000000000,0.157831349,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012802,0.000000000,0.000000000,-0.374471835,0.000000000,0.000000000,-2.373938458,0.927238289,213.509038741,333.260568246,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.171254689,26.385346048,0.194974420,0.000000000
87.760000,87.760000000,0.011697011,-0.000421219,0.000000000,0.000000000,0.000000000,0.000000000,0.012016910,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028813,0.000000000,0.000000000,-0.378277438,0.000000000,0.000000000,-2.365723153,0.925692271,212.754872233,332.175662559,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.173464673,26.268393275,-0.073835907,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,211.259231567,331.177764893,2.099568367,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.349103212,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.760000000,0.159872945,0.003101930,0.000000000,0.000000000,0.000000000,0.000000000,0.158572906,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012817,0.000000000,0.000000000,-0.375275909,0.000000000,0.000000000,-2.372203811,0.926913152,213.320539175,333.075932487,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.173464673,26.330509160,0.195243347,0.000000000
87.770000,87.770000000,0.011896850,-0.000443575,0.000000000,0.000000000,0.000000000,0.000000000,0.012239522,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028828,0.000000000,0.000000000,-0.379084421,0.000000000,0.000000000,-2.363979317,0.925362092,212.566848095,331.992222332,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.174383606,26.210014044,-0.073952682,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,211.259231567,331.177764893,2.099568367,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.349103212,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.770000000,0.160618515,0.003113235,0.000000000,0.000000000,0.000000000,0.000000000,0.159320820,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012832,0.000000000,0.000000000,-0.376083959,0.000000000,0.000000000,-2.370459975,0.926585590,213.132755953,332.891349592,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.174383606,26.272599160,0.195018253,0.000000000
87.780000,87.780000000,0.012101549,-0.000466531,0.000000000,0.000000000,0.000000000,0.000000000,0.012467981,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028843,0.000000000,0.000000000,-0.379887801,0.000000000,0.000000000,-2.362242650,0.925032572,212.379559317,331.808864909,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.173666692,26.152096189,-0.073877484,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,211.259231567,331.177764893,2.099568367,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.349103212,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.780000000,0.161370287,0.003124841,0.000000000,0.000000000,0.000000000,0.000000000,0.160075125,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012847,0.000000000,0.000000000,-0.376888402,0.000000000,0.000000000,-2.368723308,0.926258675,212.945708616,332.706844731,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.173666692,26.215148417,0.194984761,0.000000000
87.790000,87.790000000,0.012311130,-0.000490090,0.000000000,0.000000000,0.000000000,0.000000000,0.012702328,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028858,0.000000000,0.000000000,-0.380689772,0.000000000,0.000000000,-2.360508411,0.924702816,212.193001791,331.625589027,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.173423876,26.098238297,-0.073118005,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,211.259231567,331.177764893,2.099568367,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.349103212,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.790000000,0.162128284,0.003136751,0.000000000,0.000000000,0.000000000,0.000000000,0.160835851,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012862,0.000000000,0.000000000,-0.377691437,0.000000000,0.000000000,-2.366989069,0.925931519,212.759393047,332.522416666,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.173423876,26.161756796,0.195634892,0.000000000
87.800000,87.800000000,0.012525605,-0.000514245,0.000000000,0.000000000,0.000000000,0.000000000,0.012942596,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028873,0.000000000,0.000000000,-0.381499511,0.000000000,0.000000000,-2.358756745,0.924369040,212.007150210,331.442363678,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.175166612,26.050445093,-0.071644137,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,211.259231567,331.177764893,2.099568367,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.349103212,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.800000000,0.162892518,0.003148971,0.000000000,0.000000000,0.000000000,0.000000000,0.161603021,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012877,0.000000000,0.000000000,-0.378502254,0.000000000,0.000000000,-2.365237403,0.925600369,212.573783735,332.338034556,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.175166612,26.114434357,0.196997497,0.000000000
87.810000,87.810000000,0.012744980,-0.000538985,0.000000000,0.000000000,0.000000000,0.000000000,0.013188811,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028888,0.000000000,0.000000000,-0.382325037,0.000000000,0.000000000,-2.356970277,0.924027903,211.821969072,331.259139695,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.178646842,26.008416312,-0.069186688,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,210.307785034,330.183959961,2.048181057,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.340660095,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.810000000,0.163663002,0.003161513,0.000000000,0.000000000,0.000000000,0.000000000,0.162376656,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012892,0.000000000,0.000000000,-0.379328881,0.000000000,0.000000000,-2.363450935,0.925261909,212.388844865,332.153649461,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.178646842,26.072885496,0.199340631,0.000000000
87.820000,87.820000000,0.012969259,-0.000564296,0.000000000,0.000000000,0.000000000,0.000000000,0.013441003,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028903,0.000000000,0.000000000,-0.383173768,0.000000000,0.000000000,-2.355132902,0.923676276,211.637430335,331.075864750,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.183737448,25.968910003,-0.065608049,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,210.307785034,330.183959961,2.048181057,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.340660095,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.820000000,0.164439743,0.003174388,0.000000000,0.000000000,0.000000000,0.000000000,0.163156780,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012907,0.000000000,0.000000000,-0.380178747,0.000000000,0.000000000,-2.361613560,0.924913034,212.204548054,331.969209241,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.183737448,26.033872573,0.202800816,0.000000000
87.830000,87.830000000,0.013198449,-0.000590171,0.000000000,0.000000000,0.000000000,0.000000000,0.013699212,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000028918,0.000000000,0.000000000,-0.384052788,0.000000000,0.000000000,-2.353229220,0.923311137,211.453533040,330.892505419,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.190368247,25.928427263,-0.061380877,0.000000000,0.039999999,0.010000000,0.010000000,0.039999999,0.010000000,0.010000000,0.039999999,0.029999999,0.029999999,0.039999999,0.200000003,0.200000003,1000000000.000000000,1000000000.000000000,2.000000000,210.307785034,330.183959961,2.048181057,0.000000000,0.000000000,0.000000000,214.353927612,333.701629639,1.575957417,0.000000000,0.000000000,-2.340660095,0.000000000,0.000000000,0.000000000,-0.016067302,-0.000902994,-2.366441011,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,1.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,1.000000000,0.000000000,87.830000000,0.165222755,0.003187602,0.000000000,0.000000000,0.000000000,0.000000000,0.163943420,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000012922,0.000000000,0.000000000,-0.381058945,0.000000000,0.000000000,-2.359709878,0.924550745,212.020892128,331.784680474,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.000000000,0.190368247,25.993900798,0.206904320,0.000000000


==> data/monza_track.csv <==
s,average,x_track,y_track,x_left_bound,y_left_bound,x_right_bound,y_right_bound
0,0.0124252975,-133.37187,344.00069,-138.216573145997,344.446591176911,-128.526481749698,343.554725766838
2,0.0152389233333333,-133.188606911474,345.992276656026,-138.032905519288,346.43790108301,-128.344495617454,345.546669459927
3,0.012520243,-133.097050412989,346.98807598614,-137.941024659521,347.433426277626,-128.253450246523,346.542760077795
5,0.0153239886666667,-132.914060541687,348.979686660996,-137.757407186302,349.424373314732,-128.071352819722,348.535058663418
6,0.012585997,-132.822627314554,349.975498018296,-137.665670578373,350.41979511207,-127.980300719133,349.531266671196
7,0.02528611,-132.731362851769,350.971324853983,-137.574033134301,351.415121277287,-127.889217492031,350.527576554592
8,0.009803673,-132.64009885661,351.96715173096,-137.482395896975,352.410447258777,-127.798134368934,351.523886647432
9,0.0104170525,-132.549043997832,352.962997073888,-137.390851122512,353.40569107229,-127.707097759903,352.52029041035
10,0.020413966,-132.457989812417,353.958842480952,-137.299308240159,354.400934877866,-127.616062067668,353.516694443286
11,0.009871899,-132.367176475496,354.954710828221,-137.208442127991,355.396175844837,-127.525354295258,354.513195056205
12,0.016872039,-132.276364018818,355.950579254143,-137.117575508073,356.391416625779,-127.434646219509,355.509695778919
13,0.011176173,-132.185813755295,356.94647110797,-137.026557647426,357.386601995328,-127.343847789944,356.506229205212
14,0.0106898413333333,-132.095264557861,357.942363059425,-136.935543953464,358.381787725214,-127.253051701074,357.502762863965
15,0.0204927075,-132.004987370525,358.938279920229,-136.845593378943,359.377065394007,-127.162852835022,358.499355834422
16,0.0111920585,-131.914711379541,359.93419688816,-136.755643781619,360.372343280206,-127.072654504418,359.495948721301
17,0.009869903,-131.824702312015,360.930137757692,-136.665912211365,361.367669672563,-126.982575640262,360.492522960652
18,0.020521551,-131.734694499364,361.926078740173,-136.576182196464,362.362996498399,-126.892497565546,361.489096977006
19,0.015970423,-131.644935456591,362.922042113954,-136.486760519342,363.358409258214,-126.802575991718,362.485626785989
20,0.009943672,-131.555177641101,363.918005599307,-136.397342233733,364.353822813396,-126.712656053503,363.482156253299
21,0.0127665963333333,-131.465638659725,364.91398897867,-136.308528681709,365.349378188771,-126.623027757911,364.478624797501
23,0.017699483,-131.286740890366,366.905971842061,-136.130797708321,367.340589895312,-126.443732238632,366.471447821539
24,0.017833515,-131.197381890276,367.901971308203,-136.041883984227,368.336246702635,-126.35406585516,367.467802235267
25,0.012471691,-131.108154495833,368.89798269538,-135.953425043819,369.332065559932,-126.264488953817,368.464043599109
26,0.015721116,-131.018927685178,369.893994133321,-135.864965927935,370.327885302508,-126.174912228996,369.460284074699
27,0.0149287796,-130.929780813201,370.890012522452,-135.776482783802,371.323826267152,-126.085359675579,370.456402920993
29,0.0116563585,-130.751518364932,372.882051822942,-135.599539369718,373.315833066481,-125.906124592386,372.448505653211
30,0.025530845,-130.662402399375,373.878072706376,-135.511079167266,374.311898901178,-125.816442927099,373.444489636512
31,0.02605127,-130.573269031165,374.874092595925,-135.422647975087,375.308079422154,-125.726744368637,374.440361211452
32,0.0123729513333333,-130.484135136352,375.870112440847,-135.334215704416,376.304260657081,-125.637044328566,375.436231848824
33,0.009813568,-130.394942751676,376.866127329001,-135.245663645661,377.300521190487,-125.54717972642,376.431998350605
34,0.0158589326666667,-130.305749499671,377.862142131821,-135.157109171805,378.296782173361,-125.457311487991,377.427763845401
35,0.0131820395,-130.216465634114,378.85814801946,-135.068302382354,379.293090113929,-125.367063352119,378.423424136279
36,0.026101081,-130.127180598356,379.854153806672,-134.979495811457,380.289398595689,-125.276815647534,379.419083952769
37,0.01203883525,-130.037780155632,380.850149689523,-134.890710794553,381.285760450525,-125.186610476964,380.414696984435
38,0.0187716675,-129.948378292649,381.846145445187,-134.801922120458,382.282122315836,-125.09640202725,381.410309382332
39,0.010049305,-129.858843812529,382.84212932469,-134.712791955388,383.278485159276,-125.00588738659,382.405862601948
40,0.013544551,-129.769307725785,383.838113059149,-134.623661777207,384.274848193775,-124.915372590667,383.401415612968
41,0.0188320385,-129.679629205477,384.834083935024,-134.534530436825,385.271228166435,-124.824844030026,384.396950131066
42,0.010111456,-129.589948969409,385.830054652766,-134.44539613726,386.267607870737,-124.734314343743,385.392484541237
43,0.015659094,-129.500123953142,386.826012026894,-134.35601213449,387.263964930254,-124.643689672953,386.388009844282
44,0.010216619,-129.410297162959,387.821969241457,-134.266626113808,388.260321659627,-124.553064052926,387.383535209581
45,0.013039522,-129.32032756144,388.817913609936,-134.177077638569,389.256651810323,-124.462362013351,388.379065586791
46,0.010664126,-129.230356202132,389.813857824448,-134.087527998795,390.252981579638,-124.371660204044,389.374596270144
47,0.0211923725,-129.140249562379,390.809790189577,-133.997888735775,391.249281997621,-124.280976116162,390.370150514376
48,0.0143837845,-129.050141222862,391.80572239407,-133.908244124497,392.24558156521,-124.190292170268,391.365705123672
49,0.010370867,-128.959907592796,392.801642757891,-133.818205290592,393.241818449896,-124.09961869028,392.361286641974
50,0.01503154225,-128.869672358323,393.797562982225,-133.728166999714,394.238054980871,-124.008945111256,393.356868565983
51,0.010423362,-128.779323651034,394.793473341215,-133.638167114751,395.234266495312,-123.918264527899,394.352479183958
52,0.019560297,-128.688973449828,395.789383562417,-133.548161511819,396.230476991828,-123.827586031871,395.348090486143
53,0.0106298915,-128.598521713793,396.785284418756,-133.457767284148,397.226618304594,-123.737049402262,396.343748291078
54,0.010487921,-128.508068622842,397.781185147097,-133.367372412834,398.222759148389,-123.646513151499,397.339406531493
55,0.01630276,-128.417526906975,398.777077503118,-133.276935440829,399.218869316908,-123.556001681018,398.335093256621
56,0.0159631303333333,-128.32698396428,399.772969757581,-133.186495626544,400.214978777937,-123.465490319127,399.330780461155
57,0.0099264475,-128.236363681221,400.768855609734,-133.095876632083,401.211043638093,-123.374985802887,400.326497887892
58,0.018536138,-128.145742298091,401.764741356733,-133.005254559296,402.207107816594,-123.28448168147,401.322215742348
59,0.009679427,-128.055053996055,402.760620707072,-132.914445227468,403.203130528958,-123.194001577766,402.317959615606
60,0.009491592,-127.964364740845,403.756499965399,-132.823636054382,404.199152840456,-123.103520875602,403.31370383969
61,0.018202693,-127.873619468286,404.752373816266,-132.732836210481,405.19515159335,-123.013005002376,404.309468681555
62,0.00995158566666667,-127.782873373534,405.748247597927,-132.642034239323,406.191149734321,-122.92248702017,405.305233760976
63,0.016022525,-127.692080542334,406.744117445614,-132.551111347216,407.187113091401,-122.831849155925,406.30101234389
64,0.009729375,-127.60128698817,407.739987230823,-132.460188484683,408.18307619211,-122.741210482811,407.296791119135
65,0.0144581205,-127.510453645667,408.735853577534,-132.369267249717,409.179025183363,-122.65052729366,408.292580479304
66,0.0181606895,-127.419619705704,409.731719859851,-132.278346499953,410.17497389326,-122.559852617489,409.288370922393
67,0.0105253323333333,-127.328753899577,410.727582707654,-132.187451628957,411.17090759679,-122.46963198977,410.284219124098
69,0.01411158,-127.146993702145,412.719306362661,-132.005646610121,413.162761693279,-122.289401579298,412.275947862114
70,0.01180152,-127.056099432745,413.715167159026,-131.914738768109,414.158682172326,-122.199382202431,413.271827603012
71,0.01470831125,-126.965184567498,414.711025503504,-131.823932473073,415.154594533939,-122.109077975448,414.267697612678
72,0.009825232,-126.874269431135,415.706883837941,-131.733129021361,416.150506677988,-122.018766533021,415.263567470157
73,0.0112298385,-126.78334106212,416.702741682279,-131.642464347281,417.146408203181,-121.928102917502,416.259429899678
74,0.018288436,-126.692412683723,417.69859950602,-131.551799593194,418.142308892228,-121.837439383842,417.255293125297
75,0.0160968943333333,-126.601483860046,418.694456352152,-131.46113104188,419.138169896653,-121.74677973532,418.251194134864
76,0.011036607,-126.510555427566,419.690313251234,-131.370469449639,420.134030358667,-121.656102816893,419.247094778477
77,0.0150767555,-126.419645063575,420.686172595991,-131.280129280408,421.129865767986,-121.564628242702,420.242978519507
78,0.0111261705,-126.328735667728,421.682032027773,-131.189787965986,422.125699524202,-121.473153413566,421.23886378162
79,0.0166552656666667,-126.237869816156,422.677895373646,-131.099395144332,423.121458928826,-121.381667117739,422.23481745747
80,0.0197315825,-126.147005683791,423.673758864608,-131.00901023706,424.117217127027,-121.290180412741,423.230772998938
81,0.0113657125,-126.056216899115,424.669628714361,-130.918972193204,425.112922451379,-121.198675775001,424.226810304771
82,0.010345116,-125.965430720738,425.665498815653,-130.828936992115,426.108625801774,-121.107173814822,425.222850113027
83,0.0171110693333333,-125.874755922469,426.66137966641,-130.739023276568,427.104244795223,-121.015786280093,426.218996862251
84,0.016383024,-125.784084779208,427.657260845181,-130.649113088049,428.099861628739,-120.924386731816,427.215144990058
85,0.0116450825,-125.693566024475,428.653155699845,-130.559349952178,429.095388408013,-120.832486301677,428.211350595277
86,0.0171984723333333,-125.603052044377,429.649050974343,-130.469597675405,430.090913561972,-120.740555714326,429.20755605651
87,0.0115338863333333,-125.512732390353,430.644963335936,-130.380287360411,431.086372566129,-120.647397738164,430.203755657553
88,0.019619671,-125.422418638257,431.640876249738,-130.290975291357,432.081829130578,-120.554242415325,431.199957839504
89,0.0115898883333333,-125.332339506179,432.636811115565,-130.20159349295,433.077188709004,-120.461192570315,432.196262620585
90,0.019658559,-125.242267264876,433.632746596416,-130.112227349236,434.072547957113,-120.368168426307,433.192571477296
91,0.012136926,-125.152462709405,434.628705969081,-130.023469343191,435.067894373369,-120.276142688811,434.189038659917
92,0.0154227465,-125.062665712294,435.624666021819,-129.934712337744,436.063239984132,-120.184111232365,435.185506247706
93,0.01596840225,-124.973155783779,436.620651903887,-129.845993335306,437.058555002053,-120.091862568678,436.181989223884
94,0.0121861405,-124.883653706476,437.616638493797,-129.757276067758,438.053870620257,-119.999665813676,437.178476437945
95,0.0163025583333333,-124.794443316777,438.612651381392,-129.668623254711,439.049208540142,-119.909397566022,438.175121097496
96,0.011795951,-124.705240478043,439.6086649384,-129.57997286979,440.044548441415,-119.819171943065,439.171767788076
97,0.0154464835,-124.616312167044,440.604702832972,-129.491410763404,441.039960379348,-119.730496011035,440.168488320074
98,0.0123046526666667,-124.527390512027,441.600741328907,-129.402845053143,442.035375293076,-119.641820904927,441.165205633001
99,0.018467452,-124.438705768984,442.596801229619,-129.314151067159,443.030896126817,-119.553175196579,442.161808366837
100,0.01412955775,-124.350026201286,443.592861576671,-129.225447091668,444.026420858372,-119.464565499221,443.158409476579
101,0.012837161,-124.261527054273,444.588937483811,-129.136394866273,445.022081473842,-119.377211201684,444.154953967838
102,0.0140497766,-124.173030921695,445.585013675395,-129.047343859342,446.017748437537,-119.289854376167,445.151492013837
103,0.015769197,-124.084637760003,446.581099583363,-128.958334474264,447.013632251966,-119.202411196685,446.14780989446
104,0.0122797733333333,-123.996244786864,447.577185505835,-128.869344840864,448.009525511204,-119.11496732406,447.144120004512
105,0.0158305953333333,-123.907858126985,448.573271913943,-128.781016548137,449.005735008725,-119.02750024312,448.140169934376
106,0.0153218705,-123.81946831961,449.569358026446,-128.692693933673,450.001953781845,-118.940037092341,449.1362114069
107,0.009798286,-123.730975174269,450.565434433726,-128.604557746722,450.998477089446,-118.852702975735,450.131975209813
108,0.011292142,-123.642475054027,451.561510238478,-128.516391299374,451.995007045213,-118.765339412031,451.127727091507
109,0.0110360164,-123.553750299821,452.557566638214,-128.427250284361,452.991751112117,-118.677027473825,452.123095037929
110,0.010154999,-123.46501465366,453.55362207148,-128.338103185903,453.988503904593,-118.588709049246,453.118453145729
111,0.01154381075,-123.375934800381,454.549646962425,-128.248763838663,454.985532442299,-118.500185642557,454.113500333761
112,0.01161762925,-123.286840094016,455.545670494504,-128.159399893337,455.982567713877,-118.411652320406,455.108537640644
113,0.0109313743333333,-123.197284652826,456.541651875319,-128.069272928464,456.979811866605,-118.322811425885,456.103268439538
114,0.01170356925,-123.10771062494,457.537631586734,-127.979133470259,457.97706277278,-118.233967590228,457.097991122448
115,0.01165173775,-123.017570475839,458.533560450887,-127.888613485026,458.974519378234,-118.145034172238,458.092466605407
116,0.011384027,-122.927408454739,459.529487341383,-127.798095081327,459.971982582398,-118.05607880131,459.086933717906
117,0.0110660288,-122.836592116981,460.525355188513,-127.707623990367,460.969643191766,-117.966466692382,460.081150422005
118,0.01035798675,-122.74575144143,461.521220797615,-127.617146441751,461.967307038439,-117.876844017853,461.075362413235
119,0.00956696133333333,-122.654195443085,462.517020627867,-127.526479093291,462.965066034196,-117.786910805061,462.069435886439
120,0.012083642,-122.562613838398,463.512818098391,-127.43581506158,463.962825253072,-117.697000551125,463.063511760234
121,0.0107768462,-122.470292580768,464.508547406868,-127.345246835922,464.960590916853,-117.607753476097,464.057656976414
122,0.010676759,-122.377946431293,465.504274401408,-127.254585728876,465.958342377865,-117.518497845382,465.051807144129
123,0.01144439075,-122.284893469517,466.499935690907,-127.16128722345,466.955690546473,-117.428999273012,466.046097912345
124,0.0103093635,-122.191818873791,467.495594957088,-127.067670878975,467.952996234739,-117.339567370385,467.040407580905
125,0.0108694614,-122.098140237452,468.491197730262,-126.96518016345,468.949115831114,-117.251996950889,468.03524496525
126,0.01192023725,-122.004446244486,469.486799027432,-126.86362835891,469.945303956534,-117.164434181406,469.030103229482
127,0.010110701,-121.910330533261,470.482359791104,-126.787860597282,470.943374002465,-117.077081493894,470.025534889801
128,0.011824885,-121.81620962572,471.477920090572,-126.712030640258,471.941406008122,-116.989727474868,471.02099841959
129,0.0119207818,-121.721948326817,472.473467848397,-126.634520320196,472.938410261345,-116.902337481662,472.017322982227
130,0.011270144,-121.627698667412,473.469016694025,-126.556459903447,473.935309922515,-116.814957154384,473.01369951128
131,0.0111055008,-121.533758458094,474.464594460221,-126.463774502362,474.929428877737,-116.727833807475,474.011457630244
132,0.0111738236,-121.439855915578,475.460175742643,-126.371206809886,475.923482848179,-116.640728967974,475.009290742946
133,0.0117219765,-121.346939038228,476.455849037655,-126.281719317115,476.915836296427,-116.554108430426,476.009086292323
134,0.011437924,-121.254095601857,477.451529134915,-126.192374128272,477.908103551153,-116.467475522766,477.00897563105
135,0.0117823105,-121.163144226423,478.447384478556,-126.106695117443,478.89815020102,-116.380523923701,478.011281266054
136,0.01067668575,-121.072311393438,479.4432504436,-126.021042990838,479.888079354633,-116.293554630046,479.013699689843
137,0.012894489,-120.984485890122,480.439385865383,-125.936072896067,480.8750277197,-116.206136438388,480.01897947731
138,0.0111232731666667,-120.896831676651,481.435535971831,-125.851181641423,481.861849495919,-116.118730638682,481.024389018181
139,0.0120033482,-120.813457456931,482.432053001824,-125.768260353297,482.845508215516,-116.03163447487,482.033040687971
140,0.0131191074,-120.730311691141,483.428588462827,-125.685271029442,483.829027812664,-115.944566830086,483.041828306384
141,0.011074964,-120.652789562467,484.425577622803,-125.600606933575,484.809122762374,-115.858201211581,484.053962445148
142,0.0129163644,-120.575551554969,485.422587794319,-125.515843637729,485.789098216405,-115.771795067208,485.066216812685
143,0.0112500504,-120.50520492826,486.420107602345,-125.428674238838,486.766175293654,-115.684405964794,486.081387338293
144,0.0107970956666667,-120.435187637407,487.417649260282,-125.341591140809,487.743195189692,-115.597001529394,487.096645927334
145,0.0110215678,-120.373042830078,488.415713221096,-125.256570988868,488.718848219257,-115.509230572452,488.11400959518
146,0.0106493236,-120.311248966795,489.413797522689,-125.171565534836,489.694522518179,-115.421368950618,489.13138817215
147,0.01082951125,-120.257724533478,490.412361121933,-125.086906413285,490.670697995177,-115.33137095697,490.149118058549
148,0.0112401991428571,-120.20453280049,491.410941233384,-125.002128307105,491.647010709232,-115.241357755156,491.166750636825
149,0.01132091525,-120.159070116401,492.409904944259,-124.914586037692,492.626511613493,-115.150991248426,492.182122624478
150,0.0109445453333333,-120.113862084219,493.408879533206,-124.827082232576,493.606317183733,-115.060721889959,493.197220972253
151,0.0111402811666667,-120.074487618431,494.40810331703,-124.740459567628,494.59310204285,-114.972678004093,494.206050777128
152,0.010511581,-120.035207800494,495.407330746878,-124.653730873347,495.58037732079,-114.88440985537,495.214338844511
153,0.0117665628,-119.998066438054,496.406640554315,-124.564606572564,496.578733027955,-114.791074754473,496.210386998489
154,0.0110436674444444,-119.960754977837,497.405943617975,-124.475608158265,497.577806723161,-114.697410950075,497.205550711773
155,0.0111218981666667,-119.919652510248,498.405096381597,-124.389415404301,498.592882379125,-114.596421256924,498.181002696645
156,0.0111185445,-119.87798954103,499.40422195013,-124.30317216125,499.608917920672,-114.495986205152,499.155207634439
157,0.0115443148333333,-119.8240019785,500.402749539327,-124.215818738592,500.646059911859,-114.407746888524,500.101991870392
158,0.0114497474444444,-119.768923611783,501.401203288814,-124.127918161534,501.684411075401,-114.319181462734,501.047069127703
159,0.0116230258,-119.690177681042,502.398054911991,-124.028145782051,502.748998078913,-114.223540331198,501.95510946603
160,0.012171579625,-119.609669209677,503.394729631882,-123.928388662352,503.815209181044,-114.128301768451,502.861170415857
161,0.0118279284285714,-119.491417717511,504.38761614722,-123.828958315476,504.91619870878,-114.04168380824,503.724844767419
162,0.01189209975,-119.370610595203,505.380119804911,-123.728119400751,506.019123396007,-113.955719379867,504.586536244202
163,0.011855689,-119.195784818811,506.364530955622,-123.597507422173,507.162951776397,-113.883568730618,505.406315464154
164,0.0122294062857143,-119.01754237789,507.348193579006,-123.465007243482,508.309216479198,-113.808786515857,506.223538298302
165,0.012288338125,-118.768004381558,508.31623667901,-123.29310598381,509.506319933621,-113.679091410737,506.987417017404
166,0.0121171631666667,-118.514211672346,509.282953882036,-123.116350178749,510.705590740937,-113.536030897231,507.74403467377
167,0.0127242717142857,-118.172755406047,510.222352474243,-122.839571944728,511.949517408591,-113.117591227959,508.351046327191
168,0.0123676988571429,-117.826348478615,511.159612605764,-122.555301565517,513.19456251766,-112.703443486497,508.956075267328
169,0.0122125711428571,-117.37921272774,512.053362461974,-122.118591956558,514.462364039432,-112.376621624738,509.52076285289
170,0.0122844048,-116.926703005877,512.94395694275,-121.669836753718,515.727319687902,-112.051808497343,510.084611746355
171,0.012332314625,-116.36620190632,513.771143314155,-120.979022135046,516.935086754755,-111.767361421764,510.631606898868
172,0.0118788363333333,-115.800290218208,514.59405775434,-120.277139665618,518.137219947983,-111.479454162132,511.1753600945
173,0.0113055296666667,-115.126976863783,515.332173188546,-119.355557324082,519.227519205056,-111.122861300332,511.654759557168
174,0.011679762,-114.448648884601,516.064963899329,-118.424659068528,520.309499399158,-110.761154899503,512.128470742328
175,0.0114805188,-113.671981694455,516.693334214647,-117.311071244234,521.228338754514,-110.299169531091,512.490632061031
176,0.0120574577142857,-112.891079544757,517.315571273285,-116.191186255465,522.137786506062,-109.834681159011,512.849441540245
177,0.0111604376666667,-112.028120210582,517.818969469682,-114.9492865035,522.865261193481,-109.321694228405,513.143305296145
178,0.0113466955,-111.161955366261,518.315818183621,-113.702887285902,523.580003774525,-108.805447637218,513.43233842354
179,0.0118907586666667,-110.234413081964,518.687260816116,-112.370334642089,524.050958609122,-108.226786761693,513.628877190415
180,0.0122154355,-109.304760965511,519.052202799865,-111.037119372385,524.510255938307,-107.645741108462,513.823284620908
181,0.0121791432,-108.335183453385,519.294129797498,-109.691364905728,524.748952536296,-107.019567129152,513.977359720635
182,0.0121015246666667,-107.364477403147,519.530050785453,-108.347523324802,524.976210461609,-106.390808337072,514.136483291763
183,0.0127663576666667,-106.372662686842,519.653632764825,-107.039461187824,524.989514494565,-105.713702086455,514.390035660485
184,0.0125901744,-105.380459049987,519.772060186503,-105.735260620073,524.997463740629,-105.03188483969,514.634632088616
185,0.01237650475,-104.381064218527,519.795179125127,-104.502461000171,524.906402238169,-104.262960624078,514.713631939387
186,0.0112775028333333,-103.381726765781,519.81423470828,-103.273382500833,524.814596818459,-103.491008443544,514.783871180894
187,0.0119861081,-102.383438243283,519.759008800252,-102.112329156135,524.709191977505,-102.663702565504,514.693959255603
188,0.0125994146666667,-101.385378899447,519.700939907451,-100.954588898192,524.603286523823,-101.833241901469,514.603988965791
189,0.0119119163333333,-100.391462096659,519.591482368798,-99.8567346599153,524.488332196432,-100.94575659847,514.512963702441
190,0.012470176,-99.3977387812276,519.480454489203,-98.7620707967825,524.373382544623,-100.054960765654,514.42119831521
191,0.0122574434285714,-98.4074739924839,519.341357250622,-97.7244339032903,524.258516467393,-99.1049902355455,514.31620344235
192,0.012627714125,-97.4172492883774,519.201975642198,-96.6900317757446,524.143876148381,-98.1515861813246,514.21190576887
193,0.0123669384285714,-96.4277332133925,519.057566852146,-95.712814882,524.033226855829,-97.1374831824594,514.119933410472
194,0.0133695311,-95.4380826993872,518.914158224555,-94.7388076879896,523.923356184544,-96.1202975915781,514.027885039964
195,0.0128163952857143,-94.4460814310333,518.788238092838,-93.820924196606,523.827100216223,-95.0492108597932,513.934507547911
196,0.0129323192222222,-93.4538441827494,518.664590700935,-92.9061537315127,523.731366144045,-93.9751784132889,513.841542602511
197,0.0115299072857143,-92.4575252079149,518.580254713363,-92.0452290407703,523.644659268979,-92.8501941677007,513.755713444577
198,0.01234845575,-91.4610275205252,518.499426152644,-91.1869166885778,523.557328705925,-91.7222282589064,513.670831612907
199,0.0117028828571429,-90.4614716444358,518.478617847127,-90.3733075427407,523.459325386522,-90.5432391373692,513.602160743424
200,0.0110912388333333,-89.4620199739117,518.462456451567,-89.5624381873948,523.372989954277,-89.3608973546017,513.534273416793
201,0.011825392375,-88.4643326191397,518.524972393514,-88.7979565226155,523.48420478758,-88.121791300175,513.479652339354
202,0.0125471488333333,-87.4672873174429,518.593096206294,-88.0377143157519,523.603342787214,-86.8800929701016,513.433852410012
203,0.010840170375,-86.4809986360451,518.75517134422,-87.3484977621199,523.855221357808,-85.5949650141603,513.535837366917
204,0.0126772442857143,-85.4961284973728,518.923564791134,-86.6630172841106,524.108569541902,-84.3092867598727,513.648965173526
205,0.01107302,-84.5347772803832,519.196713499623,-86.0394795790598,524.386283382505,-83.0144847594487,513.946837369444
206,0.0116793081428571,-83.5758069230865,519.476596203135,-85.4186216895863,524.664436885078,-81.7224876718901,514.258273926707
207,0.01243451825,-82.6559037701069,519.866976119131,-84.8417365310583,524.94980474135,-80.4765160197372,514.792286252597
208,0.0118826238571429,-81.7394531603868,520.264187644147,-84.2674462629165,525.237312261558,-79.2354250605162,515.337501812654
209,0.0114047067142857,-80.8790766153307,520.772353922538,-83.7353005938069,525.559570875337,-78.0736032864996,516.064673348316
210,0.0129348678333333,-80.023242064847,521.287125669893,-83.2052965603085,525.884150839371,-76.9182201415855,516.801156030583
211,0.0123532616,-79.2404295515621,521.908094109603,-82.7097237866403,526.246051351005,-75.8663513902552,517.68733481727
212,0.0117774191666667,-78.4631679549124,522.535136880339,-82.2179088154496,526.612275651677,-74.8217826652365,518.580938032471
213,0.0132997123333333,-77.7742557484068,523.258859799033,-81.7859037061225,527.04731815836,-73.8934024753817,519.592709790742
214,0.0128792528571429,-77.0917296483854,523.987867609796,-81.3561093352637,527.48510366398,-72.9729572971694,520.610445343868
215,0.0133148243333333,-76.5098358000017,524.800154737904,-80.9611517762234,527.966113340674,-72.1775520146022,521.722158362921
216,0.012404111,-75.9349126070541,525.616752389388,-80.569991477668,528.451038072772,-71.3903059945264,522.838412995039
217,0.0122234097,-75.4687507809855,526.500606042631,-80.2380788703131,528.99704842028,-70.7303668754218,524.025529262685
218,0.0138052936666667,-75.0098381390248,527.387701326614,-79.9126647405018,529.547481163331,-70.0804289487493,525.21643312273
219,0.0138131228333333,-74.6629298516126,528.324881799966,-79.6876560869473,530.166242638403,-69.5850155984166,526.465857615661
220,0.0124368974285714,-74.3232212991065,529.264241431128,-79.46404342594,530.787345222514,-69.1007617894491,527.71736743751
221,0.0140032208333333,-74.0936757558999,530.236944315233,-79.2617908208178,531.444269072302,-68.7872599144416,529.000784838179
222,0.0139541278333333,-73.8709682448142,531.210867079671,-79.0651150075601,532.104620911464,-68.4860265218722,530.284212381433
223,0.0138504611428571,-73.7518845800135,532.203275965546,-78.9529501490212,532.816920655752,-68.3707102639171,531.567793625863
224,0.0129967604285714,-73.6390083935743,533.196124480667,-78.8448046473506,533.532089447969,-68.2685863554023,532.849048391889
225,0.0143835541428571,-73.6193063967172,534.195571826476,-78.796989653022,534.290322621575,-68.364479483149,534.095382739787
226,0.013841668,-73.6049801915354,535.194902302453,-78.7559525451838,535.050988913099,-68.4714230127765,535.337376092821
227,0.014703463375,-73.670582494578,536.192495130852,-78.8156906140649,535.847831361984,-68.7426664615479,536.514826534862
228,0.014699039625,-73.7406130542571,537.189646389451,-78.8868005753046,536.645533532394,-69.0075137123657,537.689573717314
229,0.0140401988333333,-73.875867222543,538.180293784751,-79.1254066681344,537.455898505538,-69.1781516284168,538.824504701246
230,0.0141858285714286,-74.0145804976038,539.170376707196,-79.3624864464918,538.268505945783,-69.3463597067221,539.957728999869
231,0.014460757,-74.2037702815536,540.152222642212,-79.5772937045021,539.113836258717,-69.4791107336685,541.066048743155
232,0.015243602625,-74.3955092533747,541.133526954075,-79.7925575873494,539.96137200804,-69.6195810581492,542.1707453572
233,0.0140888815,-74.6241040313177,542.107000553209,-80.0144232890164,540.840793652033,-69.8716559201016,543.223059269131
234,0.0149979013333333,-74.8544476299744,543.080039662954,-80.2366309150332,541.722297493729,-70.1246315058585,544.273233062198
235,0.0149624486666667,-75.1098442579353,544.046854420864,-80.4637368366232,542.633630213605,-70.3905105640473,545.292748217579
236,0.0149121688333333,-75.3663245443779,545.013373983831,-80.6914096246667,543.546629515647,-70.6562321351856,546.310759310267
237,0.0159059695,-75.638188394392,545.975702973619,-80.927129621559,544.4832875378,-70.9197180277461,547.307418801465
238,0.0150538655714286,-75.9106130523916,546.937871248903,-81.1631956175222,545.421235988604,-71.1830260532475,548.302939490219
239,0.0149839514285714,-76.1909272600556,547.897778563044,-81.4041291919162,546.377338426517,-71.4438318123179,549.282439297198
240,0.0179690021666667,-76.4714155830207,548.857634867627,-81.6458039412532,547.33418795582,-71.7043902038338,550.261147039422
241,0.0145188997142857,-76.7543315165661,549.81677996911,-81.8978125562599,548.301453841127,-71.9614996618626,551.228811382436
242,0.0161963358333333,-77.0371570920827,550.775951565643,-82.1496995746853,549.269352571697,-72.2185650942741,552.195916129361
243,0.0169969486666667,-77.3187340112546,551.735489296901,-82.3999062516448,550.245996582125,-72.4750221372914,553.155287825732
244,0.0157864368333333,-77.6000605583498,552.695099983874,-82.6497137667557,551.223057674087,-72.7313103926329,554.114388245966
245,0.0178684572,-77.8779575916221,553.655709994066,-82.8940536950072,552.20583181082,-72.9852866502683,555.069772815477
246,0.0152427827142857,-78.1555278795804,554.616413629623,-83.1392164629104,553.188459135007,-73.2391436146997,556.025069837929
247,0.0177454595714286,-78.4286615838839,555.578388520617,-83.3955518377156,554.169093022366,-73.4913808029443,556.979178136807
248,0.0157917715,-78.7014534244662,556.540459529178,-83.6517034669102,555.149731285409,-73.7436388354604,557.933302115498
249,0.017833069,-78.9696436154344,557.503824326274,-83.9053817920798,556.130428447253,-73.9961774418675,558.887637151979
250,0.017088664,-79.237518111119,558.467276250296,-84.1593388437983,557.110918799382,-74.2487730420368,559.842071595719
251,0.0169854003333333,-79.5011796726947,559.431890877777,-84.4170154841392,558.088649288598,-74.5021292204519,560.797832623187
252,0.0183805645,-79.7645759650542,560.396577480796,-84.6747081165836,559.066206979754,-74.7555419475043,561.753742895076
253,0.0162075938333333,-80.0244624733901,561.362216394052,-84.9326123409749,560.041478375186,-75.0097028710744,562.711627823834
254,0.0188663126,-80.2841451110519,562.327909825086,-85.1904898809978,561.016578486345,-75.2639145459074,563.66967941909
255,0.015702355,-80.5411531878013,563.294318469893,-85.4480173512096,561.989431534626,-75.5187920219635,564.629917497058
256,0.0168902934,-80.7980197868555,564.260764636263,-85.705626819799,562.96209602027,-75.7737053992,565.590317258179
257,0.017027913,-81.053045939152,565.227698910925,-85.9643029840818,563.932307543312,-76.0290858056092,566.552820313648
258,0.01812767125,-81.3079869603109,566.194655565794,-86.2229147620506,564.902394175558,-76.2837939019959,567.515645371119
259,0.016567868,-81.5618297824583,567.16190092725,-86.4806959510203,565.870869705773,-76.5298291411521,568.48262428217
260,0.0173613308,-81.8156333619748,568.129156551501,-86.7386478893931,566.839192313679,-76.7767272278027,569.449487808488
261,0.0174035066,-82.068934906455,569.096543468758,-86.9987842425428,567.805558570666,-77.0346638117097,570.414875205971
262,0.0174476706,-82.3222302851511,570.063932065602,-87.2589812490097,568.7718360778,-77.2926300558653,571.380329409419
263,0.0164989222,-82.5754474327352,571.031341972967,-87.5199478212637,569.73698753193,-77.5509726275424,572.346631243083
264,0.0158608374,-82.8286793442461,571.998747977647,-87.7808333282541,570.702117687877,-77.8093202766722,573.3129744149
265,0.0160358436,-83.0820970477853,572.96610487022,-88.0406986947252,571.666979823479,-78.0677318214215,574.279837793798
266,0.0154797746666667,-83.3355405707322,573.933455011166,-88.300392991041,572.631867636982,-78.3261345311228,575.246722322031
267,0.0170294105,-83.5893063713906,574.900720878343,-88.5579519905683,573.597075961899,-78.5844269617997,576.213870836163
268,0.0161624904,-83.8431021006675,575.867978860427,-88.8155544388288,574.562269004669,-78.8427563120472,577.181012944424
269,0.017485649,-84.097268385978,576.835139214585,-89.0736948400947,575.527272834154,-79.1015427755981,578.148075739481
270,0.0162540248,-84.3514644655729,577.80229173537,-89.3315770414142,576.492348632563,-79.3600591948608,579.115205186139
271,0.0162924354,-84.6060264883772,578.76934804408,-89.5862879459945,577.45830837698,-79.615258841279,580.083153269681
272,0.014640469,-84.8606162785647,579.736397069542,-89.8409162527761,578.424297810467,-79.8711163765546,581.050919908704
273,0.0185422602,-85.1155444035116,580.703357351461,-90.0945381375164,579.390648993702,-80.1349900315863,582.01647571685
274,0.0159258136666667,-85.3704975479976,581.670310985643,-90.3481518908803,580.35700967123,-80.3985372279147,582.98210992653
275,0.012515269,-85.6257531366791,582.637184259849,-90.6016673495629,581.323485118811,-80.6581380869753,583.948691879032
276,0.0230987953333333,-85.881031829929,583.604051489657,-90.855075432528,582.289993413197,-80.9174807534022,584.915337683684
277,0.0128470136,-86.1365876299973,584.570846225388,-91.1071956947141,583.256895658842,-81.173726762167,585.882749305112
278,0.0199552315,-86.3921654903758,585.537635106801,-91.3593236834712,584.223798271352,-81.430040493416,586.850140692116
279,0.0168613398,-86.6480058698417,586.504354321462,-91.6115436189124,585.190705249588,-81.6871601265076,587.817291288193
280,0.018284546,-86.9038678336217,587.471067758115,-91.8638002839132,586.157604671049,-81.9443617174554,588.784417976516
281,0.0147893606,-87.1599846621584,588.437712968806,-92.116490646748,587.124414863101,-82.2025310560452,589.751262365203
282,0.0171148808,-87.4161221086253,589.404352790254,-92.3691982594947,588.091224669026,-82.4607522205153,590.718089034102
283,0.0166083266666667,-87.6725011383746,590.370929465146,-92.6221079919653,589.058029950636,-82.7195806363531,591.68470807767
284,0.0180271395,-87.9288987438305,591.337501189157,-92.8750122075313,590.0248456233,-82.9783387272376,592.651336875227
285,0.01820409925,-88.1855123390236,592.304015346607,-93.1278522750781,590.991782118356,-83.2362791120454,593.618079087667
286,0.01767815125,-88.4421402032081,593.270525676326,-93.3806852671715,591.958735756624,-83.4946822717414,594.584683021429
287,0.0149903036,-88.698932719924,594.236991837152,-93.633436614299,592.925887213604,-83.7584254764655,595.549691331962
288,0.01863412925,-88.9557327979186,595.20345602856,-93.8861983593643,593.893058486577,-84.022440371986,596.51460486112
289,0.0157129586666667,-89.2126194692999,596.169897665777,-94.1390791838468,594.860456696567,-84.2895667288198,597.478432933639
290,0.016035255,-89.4695041589359,597.136339828763,-94.3920847500234,595.827851369625,-84.5557339885925,598.442486326161
291,0.017038564,-89.7263663234797,598.102787967794,-94.6465081664082,596.795205840909,-84.8109998735157,599.409100771062
292,0.0173206723333333,-89.983213949962,599.069239975496,-94.9009493050729,597.762594127549,-85.0664136042972,600.375637352539
293,0.0181087121666667,-90.2398975646906,600.035735627783,-95.1555903783827,598.730363903555,-85.323495264348,601.341295514515
294,0.01547367175,-90.4965504584572,601.002239399824,-95.4102344923393,599.698181869661,-85.5804642120517,602.306934365362
295,0.0192405406666667,-90.7528593404808,601.968834096447,-95.664912655301,600.666539466013,-85.8361710127188,603.272356971179
296,0.0141865235,-91.0091170865242,602.935442372981,-95.919622569932,601.634949045221,-86.0918694314821,604.237721243405
297,0.019280483,-91.2648064238493,603.902201598805,-96.174685424422,602.603936446702,-86.3474746800917,605.202437100921
298,0.0173553192,-91.5204197486749,604.868980856354,-96.4296522919251,603.573021376523,-86.602960364953,606.167111951039
299,0.014763756,-91.7751943307833,605.835981149436,-96.6835600127514,604.543182460734,-86.857126750703,607.131334314317
300,0.0175150724,-92.0298631759585,606.803009224763,-96.9374254071765,605.513439088151,-87.1112616931999,608.095480190009
301,0.0176047056,-92.2833737786614,607.770341626837,-97.19082715816,606.484742295939,-87.3650522062716,609.058788220606
303,0.0176428946,-92.7885953712501,609.705476549907,-97.6964827400962,608.42887875073,-87.8687221909994,610.98519079102
304,0.0181413206,-93.0402679882412,610.673288683829,-97.9486518857997,609.401743309653,-88.1184950508079,611.948301760017
305,0.0171442736666667,-93.2900171682624,611.641598842363,-98.1989440727028,610.376229008664,-88.3638370948628,612.911411080207
306,0.019731285,-93.5395460899631,612.60996550446,-98.4491878254834,611.350840984592,-88.6095426458355,613.874313250478
307,0.0200183395,-93.7867139262055,613.578937863261,-98.6989123828849,612.326806601061,-88.8591448527672,614.834994852381
308,0.017163706,-94.0336164892585,614.547977400762,-98.9482616024966,613.302986064458,-89.1082067998775,615.795695802898
310,0.0184281994,-94.5214632344164,616.487564343319,-99.4389965198342,615.260009702098,-89.5948124011408,617.717397711
311,0.021787795,-94.7619393272463,617.458219156012,-99.6846559416002,616.239766757666,-89.8379197242815,618.677010423891
312,0.0134628155,-95.002058262147,618.428961559875,-99.929499031994,617.219836799402,-90.0802493820428,619.636703428697
313,0.0188054906,-95.238429091423,619.400623167633,-100.165775334539,618.203191397132,-90.3144180226629,620.597239037176
314,0.0217717913333333,-95.4744002093794,620.372381069937,-100.402097036958,619.186635332785,-90.5485504195313,621.557685370485
315,0.0156411353333333,-95.7062058831624,621.345142470368,-100.638891857414,620.171010270683,-90.7823051155013,622.517201355514
316,0.0214020443333333,-95.9375738557368,622.318006950051,-100.874865686188,621.155663376305,-91.0151770766958,623.476842756074
317,0.0167891465,-96.1644121436191,623.291938176863,-101.102343231692,622.143195185624,-91.2389137873566,624.437782057577
318,0.0167935946666667,-96.3907811662473,624.265977349935,-101.329733218469,623.130812594967,-91.4623391006495,625.398728289712
319,0.0221077366666667,-96.6123273668642,625.241125928814,-101.556223330065,624.119309749143,-91.6825640617614,626.359745750668
320,0.0184349516,-96.8333795514848,626.21638522729,-101.781889316385,625.10803795192,-91.9015550474727,627.32099108768
321,0.010133392,-97.0493893182098,627.192774639937,-101.999143461654,626.099124466187,-92.1079508547066,628.284562354044
322,0.018477742,-97.2648876893834,628.169275690214,-102.215919527723,627.090340255319,-92.314250933223,629.248123250431
323,0.02057754575,-97.4752018670389,629.146908449753,-102.427849139638,628.082866548449,-92.5195805766307,630.211579022782
324,0.010229737,-97.6849937894513,630.12465191403,-102.63931351162,629.075500912724,-92.7243182889109,631.175146975061
325,0.0192037516666667,-97.8895273543159,631.10351001544,-102.846093588053,630.06922339765,-92.9230961079149,632.139844417513
326,0.0204166412,-98.093533019692,632.082476778354,-103.051873225656,631.063147560079,-93.120933255583,633.10473036253
327,0.010338053,-98.2922593649792,633.062530223238,-103.247647858647,632.05908862179,-93.3093631104055,634.071501449317
328,0.0198139396,-98.4904549602834,634.042689654349,-103.443328427109,633.055041703608,-93.4976352424647,635.038300902327
329,0.0177737485,-98.6833782858913,635.023901912569,-103.638074594103,634.051114188625,-93.6843406162141,636.005382134683
330,0.0194110596666667,-98.8757671080396,636.005217675032,-103.831489762635,635.047441609345,-93.8698201717377,636.972689296191
331,0.01878514,-99.0628818130423,636.987554747075,-104.011771542249,636.046284562445,-94.043204185486,637.942225773141
332,0.010462789,-99.2494540885397,637.969993358896,-104.192182322346,637.045116079956,-94.216687116289,638.911715078783
333,0.0198140113333333,-99.4307095681907,638.953427245233,-104.373857541842,638.043835507895,-94.3911396141606,639.880742019798
334,0.0194686235,-99.6114066087148,639.936962349129,-104.55406965093,639.04285604707,-94.5639964721041,640.850001373765
335,0.0198506215,-99.7866660060867,640.9214830304,-104.72003513598,640.04480857181,-94.7213162372679,641.821523783157
336,0.018711305,-99.9613398524738,641.906106051887,-104.885772523146,641.046864690261,-94.8807180119462,642.792603058822
338,0.017449592,-100.298734100317,643.877436954084,-105.212042986888,643.053203978653,-95.2460873313074,644.725093528317
339,0.0173964803333333,-100.461111822513,644.864163257359,-105.36717704281,644.058626872998,-95.4923248633505,645.680268452268
340,0.0176227815,-100.622819222106,645.850997433064,-105.521262046106,645.064300889344,-95.7379678914267,646.635561201109
341,0.0172462496,-100.778126552851,646.838861547152,-105.665330963096,646.072372554364,-95.9779347476044,647.591978911888
343,0.0172801906,-101.080606955123,648.815837196411,-105.953207595226,648.089119240392,-96.3325660976627,649.523876389025
344,0.025375044,-101.227758749139,649.804946249149,-106.09558106757,649.097956973857,-96.4588098251113,650.497561690349
345,0.0171120243333333,-101.368035316163,650.795055494574,-106.224222427803,650.108823369474,-96.5913694646693,651.469975757337
346,0.01427908375,-101.507577375746,651.78526602354,-106.352918860974,651.119649133395,-96.7235237199436,652.442458143312
347,0.020050301,-101.640240888866,652.77642505691,-106.482131043524,652.130094387893,-96.8518816152691,653.41558032583
348,0.013418168,-101.772177918386,653.767678534604,-106.610324164876,653.14061609557,-96.9793812682781,654.388854872711
349,0.0202368413333333,-101.897354842748,654.759810839517,-106.729034675941,654.151849218519,-97.0988947694849,655.363547206758
350,0.0175431674,-102.021822631917,655.7520299803,-106.847130471166,655.163083394404,-97.2178035417925,656.338371384714
351,0.018073772,-102.139733529058,656.745052033452,-106.959542406056,656.174327306062,-97.3311207962343,657.314414633844
352,0.0167083313333333,-102.256957838274,657.738153122929,-107.071806543948,657.185511616062,-97.4443233459605,658.2905412823
353,0.020501889,-102.36787372835,658.731980403827,-107.182712712399,658.196148301738,-97.5564719805241,659.267434209763
354,0.015150142,-102.478127384459,659.725879417975,-107.29237825477,659.206843280703,-97.6672449564901,660.244544964982
355,0.020526705,-102.582334458233,660.720433398536,-107.39071615746,660.21807051139,-97.7654573671512,661.223644614663
356,0.015198953,-102.685902408773,661.715052269492,-107.489217970892,661.229214945938,-97.8639265724278,662.202780189825
357,0.017812203,-102.783671186261,662.71025993243,-107.589207051118,662.239608118277,-97.9647258391623,663.182241739804
358,0.015587939,-102.880819610865,663.705526559873,-107.688246517234,663.250041341158,-98.0643250747761,664.161868635093
359,0.0122164836666667,-102.972374108792,664.701324889707,-107.77872299956,664.260835712988,-98.1531032337874,665.142986503609
360,0.020444496,-103.063321620686,665.697177190789,-107.868731279918,665.271636814378,-98.2413258272583,666.124185212531
361,0.0191221615,-103.148829477378,666.693513168527,-107.954543652741,666.282498224384,-98.3245695829749,667.106108392719
362,0.0176081533333333,-103.233736359614,667.689898924559,-108.040257220557,667.293355347647,-98.4077056020546,668.088056638623
363,0.0175629225,-103.313290555235,668.686728039882,-108.125090763878,668.304174290272,-98.4898820454839,669.070228136812
364,0.01583496825,-103.39224253185,669.683603401496,-108.208635851555,669.315095618904,-98.5704898390454,670.052516395336
365,0.025083063,-103.4658635353,670.680888145297,-108.280775250604,670.326923290673,-98.6372116039751,671.035838241663
366,0.0209786705,-103.53887453071,671.678216071118,-108.353099793278,671.338757349402,-98.7041997463946,672.019121431406
367,0.0155593363333333,-103.606518403351,672.675923931612,-108.42705331213,672.350647603453,-98.7735315967658,673.002064503292
368,0.0177636446666667,-103.673538459284,673.673672233698,-108.499995782828,673.362638804353,-98.8416337317317,673.98505570282
369,0.010545292,-103.735103135828,674.671774204148,-108.564096471646,674.375512801987,-98.8989818038503,674.968467786461
370,0.0188595796666667,-103.796025481556,675.669913688528,-108.627517466268,675.388468926077,-98.9555826738386,675.951877960458
371,0.009051968,-103.851364393443,676.66837926119,-108.685030247441,676.402138930948,-99.0056885204695,676.935271534952
372,0.017837671,-103.906038939652,677.666879541141,-108.742473463637,677.415866573695,-99.0557163193094,677.918618667133
373,0.0174271275,-103.954973092281,678.665679706387,-108.799315609733,678.430092231463,-99.1050697530325,678.901564518579
374,0.01984045675,-104.003218073959,679.664511375399,-108.854716040302,679.444441139689,-99.1527034658453,679.884531169091
375,0.017751975,-104.045543882859,680.663613624926,-108.897733819954,680.459848625248,-99.1855667865126,680.867676459269
376,0.021114854,-104.087154652236,681.662743718836,-108.940517282872,681.47532316077,-99.218563286535,681.850755063758
377,0.01582423875,-104.122660558384,682.662111542458,-108.981300196788,682.491370155346,-99.2526968450286,682.833264319287
378,0.018736639,-104.1574245808,683.661502983188,-109.021329033956,683.50750353255,-99.2855693794714,683.815753362267
379,0.0174599746666667,-104.185892008979,684.661094869528,-109.054957791028,684.524370065551,-99.307739216942,684.798070855161
380,0.018790664,-104.213591166009,685.66070594014,-109.087638651984,685.541319693149,-99.3288352929854,685.780350266873
381,0.021491153,-104.23480808553,686.66047887679,-109.112321701522,686.558970425973,-99.3408715772881,686.762308371105
382,0.0157480153333333,-104.255231110485,687.660265664774,-109.136878137226,687.576683552813,-99.3529452278594,687.744207541181
383,0.017780227,-104.268994950596,688.660168637703,-109.16037253653,688.594920040435,-99.3653323065609,688.725612371765
384,0.018910687,-104.281941404203,689.660079697203,-109.182035223121,689.61322554931,-99.3758442836974,689.706982651889
385,0.0178544713333333,-104.288071611466,690.660058191214,-109.188423122295,690.632106631511,-99.3707196505933,690.688064813191
386,0.0191148915,-104.293364300505,691.660038569344,-109.194909192934,691.651029742668,-99.3657468584697,691.669100856656
387,0.017916449,-104.291713339887,692.660034568228,-109.202209178104,692.670301305161,-99.3620329411282,692.649754548918
388,0.026226692,-104.289208560269,693.660025805335,-109.208263885676,693.689601434878,-99.3570597119187,693.630371074935
389,0.01603683375,-104.279665897867,694.659977791939,-109.204053984745,694.709137039296,-99.3417061921303,694.610681246
390,0.018300514,-104.269258813366,695.659918084664,-109.198771762803,695.728673129978,-99.3255401449367,695.590963345739
391,0.0185598666666667,-104.251767442019,696.659762541345,-109.184701438779,696.748213205789,-99.3027151087787,696.571015389665
392,0.0186273555,-104.233408421944,697.659588355973,-109.170495643521,697.767749863954,-99.2796579275817,697.551070485819
393,0.019897464,-104.207979327226,698.659262264994,-109.155185954823,698.787258673281,-99.2547091021043,698.531150453189
394,0.0196368865,-104.18168859558,699.658910898013,-109.137832835194,699.806677462459,-99.2282073497023,699.511218525168
395,0.0201848646666667,-104.148416812752,700.658354742845,-109.103923675052,700.825366901212,-99.1891236593935,700.491190219744
396,0.019787482,-104.114301220252,701.657767274067,-109.070164891801,701.843999406081,-99.1501698291676,701.471233390818
397,0.015869867,-104.073387825872,702.656927540201,-109.037617557472,702.862173246787,-99.1122621627209,702.451852382584
398,0.028006116,-104.031661717894,703.656051616712,-109.003039745956,703.880157372225,-99.0728442193448,703.432507676368
399,0.02099439525,-103.983425259923,704.654885791447,-108.952196527797,704.896621758361,-99.0213280024443,704.41345377228
400,0.0156524155,-103.934422154689,705.653680303357,-108.90097810049,705.912924761501,-98.9696459374615,705.394530846908
401,0.021233263,-103.879312279034,706.652158878879,-108.846770924327,706.927942259623,-98.9166428005673,706.376651239612
402,0.020128963,-103.823496169683,707.650596247625,-108.791379433047,707.942713942232,-98.8627491804497,707.358896334615
403,0.022291885,-103.762086036256,708.648707220587,-108.726607070644,708.955538538624,-98.8018021095761,708.342129187164
404,0.019996063,-103.70004351592,709.646777514231,-108.660985491506,709.968097317282,-98.7402574418368,709.325530048727
405,0.0173246685,-103.633019849829,710.644527387571,-108.588674854971,710.978562319393,-98.6740056603833,710.31025427321
406,0.023792603,-103.565448821862,711.642239267893,-108.515952145798,711.988764886159,-98.6074791853382,711.295190585392
407,0.025013946,-103.493590273327,712.639653546477,-108.440001645314,712.996911780096,-98.5388010178303,712.281788194072
408,0.01552423,-103.421276976993,713.637034140038,-108.363164233746,714.004746502616,-98.4694491110601,713.268579555041
409,0.01997493775,-103.345421313263,714.634152336015,-108.27941801488,715.010149490771,-98.3948489501949,714.256880196077
410,0.027483695,-103.269206567084,715.631242685777,-108.19562972401,716.01530312331,-98.3202055805081,715.24542176476
411,0.023026943,-103.190210066559,716.628117315361,-108.111515508042,717.018525037745,-98.2452274789846,716.235829761425
412,0.020943967,-103.11094816285,717.624970627836,-108.026836931538,718.021469303194,-98.1698024531258,717.226433700847
413,0.0209218205,-103.029641478285,718.621659704088,-107.937810277493,719.02227444084,-98.0909341289843,718.218547267973
415,0.0224685808,-102.865302596685,720.614895598048,-107.760987589678,721.021987333861,-97.9335896800878,720.204807566405
417,0.0261296126666667,-102.698605801006,722.607936074301,-107.586118078886,723.018613911774,-97.7767591842306,722.194373879749
418,0.017165415,-102.614824376636,723.60442015648,-107.499100176625,724.016167685885,-97.6984202069882,723.189964227789
419,0.0248783996666667,-102.530731414699,724.600878168265,-107.412308095291,725.012712758793,-97.6200501308832,724.186588356817
420,0.0199576995,-102.446644837312,725.597336707215,-107.325615168452,726.009166898947,-97.5417089607496,725.183314687118
421,0.0238358625,-102.362606390585,726.593799220256,-107.239669729266,727.004935531995,-97.4635857016321,726.180811473568
423,0.0238714395,-102.194907981814,728.58675611087,-107.067983372604,728.995868538245,-97.3073513517868,728.176427155231
424,0.022456813,-102.111268835384,729.583252218721,-106.98234807746,729.991070569819,-97.2292668291908,729.174519144357
425,0.0228982586666667,-102.028082126292,730.579786251716,-106.897661117122,730.986078985826,-97.1513900089434,730.172898955839
426,0.019093784,-101.944966353428,731.576326166358,-106.812981635126,731.981075169188,-97.0735151167052,731.171291295924
427,0.017342409,-101.862376810945,732.572909713168,-106.728357630167,732.975980606407,-96.9956545271312,732.169776577685
428,0.022035804,-101.779860094733,733.569499229144,-106.643829528665,733.970899188534,-96.9178140329812,733.168257830805
430,0.0211321135,-101.61596991105,735.562772050818,-106.476195671405,735.960948618353,-96.7624316247247,735.165143273443
431,0.02114833,-101.534561698158,736.559453124838,-106.392433644679,736.956116595163,-96.684756193428,736.163447939416
432,0.0231497386666667,-101.453213250597,737.55613907889,-106.308772895112,737.951318434326,-96.6070946413161,737.161728031176
433,0.0156481835,-101.372301176129,738.552860664212,-106.225851614851,738.946767517494,-96.5295344272669,738.159828695741
434,0.0231736133333333,-101.291437885928,739.549586183749,-106.142935567288,739.942247084109,-96.4519726790226,739.157899120809
435,0.015678019,-101.210928923927,740.546340278142,-106.060057525671,740.937948057029,-96.374399787666,740.155749911405
437,0.02086353325,-101.050249294756,742.539874833149,-105.894933349055,742.929675281858,-96.2190341842974,742.151158045533
438,0.017520284,-100.970066874402,743.536654512372,-105.812622113079,743.9256950179,-96.1412623528932,743.148718711197
439,0.01756081425,-100.890063553475,744.533449118067,-105.730335290968,744.921921356634,-96.0634693351581,744.146074619891
440,0.030832371,-100.81007440743,745.530244889661,-105.648103155415,745.918176376529,-95.9856202477805,745.143401867517
441,0.0235097376666667,-100.730186618737,746.527048998007,-105.566262055586,746.914636480802,-95.9073702349484,746.140524174449
442,0.01083583,-100.650304074552,747.523853476404,-105.484420812533,747.911116339312,-95.8291212029459,747.137626750767
443,0.0225775214,-100.570458837654,748.520660587184,-105.402578550649,748.907736721366,-95.7508791481635,748.134588971586
444,0.0108787,-100.490611985871,749.517467573925,-105.320789184311,749.904375188532,-95.6725391172195,749.131529539271
445,0.031707883,-100.410753705411,750.51427368283,-105.239374164389,750.901141645614,-95.5935057003853,750.128316865821
446,0.0166275646666667,-100.330889080565,751.511079356335,-105.15796289118,751.89791722074,-95.5144696734109,751.12509532273
447,0.021737115,-100.250979785872,752.507881964263,-105.076577998006,752.894756994625,-95.4354152688372,752.121811329844
448,0.020432293,-100.171061686647,753.504683760164,-104.995210714463,753.891601085039,-95.3562531537399,753.11851557236
449,0.021764286,-100.09108191228,754.50147986788,-104.913966785163,754.888475412441,-95.2763365338528,754.115137404679
450,0.031782933,-100.011093095812,755.498275285063,-104.832728573478,755.885348689826,-95.19638673059,755.111758128274
451,0.01801328675,-99.9310412613499,756.495065889641,-104.751530210127,756.882214649217,-95.1162056591907,756.108371124728
452,0.031801254,-99.8509815473147,757.491855926891,-104.670338659694,757.879076618347,-95.0360058505237,757.104987260869
453,0.018331979,-99.7708671954105,758.488642030213,-104.589194350817,758.875910918549,-94.9556761154852,758.101625167966
454,0.017854176,-99.6907474034344,759.485427563899,-104.508057700981,759.872738937698,-94.875320521688,759.098267611608
455,0.02359206325,-99.6105900796197,760.482209167576,-104.426973891967,760.869523622962,-94.7947865245974,760.094941353539
457,0.0213585758,-99.4502534011854,762.475771809381,-104.264743063738,762.863020768283,-94.6339506495004,762.088377012494
458,0.012016771,-99.3700771066988,763.472552911308,-104.183595253211,763.859733885688,-94.5536561060964,763.085138444124
459,0.026967141,-99.2899047386081,764.469334013236,-104.102393334074,764.856395842965,-94.4735905084065,764.081964499829
460,0.018988002,-99.2097355139849,765.466115371773,-104.021186307856,765.853051807925,-94.3935376467137,765.07879718005
461,0.0171082975,-99.1295876527316,766.462898474258,-103.939944573329,766.849667048402,-94.3135713403336,766.07567488125
462,0.023811135,-99.0494445645692,767.459681899108,-103.858663316876,767.846277191165,-94.2337329688754,767.072564672837
464,0.022157973,-98.8892279203378,769.453253561453,-103.695568538207,769.839429719078,-94.0757707910935,769.066505613966
465,0.01738847225,-98.8091555801548,770.450042665613,-103.614037459234,770.836014566912,-93.9966760939057,770.063460463873
466,0.032150634,-98.7290867493851,771.446832094719,-103.532474042015,771.83260284114,-93.9177807624791,771.060425378745
467,0.017438372,-98.6490414167373,772.443623699576,-103.450694096271,772.829214057615,-93.8402203325886,772.057457686014
468,0.0225701456666667,-98.5689964156548,773.440415239375,-103.36890875776,773.825834524822,-93.7627059056757,773.054483807031
469,0.023043768,-98.4889536237372,774.437206345698,-103.287087488132,774.82251662814,-93.6854979890233,774.051468710069
470,0.016223648,-98.4089063693916,775.433997124077,-103.205251850634,775.819211197307,-93.6083298824639,775.048443250773
471,0.032183163,-98.3288295279528,776.430785728098,-103.123320950309,776.815988418394,-93.5314257274802,776.045349086424
472,0.016289192,-98.2487420885497,777.427573542208,-103.041373420682,777.812779883673,-93.4545868170803,777.04224473881
473,0.023092765,-98.1685847246452,778.424356144554,-102.959316172288,778.809665330969,-93.3781783851051,778.039073202846
474,0.0226694755,-98.0884099804481,779.4211372267,-102.877258364035,779.806566799005,-93.3017376574231,779.035882830587
475,0.010200573,-98.0081211200004,780.417908327451,-102.79519687983,780.803573456696,-93.2250848812416,780.032568782194
476,0.0259243776666667,-97.9278080242378,781.41467756925,-102.713121164498,781.800595286592,-93.148299068529,781.029227966904
477,0.0117441525,-97.8473365727028,782.411434664479,-102.630952461683,782.797716253075,-93.0706439829142,782.025712254253
479,0.0229200186666667,-97.6861340742537,784.404927883259,-102.466603799779,784.792071075903,-92.9155319992922,784.018584031404
480,0.016411908,-97.6053978173746,785.401663528112,-102.384448616184,785.789304695252,-92.8378063224133,785.014951876949
481,0.027757855,-97.5244302679121,786.398380113681,-102.302445194438,786.786622701163,-92.7584921442477,786.01111892674
482,0.01797954,-97.4434229858366,787.395093472457,-102.220444373847,787.783947325272,-92.6791609484835,787.007278284775
483,0.0220483223333333,-97.3621598134115,788.391786049686,-102.138460305499,788.781314572629,-92.599720154107,788.003388105524
484,0.0180593785,-97.2808548588997,789.388475251949,-102.056495585995,789.778686647457,-92.5200197582577,788.999473602589
485,0.010678643,-97.1992821000999,790.385142822201,-101.97465488383,790.776089664196,-92.4386554343216,789.99540319583
486,0.0247467893333333,-97.117666844237,791.381806935754,-101.892835797826,791.773493180917,-92.3570389981864,790.991313389261
487,0.021570829,-97.0357804979464,792.37844899889,-101.811154602164,792.770899887041,-92.2738143284751,791.987099830537
488,0.0354618725,-96.9538527782968,793.375087523266,-101.729471322273,793.768302395953,-92.1905551946026,792.982887103441
490,0.020089164,-96.7894323577148,795.36831649472,-101.566081921049,795.763049019658,-92.0233277060863,794.974455300994
491,0.038025279,-96.7069518456519,796.364909544181,-101.4844119263,796.760387557179,-91.9378619015368,795.970124107787
492,0.016103432,-96.6244340069509,797.361499437345,-101.402744218235,797.75772068653,-91.8524181840253,796.965800074216
493,0.035520587,-96.5416814189789,798.358069480387,-101.321090891249,798.755019803607,-91.7671133731049,797.961521067988
494,0.023409043,-96.4588931495191,799.354636561215,-101.239393147261,799.752312660051,-91.6816666268977,798.957232697439
495,0.0193804886666667,-96.3758815307833,800.351185099983,-101.1574173738,800.749566327892,-91.595331432771,799.952885710664
496,0.038056422,-96.2928342823138,801.347730664082,-101.075445660006,801.746822753617,-91.5089803523597,800.948534824356
497,0.0187667775,-96.209565050198,802.344257695124,-100.99349923912,802.744096361765,-91.4225302957572,801.944159642827
498,0.022153291,-96.1262574111942,803.340781531379,-100.911489014425,803.741375124274,-91.3361083517989,802.939776215857
499,0.030803714,-96.0427116019134,804.337285556002,-100.829083127092,804.738685850206,-91.2498607410553,803.935341656947
500,0.0127231655,-95.9591210312077,805.333785745668,-100.746647190835,805.736014599427,-91.1636074520091,804.930885766183
501,0.0355953835,-95.875254174288,806.330262264379,-100.664025780072,806.733454595914,-91.0773191141072,805.926298206311
502,0.017476638,-95.7913313738803,807.326734162213,-100.581342573039,807.730922047714,-90.9911276152664,806.921686206865
503,0.035614306,-95.7070648635239,808.323177669952,-100.498279697273,808.728558181596,-90.9055310837738,807.916924053665
504,0.0189055345,-95.6227260261873,809.319615062582,-100.415095988226,809.726230051459,-90.8200841452414,808.912128624816
505,0.0241486195,-95.5379448722454,810.31601505818,-100.331173321643,810.724120465196,-90.7355520444377,809.907129698295
506,0.0244089963333333,-95.4530697281723,811.312406868185,-100.247225785843,811.722066428525,-90.6509688225529,810.902068612472
507,0.01523304,-95.3676224311001,812.308748849427,-100.163126861835,812.720350542953,-90.566074407572,811.896629139781
508,0.027609307,-95.2820545476293,813.305080557701,-100.078829332998,813.718686772961,-90.4810496610189,812.891109760901
509,0.023720846,-95.1957559703262,814.30135001688,-99.9933283572887,814.717338797562,-90.3952351697096,813.88510619011
510,0.013437843,-95.1093058960405,815.297606246745,-99.9078315663485,815.716070058335,-90.3094215931923,814.879024497222
511,0.0356786455,-95.0219420215195,816.29378267997,-99.8223600171194,816.715279256234,-90.2236135345211,815.87247158709
512,0.019577876,-94.9343922876196,817.289942690459,-99.7365659544874,817.714545936976,-90.1372903218538,816.86578791364
513,0.0277004466666667,-94.845726594224,818.28600409356,-99.6488354176433,818.714157763195,-90.0478739588852,817.858319095164
514,0.023802875,-94.7568381753929,819.282045496822,-99.5610928349,819.713859342087,-89.9584925307235,818.850763545363
515,0.015586845,-94.6666185041046,820.277967359021,-99.4732782525989,820.714097381786,-89.8693199114357,819.842689593666
516,0.023286236,-94.5761375385133,821.273865329811,-99.3851106985975,821.714397268866,-89.7793202394319,820.834446647869
517,0.0126568,-94.4841018605591,822.269621145684,-99.2948429477698,822.715065150528,-89.6843995681302,821.825198179889
518,0.029054929,-94.3917651537109,823.265348787506,-99.2044959181107,823.7158224768,-89.5893872040562,822.815844686567
519,0.0312560965,-94.297645394298,824.260909548958,-99.1136793045461,824.717109600855,-89.4938317258961,823.805869107754
520,0.0142401505,-94.2031845067046,825.256437531604,-99.0225204338892,825.71846242376,-89.3973529362465,824.795706553934
521,0.0359752755,-94.1067121391503,826.251772232318,-98.9293434265845,826.720202643333,-89.2954297926412,825.784441492315
522,0.024026291,-94.0098579348098,827.247069586902,-98.8359790297728,827.722024668986,-89.1929888828264,826.773024364185
523,0.014332847,-93.9107622871241,828.2421477137,-98.7415146264166,828.724326909494,-89.0875086020886,827.760714581176
524,0.033428743,-93.8112437376963,829.237183016854,-98.6466423287662,829.726690630623,-88.981486461722,828.748245466821
525,0.02207819525,-93.7092537824988,830.231968061882,-98.5493863277356,830.729413639856,-88.8722977347003,829.734845232143
526,0.033459727,-93.6067990452751,831.226704618361,-98.4516359768588,831.732190435626,-88.762361859898,830.721258409603
527,0.031340129,-93.501640258553,832.221159073927,-98.3510095542355,832.73528015542,-88.6480791634308,831.706586039889
528,0.0197758896666667,-93.3959735997383,833.215559038782,-98.2500409837868,833.738443169862,-88.5335526317697,832.691774223588
529,0.038629159,-93.2873652980221,834.209643388315,-98.147090660971,834.742030713797,-88.4176137837441,833.676154719545
530,0.024089532,-93.178204706249,835.203666314798,-98.0432221693039,835.74563072312,-88.3007778214784,834.660315983796
531,0.02453038875,-93.065859361898,836.197335048374,-97.9340591035633,836.749302613478,-88.1787686954862,835.643213059549
532,0.024106611,-92.9529145410857,837.190934708121,-97.8246620907176,837.753070427488,-88.0566781383066,836.625973004019
533,0.013047314,-92.8365281274695,838.184137815186,-97.7139219881497,838.757388938933,-87.9341200848913,837.60794567816
534,0.033532318,-92.7194920090345,839.177263321632,-97.6018138106663,839.761673892534,-87.8106621277479,838.589675267397
535,0.031397011,-92.5987423198712,840.169945279898,-97.4818860160063,840.765767036832,-87.6820605176001,839.570015436452
536,0.010110816,-92.4772892952029,841.162540078084,-97.3617858801578,841.769977474956,-87.5534212535417,840.550207135297
537,0.0274006865,-92.3518337931178,842.154638873648,-97.2407050008235,842.774855398072,-87.4245677120497,841.529553933436
538,0.0288471355,-92.2256182425345,843.146639379986,-97.1179157445234,843.779657635177,-87.2949398539988,842.508650910642
539,0.0296525193333333,-92.0950963921992,844.138082997033,-96.985447127864,844.784031048796,-87.1609248558989,843.486332446833
540,0.010171078,-91.9637545675203,845.129416436353,-96.8528123077326,845.788533376227,-87.0268393582584,844.463850757171
541,0.0168505943333333,-91.827787132606,846.120128344975,-96.7192399064594,846.793762927687,-86.8923561611052,845.440448283614
542,0.0364213305,-91.6909369799874,847.110716515896,-96.5836374510628,847.798863818443,-86.7568487793774,846.416744038728
543,0.025251932,-91.5491289155374,848.100609696093,-96.4366329026661,848.803242067714,-86.6155889166512,847.391344851474
544,0.010303815,-91.4063731943052,849.090363963508,-96.2895195206953,849.80776413868,-86.4743201186732,848.365785342996
545,0.0297321006666667,-91.2583178868744,850.079341388209,-96.1417975081341,850.813090504499,-86.3330013520375,849.339329269259
546,0.025266513,-91.1092482470978,851.068163323196,-95.9916877865208,851.818209118693,-86.1902498015084,850.312496534871
547,0.020310644,-90.9545306582493,852.056119468983,-95.8282829558828,852.822170941822,-86.0395203032243,851.283566499554
548,0.032033206,-90.7987330219846,853.043902588051,-95.6646347508984,853.826242520402,-85.8887742246191,852.254487378215
550,0.0249687655,-90.4740195478178,855.017358475993,-95.3322404844898,855.835333843275,-85.5855891731601,854.194293469181
551,0.025336668,-90.3047863317506,856.002931950993,-95.1515990872768,856.838260938689,-85.4249116046641,855.16189347322
552,0.013489203,-90.13435504322,856.98829480178,-94.9704053874065,857.841200851896,-85.2641323521757,856.12937192283
553,0.0328111876666667,-89.9573382440415,857.9724999029,-94.7861758152137,858.844211221363,-85.102794167707,857.096182217548
555,0.0224607175,-89.5939956830226,859.939196369572,-94.399560830949,860.847501045046,-84.7671666000266,859.026862408471
556,0.032103016,-89.4076328684993,860.921669849101,-94.1987494227955,861.8480294662,-84.5943324370305,859.991029633936
557,0.0135687195,-89.214279422888,861.90279608332,-93.9932759825048,862.847923206431,-84.4199844251855,860.954672986034
558,0.0301152863333333,-89.0196166763289,862.883658354678,-93.7857723118474,863.84742611371,-84.243771639543,861.917929547872
559,0.025424704,-88.8178484838873,863.86308812587,-93.5672507831307,864.844808009472,-84.0574389121691,862.879087037488
560,0.020783901,-88.6147551820113,864.842238928365,-93.3478259812005,865.841990452073,-83.8706142791613,863.840157859566
561,0.038823962,-88.4045010211004,865.819882190835,-93.1235199128747,866.838095054662,-83.6811314001164,864.800760332392
562,0.025443377,-88.1929150719646,866.797233105725,-92.8974937924713,867.833791192645,-83.4895958683601,865.760952061086
563,0.0253324325,-87.9741625400082,867.773010847715,-92.6622117742915,868.827289311924,-83.287014657282,866.718933504552
565,0.025457008,-87.5268707463084,869.722326406377,-92.1851898707542,870.812449601556,-82.876515583164,868.634095298631
566,0.030203251,-87.2983397625668,870.695854379043,-91.9428610335078,871.803952400496,-82.6671324403288,869.590932800126
567,0.0181740375,-87.0627560347067,871.667705525513,-91.6927065269683,872.793273427623,-82.446060519321,870.545359909156
568,0.011726242,-86.8258643236153,872.639233716094,-91.4417518406393,873.782329037311,-82.2241388874773,871.499653502038
569,0.025913692,-86.5820222916884,873.609045793663,-91.186545183697,874.769974280018,-81.9977020884775,872.453237620938
570,0.038863525,-86.3368896085138,874.578527577076,-90.9300909484828,875.757230211999,-81.7687744638012,873.406261005006
571,0.02390685,-86.0849273110328,875.546261574861,-90.6670350240595,876.742426066085,-81.5266663779383,874.356317202825
572,0.02148377,-85.8316952992804,876.5136594151,-90.4032709750544,877.727360141477,-81.283328189869,875.306123592491
573,0.039124679,-85.5717724107559,877.47928584206,-90.1357753980805,878.710914749829,-81.0335078644676,876.254613594996
574,0.023164518,-85.3106040705462,878.444571649969,-89.8670988761899,879.694069684027,-80.7816442148456,877.202621805892
575,0.0215202095,-85.0428998810773,879.408069965999,-89.5922250219975,880.675127218502,-80.519057661034,878.148101683203
576,0.039155699,-84.7739782917914,880.371224951985,-89.3166144963405,881.655895705835,-80.255261550753,879.093319949132
577,0.0228920686666667,-84.4986944876101,881.332585671626,-89.0371540751109,882.635153612988,-79.9851442154492,880.037171016051
578,0.034479897,-84.2222245449258,882.293601710513,-88.7565559602341,883.613995640274,-79.7131564681796,880.980560878744
580,0.0252621946,-83.6557864126041,884.211702140898,-88.1827707442049,885.567038438234,-79.1485275771343,882.862270703982
581,0.025561113,-83.3660220683521,885.168798170691,-87.8916345141029,886.541784694805,-78.8594829861391,883.801595638973
582,0.009526579,-83.0751426567242,886.125552164239,-87.5993921690754,887.516100105482,-78.5688051526203,884.740505188589
583,0.0304605336666667,-82.7785073954864,887.080540606014,-87.301440185958,888.48819153918,-78.269696708946,885.677270566654
584,0.025575381,-82.4807952021468,888.035190481753,-87.0027491488687,889.459958953992,-77.9695026237656,886.613779188223
585,0.0368778985,-82.1775467474522,888.988099867017,-86.7002588045274,890.430060661897,-77.6637275041759,887.548967883439
586,0.013645713,-81.8732597972809,889.94067499604,-86.3966685518848,891.399717809084,-77.3565337016346,888.483782838779
587,0.025583521,-81.5636559177986,890.891538787038,-86.0874469461757,892.367098877106,-77.0420764712416,889.416684306249
588,0.0278136373333333,-81.2530507770593,891.842073088459,-85.777512682694,893.334159650527,-76.7266416692202,890.349341668516
589,0.0216673715,-80.9373401938066,892.79092731879,-85.4639445691402,894.299587238148,-76.40622221837,891.280754335583
591,0.0244958335,-80.2990815803676,894.686336408349,-84.8285574772761,896.227113797938,-75.7573586123332,893.141377139665
592,0.021691384,-79.9765648197417,895.632895608026,-84.5071859400634,897.189369860279,-75.4292269708669,894.070675609352
593,0.034552507,-79.6493205185817,896.577833745766,-84.1821818238953,898.150041994333,-75.0969419155038,894.998847032058
594,0.028015048,-79.321167627069,897.522454357356,-83.8559149595649,899.110219967532,-74.7637899382102,895.926760514977
595,0.01782185,-78.9884377954459,898.465475460244,-83.5232871178187,900.067908651001,-74.4262709216406,896.853374650004
596,0.034990493,-78.6548187828265,899.408179883911,-83.1899557568543,901.025312906015,-74.0881510433015,897.779801894333
597,0.02532921725,-78.3167386275033,900.349295484605,-82.8530947437269,901.981290144565,-73.7470165592637,898.705291482468
598,0.017856451,-77.9777805990791,901.290093001302,-82.5148260223533,902.936743568018,-73.4052779015905,899.630570491435
599,0.022620375,-77.6344358058818,902.229301040345,-82.1695229301355,903.889579467807,-73.0605201656269,900.554797228411
600,0.039317362,-77.2902155855233,903.168186337794,-81.8235385092736,904.842174624902,-72.71537440054,901.478867571519
601,0.026260242,-76.9416383324698,904.105465338635,-81.474163091068,905.793571596892,-72.368297400449,902.402159536679
602,0.025636998,-76.5921788705699,905.042413385225,-81.1232087632943,906.744407691655,-72.0209084805966,903.325303415055
603,0.022108227,-76.2383461512412,905.977720836004,-80.7644275155943,907.692463423791,-71.6719733220963,904.247713202371
605,0.0282751733333333,-75.5244538273654,907.845959125298,-80.0423501933352,909.587222751898,-70.9729918237788,906.091777354596
606,0.017967746,-75.164370910427,908.778875043865,-79.6780752278611,910.533558649888,-70.622168118393,907.013114310761
607,0.030687406,-74.7997591837553,909.71003283689,-79.3057857083561,911.477127747889,-70.266733735069,907.932354785437
608,0.010409428,-74.4341975249455,910.640815507199,-78.9329376544531,912.420558757053,-69.9110095416632,908.851408907414
609,0.0287244145,-74.0639827350191,911.569760682903,-78.5573536853378,913.363313354255,-69.553865747577,909.769550202556
610,0.03071147,-73.6927853134678,912.498310451425,-78.1801371890148,914.305500216228,-69.1952995827976,910.687040946047
611,0.011505198,-73.3167935997755,913.424931015252,-77.7949555385453,915.244917079275,-68.829793624444,911.601357626545
612,0.026368782,-72.9397846489651,914.35113514864,-77.4092736857522,916.184220985674,-68.4638210963675,912.515402926079
613,0.035105351,-72.5578320841995,915.275315494957,-77.0211609275755,917.122975940358,-68.0955811121087,913.428129356391
614,0.0168949835,-72.1748283330349,916.199057247535,-76.6315024706022,918.06117359311,-67.7254443052928,914.339986578725
615,0.018530408,-71.7867360552894,917.120675879133,-76.2343616780313,918.996673488645,-67.3461254618649,915.247636185822
617,0.02060683625,-71.0031698702299,918.960773730659,-75.4367860464971,920.866812184411,-66.5825366964418,917.060337873431
618,0.01858501,-70.6076693741364,919.879232914081,-75.0354537384047,921.801047412183,-66.1965183215081,917.964632296825
620,0.018710529,-69.8048898118865,921.711039390632,-74.2188573197532,923.664183369311,-65.399981950741,919.761905224081
621,0.022535466,-69.3975346597991,922.624307192349,-73.807006181523,924.59445519208,-64.9978435930001,920.658532144953
622,0.035162922,-68.9890368490745,923.537060169073,-73.3938119452757,925.524160396097,-64.5937107899322,921.554215230412
623,0.010403031,-68.5750935658701,924.447359687489,-72.9742170193984,926.451165312626,-64.180073225961,922.445400358559
624,0.0186194526666667,-68.1599990960858,925.357130876733,-72.5536356145433,927.377741766575,-63.7656218186526,923.336175849864
625,0.0233082895,-67.739439760031,926.264394003145,-72.1283712366701,928.302284240328,-63.3473069672424,924.225006729755
626,0.026490295,-67.3177253198687,927.171116462961,-71.701914827863,929.226285987553,-62.9275797517593,925.11314900585
627,0.0145895535,-66.8905486375744,928.075282225208,-71.2698215578005,930.147730753803,-62.5011737663764,925.998035020762
628,0.0193305396666667,-66.4622154358236,928.978896396427,-70.8364179656741,931.068559153214,-62.0739047519175,926.882488982638
629,0.026511921,-66.0284344109177,929.879912279859,-70.3968420581226,931.986484136241,-61.6425704104488,927.76490774439
630,0.01875758,-65.5934969980465,930.780366125367,-69.9562349363892,932.903915770502,-61.2103191363206,928.646865522473
631,0.01939012,-65.1531333567724,931.678182667273,-69.5107889510118,933.819032417778,-60.7737652525226,929.526660183376
632,0.026528558,-64.7116139022287,932.575427174229,-69.0637879965473,934.733383842081,-60.336426974259,930.406057798738
633,0.018798878,-64.2646917109373,933.469997759422,-68.6095184902759,935.644158305997,-59.8954221203332,931.283599463323
634,0.0194442003333333,-63.816614594994,934.363986019262,-68.1543483598135,936.554482167011,-59.45393329433,932.160897301895
635,0.026546009,-63.3631595810451,935.255262685452,-67.6949844795402,937.462707798978,-59.0101908559669,933.037059766463
636,0.0270465555,-62.908550827605,936.14594703803,-67.2339743425478,938.370088048791,-58.5651203118023,933.912546803906
637,0.011617474,-62.4485902285782,937.033883828426,-66.7653277227758,939.27354682865,-58.1138890899225,934.784900740933
638,0.026563261,-61.987478501917,937.921219039922,-66.2959004424691,940.176590302075,-57.6621536690154,935.657008119444
639,0.018882308,-61.5210473676306,938.805774330848,-65.8228656980752,941.077714627575,-57.208088323893,936.527976141028
640,0.0187343373333333,-61.0534702832345,939.689720007377,-65.3481956404971,941.977951924988,-56.7523432716643,937.398077308125
641,0.026583619,-60.5806178574077,940.570859345252,-64.8659974756125,942.874105819491,-56.2888657462553,938.264187940776
642,0.027102949,-60.1066284761231,941.451383144526,-64.3830709014472,943.769833657547,-55.8248215929074,939.13003266586
643,0.0105566825,-59.62742501796,942.329084084238,-63.8968038428661,944.663607601061,-55.358178884256,939.994657939045
644,0.026603352,-59.1470974165262,943.206166200997,-63.4090477605734,945.556517426241,-54.889662184438,940.858303875279
645,0.03530233,-58.6616339722253,944.080421118119,-62.9144888160417,946.445479377433,-54.4125838320119,941.71747554135
646,0.0134066706666667,-58.1750643766821,944.954056651808,-62.4190965689459,947.333913505192,-53.9347700055274,942.5763001204
647,0.022809458,-57.6834602191221,945.8248731096,-61.9199116095362,948.219945285325,-53.453608725623,943.433544959653
649,0.011786384,-56.6931660688137,947.562472915045,-60.9141019688342,949.987310650334,-52.4796948310422,945.141918027462
650,0.0270023766666667,-56.1945016509886,948.429261497343,-60.4074614118406,950.868610084931,-51.9873349125498,945.993261912573
651,0.009661816,-55.6910541891468,949.293285560056,-59.8956059184757,951.746507301521,-51.4887355988436,946.841351447434
652,0.0237319405,-55.1865765032174,950.156704763932,-59.3832130267348,952.62399736941,-50.9893937093812,947.689092052533
653,0.0144047545,-54.6774624603994,951.017401898433,-58.8684016605159,953.499655130416,-50.4867099778243,948.535262355674
654,0.035644099,-54.1673486872743,951.877503445039,-58.3519009350842,954.374209314816,-49.9822039432595,949.380433348316
655,0.009800347,-53.6527526149701,952.73493466835,-57.8278259535175,955.243815604287,-49.4695275979454,950.221123923989
656,0.021187833,-53.1371864618181,953.591779473169,-57.303736075998,956.113324024564,-48.9567770325664,951.061850675536
657,0.035663519,-52.6172871698653,954.446004874943,-56.7795796615174,956.98239528457,-48.4436949424041,951.902739016795
658,0.0109365865,-52.096443745684,955.299651772982,-56.2533832846796,957.850140281515,-47.9286449539742,952.742488201816
659,0.02311169,-51.5713987581325,956.150724222195,-55.7181086973344,958.711983162066,-47.4048374535895,953.577167930484
660,0.035686079,-51.0454303783466,957.001223325094,-55.1830110017472,959.573881081765,-46.8812067039519,954.412003495507
661,0.0163695006666667,-50.5153679909405,957.849180405119,-54.6486975841494,960.436023026356,-46.3583596071095,955.247529986014
662,0.019191936,-49.9843955253173,958.696564907519,-54.1124622169979,961.296928237451,-45.8339423518317,956.082091451802
664,0.02126369575,-48.9135053897232,960.385698564996,-53.0225322819118,963.007504508648,-44.7709469118531,957.742496725211
665,0.019230798,-48.3736242628889,961.227437910273,-52.4752158769294,963.86128185717,-44.2380308095592,958.571757522492
666,0.035729799,-47.8328336412494,962.068590245015,-51.9270484506294,964.714544154866,-43.7045372700507,959.400612773473
667,0.010143857,-47.2880551480498,962.907168708406,-51.3751495420925,965.565548103719,-43.1685118354366,960.227689821274
668,0.0195458163333333,-46.7423536719111,963.745143600311,-50.8214777299847,966.415455272913,-42.6315186393012,961.054068286052
670,0.0194090443333333,-45.6419401614721,965.415192985553,-49.6988196121663,968.105902649482,-41.5491834001801,962.700700552598
671,0.027187416,-45.08714137261,966.247175608705,-49.1383428983166,968.952173412726,-41.0085332596589,963.523914628593
672,0.035775065,-44.5313643537257,967.07850145508,-48.5754222281443,969.796929944718,-40.4660395381413,964.345770852254
673,0.0139790233333333,-43.9713451083562,967.906979100343,-48.0019030116125,970.635119808567,-39.9155508788762,965.161738566057
674,0.0234404365,-43.4103091481502,968.734764472511,-47.4283794030725,971.473452674118,-39.3652898368103,965.977721345881
675,0.035906956,-42.8448801761816,969.559558677697,-46.8548368175858,972.312403420064,-38.8160122809666,966.793769222834
676,0.0156879106666667,-42.2783911137783,970.383620909032,-46.2796271822771,973.150367449539,-38.2651734344357,967.608593168146
677,0.019722188,-41.7073382900404,971.20453194321,-45.6972407842394,973.984083597585,-37.7076131254353,968.418148004602
679,0.035928093,-40.5582889905198,972.841487032436,-44.5234842892367,975.646210532526,-36.5856132804364,970.031474858095
680,0.01675678825,-39.9802499554136,973.657488516858,-43.9333078211291,976.475455673623,-36.0221211882805,970.835927309766
681,0.035948846,-39.397310606805,974.470000801529,-43.3421280418565,977.304661561371,-35.4580036808471,971.639358232462
683,0.018901529,-38.2240212695062,976.089665609583,-42.1428448670639,978.951644967108,-34.31207665132,973.23267542844
684,0.0232755185,-37.633642010893,976.896782537091,-41.5376568036,979.771504384431,-33.7335553703746,974.024974973211
685,0.011207934,-37.0381143586781,977.700114666755,-40.9333648086849,980.592449222985,-33.1569914643273,974.818331179042
686,0.027308283,-36.4413539895951,978.502525104971,-40.3266669471824,981.411660040421,-32.5776395189747,975.609553329534
687,0.0218615586666667,-35.839382039421,979.301038890317,-39.7097977566912,982.223539903027,-31.9865005255969,976.391753292738
688,0.010418697,-35.2361701887485,980.098609893028,-39.0919655020344,983.034697344876,-31.3940919461666,977.172961522774
689,0.0195208913333333,-34.6277352396152,980.892209410493,-38.4700763259005,983.842811579019,-30.7963352174569,977.949992062753
690,0.036025666,-34.0180637938935,981.684853168148,-37.8474032865444,984.650300513484,-30.1979976715182,978.726593957695
691,0.010955549,-33.4032022475221,982.473485196484,-37.2214400407639,985.455164799971,-29.5972221893113,979.501396647603
693,0.023657846,-32.1659208310328,984.044807246036,-35.9558729122556,987.053781847608,-28.378417251704,981.037712391097
694,0.023319436,-31.5435225539853,984.827498477583,-35.3186396343517,987.849379330128,-27.7634731842959,981.801679739952
695,0.019442513,-30.9161193221852,985.606189342989,-34.6820908055101,988.645174500958,-27.1497566989061,982.566916917515
696,0.019995281,-30.2875415420042,986.383926425426,-34.0431630055798,989.438938476054,-26.5335264454619,983.330201751588
697,0.036067732,-29.6540863079939,987.157702809037,-33.394356241246,990.224267665854,-25.9068574669543,984.085379243818
698,0.0099775695,-29.0194858199528,987.930534272896,-32.7454784379976,991.009429619703,-25.2798345183301,984.840354565261
699,0.0202656913333333,-28.380146444267,988.699455802003,-32.0963066864845,991.793899576531,-24.6513468949994,985.594493334622
700,0.010784484,-27.7396910050864,989.46744222115,-31.4455070264832,992.576906165716,-24.0215330196239,986.347616365582
701,0.0184071915,-27.0946338566706,990.23157303158,-30.7879952380412,993.353879054818,-23.386250793826,987.096551343797
702,0.0167405645,-26.4484877811204,990.994777961458,-30.129499024534,994.129918045966,-22.7497321824266,987.844518355939
703,0.010858272,-25.797867758134,991.754178834302,-29.4669582190075,994.902120039918,-22.1081337782492,988.588508399196
704,0.0184834835,-25.1461832579114,992.512661126716,-28.8038699150647,995.673773479012,-21.4662230361214,989.332306854944
705,0.020107657,-24.4901407220439,993.267382694033,-28.1385401187417,996.443181100585,-20.8230335631059,990.075320939576
706,0.008408783,-23.8330539848473,994.021189888213,-27.4712854812369,997.210841198757,-20.1781547947727,990.816916561804
707,0.016270525,-23.1717072997955,994.771266784628,-26.7961782171977,997.971372060108,-19.5263843382519,991.552725392055
708,0.020148383,-22.5093312988184,995.520429929843,-26.1210832839946,998.731876816476,-18.8746572409063,992.288615909568
710,0.0159389376666667,-21.1751905755466,997.01040869965,-24.7688693006827,1000.25074487285,-17.5696552732356,993.759373746446
711,0.0149367595,-20.5034791680639,997.751219385832,-24.0830942514833,1001.00139904771,-16.9085059570594,994.487073449036
712,0.012421132,-19.830753146862,998.491103633767,-23.397371420209,1001.75210240368,-16.2473892669659,995.214810405412
713,0.009220222,-19.1539313135705,999.22724801805,-22.7118593832542,1002.50300429486,-15.5864042824676,995.942697748585
714,0.0202299,-18.4760966633297,999.962454524789,-22.0242012815169,1003.25193144554,-14.9234876120717,996.668794110486
715,0.0200150915,-17.7941877516978,1000.69388822908,-21.3279101993655,1003.99291480245,-14.2528003437626,997.387685887332
716,0.0129600846666667,-17.1112663486248,1001.42437149275,-20.6314012610767,1004.73370505511,-13.5818591661781,998.106331814369
717,0.027869415,-16.4242861811581,1002.15104473459,-19.934019005052,1005.47372121268,-12.9099001450007,998.823992205715
718,0.012562288,-15.7362940651747,1002.87675469275,-19.2350388775996,1006.21222701372,-12.2363539411042,999.540139977914
719,0.009421493,-15.0442594875275,1003.59861659222,-18.529675684325,1006.94469934741,-11.5564673698969,1000.25024524418
720,0.024097947,-14.3512154324474,1004.31950381583,-17.8237118307491,1007.6765912355,-10.875903406557,1000.95970048701
721,0.012642346,-13.6541528005044,1005.03651100233,-17.1153568394319,1008.40617245748,-10.1926428476695,1001.666568085
722,0.0156588076666667,-12.9560854026493,1005.75253460974,-16.4057931320118,1009.1345602282,-9.50806988547973,1002.37216793973
724,0.016547037,-11.5509813744915,1007.17578786015,-14.9761640405426,1010.58093906753,-8.12736483188802,1003.77219276115
725,0.0157353423333333,-10.8439881233744,1007.88300517378,-14.2572900181046,1011.2999971389,-7.43190725475538,1004.46723328607
726,0.020391567,-10.1360074604127,1008.58922855367,-13.537543091659,1012.01814471267,-6.73554159511143,1005.16139233854
727,0.012831531,-9.42413670440718,1009.29153614634,-12.8143571971409,1012.7327052114,-6.03559837512147,1005.85207866592
728,0.010347666,-8.71129039677221,1009.99284812692,-12.0900244137701,1013.44605099053,-5.3342910841279,1006.54141272049
729,0.019171774,-7.99461394404188,1010.69025120237,-11.3611887926394,1014.15462761943,-4.62762826944235,1007.22543757258
730,0.012899806,-7.2769765359435,1011.38666013341,-10.6317799978355,1014.86255811356,-3.92033514691336,1007.90886143225
731,0.009832747,-6.55557926610523,1012.07917934627,-9.90012858715582,1015.56796052208,-3.21057586370329,1008.58993383163
732,0.028004413,-5.83323746879256,1012.77070774448,-9.16714026406143,1016.27189706777,-2.4992752502996,1009.26944707982
733,0.016712529,-5.10721277091422,1013.45837275918,-8.42893905344197,1016.9701179226,-1.78196468377565,1009.94288088729
735,0.01717930825,-3.64970726311141,1014.82790530598,-6.95075064479198,1018.36426690256,-0.345345732183454,1011.28800549387
736,0.013013853,-2.91824452918362,1015.50977921739,-6.20948678440338,1019.05881464283,0.375306364467068,1011.95824243483
737,0.009382085,-2.18326196904936,1016.18786340288,-5.46210386113396,1019.74650823723,1.10247655105844,1012.62170238555
738,0.0198784466666667,-1.44738789235397,1016.86497486578,-4.71463706536112,1020.43405040525,1.82977373500653,1013.28507901278
740,0.01127264,0.0321181645823725,1018.21072098135,-3.2174969875773,1021.80619514572,3.2869797094905,1014.60943179895
741,0.0199241336666667,0.775680746761494,1018.87938420406,-2.46215075925456,1022.48457132351,4.0226729048424,1015.26397049453
742,0.013155247,1.52010715654168,1019.54708109278,-1.70676288888587,1023.16286578323,4.7584242613378,1015.91847999966
743,0.010782267,2.26784477533731,1020.21107384675,-0.9512153969471,1023.8408470027,5.49439856012221,1016.57287761243
744,0.020922622,3.01643498552444,1020.87410028899,-0.194058629886496,1024.51697848921,6.23196911558863,1017.22549399878
745,0.020717257,3.76828225091151,1021.53343524344,0.569245862750388,1025.18604365722,6.97563766380793,1017.87130577414
746,0.011907446,4.52097287799204,1022.1918023634,1.33257237576955,1025.85506892191,7.71932072169034,1018.51711934768
747,0.0206468363333333,5.27687439656495,1022.84648469243,2.09598272595924,1026.52394226456,8.46305902153387,1019.16293976735
748,0.0121004375,6.03361167831524,1023.50019621046,2.86102841828866,1027.19090389648,9.20844565565812,1019.80686188514
750,0.01846663875,7.55425627226093,1024.79927844934,4.40376427989326,1028.51002675354,10.7119221071636,1021.08008816057
752,0.009553158,9.0828061899124,1026.08904947502,5.94972038272677,1029.82517030846,12.2183223900414,1022.35002710449
753,0.017723844,9.85057601380834,1026.72977241635,6.72788611187397,1030.47645677465,12.9769030277084,1022.97871557852
754,0.021067319,10.619153815375,1027.36952149022,7.50671925178465,1031.12689833069,13.7360875678379,1023.60671432755
755,0.009700252,11.3907665953406,1028.0056124596,8.28805936351382,1031.77416618018,14.4975405257655,1024.23212228656
756,0.0154803526666667,12.1631742340583,1028.64073312986,9.07010193104416,1032.4205255706,15.25977264887,1024.85663432697
757,0.028379414,12.9385575660079,1029.27222131506,9.85477426514342,1033.06348398508,16.0249217135531,1025.47779233883
758,0.010947438,13.7147210758251,1029.90274586917,10.640692774124,1033.70483063326,16.7913438818243,1026.0974420409
759,0.0155976306666667,14.4937955480656,1030.52967496892,11.4312609513443,1034.34016353594,17.5625161934406,1026.71146400943
762,0.0164836564,16.8397271744817,1032.39956609207,13.8054386671359,1036.24208135267,19.8787868394216,1028.55099517341
763,0.028455108,17.6259055182396,1033.01756351335,14.6037972386169,1036.86672530124,20.6576709087243,1029.15606737587
764,0.011222083,18.4128096719265,1033.63463236248,15.4020393675505,1037.49142464677,21.4365017641109,1029.76129473029
765,0.01254919,19.2023949662236,1034.24827106768,16.1998513579174,1038.11632862862,22.2151360473843,1030.36709521575
766,0.019806462,19.9926888714747,1034.86099291156,16.9991471674701,1038.73923002662,22.9951641769675,1030.97117054696
767,0.011482951,20.785591694911,1035.47033911448,17.803906006963,1039.35475844035,23.780324080148,1031.56889431636
768,0.009391583,21.5791880099938,1036.07877797738,18.6087506279488,1039.97010438402,24.5656065865063,1032.16651962914
769,0.021460067,22.3753291333672,1036.68388730289,19.4139100291564,1040.58478074307,25.3513389924203,1032.76378364958
770,0.0192009385,23.1721521544151,1037.28809459052,20.2200944595389,1041.198056985,26.1379636979305,1033.35991195948
771,0.0155396965,23.9714691638607,1037.88900274389,21.0300278554412,1041.80621240604,26.9278519207155,1033.95188649523
772,0.0167232476666667,24.7714595285992,1038.48901000383,21.8407444352724,1042.41329150721,27.7184158493216,1034.54297621902
773,0.012613718,25.5739045095264,1039.08573319124,22.6543159951873,1043.016447045,28.5114429626155,1035.13084049284
775,0.0138005726666667,27.1825614232991,1040.27408784476,24.2825549928096,1044.22128155178,30.0982883351536,1036.30551744234
776,0.012742876,27.988771967913,1040.86571095724,25.0985167157781,1044.82120839425,30.8930995180926,1036.89094570219
777,0.025115662,28.7973990748759,1041.45403059842,25.9198700676274,1045.41384084752,31.6920150777404,1037.47068439829
778,0.016402683,29.6066957636167,1042.04142466038,26.7410406128508,1046.00677725949,32.4907262709497,1038.05065982547
779,0.012864723,30.4184093258437,1042.62547781918,27.5615513126275,1046.60081081861,33.2886997979874,1038.6314897398
780,0.009975067,31.2307984992348,1043.20858694121,28.3835864927106,1047.19278807221,34.087993549869,1039.21041008722
781,0.0204117376666667,32.0456183339687,1043.78829968106,29.21110632957,1047.77736730962,34.8920371040974,1039.78246034318
783,0.013105256,33.6790764594237,1044.94232705316,30.8674862925075,1048.945109062,36.50068321717,1040.92530636805
784,0.0166476293333333,34.4977239539472,1045.51661684514,31.6969606727022,1049.52740154093,37.3059298106493,1041.49518009028
786,0.017510963,36.1406735040616,1046.65709477764,33.3631877690898,1050.68234340018,38.9227134501696,1042.62524053237
787,0.01802103525,36.9650009914306,1047.22320622274,34.2010632579552,1051.25327096421,39.7350508740812,1043.18421602965
789,0.013403089,38.6175943534186,1048.34965817993,35.8767816555741,1052.39561244463,41.3594242382568,1044.30224738098
790,0.014414789,39.4458651332986,1048.90997836268,36.716293636854,1052.96452333458,42.1731990068264,1044.85874418237
791,0.029193556,40.2766645109253,1049.46654686701,37.5616925461523,1053.52488484574,42.9929361437511,1045.40623442429
792,0.013521387,41.1081797178073,1050.02204050114,38.4070373479394,1054.08534914665,43.8125481641425,1045.95389305196
793,0.020227249,41.9422204151619,1050.57374192583,39.2521912550364,1054.64617609622,44.6317187655634,1046.50214575505
794,0.011070808,42.7769735647416,1051.12435916966,40.0984619964669,1055.2052940214,45.4521557836949,1047.04849471769
795,0.02186841,43.6142321598896,1051.67116372813,40.9486602540626,1055.75840190488,46.2770463469524,1047.58814889024
796,0.0180079365,44.4521951228287,1052.21688292744,41.7997503838414,1056.31007517393,47.1029421514778,1048.12629977522
797,0.0172754663333333,45.2926271033513,1052.75879762164,42.653966789594,1056.85671969482,47.9323616241736,1048.65918119233
799,0.0148388785,46.9772924209232,1053.83669275265,44.3621210779837,1057.9499697163,49.5912194062015,1049.72540749916
800,0.029321751,47.8215098270998,1054.37268522111,45.2177156773172,1058.49392368701,50.4224052671025,1050.25601393655
802,0.0161128376666667,49.5153104341611,1055.43617863234,46.9398344800519,1059.56358214991,52.0968005176459,1051.29914657135
803,0.02934161,50.3648209475944,1055.96374882442,47.7998723039558,1060.09948120412,52.9333109833809,1051.8223292702
804,0.012713255,51.2149688090623,1056.49028626558,48.6608913422991,1060.63364944119,53.7709289886293,1052.34386431031
806,0.0213569493333333,52.9202928862888,1057.53520162515,50.3904928903795,1061.68857774378,55.4546840548956,1053.37427651834
808,0.014106975,54.6310899242519,1058.57113365123,52.1260409275579,1062.73232259669,57.1451518258439,1054.39498541939
809,0.0159105626666667,55.4888392363099,1059.08519957562,52.9932012679487,1063.25461428745,57.9902606195526,1054.90615177162
810,0.029398698,56.3471655843472,1059.59829711487,53.8617259967336,1063.77445887558,58.8367329541827,1055.41518538013
811,0.0163818663333333,57.2074696790376,1060.10807558818,54.7349270623105,1064.2859162067,59.6878787209565,1055.91690917281
812,0.021161203,58.0683317041724,1060.61690741112,55.608109721492,1064.79724731658,60.5390933460172,1056.41866228179
813,0.013053946,58.9310999165037,1061.12250497284,56.481229494635,1065.30814718756,61.3905432276156,1056.92051555089
814,0.018667829,59.7944084919963,1061.62717574362,57.3548046072913,1065.81813386195,62.2425040183757,1057.4216353282
815,0.013035943,60.6595573685328,1062.12869016615,58.229930458121,1066.32501048605,63.0962047994436,1057.92025707126
816,0.0214594785,61.5252306540111,1062.62929458125,59.1061086288295,1066.82993787808,63.9508268993545,1058.41739946402
818,0.0191068023333333,63.2606495704037,1063.62342831854,60.8653125864298,1067.82698435768,65.6661242793683,1059.40209674426
819,0.018345521,64.1303467159073,1064.11701352881,61.7437595668757,1068.32716408778,66.5229870692679,1059.89622004546
821,0.0170738293333333,65.872434351407,1065.09941175832,63.506334406468,1069.31709539637,68.2426934699923,1060.8743050724
822,0.013446343,66.7448168936028,1065.58823017631,64.3898768563118,1069.8078836061,69.1048634198094,1061.35942407215
823,0.022178093,67.6188582511416,1066.07408022847,65.2750058895908,1070.29563167158,69.9685108899983,1061.84207545225
824,0.0184960435,68.4933867542166,1066.55904915997,66.1600506018555,1070.78350065714,70.8321274563058,1062.32482826089
825,0.019623459,69.3695482651974,1067.04106440121,67.0448126534515,1071.27177499068,71.6956404267083,1062.80792107799
827,0.0199038185,71.1244506939286,1068.00038294733,68.8210142780051,1072.2360327345,73.4299242257403,1063.76095926611
828,0.011571471,72.0031889851898,1068.47768175002,69.7112441551531,1072.71423901891,74.2993360822428,1064.23336028222
829,0.020023719,72.8835270995238,1068.95202709237,70.601608561606,1073.19218521701,75.1687471121625,1064.70574246818
830,0.014686725,73.7643451406307,1069.42547691277,71.4922841366212,1073.66959132397,76.0385270518068,1065.17740930473
831,0.02230135,74.6467568923035,1069.89595294035,72.3839930205777,1074.14520393032,76.9095320436029,1065.64670065405
832,0.01174988,75.5296510908598,1070.36551933263,73.2767814640963,1074.61883927897,77.7818247519753,1066.11349678526
833,0.02532121,76.4141423639251,1070.83207450152,74.1731436420852,1075.08592918603,78.65838027018,1066.57203283776
834,0.020963034,77.299120863563,1071.29770092747,75.069398359956,1075.55332036165,79.5346637937217,1067.03098085461
835,0.013775953,78.1857072211567,1071.76026248214,75.965298457173,1076.02170572985,80.4100497291445,1067.49128836249
836,0.0211299165,79.0727890993472,1072.22186864467,76.8618346656414,1076.48901799144,81.286182402576,1067.95001316603
837,0.010730074,79.9615011056409,1072.68033182667,77.7604635072611,1076.95280002389,82.1647716411269,1068.40353130238
839,0.02155830375,81.7416028649133,1073.59203858463,79.5624593792908,1077.87208802151,83.9274348618727,1069.29881046887
840,0.010927128,82.6330067283412,1074.04524202446,80.4647696126367,1078.32971242404,84.81003756647,1069.74341152372
841,0.02254529,83.5261149055226,1074.49508202982,81.3665589526148,1078.78913773399,85.6912266138668,1070.1900169598
842,0.017015073,84.4197613792641,1074.94384600147,82.2694563558367,1079.24662944704,86.5734247635182,1070.63433581484
843,0.0256528,85.3151622484062,1075.38910300555,83.1759651160735,1079.69781925557,87.458911740343,1071.07120233307
844,0.01109589,86.2111202046096,1075.83323268029,84.0833612179138,1080.1474957975,88.3451145714105,1071.50630732869
845,0.0227025355,87.1088881818753,1076.27369957055,84.9936403646196,1080.59225561346,89.2336432709946,1071.93568899443
846,0.0214700285,88.0072316871302,1076.71298472889,85.9037355186089,1081.03771083883,90.1217118573662,1072.36570261424
847,0.0120494825,88.9074393450668,1077.14844222153,86.8132347145873,1081.48541851646,91.0082901230323,1072.79776315255
848,0.032787137,89.8082409222778,1077.58266279627,87.7242506427121,1081.9302818705,91.8960874288608,1073.22698399039
849,0.017183838,90.7109602809789,1078.01288932947,88.6401641401876,1082.36596082629,92.7878210485281,1073.64703535817
850,0.029283832,91.6142890782768,1078.441827136,89.5567808063111,1082.80041161419,93.6800327173346,1074.06578213539
851,0.0122386475,92.5195797017154,1078.86661643982,90.4756610222688,1083.23090884238,94.5737832602829,1074.48032934295
853,0.021511618,94.333394340616,1079.70924685769,92.3125781458298,1084.09496981834,96.3593665240498,1075.31242451628
854,0.012391854,95.2419248274438,1080.12705239307,93.2325463476922,1084.52424199065,97.2529849239278,1075.7261615825
855,0.01736897,96.152461867278,1080.54047673846,94.1581754370306,1084.94166741663,98.1511384091703,1076.12954934807
856,0.0222980695,97.0636251813225,1080.95250943061,95.0842436077117,1085.35815915135,99.0496580777358,1076.53204823295
857,0.029456934,97.9767859966096,1081.36010344555,96.011712228089,1085.7716728783,99.9493456878048,1076.93171203338
858,0.013335944,98.8905668686633,1081.76629679405,96.9390576843603,1086.18546011496,100.848846455196,1077.33184871635
860,0.01746120225,100.722678379774,1082.56838121781,98.7948678913494,1087.01025348048,102.648248586739,1078.13163833098
862,0.022425364,102.559827723475,1083.35885727268,100.66478235913,1087.80124758155,104.45963156071,1078.90530424498
863,0.0224390565,103.480547143833,1083.749077449,101.600249942441,1088.19448004379,105.366490077827,1079.29030959739
864,0.023334824,104.401826975107,1084.13796476087,102.535615864624,1088.58761222551,106.27338309714,1079.67560684105
865,0.027427301,105.32487250481,1084.52265258878,103.470661480957,1088.98042845126,107.180384823244,1080.06182375257
866,0.0208905773333333,106.248448231037,1084.90605792081,104.407118349717,1089.3693828248,108.08892919011,1080.44475945722
868,0.014021247,108.099427203927,1085.66359050844,106.288773580692,1090.12280890062,109.91596096161,1081.18988860924
869,0.027532231,109.026720455097,1086.03792225984,107.229149571207,1090.49871749226,110.830391164925,1081.56198520315
871,0.02163040825,110.883675959287,1086.78067518562,109.109531811477,1091.24879006573,112.660280391894,1082.30641624599
872,0.014569136,111.81330438278,1087.14916528883,110.050657553117,1091.62009540691,113.576915213606,1082.67576485327
873,0.0243563445,112.744267121384,1087.51427815532,110.995043179464,1091.98144265918,114.497835069582,1083.03596416132
874,0.02010584,113.675625643435,1087.8783746631,111.939209977559,1092.34281800177,115.418903487487,1083.39628899941
875,0.011325933,114.608212368838,1088.23931718559,112.882697703312,1092.70428051489,116.340432925834,1083.75700338493
876,0.013045188,115.541166323268,1088.59930549727,113.826174591501,1093.06532312091,117.262227344379,1084.11749706518
877,0.024472132,116.475256434409,1088.95634161034,114.769617949741,1093.42506659143,118.184841575644,1084.47730791333
878,0.028253954,117.409689397606,1089.31247528783,115.713842602187,1093.78237432407,119.108612001746,1084.83444917377
879,0.01944398,118.345179899456,1089.6658253725,116.660477182791,1094.13216894163,120.035948749562,1085.18335600145
880,0.015472067,119.28099476676,1090.01831195535,117.606937827977,1094.48215639971,120.963271032018,1085.53255326097
881,0.014189289,120.217807137411,1090.36814305823,118.552863579083,1094.83273688967,121.890548829945,1085.8826436696
882,0.028415766,121.154932318204,1090.71713153206,119.498905371691,1095.18289570976,122.818068182783,1086.232206554
883,0.0209506193333333,122.093016574669,1091.06353650585,120.44530294746,1095.53176169029,123.746328142809,1086.5801520495
884,0.015102395,123.031409772945,1091.40910035632,121.392311341415,1095.87898829382,124.675441153722,1086.92574698165
885,0.021402353,123.970747348129,1091.75209305128,122.341186891477,1096.22120363075,125.607161780473,1087.26415668454
886,0.015892839,124.910396672696,1092.09422710713,123.290012477244,1096.56372418727,126.538666352357,1087.60299110778
888,0.024671507,126.791916161444,1092.77236725269,125.187721816277,1097.24992501112,128.400627880379,1088.28221359207
889,0.025779836,127.733810479012,1093.10827280238,126.137859961988,1097.59054599968,129.332561580519,1088.61816189471
890,0.011394817,128.676039790947,1093.44323371166,127.088856385734,1097.92914076211,130.265258645701,1088.95155635061
891,0.0221976445,129.619283956069,1093.77533286732,128.0424529314,1098.26159714659,131.200268297366,1089.27721402118
892,0.034216553,130.562879799164,1094.10642575375,128.996040682528,1098.59455699716,132.134895622048,1089.60348626263
893,0.0130538295,131.507537858763,1094.43447928069,129.949601870424,1098.92903752868,133.068368157224,1089.93161476853
894,0.022311218,132.452566844462,1094.76145691402,130.903771053932,1099.2622979477,134.002239288516,1090.25808021756
896,0.0202288553333333,134.345248708029,1095.40778366827,132.816778503753,1099.91903240321,135.87311583496,1090.89828677407
898,0.029113755,136.241068922348,1096.04484457005,134.736781328391,1100.55939546859,137.748686070648,1091.52033195119
899,0.0152324205,137.190402286356,1096.35911225073,135.696572627142,1100.88204175498,138.684916032797,1091.83417757504
900,0.023139292,138.140158016234,1096.67209185236,136.657152230826,1101.20278913663,139.621742433247,1092.145743365
901,0.0231641135,139.09117437429,1096.98122694648,137.620084674751,1101.51786888978,140.560349012881,1092.45050457378
902,0.014816689,140.042624590023,1097.28901457313,138.583996206348,1101.8302975651,141.49967112201,1092.75261859628
903,0.012861709,140.995365904849,1097.59279232712,139.550821364407,1102.13483700763,142.441122545727,1093.04685496674
904,0.023599688,141.948547845421,1097.89517470322,140.51747356743,1102.44024155739,143.382174390569,1093.3420448825
905,0.0246566115,142.903037147936,1098.1934169128,141.483612602907,1102.74821293007,144.32204066189,1093.64006402205
906,0.0242852085,143.857968936039,1098.49022755136,142.450653649315,1103.05349087722,145.262744658136,1093.93519290079
907,0.0237929345,144.81420972722,1098.78280317996,143.420363110512,1103.35080087601,146.205926892179,1094.22177153427
908,0.015073673,145.770889807806,1099.0739271973,144.390895201822,1103.64542698629,147.149846098554,1094.5058172357
910,0.0222833935,147.687273015588,1099.64615533299,146.336538553563,1104.21971148848,149.041765158727,1095.05991588526
911,0.0266859735,148.646949765402,1099.92725726042,147.308418646647,1104.50982986421,149.986806455502,1095.3402319231
912,0.035634983,149.607046111679,1100.20691037812,148.281110972318,1104.79698673018,150.932740632254,1095.6176502788
913,0.0152524925,150.568372821831,1100.48231521607,149.256184971142,1105.07545969401,151.881292960879,1095.88657189121
914,0.024414218,151.530104120344,1100.75629224985,150.231816274669,1105.35164395811,152.830505183042,1096.15341506323
915,0.0260039905,152.493018291941,1101.02609488989,151.209076939779,1105.62113687469,153.781646700206,1096.41418161158
916,0.01449919,153.456319531123,1101.29450116585,152.186033023247,1105.89136188113,154.732658618006,1096.67577508715
917,0.030902971,154.420749106975,1101.55883691553,153.162101223954,1106.16372099508,155.683292742057,1096.93977912963
918,0.0173042825,155.385547268872,1101.82181303206,154.138836490627,1106.43321766618,156.634789338324,1097.20102815059
919,0.014771491,156.351416746456,1102.08083729983,155.11751062135,1106.69439448911,157.588792757695,1097.45426954944
920,0.035840459,157.317635858817,1102.33854371646,156.096578653221,1106.95360203791,158.54338892349,1097.7056989369
921,0.018167194,158.284868233033,1102.59243092405,157.07678823346,1107.20710251612,159.499702902794,1097.95187701022
922,0.0161096045,159.252432090976,1102.84504248862,158.056728744693,1107.46119698187,160.455955417263,1098.19872964951
923,0.0335375515,160.220953808535,1103.09396793882,159.035891750684,1107.71700784158,161.41203032216,1098.44753152326
924,0.025374409,161.189790079341,1103.34165669606,160.015597540588,1107.97029136992,162.368805154571,1098.69400027651
925,0.0267684635,162.159532637515,1103.58578230711,160.996867193558,1108.21629317878,163.327596610464,1098.93374686852
926,0.01535912,163.129574936938,1103.82870506301,161.97852094229,1108.46037262766,164.28689849235,1099.17177663664
927,0.0254932255,164.100478333534,1104.06817225463,162.96127812198,1108.69892951751,165.247666726896,1099.40487431015
928,0.0164338795,165.071669039005,1104.30646291903,163.943830881616,1108.93806961342,166.208346636211,1099.63858540682
929,0.036448885,166.043682730825,1104.54138346186,164.925798087067,1109.17888028293,167.168773540953,1099.87405363295
930,0.032691397,167.0159744977,1104.77514202968,165.908222535572,1109.41766201331,168.129694699796,1100.10761052317
931,0.0179903805,167.989060488691,1105.00558182238,166.891952938903,1109.65064878881,169.092027522578,1100.33570835102
933,0.036560152,169.936548156647,1105.46084768828,168.861782778121,1110.10631541847,171.018891058845,1100.78256455197
934,0.0224605943333333,170.910946121069,1105.68566512423,169.847261901744,1110.33182137,171.982779253281,1101.00395262531
935,0.017489875,171.886104202594,1105.90716981328,170.832367224358,1110.55931513246,172.946130341875,1101.22733750589
936,0.034823384,172.861529226833,1106.12748665439,171.81794121422,1110.78500305006,173.909837552333,1101.4489194088
937,0.01764885,173.837710081291,1106.34444018442,172.804842203667,1111.00557784014,174.874553097747,1101.66539630248
939,0.02723791,175.791362723189,1106.77247368871,174.781872379466,1111.43352394606,176.806348573541,1102.08596425601
940,0.0233054663333333,176.768835739947,1106.9835183954,175.771306772056,1111.64412777818,177.772745045601,1102.29312986492
941,0.018756647,177.747065676984,1107.19103568897,176.760669390854,1111.85612525441,178.73859748626,1102.50172164137
942,0.017520022,178.725566501572,1107.39726056564,177.750323726703,1112.0671913732,179.704567794382,1102.70938047627
943,0.036980782,179.704827715451,1107.59985759021,178.740796920859,1112.27564314439,180.670868959924,1102.91442051693
944,0.019550275,180.684360921805,1107.80112308917,179.732141120535,1112.48022118133,181.637830413327,1103.1158222868
945,0.018925499,181.664655423971,1107.99866170244,180.725923229022,1112.67395679462,182.60663998544,1103.30704068559
946,0.029415694,182.645221442206,1108.19483269558,181.719726610417,1112.86791726257,183.575321432137,1103.49850857459
947,0.033514723,183.626545240884,1108.38718676619,182.71358936286,1113.06250528255,184.543645290662,1103.69067277157
948,0.01941149,184.608140066335,1108.57813917831,183.707556711446,1113.25694153704,185.511937751556,1103.88271578436
949,0.027567677,185.590489141727,1108.76519086573,184.701815144323,1113.45095543799,186.480142834879,1104.07442154937
950,0.0267052115,186.57310637377,1108.95081247267,185.696880957592,1113.64090782767,187.449040865993,1104.26222044323
951,0.019274585,187.556467731589,1109.13246565391,186.694187224554,1113.81958965891,188.419861804142,1104.4391778998
952,0.018186728,188.540092369521,1109.31267084894,187.691675438832,1113.99730999985,189.39082622909,1104.61521029198
953,0.03553454,189.524445511872,1109.48886942024,188.689667107099,1114.17236986665,190.362187686561,1104.7886830017
954,0.01983449,190.509055298105,1109.66361169216,189.687549475097,1114.34805575242,191.333443366516,1104.962822368
955,0.018377818,191.4943732018,1109.83433582419,190.685130267901,1114.52546891473,192.30440719106,1105.13880113585
956,0.03736376,192.479938957038,1110.00360511166,191.683252763518,1114.69953048973,193.275934918779,1105.31173955775
957,0.033880871,193.466186620136,1110.16887172105,192.68286563278,1114.8643709249,194.249014099452,1105.47631315047
958,0.0196918665,194.452671165334,1110.33269965823,193.682847299628,1115.02647145854,195.222617845308,1105.6380924818
959,0.027482238,195.439805582269,1110.4925806851,194.683840740385,1115.18105523775,196.197660704073,1105.79220592574
960,0.026960576,196.427164652909,1110.65105261634,195.684640936345,1115.33620194846,197.172697486422,1105.94694734781
961,0.019606043,197.415138297556,1110.80566975452,196.684912482091,1115.49288864297,198.147717645816,1106.10340669853
962,0.017695267,198.403322978921,1110.95891535528,197.685220069914,1115.64863990723,199.122969214783,1106.25917554494
963,0.0357894095,199.392083343062,1111.10841956695,198.685625976188,1115.80183943032,200.098852041227,1106.41306077867
965,0.019688657,201.370533731848,1111.40117356442,200.688400780982,1116.09057649646,202.053989606149,1106.70251036514
966,0.0251117073333333,202.360209078016,1111.5444783757,201.690216567688,1116.22970314449,203.032702450211,1106.84174709749
967,0.0275714495,203.350378840295,1111.6843383267,202.69166011051,1116.3684155278,204.011883114288,1106.9804168039
968,0.019845992,204.340717349577,1111.82298587357,203.692916187071,1116.50741441596,204.991153088872,1107.11957856329
970,0.024510247,206.322462241442,1112.09256876047,205.694589429325,1116.78454695857,206.950681103333,1107.39800206439
972,0.0251924326666667,208.305340625041,1112.35368176856,207.697457014586,1117.04443138016,208.913885205413,1107.65777883373
973,0.036399266,209.29723336717,1112.48075165753,208.699127113772,1117.1686153354,209.896914233614,1107.78044008796
975,0.0267346756666667,211.281629382211,1112.7300568348,210.70156465051,1117.41859897039,211.86334823958,1108.02819420483
976,0.018263791,212.274121762752,1112.85234837741,211.702423761421,1117.5438029353,212.846842562664,1108.15256239247
977,0.021503661,213.266933757298,1112.97202876823,212.703012429651,1117.66833664501,213.830790579394,1108.27638147884
978,0.027425508,214.259855413187,1113.09078630442,213.703789703303,1117.79016718792,214.815265369087,1108.39690573517
979,0.028573419,215.253069523317,1113.20708269296,214.705069966011,1117.90478869459,215.801145001936,1108.50864305719
980,0.0260683065,216.246383949864,1113.32251027266,215.706242875638,1118.01916314566,216.787204266001,1108.61993574045
981,0.020555831,217.239965159021,1113.43562733232,216.707130289273,1118.13288057432,217.773741243349,1108.73004594641
982,0.018482242,218.233638125489,1113.54792775192,217.707875651545,1118.24676076588,218.760367733739,1108.84048457451
983,0.036804771,219.227554428137,1113.65806247951,218.708244300113,1118.36107259721,219.747231608611,1108.95179416305
984,0.018030856,220.221554579284,1113.76743048675,219.708580702599,1118.47461088496,220.734330058702,1109.06209722231
985,0.0298150645,221.215776470081,1113.87477088105,220.708831829436,1118.5861035155,221.722048849383,1109.16973848736
986,0.018576989,222.210074952521,1113.98139390636,221.709151697072,1118.69581856332,222.710184099607,1109.27459161313
987,0.018227616,223.204575418151,1114.08612512637,222.70965284409,1118.80084586957,223.699417613605,1109.37209201423
988,0.020739038,224.199145466692,1114.19018821265,223.710019533932,1118.90603228396,224.688732286028,1109.46989842774
989,0.036808312,225.193898502789,1114.29249425603,224.71003263135,1119.01163711731,225.678260387031,1109.56850958572
990,0.0241877466666667,226.188714635514,1114.39417927396,225.709928066488,1119.11734080303,226.667883931494,1109.66726800309
991,0.020979894,227.183696235381,1114.4942356897,226.709514939325,1119.22330372317,227.657757770733,1109.76641259939
993,0.031164674,229.173923771239,1114.69168788897,228.708737775793,1119.42987838645,229.638641545405,1109.95826579156
994,0.018646557,230.169164414868,1114.78912828495,229.708353195793,1119.53065085045,230.62964201299,1110.05101694697
995,0.018825704,231.16454062483,1114.88518158382,230.707942780396,1119.6288186696,231.621259762283,1110.14024230847
996,0.0301847355,232.159963367551,1114.98074733052,231.707414494249,1119.72712748106,232.61295696565,1110.22970353627
997,0.035726868,233.155507124259,1115.07504513961,232.706579671154,1119.82580295985,233.604860798817,1110.31977816252
998,0.020058232,234.151092636416,1115.16889768991,233.705643394503,1119.92451735232,234.596859285693,1110.40990392749
999,0.039359171,235.146786437139,1115.26159550626,234.704444008239,1120.02333266351,235.589103247466,1110.50016231562
1000,0.0246158663333333,236.142517752381,1115.3538890369,235.703255393125,1120.12097691949,236.581555825998,1110.58922832634
1001,0.021390488,237.138346088487,1115.44513699508,236.702094634592,1120.21559256699,237.574547933728,1110.67521058468
1003,0.0377168095,239.130154412265,1115.62597114301,238.699527855258,1120.40255338896,239.561213214011,1110.84457469133
1004,0.019213044,240.126129845986,1115.7155976213,239.698071222256,1120.49547790322,240.554821916137,1110.92864380328
1005,0.039499491,241.122178745605,1115.80439435119,240.696346661654,1120.58861717722,241.548647339613,1111.01301993098
1006,0.0208687735,242.118253178931,1115.89290727039,241.69453519553,1120.68174761376,242.542561270973,1111.09740262205
1007,0.036111061,243.114393101969,1115.9806922624,242.692500831203,1120.77485538368,243.53670221033,1111.18180214708
1008,0.019278087,244.1105546739,1116.0682292762,243.690468853955,1120.86696475255,244.530975851062,1111.26565887178
1009,0.0300415845,245.106771618428,1116.15513202206,244.688442982274,1120.95652045452,245.525588909613,1111.34812724536
1010,0.029248149,246.103006874798,1116.24182149936,245.686356383028,1121.04582749155,246.520296583366,1111.43044196976
1011,0.01938335,247.099288839325,1116.32796699088,246.684114885516,1121.134500257,247.515245592838,1111.51236478002
1012,0.022468112,248.095586610433,1116.4139309951,247.681797631186,1121.2232170966,248.510263323708,1111.59432697528
1013,0.03020865,249.091924588729,1116.49943335026,248.679287674305,1121.31204604755,249.505455861137,1111.6763893541
1014,0.0279894555,250.088275718523,1116.58478241269,249.676714859735,1121.40086913522,250.500711906268,1111.75845396712
1015,0.022623368,251.084660209796,1116.66974261659,250.673982593706,1121.48967734948,251.496129051748,1111.84052424764
1017,0.026763164,253.077479255283,1116.83907638941,252.668550387485,1121.66405816676,253.487183124482,1112.00494934112
1018,0.02959466,254.073911844158,1116.92347056122,253.665806185143,1121.75023215574,254.482817425225,1112.08724806928
1019,0.040017929,255.070367357018,1117.00758998848,254.662968321794,1121.83612127499,255.478567505452,1112.16956377467
1020,0.0288127855,256.066830693162,1117.09161781826,255.660091306211,1121.92202882702,256.474355376599,1112.25188127244
1021,0.01974342,257.063313711925,1117.17541519773,256.657115787429,1122.00798275418,257.470238326012,1112.33420327968
1022,0.022913821,258.059803287056,1117.25913447089,257.654110542112,1122.0939478741,258.466150018372,1112.41652819256
1023,0.028754767,259.056309312237,1117.34265777389,258.651030712379,1122.17994107687,259.462133827308,1112.49886039572
1024,0.02834702,260.05282076465,1117.42611380203,259.647974227237,1122.26534782676,260.458139429549,1112.58123622041
1026,0.0269585636666667,262.045875836656,1117.59263168405,261.641963111919,1122.43314176428,262.450281695616,1112.74621184525
1027,0.0284437455,263.042418372023,1117.67571836524,262.638912717349,1122.51678483774,263.446418728833,1112.82871666926
1028,0.023221493,264.038964921653,1117.75875615845,263.635841046989,1122.60044005206,264.442575801211,1112.9112233056
1029,0.040212188,265.035521460927,1117.84167229205,264.63271643101,1122.68412547938,265.43878274181,1112.99373445196
1030,0.027429159,266.032081448188,1117.92454675654,265.629574893931,1122.76782129394,266.435006110065,1113.07624149082
1032,0.023305783,268.025221414857,1118.09005375444,267.623217117845,1122.93496647588,268.427543218845,1113.24131452666
1033,0.030115515,269.021799960271,1118.17270281352,268.620065856796,1123.01765249713,269.423838052317,1113.32408710026
1034,0.02532117,270.018381101343,1118.25532231095,269.616908689036,1123.10025022087,270.420144110107,1113.40688755626
1035,0.023421993,271.014968649269,1118.33786884143,270.613736941764,1123.18263000014,271.416477872839,1113.48975683427
1037,0.037214387,273.008151482779,1118.50285484201,272.607329842937,1123.34746026874,273.409203401769,1113.65546625159
1038,0.02648362,274.004746915481,1118.58529892206,273.604097818377,1123.42990234965,274.405592502485,1113.73831965806
1039,0.032363207,275.001346966896,1118.66769541068,274.600838963952,1123.51236269573,275.402006975263,1113.82118960134
1040,0.02777466,275.99794817863,1118.75007623499,275.597579276821,1123.5947201811,276.398432823445,1113.90403177405
1042,0.021137889,277.991157156099,1118.91474983524,277.591050543456,1123.75887442794,278.391351438855,1114.06956381508
1043,0.0277545786666667,278.987764211163,1118.99705325674,278.587770639773,1123.840783704,279.387843747681,1114.15228181675
1044,0.029298907,279.984371993722,1119.07934868236,279.584481473817,1123.92270271256,280.384344404264,1114.23500282493
1046,0.032526191,281.977591539484,1119.24389665367,281.57784929609,1124.08658328594,282.377395627182,1114.4004608104
1047,0.018467376,282.974202593968,1119.3261591049,282.574507620691,1124.16850939115,283.373948341479,1114.48319368897
1048,0.029374663,283.970813648452,1119.40842082534,283.57115663489,1124.25044396946,284.370509934412,1114.56592187673
1049,0.023798285,284.967424702936,1119.49068077587,284.567783099646,1124.33239906934,285.367093031067,1114.64863870353
1050,0.029993072,285.964035318612,1119.57294364304,285.564399908946,1124.41436499409,286.363685302653,1114.73134572274
1051,0.0294620495,286.960644874374,1119.65521355522,286.560993396068,1124.49635706565,287.360299735739,1114.81402905229
1052,0.023870779,287.95725413621,1119.73748964142,287.55758008204,1124.57834756023,288.356921310166,1114.89671504816
1054,0.0300720425,289.950470508821,1119.9020809673,289.550712363548,1124.74231822726,290.350207568146,1115.06209901174
1055,0.021684356,290.94707656191,1119.9844039354,290.547254346631,1124.82429565338,291.346875956827,1115.14478845597
1056,0.030661568,291.943681290055,1120.06673985128,291.543786739829,1124.90628194425,292.343552352247,1115.22748201507
1057,0.0301570445,292.940282843587,1120.14910679047,292.540296155322,1124.98828947535,293.340247932097,1115.31018543357
1058,0.038221128,293.936883216217,1120.23148967724,293.536791519289,1125.070381769,294.336948158025,1115.39292112535
1059,0.021811973,294.933480766934,1120.3139106727,294.533253305395,1125.15267661323,295.333659486327,1115.47573393812
1060,0.024030654,295.930076839358,1120.39635118161,295.529707408714,1125.23497028101,296.330378749904,1115.55854805949
1061,0.03018853425,296.926669388679,1120.47883819549,296.526143202225,1125.31726114507,297.32711692502,1115.64136529955
1063,0.032907773,298.919845414065,1120.64391005515,298.518981136387,1125.48185669284,299.320622831463,1115.80701171455
1064,0.018929012,299.916429033604,1120.7264980836,299.515384453726,1125.56414331564,300.317392596604,1115.88983019624
1065,0.030212434,300.913008079158,1120.80914664255,300.511772333965,1125.64639460962,301.314183190619,1115.97262979346
1066,0.024133008,301.90958459739,1120.8918240427,301.508143723731,1125.72875592498,302.310975337306,1116.05549616985
1067,0.028765657,302.906155140572,1120.97456962872,302.504476127007,1125.811377351,303.30777115479,1116.13852042441
1068,0.031941028,303.902723003254,1121.05734677875,303.500796804901,1125.89406066862,304.30456990511,1116.22158703017
1070,0.024189776,305.895843401495,1121.22308426087,305.493377389624,1126.05970848972,306.298188417356,1116.38791409566
1071,0.0402316245,306.892395939653,1121.30605090857,306.489652063736,1126.14250194488,307.295018151064,1116.47106090641
1072,0.0206540805,307.888945338254,1121.38905478244,307.485919873369,1126.22529014866,308.29185535485,1116.55420488303
1074,0.0336031726666667,309.882026113511,1121.55527728884,309.478413865653,1126.39087718137,310.285569431736,1116.72050337395
1075,0.024237024,310.878557145669,1121.63850250867,310.474634095396,1126.47377079892,311.282439613462,1116.80372028086
1076,0.025051452,311.875084426827,1121.72177033329,311.470832563083,1126.5568613555,312.279303161117,1116.88707533789
1077,0.022295054,312.871602957238,1121.80513755106,312.466980261825,1126.64041135336,313.276151232072,1116.97075268688
1078,0.033753728,313.868117878979,1121.88854958251,313.463124634906,1126.72395020125,314.273004414478,1117.05442294394
1079,0.022511652,314.864624404299,1121.97206588356,314.459261270053,1126.80746310614,315.269869489879,1117.13807669995
1080,0.025206607,315.861127164157,1122.0556284245,315.455393675903,1126.89098410531,316.266737658018,1117.22173859489
1081,0.020548746,316.857621185989,1122.13929826838,316.451516267367,1126.97452388785,317.263613003074,1117.3054193768
1082,0.0345311393333333,317.854110832322,1122.22301578326,317.447638522307,1127.05803731051,318.260492251494,1117.38907570636
1084,0.025309,319.847066091477,1122.39072031795,319.439866519701,1127.22510638452,320.254257536541,1117.55643066883
1085,0.0339445633333333,320.843533105775,1122.474709751,320.435938520594,1127.3091021743,321.251108501394,1117.64054481581
1086,0.022678768,321.839995879324,1122.55874780119,321.432001734375,1127.39321776739,322.247948379994,1117.72477101069
1087,0.025400544,322.836448889714,1122.64289777903,322.428044718233,1127.47760917482,323.244762735528,1117.8092551652
1088,0.0296234375,323.832897955552,1122.7270950852,323.424094024431,1127.56197871348,324.241574451907,1117.89371855716
1089,0.0308718355,324.829337964094,1122.81140106441,324.420157847688,1127.64629803814,325.238380108386,1117.97813427517
1090,0.025496271,325.825774019759,1122.89575266032,325.416226072471,1127.73062553095,326.235180039942,1118.06255535409
1092,0.032841275,327.818624523312,1123.06470819002,327.408389552074,1127.89930916142,328.228748265139,1118.23141824773
1093,0.022869145,328.815040023236,1123.14930679303,328.404490418694,1127.9836265682,329.225517297782,1118.31583906389
1094,0.02559022,329.811451862004,1123.23394611959,329.400579095725,1128.06818118023,330.222266978601,1118.40038916552
1095,0.0298463845,330.807855360378,1123.31867821748,330.396640003943,1128.15327616379,331.218972574496,1118.48523378928
1097,0.0292480593333333,332.800649294994,1123.48830245093,332.388787970722,1128.32353770878,333.212349535273,1118.6549581155
1099,0.0329800173333333,334.793423870467,1123.65815747866,334.380988301202,1128.49383322148,335.205671094939,1118.82468997485
1101,0.02574699,336.786180088882,1123.82822190637,336.373243255932,1128.66409257776,337.198941366314,1118.99440723254
1102,0.0311083375,337.782552772759,1123.91331709805,337.369382548534,1128.74926090628,338.195560704506,1119.07927288044
1103,0.027974903,338.778920261104,1123.99847531461,338.365528026568,1128.83453668197,339.192163285606,1119.16415954954
1104,0.02582358,339.775285593374,1124.08365894859,339.361667346207,1128.9199546594,340.188757730859,1119.24907159342
1106,0.0270016486666667,341.768004557346,1124.25416334114,341.353926270227,1129.09141503995,342.181903477806,1119.41900699479
1107,0.042528078,342.764358540107,1124.33947814397,342.350077611062,1129.17710402763,343.178458364574,1119.50396704077
1108,0.036203423,343.760710669149,1124.42481333072,343.346233344946,1129.26280183397,344.175007937166,1119.58892655075
1109,0.017733049,344.757058652062,1124.51019410927,344.342398904561,1129.3485193646,345.171545623783,1119.67388486187
1110,0.024221875,345.75340524119,1124.59559332249,345.33857151587,1129.43421829636,346.168078054192,1119.75884527607
1112,0.0290707416666667,347.746090805121,1124.76648997157,347.330944746058,1129.60565232499,348.161114381508,1119.92875534716
1113,0.039352123,348.742429783696,1124.8519818238,348.327121947065,1129.69169401638,349.157618696395,1120.01365549949
1115,0.025163426,350.735102499249,1125.02301987867,350.319472411889,1129.86422528547,351.150597409895,1120.18338896113
1116,0.028636017,351.731436855415,1125.10856270699,351.315657423294,1129.95059092391,352.147069701865,1120.26824157343
1117,0.033928384,352.727769832315,1125.19412657931,352.311866372016,1130.03691719484,353.143521636385,1120.35310184539
1118,0.026067512,353.724102341462,1125.27969528509,353.308086092448,1130.12325020328,354.139962521162,1120.43795743511
1119,0.0414781455,354.720433817944,1125.36527466174,354.304329593677,1130.20959808617,355.136379011322,1120.52280268782
1120,0.0211923815,355.716765138802,1125.45085449361,355.30058558151,1130.29594123918,356.132782641462,1120.60765435938
1122,0.026110154,357.709427564009,1125.62201132478,357.293159003483,1130.46869238239,358.125534541542,1120.77721158692
1123,0.030814889,358.70576004077,1125.70757669752,358.289463121266,1130.55529893706,359.121913928673,1120.86152001336
1124,0.0394339,359.70209345806,1125.79313172444,359.285778132579,1130.64193108456,360.118283739875,1120.94578871489
1125,0.024499608,360.698428935658,1125.87866408797,360.28211700711,1130.72861929538,361.114632574178,1121.02997039555
1126,0.0366689263333333,361.694765983594,1125.96418011998,361.278471063126,1130.81530290068,362.110966707907,1121.11415499743
1127,0.021318698,362.691106462588,1126.049660469,362.274858289414,1130.90197644331,363.107268722113,1121.1983459819
1128,0.026204105,363.687448515286,1126.13511846615,363.271260932805,1130.98865518479,364.103553456253,1121.28254552717
1129,0.040256906,364.683793997502,1126.22052775264,364.267697174164,1131.07534525594,365.099800532528,1121.36676372872
1130,0.0309139565,365.680142158198,1126.30590789816,365.264151296939,1131.16202756959,366.096034394756,1121.45093957156
1131,0.024616286,366.676496140959,1126.39122470155,366.26064428758,1131.2486930212,367.09223953432,1121.53502334152
1132,0.026237341,367.672853123261,1126.47650551046,367.25715890085,1131.33529554123,368.088449358929,1121.61886053623
1133,0.030968752,368.669216608673,1126.56170828203,368.253720392755,1131.42176162332,369.084669340883,1121.70216314694
1134,0.0324883685,369.6655837321,1126.6468678653,369.250301059918,1131.50823059049,370.08086902163,1121.7854743469
1135,0.026273426,370.661958722535,1126.73193405624,370.246923192529,1131.59470579647,371.077024802125,1121.86880412062
1136,0.0420728545,371.658338306814,1126.81694861305,371.243567917499,1131.68117492673,372.073160167752,1121.95211862665
1137,0.018336691,372.654727799482,1126.90185180104,372.240261371579,1131.76763095237,373.069251500867,1122.035400202
1138,0.024746269,373.651122370784,1126.98669420414,373.236974743933,1131.85411933248,374.065316612516,1122.11872157144
1139,0.033362942,374.647527867917,1127.07140583869,374.233730967133,1131.94067731787,375.061325313054,1122.20212855123
1140,0.043831062,375.643939407101,1127.15604671087,375.230524705709,1132.02709984021,376.0573247972,1122.28533889735
1141,0.02482821,376.640363911325,1127.24053574107,376.22739894484,1132.11323168572,377.053304504798,1122.36812730662
1142,0.0294437575,377.636795263372,1127.32494371887,377.224316894936,1132.19913594365,378.049283413803,1122.45063491291
1143,0.043874506,378.633241271809,1127.40917822029,378.221328399572,1132.2845530961,379.045260613581,1122.53254151684
1144,0.022108841,379.629694938358,1127.493321303,379.218362484913,1132.37001131542,380.041207454091,1122.61449621763
1146,0.026728467,381.622643599633,1127.66111468597,381.212556311403,1132.54108648865,382.032945490003,1122.77858940394
1147,0.0422348155,382.619140624054,1127.74474197617,382.209730119355,1132.62658041517,383.028746085347,1122.86057928193
1148,0.022208169,383.615647254015,1127.82825576768,383.206927974878,1132.71211361782,384.02451743574,1122.94259613933
1149,0.040563699,384.612174285057,1127.91152850077,384.204176904729,1132.79773023853,385.020226673156,1123.02467029793
1150,0.0302424113333333,385.608711580466,1127.99467645765,385.201489994947,1132.88290281151,386.015948085878,1123.10626976065
1151,0.025032425,386.605270620438,1128.07756008218,386.198939005776,1132.96713469103,387.011695291392,1123.18686360328
1152,0.040620185,387.601840907145,1128.16030873921,387.196425078543,1133.05121055021,388.00742995054,1123.26731580959
1153,0.035693423,388.598434958589,1128.24277220528,388.193989464458,1133.13495673304,389.003138098788,1123.34746873353
1154,0.019582642,389.595040918925,1128.32509084007,389.191575374161,1133.21872536941,389.998821388659,1123.42763656947
1155,0.0328829305,390.591671978991,1128.4071042218,390.189206648388,1133.30254132988,390.99445228588,1123.5078358346
1156,0.027370254,391.588315936455,1128.48896299597,391.186858391953,1133.38640871607,391.99005539772,1123.58808018433
1157,0.044155553,392.584987007684,1128.57049674389,392.184553167515,1133.47038421279,392.985600097292,1123.6684193139
1158,0.0274272846666667,393.581671160134,1128.65186689579,393.182287185628,1133.5541188073,393.981144381522,1123.74852087582
1159,0.0358239245,394.578382742666,1128.73289400235,394.180103491653,1133.63734825271,394.976687794819,1123.82812428088
1161,0.020864009,396.571862834582,1128.8942505036,396.176022395232,1133.80094625169,396.967911398234,1123.98496859759
1162,0.040907148,397.568631528928,1128.97457525527,397.174056585825,1133.8821078167,397.963542176989,1124.06286643478
1163,0.03588412,398.565429635599,1129.05453456392,398.172094039792,1133.96346505944,398.959139612551,1124.14093016924
1164,0.016580477,399.562242027601,1129.13431611761,399.170138643419,1134.04479078916,399.954734444562,1124.21897023823
1165,0.0332604735,400.559084146552,1129.21372777346,400.16819812508,1134.1260509421,400.950323858732,1124.29696106073
1166,0.0360227865,401.555940250673,1129.29296005505,401.166256180073,1134.20734541194,401.945910556269,1124.37496815631
1167,0.01663686,402.552825383183,1129.37182001755,402.164311273795,1134.28871111181,402.941491615011,1124.45300902919
1168,0.041047633,403.549724849588,1129.45050130152,403.162426272526,1134.36925492352,403.937128076651,1124.5304153975
1169,0.027760658,404.546653992819,1129.52881265039,404.160665298283,1134.44809710214,404.93287924417,1124.60650809075
1170,0.035067104,405.543596842332,1129.60694875465,405.158897746334,1134.52687105407,405.928644696053,1124.68256444686
1171,0.0281652736666667,406.540567997284,1129.68472295365,406.157116610477,1134.60550410812,406.924439647198,1124.75854576158
1173,0.027818466,408.534563396263,1129.83958183179,408.153490903541,1134.76275230937,408.916091975416,1124.9105193616
1174,0.0282161016666667,409.531587334143,1129.9166729596,409.151640163889,1134.84144240557,409.911948140597,1124.98654456853
1175,0.0448135885,410.528637511143,1129.99342837436,410.149744645348,1134.92027743719,410.907833409206,1125.0626429718
1176,0.02788523,411.525699660635,1130.07002781869,411.14787670405,1134.99848296018,411.903767390167,1125.13837868584
1177,0.029007931,412.522786347821,1130.14630760075,412.146065282469,1135.07539830169,412.899801207371,1125.21337106625
1178,0.02697923,413.519884042631,1130.22244000596,413.144252789645,1135.1520269438,413.895868882363,1125.28821105802
1179,0.045256007,414.517004240606,1130.29827112492,414.142438106855,1135.22806947907,414.892005773694,1125.36273951784
1180,0.027948126,415.514135134794,1130.37396369313,415.140597391292,1135.30415801479,415.888163194681,1125.4372978305
1181,0.0283752226666667,416.511287840399,1130.44937373254,416.13870359043,1135.38034035332,416.884362479169,1125.51191701824
1182,0.045330402,417.508450436613,1130.52465354558,417.136788185714,1135.45657494492,417.880577968596,1125.58655933298
1183,0.034621297,418.505633150591,1130.59966847474,418.134828838185,1135.53291582063,418.876826419301,1125.66124868863
1184,0.0220360895,419.502825111432,1130.6745597271,419.13288780412,1135.60878535533,419.87310768675,1125.73572849077
1186,0.036711251,421.497254990956,1130.82372325975,421.12909297722,1135.75822507587,421.865830390869,1125.88367918501
1187,0.016989727,422.494491221246,1130.89800944846,422.127228193584,1135.8319688801,422.862259899144,1125.95725429876
1188,0.027202638,423.49173623213,1130.97218348396,423.125351187871,1135.9057603601,423.858696869684,1126.0308554828
1189,0.0392068165,424.488998968433,1131.04613111534,424.123449509404,1135.97964808336,424.855148904326,1126.104509295
1190,0.017026387,425.486269670783,1131.11996854976,425.121541277226,1136.05358885978,425.851602969505,1126.17816638922
1191,0.027291501,426.483556413785,1131.19358408849,426.119619848312,1136.12763646549,426.848061123431,1126.25183009218
1192,0.045468014,427.480851136675,1131.26708840157,427.11772914282,1136.20135373178,427.844516266676,1126.3254426946
1193,0.035132287,428.478161887719,1131.3403693103,428.115900147424,1136.27440748875,428.840965362761,1126.39895265808
1194,0.022210869,429.475481463714,1131.41353466847,429.1141162604,1136.34703987246,429.837405031123,1126.47240543959
1195,0.043814711,430.472818720809,1131.48646851701,430.112422749589,1136.41882802005,430.833825810708,1126.545743655
1196,0.028201018,431.470164818094,1131.55927960367,431.110746586349,1136.49067971547,431.83022435602,1126.61908071262
1197,0.0222720295,432.467528582584,1131.63184534952,432.109105092398,1136.56265841187,432.82657846592,1126.69241545635
1198,0.0438385175,433.464901870792,1131.70427708906,433.107491503154,1136.6346820337,433.822898685527,1126.76578421054
1199,0.02821628,434.46229414454,1131.7764416869,434.105933541975,1136.70679521445,434.819151344795,1126.83922076461
1200,0.0313623445,435.459697295842,1131.8484581888,435.10443594443,1136.77859004362,435.815381731844,1126.91245598838
1201,0.034833435,436.457122077356,1131.92018019924,436.103058381068,1136.84975182488,436.811567830182,1126.9852908632
1203,0.0290826595,438.452018384445,1132.06296913549,438.100645016533,1136.98958683941,438.803876334165,1127.12955261084
1204,0.04557607,439.449491105359,1132.13401848073,439.099564211022,1137.05894520783,439.79996744713,1127.20135864038
1205,0.02871236,440.446989408637,1132.20470766767,440.098564110347,1137.12842313795,440.795965009409,1127.27321552351
1206,0.027769161,441.44450200768,1132.27519503799,441.097610143608,1137.19795023096,441.791910058401,1127.34511824806
1207,0.044127181,442.442042821567,1132.34528409283,442.096747229134,1137.26757435432,442.787751464518,1127.41711144759
1208,0.018447494,443.439599134648,1132.41515009406,443.095955069313,1137.33693180312,443.783558523166,1127.48885567634
1209,0.023656193,444.437185961373,1132.48457696415,444.09530220591,1137.40576424316,444.779297961113,1127.56010975024
1210,0.0391006726666667,445.434789831704,1132.55375948631,445.094759804077,1137.4737262405,445.775040634407,1127.63059154256
1211,0.029578967,446.432427172522,1132.62246215435,446.094434328311,1137.53997884962,446.770789661324,1127.6995567169
1212,0.031183632,447.430082430662,1132.69090045166,447.094149010662,1137.60630897763,447.766487587446,1127.76858876683
1213,0.042671449,448.427772787427,1132.75882086749,448.093942359605,1137.67279095903,448.762085411131,1127.83775182077
1214,0.029762702,449.425482614017,1132.82645736827,449.093781516065,1137.73929430671,449.757635577689,1127.9069336454
1215,0.0312975533333333,450.423230485674,1132.89353908407,450.093710182827,1137.80583940521,450.753092619713,1127.97615214895
1216,0.042734135,451.420998537982,1132.96031825967,451.093692178324,1137.8721948349,451.748523385369,1128.04517156536
1217,0.029870227,452.418805926243,1133.02650772653,452.093778121727,1137.93818056378,452.743902933357,1128.11380292281
1218,0.036319848,453.416633868458,1133.09237919616,453.093963192932,1138.0031248217,453.739327543149,1128.18127376969
1219,0.028102925,454.41450177467,1133.15763236917,454.09434100288,1138.06604409978,454.734839768681,1128.24648818252
1220,0.029996222,455.41239145882,1133.22255598635,455.094740756309,1138.12897268125,455.730328909317,1128.31170850905
1221,0.0336691215,456.410323381826,1133.28684042171,456.095183069668,1138.19191930687,456.725773276218,1128.37694030537
1223,0.036616656,458.406271718599,1133.41407956879,458.096122941573,1138.31788136696,458.716598347941,1128.50747767577
1224,0.0306323003333333,459.404288167861,1133.47702893685,459.096616639973,1138.38079546474,459.711996730411,1128.57268693606
1226,0.0371723545,461.400425458275,1133.60125999795,461.097714399152,1138.50497905367,461.702902305052,1128.7013214167
1227,0.0315208683333333,462.398545933888,1133.66254459635,462.098435628813,1138.56386732608,462.698604948502,1128.76203815149
1229,0.0368093176666667,464.394867452911,1133.78379718105,464.099776379648,1138.68149346603,464.690135799182,1128.88314903944
1231,0.044617642,466.391302995002,1133.9031393505,466.100917285488,1138.79905329727,466.681871569279,1129.00414619765
1232,0.030642954,467.389557387786,1133.96219351328,467.101407746366,1138.85782607972,467.677817725676,1129.06469048088
1233,0.0361408765,468.387846910563,1134.02066032552,468.101815476308,1138.91658178822,468.673846415098,1129.12530139971
1234,0.0408195035,469.386153126605,1134.07883956615,469.102220724378,1138.97444228026,469.669993976241,1129.18480865397
1235,0.031964302,470.384491162917,1134.13647064522,470.102621241567,1139.0305963338,470.666368127585,1129.24221213134
1236,0.019673293,471.382844196098,1134.19383711949,471.102966542411,1139.08660505268,471.662816667698,1129.29940722441
1237,0.055195346,472.381225745359,1134.25070045593,472.103206851085,1139.14233742222,472.659406655747,1129.35620608121
1238,0.042811599,473.379620933942,1134.30732519551,473.103380458129,1139.19809082225,473.656059792924,1129.41304848614
1239,0.0459411483333333,474.378041993417,1134.36349736754,474.103427546357,1139.25388411264,474.652832710573,1129.46997349261
1240,0.0574159495,475.37647515815,1134.41945665998,475.103409077506,1139.30969922189,475.649668417487,1129.52694182699
1241,0.03128832,476.374931227394,1134.47501316025,476.103266567276,1139.3655556149,476.646622928759,1129.58399214268
1243,0.056449444,478.37188242023,1134.58540298194,478.102837974686,1139.47512334224,478.64094282844,1129.69538957697
1244,0.0561117035,479.370376172346,1134.64026357916,479.102525362665,1139.52926649309,479.638283150859,1129.75023382258
1245,0.057678904,480.368886257404,1134.69482527459,480.102093264166,1139.58318375641,480.635775278746,1129.80470482486
1246,0.050197949,481.367403640501,1134.74925595769,481.101592916146,1139.63711908883,481.633332695198,1129.85921724818
1247,0.062827043,482.365934730675,1134.8034405752,482.100964382794,1139.69108835842,482.631012735751,1129.91380746795
1248,0.048463412,483.364471564436,1134.85752128602,483.100270165768,1139.74505924121,483.628758165561,1129.96840829083
1249,0.0621212515,484.363019159214,1134.91140732022,484.099452885685,1139.79903314644,484.626626106817,1130.02302897941
1250,0.025692843,485.361570589442,1134.96521542084,485.098588729827,1139.85271178535,485.624570561888,1130.07738208278
1251,0.050566975,486.360129188012,1135.01887786583,486.097636964495,1139.90583857998,486.622658019075,1130.13123507711
1252,0.0599809325,487.358690929232,1135.07248689084,487.096630968797,1139.95887965412,487.620809867332,1130.18499406968
1253,0.05904043675,488.357258529593,1135.12599631997,488.095523866337,1140.01176091151,488.619081765901,1130.23857780595
1255,0.06195448,490.354399805533,1135.23289704898,490.093100960943,1140.11758440025,490.61582513597,1130.34584506554
1256,0.05151545825,491.352972257727,1135.28630825934,491.091795699926,1140.1705021778,491.614288933257,1130.39949402811
1257,0.031235248,492.351545360336,1135.33969962884,492.090409682785,1140.22340389482,492.612834419771,1130.45312683501
1258,0.0615594786666667,493.350118462695,1135.39309644641,493.088982075847,1140.27643006376,493.611409006332,1130.50687996856
1259,0.048135649,494.34869156459,1135.44650334694,494.08747749731,1140.32968655994,494.610037449303,1130.56085579458
1260,0.06082366,495.347263612156,1135.49992799534,495.085946675618,1140.38296526111,495.608689318419,1130.61485807143
1261,0.054218267,496.345833713214,1135.55338540996,496.084367403671,1140.43628495725,496.607384437008,1130.66890918194
1263,0.0613365525,498.342968507179,1135.66040094788,498.081148751365,1140.54281085157,498.604842729102,1130.77697522627
1264,0.0437068603333333,499.341532844794,1135.71396494877,499.079516030501,1140.59598861231,499.603599201476,1130.83101823937
1265,0.05772058875,500.34009394334,1135.76758790957,500.077866798996,1140.64905984993,500.602375908231,1130.88509553907
1266,0.0472624375,501.338653276304,1135.8212467117,501.076209426184,1140.70218973987,501.601150710303,1130.93930698954
1267,0.038738284,502.337209373455,1135.87497120084,502.074537132665,1140.75542712291,502.599922021634,1130.99376430038
1268,0.0591727385,503.335763525396,1135.92873282581,503.072859388977,1140.80875120688,503.598694036166,1131.04822472009
1269,0.059071966,504.334314121012,1135.98256234425,504.071171681037,1140.8622338015,504.597467336323,1131.10269082355
1270,0.0536012763333333,505.332862414372,1136.03642851623,505.069488546835,1140.91569044378,505.596237183392,1131.15714989355
1271,0.054182079,506.331406508903,1136.09036153657,506.067813754168,1140.96909975447,506.595000732753,1131.21159613598
1272,0.0596069443333333,507.32994900662,1136.14432898112,507.066143335387,1141.02256210224,507.593755775185,1131.26607554903
1273,0.0469606425,508.328488599166,1136.19835905551,508.064480874262,1141.07612094329,508.59249534049,1131.32061531124
1274,0.069954121,509.327026414972,1136.25242057821,509.062823551261,1141.12974451825,509.591223507921,1131.37520308918
1275,0.0468706025,510.325561006123,1136.3065391773,510.061175553581,1141.18348558051,510.589930989046,1131.42987801218
1276,0.0590595366666667,511.324093995957,1136.36068517153,511.059537441626,1141.23721919104,511.588628866205,1131.48455085244
1277,0.037670951,512.322624086587,1136.414880765,512.057917227898,1141.29093931014,512.587309355266,1131.53921992189
1278,0.0581724146666667,513.321152929333,1136.46909971649,513.056307551873,1141.3446587912,513.585980246867,1131.59387316652
1279,0.047458364,514.319679518252,1136.52336085535,514.0547169082,1141.39837711987,514.584633804309,1131.64849782962
1280,0.080747508,515.318205214616,1136.57764145188,515.053133183093,1141.45213213306,515.583270361711,1131.70327730343
1281,0.039919127,516.316729302836,1136.63195710595,516.051561923396,1141.50595324192,516.581876289587,1131.75833570473
1282,0.0554594403333333,517.315252318582,1136.68628902018,517.049997731448,1141.55978585962,517.580471364122,1131.81344510932
1283,0.054055285,518.313773406705,1136.74065015975,518.048446242787,1141.61363916285,518.579046931302,1131.86864618513
1284,0.05347065425,519.31229377829,1136.79502491827,519.046899271703,1141.6674905873,519.57761902456,1131.9238307824
1285,0.06124717,520.310812865115,1136.84942409564,520.045360400668,1141.72133864309,520.576184889051,1131.97898583355
1286,0.042813145,521.309331413897,1136.90383636538,521.043819952161,1141.77518698084,521.574751307518,1132.03416571266
1287,0.0506465496666667,522.307849000304,1136.95827205294,522.042276682092,1141.82903582291,522.573318716857,1132.08939000061
1288,0.0607515415,523.306365509218,1137.01272228046,523.040727128658,1141.88288236942,523.571887455986,1132.14469678103
1289,0.053482678,524.30488009553,1137.06719845208,524.039166363636,1141.93672481992,524.570458567897,1132.20015075511
1290,0.0728387575,525.303393961954,1137.12169334363,525.037592528473,1141.99057126019,525.5690430567,1132.25560584355
1291,0.0487568015,526.301906546965,1137.176221557,526.035995428233,1142.04442480233,526.567651356602,1132.31106291558
1292,0.042782564,527.300417690503,1137.23077535654,527.034379051822,1142.09826072549,527.566280276712,1132.36651105415
1293,0.0587231545,528.298926274398,1137.28537458973,528.032728446492,1142.15206536245,528.564945812362,1132.4219433295
1294,0.082837522,529.297432873196,1137.3400088328,529.031046551609,1142.20597460601,529.563633183175,1132.47744066344
1295,0.04853362575,530.295935955556,1137.39470509306,530.02930922982,1142.2600691517,530.562359233211,1132.53305324342
1296,0.082706809,531.294436327051,1137.4494481557,531.027535032032,1142.3142393834,531.561114935165,1132.58871550168
1297,0.046897219,532.29293190807,1137.50427392467,532.025695669205,1142.36854336286,532.559923036197,1132.6444655484
1298,0.0594129646666667,533.29142441146,1137.55916070765,533.023822410681,1142.422827773,533.558767201355,1132.70020481896
1299,0.0500714653333333,534.289911489355,1137.61415505107,534.021889398069,1142.47707768475,534.557674943284,1132.75592509243
1300,0.082443997,535.288394216048,1137.66922554053,535.019917869934,1142.53133608744,535.556619576073,1132.81166082024
1301,0.052745414,536.286869290594,1137.72442994256,536.017878607309,1142.58560942256,536.555629086173,1132.86742372647
1302,0.082331605,537.285339099623,1137.77972566884,537.015799105335,1142.63996917794,537.554663902391,1132.92336263438
1303,0.0527057213333333,538.283799670892,1137.83518161332,538.013649007913,1142.69448054804,538.553743115369,1132.97961031757
1304,0.0614473173333333,539.282254604292,1137.89074304537,539.011468691303,1142.74900161432,539.552851447469,1133.03587770682
1305,0.0483281855,540.280699670465,1137.94648909852,540.009235486003,1142.80353965056,540.552010742956,1133.09217958498
1306,0.0586691173333333,541.27913836185,1138.00235062641,541.006985265439,1142.85805602512,541.551189827655,1133.14846094547
1307,0.07144,542.27756592314,1138.05841376803,542.004705336982,1142.91253457937,542.550403463432,1133.20470648303
1308,0.0438386185,543.275986552916,1138.1145967466,543.002420345676,1142.96710648893,543.549611707741,1133.26104408538
1309,0.0553818794,544.274395109699,1138.17098845169,544.00012653613,1143.02184100049,544.548810561438,1133.31754204196
1310,0.027610591,545.272797271884,1138.22749471651,544.997852560818,1143.07671983377,545.547973915116,1133.37418117621
1311,0.05869329425,546.271188322988,1138.2842000373,545.995613048944,1143.13184943666,546.547075584904,1133.43106561701
1312,0.0565046776666667,547.269573884884,1138.34100233406,546.993435395185,1143.18696139589,547.546118120618,1133.48792528245
1313,0.0461258425,548.267949931801,1138.3979727288,547.991364966163,1143.24204277165,548.545058153442,1133.54474200231
1314,0.056403691,549.266322130713,1138.45500688499,548.989397997747,1143.29712169591,549.54389524673,1133.60154581282
1315,0.03773102,550.264687675517,1138.51215129971,549.987609937066,1143.35219638094,550.542554333336,1133.65832730004
1316,0.0672680463333333,551.263052669428,1138.56930710385,550.985962640677,1143.407491655,551.541050209776,1133.71527631514
1317,0.051565345,552.261416712996,1138.6264825558,551.984558175734,1143.46316746556,552.53926453356,1133.77251433139
1318,0.0458652005,553.25978443277,1138.68359496082,552.983358165552,1143.51891540065,553.537267288119,1133.82979117295
1319,0.081447825,554.258158479129,1138.74059886491,553.982510012848,1143.57478745884,554.534905941528,1133.88713483115
1320,0.0545295511666667,555.256541546161,1138.79744241675,554.981926060295,1143.63065289459,555.532281372554,1133.94444352117
1321,0.022960274,556.254940100158,1138.85401067101,555.981795694545,1143.68650696074,556.529204895437,1134.00169217678
1322,0.04544321325,557.253354509503,1138.91029851207,556.981977900609,1143.74241088335,557.525811242381,1134.05896204439
1323,0.0675602295,558.2517960747,1138.96610608238,557.982695456271,1143.79840019638,558.521874354125,1134.11626824233
1324,0.052538845,559.250260905421,1139.02149339608,558.983763217482,1143.85452800249,559.517574586779,1134.17369471044
1325,0.060357581,560.248765488199,1139.0761626488,559.985429348678,1143.91089244136,560.512654795118,1134.23132667515
1326,0.0383293575,561.247300953635,1139.13025881556,560.987475515355,1143.9672604936,561.507362846627,1134.28893156373
1327,0.05259871,562.245889059717,1139.18337813585,561.990169466723,1144.02363470496,562.5014365429,1134.34649030005
1328,0.067742715,563.244515133102,1139.23576940513,562.993234405822,1144.0800267587,563.495153811279,1134.4040368029
1329,0.04937049675,564.243205768444,1139.28692265131,563.996930195477,1144.13644915275,564.488264987549,1134.46156250321
1330,0.0414732436666667,565.241939992224,1139.33720468981,565.000953440913,1144.19285494868,565.481072963242,1134.51915470046
1331,0.0680005736666667,566.240748159703,1139.38600880615,566.005532184377,1144.24923258746,566.473366587586,1134.57685970351
1332,0.0521568324,567.239602953651,1139.43383023714,567.01033980544,1144.30561164207,567.465468586501,1134.63463175025
1333,0.028415878,568.238536656154,1139.47998861533,568.015534768728,1144.36199309279,568.457246287102,1134.69251725872
1334,0.0680515816666667,569.23751705535,1139.52510663911,569.020805104874,1144.41835620941,569.449007532853,1134.75027173037
1335,0.04835918475,570.236576293348,1139.56846821531,570.026202694265,1144.47468837229,570.440740997609,1134.80780497038
1336,0.0413074183333333,571.235678384882,1139.61081006759,571.031456355091,1144.53099489188,571.432648510578,1134.86598727459
1337,0.06791615,572.234852654503,1139.65143440178,572.03646759745,1144.58725822058,572.424849172451,1134.92526279579
1338,0.0482625035,573.234062191441,1139.69116361787,573.041061999291,1144.64321477233,573.417630976191,1134.98159574187
1339,0.054716108,574.233330987436,1139.72938878269,574.044955991303,1144.69865585213,574.411389262442,1135.03298433046
1340,0.051667182,575.232624264656,1139.76695930482,575.048130234296,1144.75435808206,575.408254354269,1135.01758005553
1341,0.04454701075,576.231958579262,1139.8034324626,576.050097976502,1144.8104980727,576.410327321724,1134.89021224841
1342,0.0748574585,577.231305058963,1139.83957435892,577.051244382314,1144.86622595007,577.412138872493,1134.79108766915
1343,0.0467799026,578.230671882307,1139.87516228796,578.051017270312,1144.92126465195,578.413513257107,1134.73919413544
1344,0.055745136,579.230039080523,1139.91074009543,579.050058205557,1144.97605817713,579.415443625378,1134.69293714685
1345,0.06079694,580.229406904146,1139.94630101692,580.047878011241,1145.03044266975,580.418301550898,1134.65608370493
1346,0.0523814,581.228766092985,1139.98209451098,581.045233236651,1145.08451876257,581.421271606453,1134.6303971766
1347,0.028926529,582.228110910517,1140.01827508727,582.04181523767,1145.13808157003,582.424428285685,1134.623296306
1348,0.068003364,583.227443320324,1140.0547993233,583.038305455895,1145.19137637705,583.427425384548,1134.62377391195
1349,0.049542211,584.226755128319,1140.09189417276,584.034643277758,1145.24422619554,584.4301575158,1134.63683483786
1350,0.0498954135,585.226055639932,1140.12929063562,585.031293742748,1145.29670811379,585.432159906989,1134.66084326485
1351,0.0529153844,586.225337439554,1140.16718670862,586.02846208819,1145.34858062044,586.432953513842,1134.70298577615
1352,0.0537146233333333,587.224614713925,1140.20519911828,587.026271400446,1145.40029372508,587.432910133313,1134.74944401419
1353,0.0570627526666667,588.223884510198,1140.24340377738,588.025139927621,1145.4517434136,588.431483608593,1134.80303410692
1354,0.0513336978,589.223160726866,1140.28143810362,589.024845211001,1145.50310035371,589.429149553949,1134.85797422775
1355,0.040584691,590.222447528241,1140.31919161797,590.025929976266,1145.55430438816,590.425319339395,1134.91514001393
1356,0.0406198706,591.221752862237,1140.3564517521,591.027854050306,1145.60553373053,591.42068791187,1134.97151390205
1357,0.0589091886666667,592.221088676929,1140.39290042128,592.031158539712,1145.65680469694,592.414738725339,1135.02658535143
1358,0.0359650338333333,593.220451574225,1140.42857808849,593.035070221974,1145.70821015007,593.40822281746,1135.08164867929
1359,0.045391799,594.219858908872,1140.46299068961,594.039978191056,1145.75983627005,594.400777028731,1135.13669868132
1360,0.038956983,595.219296400814,1140.49649591333,595.044999003171,1145.8114671288,595.393298232355,1135.19147268224
1361,0.04772642425,596.218783257904,1140.52851583088,596.05020453055,1145.86310574452,596.385765405028,1135.24579489082
1362,0.03840946725,597.218294997887,1140.55973835912,597.054718345372,1145.91458494881,597.378964659776,1135.30084744904
1363,0.0416773524,598.217847373,1140.5896587069,598.058102555652,1145.96580382547,598.3733594447,1135.35709270825
1364,0.0442245006666667,599.217409449616,1140.61925205692,599.059642123695,1146.01680418,599.369547648226,1135.4142036306
1365,0.0386623383333333,600.216987331846,1140.64831266483,600.058176415514,1146.06744852003,600.368657674844,1135.47272488433
1366,0.043846082,601.2165461637,1140.67799488356,601.053355818053,1146.11777011519,601.370272185515,1135.55036897494
1367,0.0424605304,602.216074032211,1140.70868743144,602.043082383812,1146.16756714011,602.375957335071,1135.6590941832
1368,0.0424649118,603.215528258306,1140.74155243379,603.027564747598,1146.21684133467,603.385095098409,1135.79127728296
1369,0.0386903986666667,604.214863072719,1140.77794008595,604.003543602001,1146.26526775625,604.399831298616,1135.9614975143
1370,0.0465634673333333,605.214006633764,1140.81879076252,604.971976018077,1146.31431395596,605.417721036254,1136.16919178422
1371,0.035150190625,606.212840808499,1140.86686117416,605.928200729146,1146.36436275692,606.440712181073,1136.43750697071
1372,0.04304534625,607.211225331428,1140.92255824903,606.8744268129,1146.41494047631,607.469394959042,1136.69296297801
1373,0.0315190808571429,608.208884179418,1140.99056368854,607.804516514675,1146.46637179583,608.507263234548,1136.92766607388
1374,0.0509214914,609.205550243935,1141.07029934868,608.72303512911,1146.51420267294,609.558909606776,1137.09435749675
1375,0.025715894,610.200617867802,1141.16892136422,609.622923602222,1146.55623662284,610.632739537168,1137.15154606635
1376,0.0397492348571429,611.193647331967,1141.28419407565,610.510899196365,1146.59626706179,611.71779105028,1137.22236905407
1377,0.0363016508,612.183402973791,1141.42621219871,611.379739563139,1146.63307933343,612.820867386557,1137.31509251536
1378,0.0363312162,613.169314668905,1141.59024778435,612.23762861032,1146.67373901261,613.938022569203,1137.41936100168
1379,0.0363795864,614.149066519672,1141.78956589411,613.077968396499,1146.72056408205,615.077738809212,1137.54213014958
1380,0.036430955,615.122199582233,1142.01612607545,613.896789448181,1146.81688810546,616.241653781548,1137.65711975082
1381,0.0364755024,616.084751152845,1142.2862383017,614.681208384433,1146.99234637014,617.444255396115,1137.75967214937
1382,0.0365197182,617.036903272121,1142.58796271608,615.426522495549,1147.24202247926,618.657329382608,1137.9142460288
1383,0.0445430323333333,617.972468794902,1142.94010696433,616.109466397454,1147.6100722793,619.887106270228,1138.15179152707
1384,0.0249342045,618.893053663026,1143.32675821464,616.773011827477,1147.98322375454,621.098195987647,1138.48501254171
1385,0.0375963932,619.789801355632,1143.76831690952,617.405690463649,1148.36449300098,622.279550732448,1138.97047216867
1386,0.0224847163333333,620.666589933657,1144.24547850332,618.032412223955,1148.73955681234,623.442905772605,1139.51483443029
1387,0.02612035,621.511694295222,1144.77915813309,618.649677705844,1149.10476976846,624.577687073389,1140.1527020335
1388,0.024104113,622.332019603789,1145.34763891215,619.241806838012,1149.50133614686,625.667934625077,1140.86293317015
1389,0.024605749,623.113101525646,1145.97123539557,619.794126721107,1149.94755795298,626.687652639677,1141.68776877241
1390,0.0245124282,623.865378071289,1146.62705195087,620.338038832893,1150.40640375504,627.656545942012,1142.5645008967
1391,0.0245985864,624.572141758358,1147.33377662705,620.868666559722,1150.8851956303,628.545135556439,1143.52323018191
1392,0.02782845275,625.247447032497,1148.06872775024,621.401499180969,1151.37569810743,629.369545063087,1144.52440054313
1393,0.0226624163333333,625.873164294755,1148.84817232556,621.937807385392,1151.88466004933,630.09278723004,1145.59247092839
1394,0.0280297115,626.466580388993,1149.65096151955,622.442581480346,1152.43351059593,630.713777065222,1146.70643467861
1395,0.0218855981666667,627.009199279663,1150.49046274039,622.897764657193,1153.04509043989,631.1739636592,1147.89257088404
1396,0.0239181704,627.520683614512,1151.34814025729,623.282764744144,1153.708228522,631.618590407857,1149.05826208623
1397,0.023959389,627.983320190117,1152.23433500563,623.557652880307,1154.45225757359,632.03880493806,1150.19187662732
1398,0.0222222721666667,628.417806322144,1153.13386144505,623.821812077833,1155.21009057295,632.446624380462,1151.31040556276
1399,0.0252259808,628.808230055154,1154.05425527473,624.069177835712,1155.98953016096,632.835042448138,1152.40532179834
1400,0.0222828225,629.174780162967,1154.98389828113,624.314280112529,1156.78253128106,633.209524618627,1153.48982352504
1401,0.025519396,629.50404952912,1155.92798468124,624.55584776685,1157.59670991273,633.562244673871,1154.55806209052
1402,0.0218838507142857,629.814419834846,1156.87815445227,624.803824643827,1158.42401052832,633.906889685342,1155.61603693809
1403,0.022991541,630.095346713446,1157.83780169385,625.061786645777,1159.27175428598,634.238954337925,1156.65802162405
1404,0.0214737108333333,630.362570779311,1158.80120896815,625.324016160357,1160.13410171294,634.566307933988,1157.6900731054
1405,0.0220330335,630.608496769699,1159.77046040467,625.592878605551,1161.01914740316,634.886339205847,1158.70668555643
1406,0.029079638,630.845846150702,1160.74179580218,625.865296895773,1161.9181751667,635.204081066901,1159.71312786689
1407,0.0218716376666667,631.069896160655,1161.71636270635,626.143229078524,1162.83888431651,635.518272839289,1160.70379978753
1408,0.0226059151666667,631.290312299416,1162.69175099186,626.42391478364,1163.77230376269,635.831657838925,1161.68354582696
1409,0.0166047078,631.505106727061,1163.66840997972,626.708860273011,1164.72538643042,636.143794736164,1162.64638919025
1410,0.0237389582,631.721042851556,1164.64481471094,626.996602283066,1165.68972791161,636.455053920495,1163.59728140571
1411,0.0285460608333333,631.938741089364,1165.62082701837,627.288660488205,1166.67144642689,636.764958428581,1164.52972802703
1412,0.0230031318,632.162276579185,1166.5954843251,627.584300176781,1167.66325889771,637.073010445786,1165.44905156033
1413,0.0203533228333333,632.394800337051,1167.56805518608,627.885454674905,1168.67061415782,637.378209976145,1166.34816801118
1414,0.020275336,632.637870317535,1168.53793862025,628.192069776493,1169.68729698238,637.679505348202,1167.23339830141
1415,0.0205613653333333,632.897141654238,1169.50369356588,628.507073586066,1170.71830903173,637.974803060081,1168.09729634378
1416,0.0223611814,633.171715134919,1170.46498946738,628.829445458625,1171.75864716015,638.263778433408,1168.94757538351
1417,0.028159475,633.469741284214,1171.41945126222,629.163109914745,1172.81327880471,638.543063941632,1169.77698140331
1418,0.0224040146,633.787785086142,1172.36704438694,629.510258379321,1173.87648943786,638.814170196194,1170.59481469678
1419,0.01376436725,634.136437185752,1173.30413486664,629.878024773095,1174.95281790462,639.07276983794,1171.3949525362
1420,0.02543581925,634.509527696624,1174.23116118239,630.260066986909,1176.03945836072,639.332354598817,1172.18326807753
1421,0.0221862254,634.919899190271,1175.14283453925,630.663887073074,1177.1418298352,639.593442166439,1172.95354861296
1422,0.0224743638,635.35841783336,1176.04043352814,631.097721073744,1178.2489890037,639.961234273745,1173.6528810374
1423,0.0225438424,635.839775132047,1176.91661198193,631.577234859828,1179.36343482036,640.491425740013,1174.2442337285
1424,0.0228097932,636.351806263156,1177.77404682669,632.106140726496,1180.46898958906,640.978487447529,1174.84113829842
1425,0.0272059823333333,636.910412835086,1178.60302119605,632.710044001204,1181.56104410541,641.400060516433,1175.4464728943
1426,0.022885179,637.500631015656,1179.40829734902,633.36986033354,1182.63038039007,641.805003460782,1176.05898441102
1427,0.023631846,638.138737047239,1180.17767350497,634.114378339994,1183.6653012387,642.184753731894,1176.6823681146
1428,0.0233519704,638.807538033034,1180.91872898568,634.916137278113,1184.66031774277,642.600713879877,1177.27687685689
1429,0.014049472,639.522730071612,1181.61698179821,635.804407734182,1185.59502451182,643.071400101001,1177.82774520655
1430,0.02609359325,640.265881859916,1182.28337372753,636.737689692698,1186.48147225253,643.572386778934,1178.35227291956
1431,0.0227890608,641.051192568948,1182.9017244382,637.738841942696,1187.29515294166,644.11906179704,1178.83708308062
1432,0.0228378462,641.860308913796,1183.48643194219,638.779593287501,1188.04098337531,644.701804896741,1179.28242781288
1433,0.0228737834,642.705237148773,1184.02052845512,639.879915334113,1188.68474361376,645.338806836041,1179.66840292312
1434,0.0265402813333333,643.569071030114,1184.52134339891,640.99994615232,1189.26258291724,646.01062676841,1180.00456006053
1435,0.0228704105,644.461279456265,1184.97220769005,642.149556886073,1189.74148476642,646.73470329574,1180.26594787904
1436,0.0212847186666667,645.36750135669,1185.39224410013,643.307430793733,1190.15008283693,647.43336446456,1180.62513368819
1437,0.0230565586,646.294706546938,1185.76611991148,644.4776776911,1190.45341047025,648.093969557977,1181.13075881294
1438,0.0230922352,647.231629802681,1186.1132935693,645.636260443478,1190.72148310094,648.82042381188,1181.51063840108
1439,0.023206772,648.183070778993,1186.42057714777,646.777418246652,1190.93688863682,649.645249466138,1181.70266799336
1440,0.023106634,649.140839726495,1186.7063165332,647.900219159328,1191.14627089135,650.495106392986,1181.84517523425
1441,0.02597080025,650.108040075392,1186.95994579577,648.99566040214,1191.34667586354,651.382270692473,1181.91387285116
1442,0.0202930001428571,651.079134996761,1187.19745117436,650.078056081582,1191.537225462,652.275978838404,1182.00189725131
1443,0.0233573658,652.056021047969,1187.41098074911,651.14105334133,1191.7131203713,653.179417516939,1182.11866008473
1444,0.0260866835,653.035190379581,1187.61336395616,652.185528704417,1191.92837383963,654.09760439559,1182.2177703988
1445,0.022073708,654.017747021606,1187.79921121462,653.202526315184,1192.20201683233,655.037670642073,1182.29069270611
1446,0.023911008,655.001582394185,1187.97798342679,654.205058324705,1192.52056323801,655.982486084947,1182.38993119593
1447,0.0240789648,655.987310412302,1188.14628388262,655.186179838038,1192.9055710604,656.934330800198,1182.52812019432
1448,0.0241228336,656.973698977276,1188.31061015253,656.169230234615,1193.24609246718,657.889008920632,1182.69769682816
1449,0.0242527654,657.961062951825,1188.46906786223,657.155128954768,1193.5209221288,658.847871044847,1182.91362263444
1450,0.0236451178,658.948680309734,1188.62592982725,658.143013692769,1193.74994949584,659.816298863714,1183.10794622772
1451,0.0236960176,659.936670965132,1188.78044085857,659.133824335104,1193.91149855075,660.798819359273,1183.27044432219
1452,0.0237399918,660.924626180948,1188.93517851644,660.119428730852,1194.07965667219,661.784678424675,1183.43997795043
1453,0.023783082,661.91252930592,1189.09024928119,661.097380728621,1194.25752912552,662.775444684673,1183.61985275313
1454,0.0222001105,662.900188084517,1189.2468566906,662.072305798807,1194.43593075623,663.768698568342,1183.80260823694
1455,0.02633510825,663.887488541344,1189.40571751277,663.042792030699,1194.61510839914,664.765600428023,1183.98958809587
1456,0.02391569,664.874396899516,1189.56696522656,664.011212673365,1194.79557607015,665.763781322419,1184.17902551242
1457,0.0234186182,665.860731593728,1189.73170510662,664.976611234536,1194.97793112998,666.763833521669,1184.37205848384
1458,0.0234623348,666.846579298482,1189.89929882311,665.940420160378,1195.16394063351,667.764683774663,1184.5646779048
1459,0.0235048678,667.831716151664,1190.07105824399,666.901908718182,1195.35528447643,668.766698935334,1184.75669367205
1460,0.01493969675,668.816312817413,1190.2458468275,667.863263771331,1195.54577168678,669.768462250276,1184.95053800198
1461,0.02712532875,669.800122800398,1190.4250468243,668.824424399721,1195.73501137072,670.769858798644,1185.14704529415
1462,0.02299647525,670.783373912983,1190.60725220224,669.785743741702,1195.92449980435,671.770488152233,1185.34580670843
1463,0.0232392662,671.765813013492,1190.79382425584,670.747293686971,1196.11434965943,672.770002808349,1185.54784325479
1464,0.026542881,672.747698811841,1190.9832540649,671.709036794888,1196.30577608567,673.768760143494,1185.75079594211
1465,0.020755575,673.72878254366,1191.17682647482,672.671059911282,1196.49948790865,674.766419666547,1185.95507666691
1466,0.0194722823333333,674.709335722456,1191.37304328761,673.633326075932,1196.69516466657,675.763415626569,1186.1593609166
1467,0.0294850003333333,675.689121582711,1191.57308459914,674.595943751976,1196.89368323472,676.759451900762,1186.3636502642
1468,0.0238824024,676.668408516883,1191.77553353099,675.559036499318,1197.09317441342,677.754640825511,1186.56885035238
1469,0.0124130253333333,677.646975537082,1191.9814564835,676.522814739917,1197.29406899827,678.748607086768,1186.77536457286
1470,0.0267289728,678.625079037241,1192.1895526899,677.486409570605,1197.49884772705,679.741657083654,1186.98328112064
1471,0.023342768,679.602515253228,1192.40077751601,678.449740364098,1197.70921807551,680.733388024915,1187.19321646099
1472,0.02568194325,680.579523440613,1192.61396103138,679.413490156286,1197.92027479678,681.724234542166,1187.4047231646
1473,0.0236767534,681.555916854375,1192.82995779448,680.377841752526,1198.13231734914,682.713810769181,1187.61848680308
1474,0.026741796,682.53191331951,1193.0477304453,681.342327265702,1198.34590692798,683.702678744531,1187.83342975048
1475,0.01512787925,683.507340963823,1193.26804791387,682.307004679633,1198.56171337019,684.690531806952,1188.05006262809
1476,0.028573566,684.482397268222,1193.48999316195,683.271367345384,1198.78056857696,685.677719835024,1188.26806914006
1477,0.0238417198,685.456922673548,1193.71426562183,684.235280020409,1199.00378255647,686.663957073518,1188.48803951638
1478,0.02593892075,686.431097456684,1193.94004963529,685.199070005534,1199.22874185835,687.649562221288,1188.70960241139
1479,0.0239333516,687.404772111912,1194.16798973058,686.16268498564,1199.45619069013,688.634265754099,1188.93343687697
1480,0.0202506705,688.378109710901,1194.39735875443,687.12611451849,1199.68520664818,689.618442531927,1189.15878791765
1481,0.02379902975,689.350967638263,1194.62876131575,688.089280137557,1199.91645281568,690.601869673971,1189.38629722737
1482,0.024040297,690.323494466572,1194.86154363867,689.052763195838,1200.1467869894,691.584776544379,1189.6156429286
1483,0.01548639325,691.295551184368,1195.09628501415,690.016696969731,1200.37582627007,692.56694470785,1189.84759602769
1484,0.058427889,692.267277173115,1195.33238720508,690.98020623859,1200.60674236112,693.548640477233,1190.08145014516
1485,0.0241017886,693.238534653952,1195.57041711543,691.943114157289,1200.84031712551,694.529667057238,1190.31799722883
1486,0.0241327862,694.209456406281,1195.80980755519,692.905736781381,1201.07502235149,695.510251565282,1190.55642845496
1487,0.0241695872,695.179903661065,1196.05112088161,693.867956188031,1201.31132530073,696.49021127664,1190.79752260946
1488,0.0170951145,696.150007887111,1196.29380258764,694.830105045946,1201.54787937493,697.469639293695,1191.04083415156
1489,0.028954976,697.119628411238,1196.53841383417,695.792154423687,1201.78478755833,698.448317573117,1191.28727241313
1490,0.0244050566,698.088900464646,1196.78439608024,696.754015345065,1202.02254982976,699.426436853033,1191.53586320583
1491,0.0160556106666667,699.057682270379,1197.03230712346,697.715611135715,1202.26151367897,700.403769701854,1191.7874822971
1492,0.058657177,700.026114501006,1197.28157654202,698.677058159387,1202.50144091289,701.380478577543,1192.04119531878
1493,0.0233035441666667,700.9940560567,1197.53275262014,699.638296368912,1202.74272038477,702.356311624347,1192.29784744896
1494,0.024774062,701.961653825603,1197.78524383901,700.599495342591,1202.98491799758,703.331563583085,1192.55600259187
1495,0.010328375,702.928770151058,1198.03957679791,701.560639369886,1203.22840138674,704.306001778617,1192.81626257315
1496,0.0284381105,703.895560178851,1198.29514231698,702.521059960988,1203.47582133128,705.279663966003,1193.07825553696
1497,0.0249201838,704.861894302905,1198.5524299716,703.480469765606,1203.7287414388,706.252241913266,1193.34266982739
1498,0.0156828236666667,705.827932598711,1198.81082387581,704.440865117333,1203.9796163392,707.22402515002,1193.60841480673
1499,0.037762219,706.79355850834,1199.07075989796,705.402634327064,1204.22764020979,708.194700556024,1193.87601477361
1500,0.024548555,707.758930040053,1199.33163582141,706.364296367486,1204.47809684621,709.16444955343,1194.14500309447
1501,0.02651318425,708.723947780003,1199.59381897051,707.325809355587,1204.73193700165,710.132910090982,1194.41592235417
1502,0.0211849455,709.688764225324,1199.85674066062,708.287305369482,1204.98814249799,711.100451505666,1194.68787770327
1503,0.02380282975,710.653301348913,1200.12068716972,709.24877782952,1205.24763020372,712.066717521226,1194.96127075732
1504,0.0238578495,711.6176977228,1200.38514699249,710.210318819061,1205.50927753252,713.032042951013,1195.23563994907
1505,0.025532308,712.581899235022,1200.65031747505,711.17195468463,1205.77391476285,713.996066181882,1195.51136055978
1506,0.023913148,713.546020936187,1200.91577779777,712.133377667432,1206.04149672136,714.959128394679,1195.78836329133
1507,0.031161341,714.510032395384,1201.1816384729,713.094506598059,1206.31314619432,715.920863165808,1196.0671369996
1508,0.01710341,715.474013367479,1201.44760950386,714.05590177849,1206.58528602524,716.88186091891,1196.3471151504
1509,0.02346955975,716.437952324479,1201.71373261914,715.017663884949,1206.85810163169,717.841842967614,1196.62875317592
1510,0.025667976,717.401883061001,1201.9798854832,715.978688534429,1207.13369448752,718.801117258101,1196.91283980318
1511,0.017189162,718.365802494523,1202.24607925127,716.938699194577,1207.41310600849,719.759418394487,1197.20029321133
1512,0.0240171528,719.329690719902,1202.51238688688,717.897067575546,1207.69642120752,720.718450214457,1197.48704578755
1514,0.0240789264,721.257258878145,1203.04575538779,719.811558884461,1208.26062240997,722.638154989711,1198.06459491207
1515,0.01545494925,722.220813728171,1203.31326338877,720.773028607268,1208.51816896383,723.597327873405,1198.36451970155
1516,0.042314824,723.184071731915,1203.58183617498,721.745264198873,1208.72981487527,724.563065052088,1198.64844542426
1517,0.023782779,724.146924367801,1203.85186301247,722.732201464236,1208.87877970794,725.537766312089,1198.91052311366
1518,0.025794515,725.109234410012,1204.12380575817,723.724630555088,1209.00197063392,726.509216414898,1199.1925931471
1519,0.02383137725,726.070805188259,1204.39835885849,724.724542056582,1209.09004555808,727.476236935372,1199.50190201544
1520,0.02825092525,727.031585910923,1204.67564228236,725.701007468941,1209.25493441904,728.439335624128,1199.83019319989
1521,0.009356231,727.991292669109,1204.95663717994,726.645601368164,1209.52424054044,729.397103158918,1200.18428805392
1522,0.0264304905,728.950044263081,1205.24084585584,727.583346835064,1209.81375706783,730.361428819722,1200.51794828018
1523,0.0247044234,729.90750041462,1205.52941322185,728.511804108667,1210.13068397889,731.334648945599,1200.82389402175
1524,0.018077908,730.863944444976,1205.82129094877,729.44101473473,1210.44506962386,732.305757834939,1201.13578433336
1525,0.024865235,731.819018910752,1206.11764813242,730.371244769201,1210.75601652251,733.274009877852,1201.4557186151
1527,0.02465766075,733.725898930263,1206.72076099092,732.231349563367,1211.38670440016,735.207668908009,1202.09442215018
1528,0.020250121,734.677811255331,1207.0271079003,733.162373746085,1211.70427160412,736.172405135886,1202.41414593803
1529,0.035055439,735.628553036917,1207.33708522898,734.094803351707,1212.02244665945,737.135093911307,1202.73468704834
1530,0.0151987076666667,736.578579571534,1207.64923863258,735.02843373537,1212.34136846756,738.096369628594,1203.05499531122
1531,0.0346061833333333,737.52764486075,1207.96431653932,735.963677886613,1212.66129386284,739.055746287667,1203.37499064228
1532,0.02421473825,738.476168961572,1208.28101373813,736.900214402521,1212.98183884222,740.01371512025,1203.69474373993
1533,0.0187868875,739.423967397336,1208.59988220244,737.838483815687,1213.30321460536,740.969796235899,1204.01417203328
1534,0.0286159186666667,740.371399803055,1208.91983374677,738.778190632764,1213.62450466669,741.924649065593,1204.3331698075
1535,0.0145920293333333,741.318342526604,1209.24123425681,739.719820436982,1213.94568007448,742.877858670251,1204.65159162481
1536,0.059180185,742.265078951894,1209.5632423431,740.662636128194,1214.26692804419,743.830117762248,1204.96935740509
1537,0.0233647895,743.21154001453,1209.88606140962,741.607034716867,1214.58827286807,744.781108129582,1205.28624752071
1538,0.009111324,744.157927291972,1210.20909604045,742.552364288176,1214.90969830764,745.731299204663,1205.60274080389
1539,0.02822796575,745.104216306607,1210.5324177472,743.498933687725,1215.23123110647,746.680425829055,1205.91870560882
1540,0.017836087,746.050533038213,1210.85565820115,744.446328943721,1215.55236647798,747.628899164486,1206.2345917518
1541,0.0288596143333333,746.99688659768,1211.17879069355,745.394821524772,1215.87297378319,748.576504467285,1206.55037337571
1542,0.01808017,747.943337132933,1211.50163896,746.343908856539,1216.19310596586,749.523700776065,1206.86608317871
1543,0.0342566185,748.889916228501,1211.82411042954,747.293784646343,1216.51260828094,750.470354883529,1207.1816977691
1544,0.0261798443333333,749.836631627057,1212.14618181859,748.243984972728,1216.83176279462,751.416852411549,1207.49714713907
1545,0.018392852,750.783527310953,1212.46772402886,749.194614557403,1217.15045727806,752.363142834955,1207.81237797516
1546,0.02877699325,751.730572410954,1212.78882467466,750.145430592394,1217.4686659126,753.309316158276,1208.12786338
1548,0.0253476186,753.625200764028,1213.42943472605,752.047600129906,1218.10332898884,755.201402590675,1208.75967765719
1549,0.026890237,754.572776163777,1213.74896621557,752.998767303329,1218.4198032955,756.147534558212,1209.07589648611
1550,0.0250620005,755.520476063412,1214.06812834764,753.94980903511,1218.73606062101,757.093736591556,1209.39248442636
1551,0.011013484,756.468339517315,1214.3868052585,754.900685975447,1219.05203290056,758.040030669656,1209.70955726453
1552,0.02912967975,757.416300371194,1214.70519256677,755.851480741709,1219.36753758297,758.986420875887,1210.02705163302
1553,0.026959557,758.36438888789,1215.02320029092,756.802167801847,1219.68242938259,759.932937077924,1210.34509850423
1554,0.02526013425,759.3125448168,1215.34100530982,757.752468989606,1219.99776673821,760.879633053696,1210.66331180676
1555,0.0331649706666667,760.260788902778,1215.65854524469,758.702265559955,1220.31368676138,761.82656412522,1210.98174275675
1556,0.015290028,761.209073990911,1215.97596394433,759.651692178592,1220.63009481307,762.773546166913,1211.30064447441
1557,0.012267985,762.157412577377,1216.29322446001,760.600636095776,1220.94713962915,763.720594712894,1211.62016043504
1558,0.0357713903333333,763.105769198176,1216.61043152454,761.549387929828,1221.26427170665,764.668033380122,1211.93900051151
1559,0.0273652214,764.054149296223,1216.9275690059,762.497889708417,1221.58151738182,765.615979910517,1212.25696071621
1561,0.0276095852,765.950911682463,1217.56183297551,764.394070844756,1222.21736416521,767.513875019859,1212.88799331962
1563,0.02773259775,767.847644738878,1218.19618474574,766.289729796503,1222.85377216387,769.411625702632,1213.52046208895
1564,0.028262753,768.795992244412,1218.51341865843,767.237377223043,1223.17238257543,770.359526771048,1213.83974874488
1565,0.0283791265,769.744322828645,1218.83070418109,768.184839688689,1223.49151146833,771.306405208318,1214.16212767425
1566,0.0228150115,770.692640757147,1219.14802632512,769.132324941114,1223.81063148858,772.253330314984,1214.48430376669
1567,0.011535719,771.640942359143,1219.4653957125,770.079839589584,1224.12974006269,773.200315627428,1214.80621818971
1568,0.01919711,772.589234984138,1219.78279272239,771.027567627864,1224.4482930129,774.148161877037,1215.1254796734
1569,0.0214518558,773.537516054557,1220.10022528607,771.975570326784,1224.76613080238,775.097116265558,1215.44132647664
1570,0.0251117186666667,774.485790556338,1220.41767711776,772.923581812904,1225.0839962306,776.046208689171,1215.75670666125
1571,0.01340151,775.43405662257,1220.73515369373,773.871604583687,1225.40189715293,776.995478379635,1216.07148760683
1572,0.024799944,776.382318084896,1221.05264473911,774.819796320196,1225.7193213365,777.944284839044,1216.38762576525
1573,0.0176333003333333,777.330573648198,1221.37015432429,775.768204553859,1226.03613467083,778.892497756751,1216.70550293149
1574,0.02513445,778.278824393581,1221.68767723004,776.716737452874,1226.3525611432,779.840373810979,1217.02439848906
1575,0.01354708,779.227068979698,1222.00521716491,777.665429725044,1226.66849304824,780.787819216322,1217.34459596601
1576,0.020122407,780.175308059657,1222.32277343413,778.614099342251,1226.98445524441,781.735398100058,1217.66443191909
1577,0.02075638025,781.123540116401,1222.64035053814,779.562740062601,1227.30045607752,782.68314723815,1217.98380674124
1579,0.0207094662,783.01998046296,1223.27557892779,781.460234076234,1227.93166013666,784.579906496929,1218.6189616837
1580,0.027973194,783.968186331138,1223.5932352402,782.409036134513,1228.24703130014,785.528631204146,1218.93557510357
1581,0.0158902353333333,784.916379903048,1223.91092671728,783.357855613439,1228.56230623801,786.477482757081,1219.25185189492
1582,0.022335008,785.864564197149,1224.2286469461,784.306541037064,1228.87801672749,787.425870676093,1219.56947925347
1583,0.019178326,786.812736737288,1224.5464036002,785.255056627365,1229.19427901296,788.373671221911,1219.88881763215
1584,0.0247055365,787.76090287112,1224.86417925232,786.203457945152,1229.51100152659,789.320984260717,1220.2094906544
1585,0.0180411166666667,788.709060907212,1225.18197891843,787.151714819485,1229.82830578068,790.267681077884,1220.53185070109
1586,0.024724322,789.657218733584,1225.49977873543,788.100058536279,1230.14553462066,791.214380588512,1220.85401801539
1587,0.0181451526666667,790.605376295465,1225.81757874273,789.048511776148,1230.46266835066,792.16108349605,1221.17594226143
1588,0.024007187,791.553542704457,1226.1353531305,789.996914722337,1230.78017823206,793.10831184114,1221.49607468173
1589,0.020346757,792.501720245991,1226.45309528056,790.945254382718,1231.0981614343,794.056201357605,1221.81395240235
1590,0.026064612,793.449915970522,1226.77078288163,791.893670828061,1231.41616489189,795.004067144605,1222.13165140451
1591,0.019801136,794.398134523498,1227.08840199736,792.842183675627,1231.73419377974,795.951903139664,1222.44912602866
1592,0.031228475,795.346381506894,1227.40593511974,793.790713572145,1232.05242455245,796.899776074831,1222.76623588748
1593,0.0224324366666667,796.294664103597,1227.72336052271,794.739264824999,1232.37090821585,797.847695282952,1223.08288882372
1594,0.026514845,797.242986258474,1228.04066928795,795.68776764867,1232.68978322648,798.795827421354,1223.3986622985
1595,0.02383786825,798.191357854149,1228.35783227643,796.636209944333,1233.00914735272,799.744225685361,1223.71333660028
1596,0.02153319,799.139777749815,1228.67484991977,797.584714828405,1233.32854256222,800.692505938702,1224.02814453075
1597,0.0198983205,800.08825787577,1228.99168631712,798.533297760484,1233.64797653269,801.640639032249,1224.34311909675
1598,0.029210805,801.036794173817,1229.30835371632,799.482046804512,1233.96707361623,802.588885106571,1224.65759350246
1599,0.0282872172,801.98540036064,1229.62481084963,800.431002523425,1234.28575154832,803.537271750482,1224.97144561358
1601,0.035675585,803.882813768341,1230.2571271944,802.32913804722,1234.92275205313,805.434109150067,1225.59865030687
1602,0.0216051755,804.831622418775,1230.57297984877,803.278278584854,1235.24110050021,806.382570513219,1225.9120590456
1603,0.019781275,805.780509658315,1230.88859590565,804.227456113513,1235.55934520622,807.331069512854,1226.22534646084
1604,0.03083957,806.72945886176,1231.20402517603,805.17681888057,1235.87695426782,808.279845085297,1226.53787816631
1606,0.0274478142,808.627567319308,1231.83424997307,807.075942018037,1236.51062287381,810.178120459358,1227.16110793131
1607,0.040302828,809.576720158373,1232.14906414882,808.025399206901,1236.82749449963,811.127328600255,1227.47278201392
1608,0.023569839,810.525922546185,1232.46372971472,808.974850998857,1237.14416372247,812.076639113024,1227.78436648226
1609,0.040603254,811.475185890658,1232.7782124554,809.924296151341,1237.46058394181,813.026075567379,1228.09584070388
1610,0.0322023696666667,812.424488752965,1233.09257574445,810.873718138042,1237.77680756882,813.975628916845,1228.40722733726
1611,0.02806171,813.373840121997,1233.4067924109,811.823111689573,1238.09278988579,814.925325750874,1228.71850645921
1612,0.0338558256666667,814.323219603929,1233.7209233533,812.772407649607,1238.40878123469,815.875106015849,1229.02981742694
1613,0.0337815045,815.272633515703,1234.03494930953,813.721584089428,1238.72478364499,816.824988458627,1229.34116739617
1614,0.0379192153333333,816.222064297901,1234.34892536628,814.67082067477,1239.04030829726,817.774705954632,1229.65331442187
1615,0.0275828455,817.171515694841,1234.66284044859,815.620130754673,1239.35524915516,818.724221894637,1229.96643540728
1616,0.03682194225,818.120972049918,1234.97674043112,816.569366170699,1239.6701248508,819.673808486789,1230.27963374939
1617,0.031168982,819.070434449928,1235.29062200408,817.518510556955,1239.98492110098,820.623481217632,1230.59292640434
1618,0.0449463875,820.019890317525,1235.60452246071,818.467577636815,1240.29968360066,821.573192301951,1230.90636900218
1619,0.0309780603333333,820.969338238771,1235.91844588839,819.416550677342,1240.61440504456,822.52295004134,1231.21999399799
1620,0.034741253,821.918770333668,1236.2324179614,820.365450330201,1240.92912467229,823.472703227424,1231.53385794387
1621,0.03858791,822.868183219863,1236.54644907609,821.314260911225,1241.24384209568,824.422450887083,1231.84801190743
1622,0.0546014665,823.817571901951,1236.86055348171,822.263064284055,1241.55840299229,825.372195407371,1232.16235362337
1623,0.0376787583333333,824.766931273216,1237.1747466416,823.211858927864,1241.87277433723,826.321936125925,1232.47692270473
1624,0.045929465,825.716260080397,1237.48903100402,824.160301713476,1242.1880888177,827.272168549112,1232.79012409449
1625,0.04458437775,826.665551958185,1237.8034255629,825.108319362515,1242.50454285214,828.222995079879,1233.10167295568
1627,0.0451023116,828.564029548945,1238.43253692759,827.003894637394,1243.13872090065,830.12534637867,1233.72278821133
1629,0.04878514725,830.462361044352,1239.06209089831,828.899420706596,1243.77313585605,832.027558833649,1234.34424195793
1630,0.033543188,831.411476622152,1239.37701962154,829.847190735048,1244.09045326348,832.978015970482,1234.65679551225
1631,0.0447192586666667,832.360555915274,1239.69205801725,830.794941257686,1244.40795684676,833.927784579222,1234.97129702573
1632,0.0474629215,833.309609956233,1240.00717144972,831.742723917491,1244.72551563467,834.877487354591,1235.28584167162
1633,0.048039379,834.258633759362,1240.32237473384,832.690545059469,1245.04314052655,835.827111298766,1235.60043796579
1634,0.05343095,835.207639320469,1240.63763369252,833.63847492596,1245.36060343671,836.776667435462,1235.91507396876
1635,0.04277562625,836.156623086939,1240.95295916833,834.586534690938,1245.67787281938,837.726142559249,1236.22975741377
1636,0.069199197,837.105594532816,1241.26832183408,835.534755735185,1245.99479709082,838.675541219092,1236.54453079329
1637,0.0411805933333333,838.054551291751,1241.58372883263,836.483169034687,1246.31130996748,839.624848728997,1236.85941138053
1638,0.0439794585,839.003500295451,1241.89915814607,837.4315794716,1246.62793127701,840.574112741629,1237.17432094159
1639,0.06306983,839.95244007518,1242.21461400052,838.37998650379,1246.94468155512,841.523325019201,1237.4892649637
1640,0.059943187,840.901375726328,1242.53008342142,839.32853029079,1247.26107212904,842.472653711776,1237.80380950136
1641,0.0472449176666667,841.850306478007,1242.84556894188,840.277236367407,1247.57703583494,843.422120556317,1238.11787996298
1642,0.092686303,842.799233794749,1243.16106385117,841.226021726398,1247.89277459743,844.371666367159,1238.43169762548
1643,0.0437606946666667,843.748157044335,1243.47656987735,842.174900960052,1248.20824701464,845.321305678417,1238.74521596001
1644,0.072081346,844.697077095785,1243.79208569002,843.123775694197,1248.52372950992,846.270931557607,1239.0587786131
1645,0.046805681,845.645993368967,1244.10761306439,844.072645112641,1248.83922391139,847.220541568203,1239.37239362399
1646,0.043221045,846.59490687578,1244.42314969334,845.021094092891,1249.15599443163,848.170078655398,1239.68621808724
1647,0.056291869,847.543817121738,1244.7386972311,845.969047482076,1249.47426917549,849.119529784214,1240.00028944226
1648,0.0522738155,848.492724839538,1245.05425166384,846.916883783945,1249.79291332933,850.068953741343,1240.31442368252
1649,0.0598388465,849.441629583962,1245.36981420579,847.864582379031,1250.11199194748,851.01834574176,1240.62863188233
1650,0.049641165,850.390532269139,1245.68538242791,848.812376611374,1250.43077868843,851.967753131472,1240.94279700251
1651,0.034943017,851.339432537864,1246.00095731552,849.76028307061,1250.74922292195,852.917178579973,1241.25691157027
1652,0.0499318303333333,852.288329799742,1246.31654218261,850.70860304495,1251.06635523269,853.866652292288,1241.57095143725
1653,0.0384037786666667,853.237223541096,1246.63213873405,851.657407177708,1251.38195149686,854.81618251362,1241.88490384184
1654,0.052705389,854.186109670361,1246.94775812176,852.606181579423,1251.69749808697,855.765805150389,1242.19871763858
1655,0.0421148683333333,855.13498690711,1247.26340418701,853.554921249045,1252.01298664736,856.715535747769,1242.51236951225
1656,0.049900116,856.083850286953,1247.57909136108,854.503604423747,1252.32847972727,857.665108488691,1242.82666056724
1657,0.048775961,857.03269751533,1247.89482645117,855.452221748555,1252.64397807509,858.614497233761,1243.14169664535
1658,0.040987691,857.981524176296,1248.21062320597,856.400771450744,1252.95950729243,859.56357694292,1243.45783330493
1659,0.0430720203333333,858.93032691786,1248.52649167534,857.349242509456,1253.27507241026,860.512297250759,1243.77524991426
1660,0.050804904,859.879102792864,1248.84244170798,858.297688805864,1253.5905589504,861.461080686029,1244.09263120728
1661,0.050176477,860.827847492635,1249.15848638444,859.246106368756,1253.90595431107,862.409937372677,1244.40997152018
1662,0.044765588,861.776559278913,1249.47462933782,860.194370056149,1254.22168634298,863.359069119584,1244.7266105406
1663,0.0505074165,862.72523295887,1249.79088607345,861.142455590801,1254.53780816343,864.308519323551,1245.04243762421
1664,0.0448593943333333,863.673869288412,1250.10725412647,862.090420108377,1254.85421122617,865.258177412601,1245.35772253315
1665,0.046992183,864.622462471614,1250.42375077078,863.038244829804,1255.17093917354,866.20807564573,1245.67238113433
1666,0.042143827,865.57101684162,1250.74036458942,863.986095745844,1255.48757100681,867.157956377495,1245.98711316043
1667,0.0506963606666667,866.519526475808,1251.05711346235,864.933976853614,1255.80409205965,868.107816937309,1246.30192981559
1668,0.04739497725,867.467997727382,1251.37397725051,865.881684648168,1256.12119399001,869.057297548485,1246.61782208691
1669,0.0522509945,868.416424838546,1251.69097319237,866.829193130698,1256.43896393566,870.006341214722,1246.93495132814
1670,0.044822133,869.364817259493,1252.0080722355,867.776679719032,1256.75693033823,870.95523936189,1247.25238243199
1671,0.049962085,870.313169875697,1252.32528958053,868.724141185216,1257.07512216222,871.903970535494,1247.57015990335
1672,0.04713538175,871.26149473149,1252.64259047781,869.671690639016,1257.39323877715,872.852691423113,1247.88778068589
1674,0.0483588245,873.158060801582,1253.27744335049,871.567222319581,1258.02881861165,874.750157304854,1248.52231091481
1675,0.054701891,874.106310863349,1253.59496793985,872.515368032214,1258.34581827431,875.698968515846,1248.83899701842
1676,0.047146171,875.05454948407,1253.91252564574,873.463582981536,1258.6628425694,876.647762077146,1249.15550242611
1677,0.0458953876666667,876.002775064895,1254.23012109607,874.411876843161,1258.97989493921,877.596535522264,1249.4718018862
1678,0.0504430145,876.950999697538,1254.54772106703,875.360293347822,1259.29683749772,878.545023608296,1249.78869990202
1679,0.0414751915,877.899223251909,1254.86532617886,876.308849322106,1259.61365517885,879.493187184068,1250.10627859523
1680,0.0477536583333333,878.847456412391,1255.18290247236,877.257617219379,1259.9301278221,880.440829679458,1250.42512461204
1681,0.0542719376666667,879.795700472484,1255.50044606702,878.206625575916,1260.24620896676,881.387880928922,1250.74540860262
1682,0.0517467312,880.743965656407,1255.81792531383,879.155698115309,1260.56239970793,882.334897598152,1251.06549212039
1683,0.054794751,881.692254754921,1256.13533171151,880.104843317033,1260.87871452487,883.281875118604,1251.38534868
1684,0.0569492406666667,882.640578364685,1256.45263578782,881.054183357047,1261.19476514221,884.228795649627,1251.70505949194
1685,0.0443180255,883.588940957848,1256.76982428341,882.003743483522,1261.51051732356,885.175651806234,1252.02460566943
1686,0.058197729,884.537350107168,1257.08687334566,882.953461583016,1261.82610273445,886.122444858861,1252.34403513171
1687,0.04338431,885.48581172796,1257.4037652585,883.903357727213,1262.14150018542,887.069166789665,1252.6633330492
1688,0.047734964,886.434332201547,1257.72048155461,884.853327031691,1262.4569556817,888.015817401838,1252.98257017329
1689,0.057037576,887.382918857224,1258.03700036336,885.803378607545,1262.77247645203,888.962387813638,1253.30173893301
1690,0.0399977913333333,888.331574110849,1258.35331216156,886.753523102191,1263.08794985678,889.908987604912,1253.62058824314
1692,0.0459846036,890.229115704408,1258.98524004298,888.654073793436,1263.71878641435,891.802201319321,1254.2575747786
1693,0.0554628705,891.178011446321,1259.30082959247,889.604435278464,1264.03419827725,892.748724290698,1254.57607577651
1694,0.048655892,892.126988457515,1259.61617533411,890.554600376538,1264.35024734708,893.695467120446,1254.8938760056
1695,0.0489257345,893.076056247428,1259.93124873959,891.504546108135,1264.66700818436,894.642455534513,1255.21089346788
1696,0.045554012,894.025203285891,1260.24608199577,892.454441020687,1264.9837961312,895.589524690399,1255.52779746881
1697,0.056662383,894.974438647939,1260.56064760229,893.404279294721,1265.30061429202,896.536683834141,1255.84457501551
1698,0.0458838215,895.923744092414,1260.87500252634,894.354306505812,1265.61648831124,897.483816802732,1256.16181147837
1699,0.056848783,896.873127470377,1261.189123166,895.304543819838,1265.93131242037,898.430920663873,1256.47955826797
1700,0.0473812815,897.822560161946,1261.50309420525,896.25496607494,1266.24491618353,899.378415367482,1256.79678159278
1701,0.0569968823333333,898.772047568932,1261.81689925686,897.205593529559,1266.55716592406,900.326343726432,1257.11342411248
1702,0.0503135596666667,899.721552790179,1262.13065011508,898.156749128481,1266.86689472242,901.274822054711,1257.42931709986
1703,0.05196735,900.671077732876,1262.44434097799,899.108489414678,1267.17383268732,902.223909231872,1257.74438031021
1704,0.055545153,901.620581513412,1262.75809655414,900.058959566772,1267.48356789123,903.173839222221,1258.05793643113
1705,0.05242054525,902.570061918445,1263.07192361189,901.008026741834,1267.79639289652,904.124700175328,1258.3698278366
1706,0.055502303,903.519478560548,1263.38594291012,901.95698845267,1268.1084831874,905.075781540844,1258.68210594734
1707,0.05231503025,904.468824928185,1263.70017408061,902.905833929166,1268.41976373407,906.027105827514,1258.99481025408
1708,0.056962451,905.41806792894,1264.0147167423,903.854680335626,1268.73014232962,906.978528093651,1259.30812698726
1709,0.049485148,906.367197261459,1264.32960193783,904.803527764728,1269.03952908725,907.93005810371,1259.62211718018
1710,0.057709607,907.316192795108,1264.6448904765,905.752067558134,1269.34927829849,908.881743352119,1259.9362239911
1711,0.0515374895,908.265041523903,1264.96062156547,906.700269811971,1269.6594251958,909.833598928895,1260.25045875593
1712,0.058063287,909.213742222668,1265.2767969833,907.647674132545,1269.97191896968,910.785636863326,1260.56421275602
1713,0.05108725475,910.162280864949,1265.59345883195,908.594204912403,1270.28698199633,911.73787443455,1260.87744043692
1714,0.05285316225,911.110682299883,1265.9105313465,909.540588464814,1270.60311674463,912.689813848945,1261.19093850663
1715,0.058724921,912.058933862069,1266.22805243489,910.486811199439,1270.92042214354,913.641427584113,1261.50473192433
1716,0.0581639075,913.007088752914,1266.54586086598,911.433492007151,1271.23777580666,914.592389451942,1261.81905085883
1717,0.0580589435,913.955138284709,1266.86398246284,912.380672054305,1271.5551820714,915.542640870075,1262.13394253754
1718,0.0514378166666667,914.90316671971,1267.18216738897,913.328382162135,1271.8732937821,916.492397018273,1262.44800756014
1719,0.061541968,915.851172213243,1267.50042118178,914.276668678423,1272.192172622,917.441614590811,1262.76117364494
1720,0.064281958,916.799268858867,1267.81840319743,915.226062716554,1272.51095680827,918.38890234746,1263.07685233846
1721,0.0575437186666667,917.747464405424,1268.13609033214,916.176658426993,1272.82963829441,919.334096234514,1263.39525723764
1722,0.0671715986666667,918.695900117305,1268.45305837282,917.129093902439,1273.14695194364,920.278722758565,1263.7111735277
1723,0.0584915976666667,919.644595829061,1268.76924793162,918.083521083699,1273.46278479032,921.222735062762,1264.0243956817
1724,0.0681929235,920.593716611516,1269.08415630654,919.040152632918,1273.77705876205,922.166389793174,1264.33348785032
1725,0.05460896975,921.543296544317,1269.39768077987,919.999165283244,1274.08964887748,923.109658281656,1264.63811891583
1726,0.0607890785,922.493519655997,1269.70924201707,920.960685735595,1274.40070358388,924.050949113235,1264.94246771353
1727,0.0674028315,923.444435961646,1270.01868735231,921.924909002507,1274.71010348427,924.990108500699,1265.2465122936
1728,0.0432430283333333,924.396243940702,1270.32536123241,922.892006490205,1275.01780322703,925.926827233529,1265.55076016582
1729,0.072336357,925.349010786269,1270.62905481107,923.862194788998,1275.32367469477,926.86092139331,1265.85522664951
1730,0.05543976,926.302941981322,1270.92904378805,924.835124036352,1275.62925064633,927.793584448978,1266.15586506041
1731,0.033301029,927.25812247668,1271.22505787598,925.81099421159,1275.93450952088,928.724711987323,1266.45239610271
1732,0.06177880325,928.214747908535,1271.51631903588,926.793072005228,1276.2287395769,929.656152978287,1266.7382669832
1733,0.04871804,929.172920238616,1271.8024918781,927.781795456929,1276.51116256746,930.587929540608,1267.01272546917
1734,0.086776175,930.13281389876,1272.08275925169,928.77281833383,1276.79628669418,931.518140088629,1267.28149862707
1735,0.050099911,931.094546241218,1272.35671854935,929.766297400006,1277.08429610793,932.446677858806,1267.54419885778
1736,0.0589717134,932.058257056857,1272.62351959341,930.764890315293,1277.36613339403,933.373955086238,1267.79911140402
1737,0.087793335,933.024076520487,1272.88269140234,931.768933548406,1277.64139245371,934.299888832773,1268.04572387051
1738,0.0584794744,933.992088833298,1273.13337734306,932.778231055909,1277.91006118778,935.224763131035,1268.28281586397
1739,0.053253146,934.962433059337,1273.37503926673,933.793116048436,1278.17172165716,936.148510793929,1268.509783624
1740,0.0489210075,935.935118014633,1273.60685634426,934.81349647546,1278.4254162055,937.069813430532,1268.73293737556
1741,0.0586418332,936.910286586664,1273.82822760685,935.839707800293,1278.67065856111,937.988521786657,1268.95204429632
1742,0.0709264986666667,937.887852032073,1274.03842080395,936.871639719929,1278.90549629573,938.90707114438,1269.15779935068
1743,0.0567100816666667,938.867954990747,1274.236780047,937.909627898246,1279.1293189037,939.825452174247,1269.34941909927
1744,0.04528324875,939.850400891113,1274.42272437279,938.953439507258,1279.33880839419,940.743484606638,1269.52873281154
1745,0.0750053745,940.835321684014,1274.59555459242,940.003402513553,1279.53315754825,941.661148809084,1269.69504743059
1746,0.0517409445,941.822412061349,1274.75489905507,941.058590091064,1279.71041008163,942.578844527318,1269.84785229369
1747,0.047518173,942.811789097542,1274.90003004662,942.119284166436,1279.86964343192,943.496573461987,1269.98641839168
1748,0.05849086875,943.803050059606,1275.03083021681,943.184032310626,1280.01069128359,944.414703921897,1270.11005840758
1749,0.037142958,944.796292177535,1275.14655994754,944.253043755378,1280.13261507744,945.333256629892,1270.21800200168
1750,0.054603277,945.791039396986,1275.24737437083,945.324761252194,1280.23585849094,946.25231373426,1270.31135862655
1751,0.066687291,946.787365872073,1275.33253863166,946.399318124236,1280.31950116952,947.17190008586,1270.38940960391
1752,0.042491911,947.784754967337,1275.40246727944,947.475146617758,1280.3861601845,948.092090240684,1270.45362107691
1753,0.0747068505,948.783256549278,1275.45644533932,948.552306407245,1280.43503852877,949.012912533929,1270.50334358713
1754,0.0564725422,949.782345209087,1275.49511436169,949.629625097757,1280.46752191637,949.934466221226,1270.53825456693
1755,0.04009828,950.782047126071,1275.51779167732,950.707109775095,1280.48287925417,950.856783917308,1270.55769353222
1756,0.0518409883333333,951.781859000534,1275.52529926441,951.783835059252,1280.48272414334,951.779707991097,1270.56007065397
1757,0.05016332175,952.781785480022,1275.51699594778,952.859768853145,1280.46640092306,952.703264072208,1270.54466478347
1758,0.064024796,953.781363813277,1275.49382678702,953.934247849675,1280.43540954357,953.627241394743,1270.51619589425
1759,0.05521285775,954.780580094619,1275.45519800959,955.007213941231,1280.3891641283,954.551656783955,1270.47414222233
1760,0.035716477,955.779025164844,1275.4021194613,956.078195889418,1280.32854669482,955.47637018825,1270.4195683194
1761,0.0633028,956.776670008933,1275.33404750326,957.147119045474,1280.25301652952,956.401392819747,1270.352003141
1762,0.04293673875,957.773162373777,1275.25200375194,958.21363280417,1280.16329047318,957.326499411504,1270.27214863587
1763,0.065100603,958.76846156225,1275.15549482595,959.277652083239,1280.05886723094,958.25169292838,1270.17957083504
1764,0.05557727825,959.762267961214,1275.04551241678,960.338909133733,1279.94041187119,959.176702763929,1270.07504663806
1765,0.04360309675,960.754532302965,1274.92161184853,961.397312791658,1279.80746128099,960.101522855971,1269.95818176868
1766,0.0658040495,961.74499972141,1274.78472571843,962.452776059968,1279.66127495744,961.025822475303,1269.82962770383
1767,0.055965385,962.733615050779,1274.63445536814,963.505208668337,1279.50144656189,961.949585643348,1269.68902558375
1768,0.050878743,963.720159947588,1274.47164577571,964.554326554631,1279.32747730464,962.872389608302,1269.53671833338
1769,0.057605006,964.704575599555,1274.29594075401,965.600035561533,1279.13896550329,963.794207123236,1269.37237345918
1770,0.0407458485,965.686664472923,1274.1080787708,966.64233062777,1278.93696672071,964.714687972909,1269.19688984988
1771,0.0664265325,966.666365809596,1273.90774237694,967.681122606684,1278.72112877758,965.633797253597,1269.00997664484
1772,0.0519098556,967.643491846763,1273.69555283411,968.716567588438,1278.49278386299,966.551250748096,1268.81267381006
1773,0.0656280955,968.617981229301,1273.47122774741,969.748585832624,1278.25163400507,967.467009008192,1268.60473381822
1774,0.0582716015,969.589643027522,1273.23526676885,970.77739468144,1277.99881127597,968.380605158517,1268.38629584036
1775,0.0591983596666667,970.558416330887,1272.98741924331,971.802924999546,1277.73406422397,969.291992623882,1268.15713373364
1776,0.0553495855,971.524096801358,1272.72805882712,972.824957408666,1277.45668444928,970.200560914869,1267.916998722
1777,0.082755681,972.486624846683,1272.45696369158,973.843424511601,1277.16642854644,971.10625571204,1267.66567938113
1778,0.0572097063333333,973.445767705478,1272.17438416444,974.858841691874,1276.86520979861,972.008994189155,1267.40471880653
1779,0.0688408863333333,974.401467845818,1271.88012506615,975.871157115435,1276.55284189001,972.90872610296,1267.13395314348
1780,0.07051188575,975.353458274156,1271.57432305311,976.880155417546,1276.22869196009,973.804785303604,1266.85274406425
1781,0.05857537425,976.301684355119,1271.2568081252,977.885787744772,1275.89258648726,974.69711770062,1266.56093776176
1782,0.0788214245,977.245839908614,1270.92762185779,978.887791138548,1275.54409486779,975.585067735773,1266.25803494137
1783,0.071694833,978.185874178175,1270.58661871791,979.886120348761,1275.18306265558,976.468580764256,1265.94389723771
1784,0.0714031302,979.121440507841,1270.23377272588,980.881028472067,1274.8106632447,977.34746649282,1265.61916918795
1785,0.058626674,980.052493271562,1269.86896294395,981.872480572751,1274.42678055472,978.221677668048,1265.28374264477
1786,0.0715439392,980.978650417127,1269.49212600572,982.85953059264,1274.02971610377,979.090636013208,1264.93705932529
1787,0.06876304,981.89987297761,1269.10316618041,983.842143493146,1273.61936497095,979.954299718128,1264.57902963063
1788,0.06305781,982.815753541925,1268.70201169992,984.819609441372,1273.19516688745,980.811513157998,1264.20787536957
1789,0.0774142056666667,983.726261573666,1268.28859285607,985.791899015839,1272.75704270007,981.662239461225,1263.82352151826
1790,0.067298099,984.630972554767,1267.86285771355,986.758612787136,1272.30538531605,982.506445731101,1263.42678237028
1791,0.06473940325,985.529866346135,1267.42476348526,987.719731384789,1271.84014772074,983.344109316876,1263.01761489882
1792,0.0562900735,986.422517533454,1266.97429981852,988.674535243653,1271.36117423963,984.175055121478,1262.59631006201
1793,0.085136503,987.308918396094,1266.51145141524,989.623016553882,1270.86844788466,984.999274836594,1262.1628528488
1794,0.0678169516666667,988.188650814852,1266.03625808367,990.564086980518,1270.36128935323,985.816040570267,1261.71651557819
1795,0.0689403148,989.061721401546,1265.54873206391,991.497753871514,1269.83971295495,986.625359713182,1261.25731102088
1796,0.0592156315,989.927724895876,1265.048959924,992.424002816402,1269.30500145817,987.427574369435,1260.78647127132
1797,0.066834284,990.786684045479,1264.53698108191,993.342857692151,1268.75719714228,988.222707407028,1260.304033781
1798,0.0603440813333333,991.638212411505,1264.01292652693,994.253811000481,1268.1965958137,989.01088700016,1259.810635128
1799,0.07416688,992.482350426011,1263.47686196492,995.156905735055,1267.623267103,989.79215098361,1259.30633495373
1800,0.0680358495,993.318732879613,1262.92895741347,996.051546863207,1267.03734521408,990.566444927426,1258.79140587901
1802,0.0688500955,994.968067779395,1261.7980993557,997.815220390417,1265.82833998296,992.094258932675,1257.73020672937
1803,0.056709272,995.780758019972,1261.21545879899,998.683897788464,1265.20570544781,992.847823572314,1257.18433924752
1804,0.0875124295,996.585166715534,1260.62159814132,999.543409109878,1264.57130990023,993.594352689539,1256.62844991118
1805,0.0689790932,997.381393862908,1260.01665286159,1000.3938650319,1263.92529535046,994.333931235881,1256.06265973081
1806,0.074840029,998.169130603288,1259.40084367521,1001.23471102055,1263.26772975116,995.066834221228,1255.48765539469
1807,0.0600601845,998.948498157152,1258.77432568995,1002.06608428014,1262.59877802067,995.793156954876,1254.9035684565
1808,0.0688742714,999.719193838155,1258.13731296354,1002.88750760252,1261.91857445016,996.512751453432,1254.31052527421
1809,0.063791916,1000.48136048265,1257.48997835718,1003.6991448753,1261.22730437121,997.225728539157,1253.7086733681
1810,0.071090866,1001.23469400419,1256.83251921939,1004.5004262165,1260.52497307343,997.931448789858,1253.09763005086
1811,0.07104195925,1001.97935926579,1256.16512451627,1005.29154491112,1259.81178700544,998.630047648435,1252.47756687267
1812,0.0654860625,1002.71504246751,1255.48796851708,1006.07212319838,1259.08794917394,999.321065687192,1251.8484106692
1813,0.0789308103333333,1003.44193090594,1254.8012547673,1006.84238087002,1258.3536816927,1000.00466098366,1251.21035105095
1814,0.0709639982,1004.15969139268,1254.1051258254,1007.60196118902,1257.60915053446,1000.68003059641,1250.56305430745
1815,0.062482266,1004.86853415982,1253.39979853909,1008.35111007275,1256.85459208895,1001.34736397676,1249.90673318522
1816,0.07575149,1005.56809562857,1252.68537939449,1009.08967285226,1256.0903151055,1002.00612281344,1249.24142212421
1817,0.07907035575,1006.25860978201,1251.96209759887,1009.81791640498,1255.31656459007,1002.65652327214,1248.56734776227
1818,0.066916011,1006.93966819819,1251.23001633528,1010.53573513104,1254.53360110271,1003.29776935173,1247.88438426747
1819,0.059512608,1007.61152981165,1250.48937656711,1011.2434145024,1253.74167693012,1003.93011173441,1247.19277505855
1820,0.0884353745,1008.27373095963,1249.74019405122,1011.94095845541,1252.94105969884,1004.5530507979,1246.49273410075
1821,0.0771556805,1008.92655709813,1248.9827212163,1012.62866648036,1252.13200627907,1005.16686439979,1245.78451054285
1822,0.07259129525,1009.56947261747,1248.21692511802,1013.30698622074,1251.31505483956,1005.7709937577,1245.06829307978
1823,0.351979583333333,1010.20279181353,1247.44306971236,1013.97621540758,1250.49045585054,1006.36574598844,1244.34433522259
1824,0.240151631,1010.8259015497,1246.66107573789,1014.63597708378,1249.65798566954,1006.95086919779,1243.61306329735
1825,0.908560872,1011.43914764536,1245.87121886782,1015.28659193708,1248.81791091309,1007.52668954426,1242.87472504945
1826,0.0732580245,1012.04183194367,1245.07338048699,1015.92705188159,1247.96956761382,1008.09181427588,1242.12887362334
1827,0.2839023155,1012.63433495576,1244.26784814624,1016.55772276942,1247.11325366349,1008.64662872482,1241.3757796972
1828,0.071245044,1013.21587384745,1243.45447301542,1017.17741678294,1246.24830118518,1009.19037359478,1240.61552676505
1829,0.241532109,1013.78686715458,1242.63355447915,1017.78655294484,1245.37503993935,1009.7234714473,1239.84838810922
1830,0.352353988666667,1014.34645466134,1241.80492922444,1018.38363790918,1244.49276843466,1010.24540716686,1239.07457041092
1831,0.075312786,1014.89509623234,1240.96890797451,1018.96915756201,1243.6018499511,1010.7566307938,1238.29434295903
1832,0.2420941794,1015.43186844993,1240.12533071333,1019.54176391627,1242.70186975279,1011.25634180891,1237.50766619419
1833,0.367745945666667,1015.95727527573,1239.27451826206,1020.10200525853,1241.79321259164,1011.7450290269,1236.71481394818
1834,0.0537569935,1016.47034480033,1238.41632477018,1020.64947122908,1240.8761288106,1012.22278907496,1235.91623547693
1835,0.28485373775,1016.97162715811,1237.55107936671,1021.18473149638,1239.95099416228,1012.6901092081,1235.11218611938
1836,0.0770608745,1017.46011360131,1236.67866426692,1021.7068558854,1239.01778105259,1013.14586218939,1234.30233079072
1837,0.281866288,1017.93640198577,1235.79941445622,1022.2164581359,1238.07686692663,1013.59058846392,1233.48694075988
1838,0.367891418666667,1018.39946436911,1234.91324830804,1022.71325342986,1237.12862711266,1014.02499223262,1232.66658304015
1839,0.053198677,1018.84994682847,1234.02050367866,1023.1978673745,1236.17341946334,1014.44957773973,1231.84150029825
1840,0.28471527725,1019.28683117433,1233.12114703028,1023.66852485238,1235.21096440854,1014.86311635445,1231.01111143194
1841,0.29376861625,1019.71081046455,1232.21551535904,1024.12593718562,1234.24163132828,1015.26617110603,1230.17568687958
1842,0.034859277,1020.1209154815,1231.30363719502,1024.56898962484,1233.26567100503,1015.65737753329,1229.33457271022
1843,0.2418964304,1020.51788273537,1230.38584413076,1024.9984444592,1232.28343524332,1016.03736459973,1228.48807095488
1844,0.07835282,1020.9008432799,1229.46223623958,1025.41278848851,1231.29519681939,1016.40514104869,1227.63565711188
1845,0.364516250666667,1021.27057024886,1228.53313448474,1025.81285578972,1230.3012870645,1016.76138087435,1226.77765751302
1846,0.078141005,1021.62635198743,1227.59871520459,1026.19711614758,1229.30218728501,1017.10470552225,1225.91336349883
1847,0.2771138455,1021.96898758276,1226.65928310303,1026.56647532879,1228.29819487881,1017.43585505567,1225.04313575081
1848,0.2841795255,1022.29797303621,1225.71508669888,1026.91997435212,1227.2901653964,1017.75395236953,1224.16644535825
1849,0.496019099,1022.614119241,1224.7664090178,1027.25855539785,1226.27833866222,1018.0597728372,1223.28367623764
1850,0.07792091175,1022.91717045363,1223.81355863831,1027.58138430831,1225.2636776042,1018.35231151926,1222.39426230121
1851,0.4760038035,1023.20793207612,1222.85679220048,1027.88942991199,1224.24635654625,1018.63238530639,1221.49861223559
1852,0.0893497393333333,1023.4864169192,1221.89645783105,1028.18209469995,1223.22740062277,1018.89948404518,1220.59634772805
1853,0.2441691392,1023.75340577559,1220.93278244746,1028.460356879,1222.20691380984,1019.15443293765,1219.68788945148
1854,0.908575356,1024.00916743755,1219.96612947743,1028.72263569931,1221.18556700479,1019.39481453002,1218.77247697887
1855,0.07801033,1024.25443936842,1218.99669450507,1028.96998103507,1220.16341669661,1019.62158568198,1217.85056709975
1856,0.2440538584,1024.48969882269,1218.02482979491,1029.20252722342,1219.14137874583,1019.83517607262,1216.92233269514
1858,0.244016119,1024.93281309285,1216.07462138478,1029.62821721021,1217.0985441416,1020.22597647251,1215.04848615492
1859,0.5103816095,1025.14187531668,1215.09673004204,1029.8241721547,1216.07860248283,1020.40449319607,1214.10357419442
1860,0.0662946463333333,1025.34340077504,1214.1172841306,1030.01096206257,1215.05995910014,1020.57202168748,1213.15393734532
1861,0.364573471333333,1025.53793154913,1213.13639546266,1030.18924612827,1214.04252061514,1020.72935227436,1212.19991544483
1862,0.2795763445,1025.72588443373,1212.15424554135,1030.35349670482,1213.02476489209,1020.87597674943,1211.24228328797
1863,0.057930281,1025.90774617315,1211.17092769567,1030.50475222879,1212.00671540566,1021.0126873332,1210.28130802301
1864,0.102812737333333,1026.08357817665,1210.18653128656,1030.71829320113,1211.00018944054,1021.11732068051,1209.3146098695
1865,0.341415991,1026.25383909432,1209.20113835462,1030.98938189753,1210.00431046345,1021.19231673692,1208.34262413726
1866,0.244062727,1026.41812661968,1208.21474898628,1031.31453597737,1209.01521214322,1021.29092023583,1207.37567837865
1867,0.29437956,1026.57690741952,1207.22744102735,1031.68953162314,1208.03236474611,1021.41128686351,1206.41337884952
1868,0.042546548,1026.72949579722,1206.2391754183,1031.98927338071,1207.03550583154,1021.54149636132,1205.45335302882
1869,0.355116017,1026.87638828023,1205.25002894643,1032.21979533815,1206.02575888605,1021.68075949769,1204.49541860363
1870,0.077213677,1027.01700760695,1204.25999003764,1032.39247821379,1205.00769205818,1021.80304077132,1203.53495454742
1871,0.2439045012,1027.15186966603,1203.2691320837,1032.51207854866,1203.98198955417,1021.90973672802,1202.57216889072
1872,0.368232260333333,1027.28073885626,1202.2774930052,1032.62864739062,1202.95738860214,1022.00618616633,1201.60712184434
1873,0.0662360963333333,1027.40412027968,1201.28513863834,1032.74244024556,1201.93379635904,1022.09325270227,1200.64000400688
1874,0.354174995333333,1027.5221029772,1200.29214082551,1032.85071976581,1200.91165658814,1022.18009785884,1199.67120567049
1875,0.072434165,1027.63515301817,1199.2985551151,1032.95396191483,1199.89084389822,1022.2667407476,1198.70087191179
1876,0.2439608246,1027.74358892527,1198.30446498063,1033.05959354545,1198.87265285619,1022.35367180095,1197.72841925662
1877,0.294437809,1027.84781845319,1197.30991499846,1033.16740349727,1197.85685178495,1022.44086555356,1196.75403495357
1879,0.0777308885,1028.04538258662,1195.31971006851,1033.36419154028,1195.83036800835,1022.61596835466,1194.79845861062
1880,0.345234613666667,1028.1395930766,1194.32416273595,1033.45913918451,1194.82020958962,1022.70387596213,1193.81728392184
1881,0.28426669525,1028.23120013497,1193.32836840933,1033.55363052815,1193.81212351865,1022.79200537741,1192.83400150601
1882,0.097844906,1028.32076231506,1192.33238956861,1033.64774007447,1192.806106092,1022.88064907092,1191.84860276182
1883,0.341766098,1028.40847278628,1191.33624364389,1033.74150388996,1191.80196189519,1022.96975846136,1190.86128760823
1884,0.496196743,1028.49487318452,1190.33998421204,1033.83089908413,1190.79928246097,1023.05848151784,1189.87204451425
1885,0.0667838876666667,1028.58008991738,1189.34362222522,1033.91634718077,1189.7979264559,1023.14685551734,1188.88105950486
1886,0.28916006825,1028.66462438741,1188.34720211098,1033.99965778926,1188.79792421328,1023.23651843765,1187.8886156005
1887,0.0635292865,1028.74854380092,1187.35072959515,1034.08104146296,1187.79914238067,1023.32734331357,1186.89485650966
1888,0.2666255335,1028.83228390478,1186.35424180771,1034.16661186303,1186.80189044407,1023.41775865082,1185.89986339194
1889,0.0732422383333333,1028.91586272327,1185.35774028379,1034.25594813783,1185.80601461762,1023.50780561641,1184.90376029229
1890,0.338011702333333,1028.99963261698,1184.36125510105,1034.34368433974,1184.81083398687,1023.5983313339,1183.90686232304
1891,0.908613682,1029.08357399465,1183.36478458401,1034.42998452679,1183.81627727229,1023.68928671608,1182.90925098345
1892,0.0603294865,1029.16795657026,1182.36835127232,1034.51623284219,1182.82224358963,1023.7803345052,1181.91112286213
1893,0.348163132666667,1029.25273422323,1181.37195127672,1034.60243470834,1181.8286782638,1023.87146504149,1180.91253198081
1895,0.229941397,1029.42399005157,1179.37929726295,1034.78239889824,1179.84301132169,1024.05428560784,1178.91461043295
1896,0.052920363,1029.51053598735,1178.38304990757,1034.87397211857,1178.85054496489,1024.14595723906,1177.91545999336
1897,0.2300278224,1029.59766625312,1177.38685346686,1034.96592317822,1177.858204418,1024.23778484612,1176.91624229479
1898,0.5103904195,1029.68546702162,1176.39071579008,1035.05614950281,1176.86571261128,1024.32978064139,1175.91704727266
1899,0.043084557,1029.77386418443,1175.39463038225,1035.14484172148,1175.87308626298,1024.42192603558,1174.91787242062
1900,0.5103893355,1029.86292299463,1174.39860406427,1035.23404139402,1174.88045991984,1024.51401884647,1173.91874226876
1901,0.0430493883333333,1029.95256900587,1173.40263018756,1035.32369142342,1173.88783358128,1024.60606499054,1172.91965178758
1902,0.466003342,1030.04285850407,1172.40671493133,1035.41412043644,1172.89522842318,1024.69795030499,1171.92059883671
1903,0.0726051536666667,1030.13371780839,1171.41085158339,1035.50523923752,1171.90264202033,1024.78969320522,1170.92157911883
1904,0.348040580666667,1030.22520379845,1170.41504559202,1035.59055720231,1170.90947120248,1024.88135395494,1169.92259593086
1905,0.052787068,1030.31724347752,1169.41929027628,1035.67075001572,1169.91578404265,1024.9729421231,1168.92364501777
1906,0.348032723666667,1030.40988814849,1168.42359104723,1035.75469454906,1168.92234187963,1025.06471339053,1167.92480272212
1907,0.0527595665,1030.50306614515,1167.42794126094,1035.84194638067,1167.92911569157,1025.15664606763,1166.92605617729
1908,0.282037653,1030.5967944216,1166.43234336274,1035.9304505153,1166.93578701488,1025.24825234049,1165.92749179615
1909,0.021387052,1030.69100670682,1165.43679110366,1036.02005613625,1165.94236819244,1025.33957151844,1164.92908764045
1910,0.28154064475,1030.78565927935,1164.44128093012,1036.11002822113,1164.94859250485,1025.43083225134,1163.93106495643
1911,0.023396576,1030.8806982477,1163.44580769082,1036.2003219145,1163.95450363266,1025.52204169291,1162.93337705169
1912,0.348324282666667,1030.97599509233,1162.45035898457,1036.28868060362,1162.95961962981,1025.61304648845,1161.93627884666
1913,0.0431782666666667,1031.07151774315,1161.45493176037,1036.37534493003,1161.96403938058,1025.70387208822,1160.93969700492
1914,0.368280212,1031.1670270475,1160.45950320153,1036.47354807651,1160.96870290493,1025.79359278046,1159.94388184059
1915,0.1121687,1031.26252469134,1159.46407347663,1036.5818324214,1159.97357940857,1025.88234814073,1158.94873650446
1916,0.0431882276666667,1031.35764420975,1158.46860794459,1036.6847124256,1158.97685503447,1025.97320936342,1157.95488702383
1917,0.347762244333333,1031.45243410874,1157.47311119875,1036.78288135894,1157.97873514354,1026.06590630809,1156.96216716611
1918,0.259852123,1031.54642290913,1156.47753848776,1036.87616413375,1156.97896299336,1026.1569109358,1155.97049685589
1919,0.0682109425,1031.63971493761,1155.48189970454,1036.96519707206,1155.97775375685,1026.24644363616,1154.97973941112
1920,0.338385014666667,1031.73175033927,1154.48614471079,1037.05545281275,1154.97541264691,1026.33624402887,1153.99027832763
1921,0.908638418,1031.82269521289,1153.49028886701,1037.14676972789,1153.97208927262,1026.42627673084,1153.00194225462
1922,0.0607415825,1031.91191411941,1152.49427862811,1037.23616570019,1152.96733732032,1026.51607458007,1152.01485663552
1923,0.28232975125,1031.99963855067,1151.49813470203,1037.32389837219,1151.96134839513,1026.60566907573,1151.02885375575
1924,0.022504892,1032.08517938587,1150.50180295028,1037.41328086884,1150.95431280605,1026.69533548842,1150.04402577424
1925,0.339003299,1032.16883372543,1149.50530892844,1037.50408871475,1149.94637296234,1026.78506403311,1149.06021283417
1926,0.0674356805,1032.24990088147,1148.5086040533,1037.59525972522,1148.93746766397,1026.87467534838,1148.07729665835
1927,0.0736111633333333,1032.32873787699,1147.51171742193,1037.6867437847,1147.92773014057,1026.96418561151,1147.09515349619
1928,0.465599953,1032.40470937708,1146.51461218875,1037.7782128788,1146.9174224218,1027.05402950602,1146.11343817258
1929,0.496352147,1032.47821634877,1145.51731894259,1037.86966910161,1145.90662429476,1027.14416034705,1145.13209082032
1930,0.0531368143333333,1032.54880429359,1144.51981817433,1037.96088631841,1144.89597206574,1027.23340681932,1144.15029438633
1931,0.348495683,1032.61688728874,1143.52213932193,1038.05189843328,1143.88544503843,1027.32189437455,1143.16811257489
1932,0.084062144,1032.68234082212,1142.52428748926,1038.12638765379,1142.87516552439,1027.41002321524,1142.18444014381
1933,0.060950098,1032.74554295552,1141.52628754727,1038.18672962771,1141.86509793636,1027.49784491709,1141.19949141313
1934,0.90864253,1032.80685031468,1140.52817054735,1038.21658581845,1140.85590030546,1027.57938732542,1140.21152089754
1935,0.06096702625,1032.86653896782,1139.52995354481,1038.22039799808,1139.84744587913,1027.65556533195,1139.22096887045
1936,0.908643007,1032.92549510109,1138.53169334215,1038.17454035731,1138.83969761677,1027.72715806786,1138.22666979347
1937,0.05972260425,1032.98382684648,1137.53339631643,1038.08634497847,1137.83255127697,1027.7948423945,1137.22917679279
1938,0.4656800105,1033.04278862194,1136.53513658931,1038.0153018861,1136.82963733531,1027.89216831053,1136.23003384114
1939,0.051933786,1033.10228622177,1135.5369085837,1037.95884637215,1135.8303229394,1028.01470363585,1135.22948764865
1940,0.5105154105,1033.16359113224,1134.53879123528,1037.97158104144,1134.83745245191,1028.12582356065,1134.22593544129
1941,0.053538599,1033.22642966419,1133.54076778673,1038.04302811407,1133.85005004285,1028.22725677027,1133.21983243338
1942,0.346870783,1033.29180752272,1132.54291090083,1038.12549699275,1132.8646570632,1028.32197350485,1132.21219624112
1943,0.0535695235,1033.35933532921,1131.54519503696,1038.21729760127,1131.88096538842,1028.41100366411,1131.20326196195
1944,0.327357134333333,1033.42969005073,1130.54767762853,1038.30655497329,1130.89744700952,1028.50148259883,1130.19429598028
1945,0.053591523,1033.50243284597,1129.55032786795,1038.39366391276,1129.9140750246,1028.59318540571,1129.1853032175
1946,0.319824672666667,1033.577952255,1128.55318789355,1038.48116062436,1128.93035645664,1028.68455153372,1128.17681919271
1947,0.0423031653333333,1033.65581197786,1127.55622474083,1038.56898417598,1127.94634576556,1028.7756338865,1127.16876396594
1948,0.469926942,1033.73617377096,1126.55946262394,1038.65684908377,1126.96149592802,1028.86679914474,1126.16164479938
1949,0.0536237925,1033.81863973773,1125.56286957278,1038.744748771,1125.97594039091,1028.95803412425,1125.15531283424
1950,0.024867469,1033.90320001291,1124.56645356191,1038.83359373877,1124.989370393,1029.04919110034,1124.15009987695
1951,0.316226602333333,1033.98951759551,1123.57018610329,1038.92323187936,1124.00194917399,1029.14028262476,1123.14582586484
1952,0.2571002205,1034.07746610177,1122.57406238155,1039.01289501401,1123.01335819833,1029.23129569003,1122.14271339342
1953,0.0536639675,1034.16678002035,1121.57805899661,1039.10257907373,1122.02378790021,1029.32224306917,1121.14057336603
1954,0.0164532805,1034.2572607934,1120.58216188866,1039.19233941328,1121.03310060166,1029.4131047932,1120.13952957535
1955,0.4965185935,1034.34871626374,1119.58635355603,1039.28216347095,1120.04148024991,1029.50389496778,1119.13940149352
1956,0.0186620573333333,1034.44091592091,1118.59061342121,1039.37207019524,1119.04888024137,1029.59460464065,1118.14022928733
1957,0.084396958,1034.53373581766,1117.59493012557,1039.46204581771,1118.05546374173,1029.68524721969,1117.14185375196
1958,0.317567846333333,1034.62694155622,1116.59928314767,1039.55214823489,1117.06125360693,1029.77582230242,1116.1442608088
1959,0.335238312333333,1034.72046815014,1115.60366637059,1039.64235609102,1116.06638350715,1029.8663412571,1115.14731864763
1960,0.022069767,1034.81409831611,1114.60805943271,1039.7323825041,1115.07088918996,1029.95680445122,1114.15096916283
1961,0.335256721666667,1034.90781441604,1113.61246065845,1039.82225837347,1114.07487695813,1030.04722138068,1113.15511142296
1962,0.02211927,1035.00142930098,1112.61685230858,1039.9118661766,1113.07842528223,1030.13759333635,1112.15966070105
1963,0.4965411315,1035.09496039616,1111.62123603164,1040.00125206391,1112.08160981717,1030.22792806096,1111.16454692467
1964,0.03537675525,1035.18825867428,1110.62559784251,1040.09071138326,1111.08455496854,1030.3182455562,1110.16967894363
1965,0.4611462135,1035.28136465085,1109.6299415544,1040.1802313558,1110.08730239455,1030.40854882039,1109.17501398392
1966,0.0525198735,1035.37416628595,1108.63425675142,1040.26975178585,1109.08994345036,1030.49884571452,1108.18045758467
1967,0.315379529,1035.46671710763,1107.63854844881,1040.35927259295,1108.09249684451,1030.58913735897,1107.18599065211
1968,0.052544074,1035.55894129599,1106.64281022882,1040.44880261938,1107.09504654217,1030.67943251823,1106.19153233786
1969,0.4662553055,1035.65089690563,1105.64704740888,1040.53834022654,1106.09759320033,1030.76973056758,1105.19708111012
1970,0.013722616,1035.74253823894,1104.65125546775,1040.62786115563,1105.10020591489,1030.86003811083,1104.20256507433
1971,0.018845276,1035.83392173493,1103.65543963513,1040.71736840177,1104.10287282317,1030.95035344303,1103.20799586897
1972,0.27461569275,1035.92502746252,1102.65959822582,1040.80690381855,1103.10565279756,1031.04067432325,1102.21331770183
1973,0.0195120963333333,1036.01590581758,1101.66373588022,1040.89646229493,1102.10852532433,1031.13099974489,1101.218550342
1974,0.338036688,1036.10655592627,1100.6678531615,1040.9861073336,1101.11153941953,1031.22131778042,1100.22364995448
1975,0.0189481715,1036.1970196204,1099.67195380353,1041.07582306988,1100.11466913723,1031.31162978355,1099.22864091991
1976,0.338056546333333,1036.28730945109,1098.67603846329,1041.16551534259,1099.11793229964,1031.4019570155,1098.2334972855
1977,0.02397836,1036.37745760242,1097.68011009927,1041.25518849509,1098.12130420462,1031.49229665725,1097.2382439672
1978,0.2570660135,1036.46748575685,1096.68417070106,1041.34485337521,1097.12480414883,1031.58264635984,1096.24286222364
1980,0.210475014,1036.64727511847,1094.6922678858,1041.52415635189,1095.13212281019,1031.76337291916,1094.25177971266
1981,0.024028035,1036.73707562791,1093.69630851112,1041.6137903593,1094.13592711945,1031.85375035236,1093.25609397265
1982,0.2571226985,1036.8268460332,1092.70034609701,1041.7034213541,1093.13982188904,1031.94413447203,1092.26031730362
1984,0.25792088225,1037.00634060172,1090.7084166253,1041.88265258848,1091.14782631514,1032.12492042603,1090.26854663674
1985,0.020986952,1037.09609114212,1089.71245225124,1041.97223436787,1090.15191803228,1032.21532241305,1089.27256959841
1986,0.0119821735,1037.18586824684,1088.71649064577,1042.06204533675,1089.15607843843,1032.30571550631,1088.27654446813
1987,0.317931595666667,1037.27566675572,1087.72053127109,1042.1520409747,1088.16029419064,1032.39610143342,1087.28048058785
1988,0.314181782666667,1037.36550659966,1086.72457522451,1042.24211995609,1087.16454434115,1032.48648364566,1086.28438873989
1989,0.0166222235,1037.45537967425,1085.72862185352,1042.33226594009,1086.16882214564,1032.57686287137,1085.28827440777
1990,0.016984183,1037.54530187137,1084.73267292299,1042.42239123188,1085.17310902624,1032.66724438612,1084.29214941228
1991,0.012221021,1037.63526347065,1083.73672755423,1042.51249992604,1084.17740318697,1032.75762773694,1083.29601586351
1992,0.1952283004,1037.72527590871,1082.74078663039,1042.60261281003,1083.18169622361,1032.84801007301,1082.29988347589
1993,0.46515323,1037.81532903354,1081.74484926386,1042.69272904718,1082.18598836061,1032.93839159698,1081.30375201756
1994,0.0111691085,1037.90543052036,1080.74891662368,1042.78284670398,1081.19027004175,1033.0287714882,1080.30763172693
1995,0.318169598333333,1037.99557062438,1079.75298775749,1042.87296549439,1080.19454337383,1033.11915007566,1079.31152035374
1996,0.0155480956666667,1038.08575390009,1078.75706278955,1042.96307834493,1079.19880109618,1033.20952890496,1078.31542406137
1997,0.46518768,1038.17597157082,1077.76114092735,1043.05318646316,1078.20304638219,1033.29990792693,1077.31933978394
1998,0.010141931,1038.26622462937,1076.76522213023,1043.14332860458,1077.20727268023,1033.39027819057,1076.32327649625
1999,0.0170953675,1038.35650581782,1075.76930576957,1043.23349779115,1076.21148388465,1033.48064149217,1075.32722989338
2000,0.23891182025,1038.44681347879,1074.77339191807,1043.32385067055,1075.21568716882,1033.57097071494,1074.33120499141
2001,0.318368349333333,1038.53714213532,1073.77748005662,1043.41434923816,1074.21988417136,1033.66127290953,1073.33519730059
2002,0.010302627,1038.62748701078,1072.78156959232,1043.50484916136,1073.22405788808,1033.75157254139,1072.33921263506
2003,0.1956186938,1038.71784472058,1071.78566023361,1043.59535015727,1072.2282131783,1033.84187014532,1071.34324618987
2005,0.241412042,1038.8985796307,1069.79384229581,1043.77635809322,1070.23645813758,1034.02246034657,1069.35137701008
2006,0.012635272,1038.98894758063,1068.79793399561,1043.86686611839,1069.24055174784,1034.11275340476,1068.35547271004
2007,0.1958351712,1039.0793137476,1067.80202613527,1043.95737667693,1068.24462993178,1034.20304541217,1067.3595851683
2009,0.242209182,1039.26002274671,1065.81020651689,1044.13839232943,1066.25274948187,1034.38361930293,1065.36784191026
2011,0.165160651833333,1039.44068926166,1063.81838267708,1044.31944144196,1064.26084274872,1034.56422344327,1063.37612995689
2013,0.23965229025,1039.62130655747,1061.82655561259,1044.5003167676,1062.26892375471,1034.74464531666,1061.38440044595
2014,0.021976251,1039.71159821637,1060.83064034735,1044.59066238601,1061.27296508645,1034.83476178563,1060.38851757137
2015,0.19615005,1039.80188090524,1059.83472398668,1044.68095630699,1060.27700791944,1034.92482553758,1059.39262316947
2016,0.022023924,1039.89215712756,1058.83880706371,1044.77126043817,1059.28106553203,1035.01490226633,1058.39671614552
2017,0.239721952,1039.98242831322,1057.84288970277,1044.86157252185,1058.28513465612,1035.10498910244,1057.40079929052
2018,0.01686396,1040.07269949888,1056.84697234182,1044.95187909485,1057.28922404734,1035.19507500208,1056.4048615909
2019,0.315787455666667,1040.16297068454,1055.85105498088,1045.04218138541,1056.29332918844,1035.28516017397,1055.40890769261
2021,0.1962519932,1040.34353722269,1053.85922338321,1045.22279482249,1054.30159890095,1035.46533573389,1053.41694361585
2023,0.1956701376,1040.52415751081,1051.86739579007,1045.40335672919,1052.30993690329,1035.64552599742,1051.42490616399
2024,0.011868208,1040.61449933122,1050.87148497067,1045.49370887008,1051.31413717864,1035.73560771516,1050.42886160044
2025,0.241685016,1040.704860542,1049.8755761121,1045.58412176985,1050.3183560293,1035.82567765351,1049.43280329988
2026,0.014245608,1040.79525252511,1048.87967007787,1045.67509191974,1049.32263803171,1035.91564696096,1048.43672336109
2027,0.466873591,1040.88566820588,1047.88376621864,1045.7664912059,1048.32696866706,1036.00553877294,1047.44062675879
2028,0.014298568,1040.97611841722,1046.88786518885,1045.85789352663,1047.33130490661,1036.09543098022,1046.44452427949
2029,0.315283827,1041.06659516023,1045.89196633307,1045.94929817898,1046.33564545216,1036.18532349123,1045.4484172846
2030,0.014094871,1041.15710785783,1044.89607087458,1046.04070074237,1045.3399887916,1036.27521584694,1044.45230757238
2031,0.240706342,1041.24764811856,1043.90017802047,1046.13210170434,1044.34433427287,1036.36510808358,1043.45619577702
2032,0.0157706735,1041.33822604396,1042.90428884922,1046.22350438127,1043.34868441871,1036.45500083809,1042.46008004776
2033,0.018662179,1041.42883277794,1041.90840249487,1046.31490836993,1042.35303813234,1036.54489398871,1041.46396130959
2034,0.1955513166,1041.51947839967,1040.912519262,1046.40630647392,1041.35739235065,1036.63478859277,1040.46784082907
2035,0.908708334,1041.61015369808,1039.91663841124,1046.49770008712,1040.36174695409,1036.72468430602,1039.47171901892
2036,0.01730371025,1041.70086846467,1038.92076125175,1046.58911424064,1039.366106381,1036.81457224714,1038.47559373244
2037,0.463113417,1041.79161328247,1037.92488690281,1046.68054403364,1038.37046948051,1036.90445427053,1037.47946579906
2038,0.013341528,1041.88239871832,1036.92901653181,1046.77214054459,1037.37484952052,1036.99427883507,1036.48333142352
2039,0.02138579,1041.97321501066,1035.93314918275,1046.86386370687,1036.37924242979,1037.0840597496,1035.48719215402
2040,0.3739538008,1042.06407172803,1034.93728524889,1046.95558547563,1035.38363360883,1037.17384102834,1034.49105395852
2041,0.0148310013333333,1042.1549590856,1033.94142390357,1047.04730618817,1034.38802347645,1037.26362258312,1033.49491657706
2042,0.4671552655,1042.24588631244,1032.9455662604,1047.13902503872,1033.39241049154,1037.35340434751,1032.49878199331
2043,0.015099423,1042.33684368955,1031.9497114169,1047.23074248118,1032.39679534947,1037.4431862704,1031.50264952525
2044,0.241622061,1042.42783838351,1030.95386027799,1047.32247244494,1031.40117326281,1037.53296984326,1030.50652585102
2045,0.02031713,1042.51886123337,1029.95801193422,1047.41421185612,1030.4055459364,1037.62275466103,1029.51040881181
2046,0.23808991975,1042.60991749377,1028.96216615969,1047.50590553129,1029.40989990108,1037.71252132898,1028.51430362996
2047,0.020367305,1042.70099890548,1027.96632231926,1047.59756477656,1028.41423978178,1037.80227433381,1027.51820737428
2048,0.2387359015,1042.79210602274,1026.97048104938,1047.68953575656,1027.41858446614,1037.89214815147,1026.5221463127
2049,0.0132449645,1042.88323244701,1025.9746417102,1047.78174087536,1026.42293275847,1037.98211270964,1025.52611168483
2050,0.312426708333333,1042.9743731661,1024.97880351461,1047.87420510528,1025.42727356433,1038.07217501097,1024.53011689357
2051,0.011113453,1043.06552459735,1023.982966176,1047.96686350637,1024.43160876004,1038.16231055852,1023.53415195484
2052,0.313932121,1043.15667686104,1022.98712940854,1048.05946936595,1023.4359028645,1038.25241966064,1022.53822188103
2053,0.192864225,1043.24782974712,1021.99129306812,1048.15203594191,1022.44016624634,1038.34250899037,1021.54231787462
2054,0.013635268,1043.33896833661,1020.99545501017,1048.24464747918,1021.44439645531,1038.43261120055,1020.54645151085
2055,0.23773797175,1043.4300962613,1019.99961567099,1048.33729255617,1020.44860191835,1038.52272301915,1019.55061322731
2056,0.2373599245,1043.52119551269,1019.00377375122,1048.42982512039,1019.4527644121,1038.61278978126,1018.55480356002
2057,0.012532056,1043.61227342343,1018.00792991079,1048.52227394481,1018.45689492513,1038.70282300922,1017.5590151909
2058,0.2368216465,1043.70331198739,1017.01208262502,1048.61540435689,1017.4610678472,1038.79313234845,1016.56327216825
2059,0.0137105513333333,1043.7943213335,1016.01623278084,1048.70904089765,1016.46527226107,1038.88364672051,1015.56756281865
2060,0.4589539135,1043.88528703756,1015.02037862849,1048.80308944013,1015.46951515463,1038.97431556549,1014.57186586263
2061,0.0128385686666667,1043.97622040798,1014.02452128429,1048.89744322785,1014.47378655714,1039.06509885691,1013.57617808882
2062,0.23682106725,1044.06711869488,1013.02866106439,1048.99168679059,1013.47809367647,1039.15586923617,1012.58044390085
2063,0.309184708666667,1044.15799104826,1012.0327987188,1049.08584887569,1012.48242719747,1039.24663007085,1011.5846754038
2064,0.011784839,1044.24885876992,1011.03693579632,1049.18008535304,1011.48687607142,1039.33734705996,1010.58879441229
2065,0.313331323333333,1044.33972307562,1010.04107244837,1049.27437669526,1010.49141001907,1039.42803171261,1009.59283045525
2066,0.190292737,1044.43064215172,1009.04521428792,1049.36835026817,1009.49610622656,1039.5190841621,1008.59671049134
2067,0.011934599,1044.52160152938,1008.04935994455,1049.46209001758,1008.50092182935,1039.61040724675,1007.60047573323
2068,0.1928769026,1044.61270972479,1007.05351886789,1049.55528827231,1007.50596988097,1039.70226736864,1006.60401004172
2069,0.009695056,1044.70392717445,1006.05768753095,1049.64808898972,1006.51118858447,1039.79452175544,1005.60737481089
2070,0.1917438358,1044.7954252,1005.06188246317,1049.74094746569,1005.51678821737,1039.8867415974,1004.61036568618
2071,0.237198688,1044.88712873943,1004.06609663682,1049.83384824816,1004.52266687029,1039.97893613624,1003.61308269478
2072,0.0120560425,1044.97927875494,1003.07035155562,1049.92664835193,1003.52898915556,1040.07117092515,1002.615353666
2073,0.23635951675,1045.07175505582,1002.07463625105,1050.01937487955,1002.53563564803,1040.16343512887,1001.61729867241
2074,0.23728486225,1045.16487000569,1001.07898081983,1050.11284372814,1001.54285485816,1040.25644153691,1000.61881437045
2075,0.010714295,1045.25845061468,1000.08336904414,1050.20685382636,1000.55049165481,1040.34998910954,999.620017046227
2076,0.1920247114,1045.35287431254,999.087837176604,1050.30089624669,999.558641875337,1040.44360934719,998.620718624454
2077,0.311429180333333,1045.44791132787,998.092363439432,1050.39496218021,998.567165593662,1040.53728244609,997.62105567186
2078,0.0140385356666667,1045.5439878326,997.096990261967,1050.48894438354,997.576139868649,1040.63114535388,996.620947749601
2079,0.23667505175,1045.64081880002,996.101690070864,1050.58286581537,996.585441158223,1040.72514602518,995.620516867802
2080,0.0118878586,1045.73885072645,995.106507653576,1050.67667433431,995.595050828353,1040.81998693506,994.619832526833
2081,0.0115981763333333,1045.83775232,994.111410521477,1050.77040108806,994.604883810374,1040.91543629856,993.618964644956
2082,0.0134312463333333,1045.93794339791,993.116442889495,1050.86410569883,993.614789129809,1041.0108660481,992.617991793145
2083,0.0121621096,1046.03906611114,992.12156881963,1050.95779431159,992.624746712066,1041.1062816268,991.616943101951
2084,0.01298059875,1046.14144580409,991.126824372797,1051.05145095043,991.634401290404,1041.20196492659,990.616185733526
2085,0.0101930175,1046.24473156918,990.132173362491,1051.14508454141,990.643837453596,1041.29784120849,989.615638360093
2086,0.0126677245,1046.34906379156,989.13763144749,1051.23890771874,989.652471724892,1041.39361455226,988.615870849534
2087,0.013207309,1046.45414861022,988.143167992186,1051.3328672437,988.660529287645,1041.48931386448,987.616664204578
2088,0.011164683,1046.55982688581,987.148767435162,1051.42772004453,987.667190875294,1041.58486214173,986.618936845917
2089,0.012638176,1046.66593098886,986.154412009999,1051.52321380408,986.672850798794,1041.68030204574,985.622270930286
2090,0.0122202208,1046.77186688009,985.160039386184,1051.61523399112,985.675832599578,1041.77537472207,984.627952543871
2091,0.0123192666,1046.87768234969,984.165654449979,1051.70476747271,984.676897151671,1041.87018450274,983.635314736649
2092,0.0125351976666667,1046.98219487949,983.171131807808,1051.79510178848,983.674797492684,1041.96571647398,982.646192598111
2093,0.01318407,1047.08577677884,982.17651080855,1051.88600810358,982.670437782113,1042.06176427299,981.659581541287
2094,0.011778677,1047.18648799894,981.181599236976,1051.98137918842,981.662207551414,1042.16076226624,980.677847255191
2095,0.0118820058,1047.28515352663,980.186480598876,1052.07993194032,980.651219125531,1042.26186261557,979.699588234715
2096,0.0105745563333333,1047.37892719404,979.190899230389,1052.18232057815,979.635103346134,1042.36469653063,978.727070830459
2097,0.0118639793333333,1047.46922284138,978.194988869354,1052.28743645829,978.615342115415,1042.46876297809,977.758635606683
2098,0.0115885672,1047.55218532864,977.198462899876,1052.38008139578,977.588059386547,1042.56266631042,976.79573003801
2099,0.012524146,1047.62994602388,976.201500247296,1052.46388004471,976.555441267653,1042.64936041633,975.83674694144
2100,0.0120497715,1047.69759599536,975.203840858864,1052.53832156609,975.515044338018,1042.72438174768,974.88400626931
2101,0.0112537655,1047.75809037329,974.205688374321,1052.60614083142,974.469142163723,1042.79114198593,973.935683505644
2102,0.01035495225,1047.80544643123,973.206893308729,1052.65777900751,973.414858192512,1042.84253059473,972.994140648953
2103,0.01111267125,1047.84352555531,972.207644518317,1052.6979917582,972.354655856109,1042.8830653356,972.057385067097
2104,0.0110639255,1047.865279258,971.208008990608,1052.72101712622,971.28624520083,1042.90662805537,971.128088861807
2105,0.0112782312,1047.87553211342,970.208101016238,1052.73193441698,970.2120519921,1042.91823441469,970.204047599015
2106,0.0108592956666667,1047.86620447769,969.208327559216,1052.72627247591,969.129940360624,1042.91132212872,969.288108393564
2107,0.010679539,1047.84311453559,968.2086486488,1052.70895768783,968.042263201763,1042.89139386333,968.377863784556
2108,0.0100207085,1047.79722282122,967.209949590462,1052.65088496114,966.948824708434,1042.85070971261,967.476391770611
2109,0.00983224966666667,1047.73534155635,966.211937645129,1052.56423107372,965.851346127898,1042.79547067236,966.581071464969
2110,0.011813803,1047.64757655816,965.216117082865,1052.46760193737,964.747367209474,1042.71735122804,965.695307847621
2111,0.009912757,1047.54170257225,964.221829673822,1052.36399383635,963.638840471865,1042.62322400962,964.816230358152
2112,0.0104843886,1047.40711182229,963.231327728951,1052.22488990569,962.527281067981,1042.50539106054,963.947403100149
2113,0.0101185574,1047.25247617894,962.243468116119,1052.06100915413,961.413604800511,1042.37101102274,963.085730715044
2114,0.010939886,1047.06667138999,961.26136165502,1051.86014003599,960.299815500899,1042.21014439262,962.23534254259
2115,0.00922830666666667,1046.85915999431,960.283261765151,1051.63351172841,959.185947484204,1042.03083214807,961.392812845607
2116,0.01047345125,1046.61854456006,959.313201591895,1051.36436187056,958.076575942181,1041.82198682551,960.563080729998
2117,0.010638608,1046.35492814289,958.348727485857,1051.06566765818,956.970328591092,1041.59262165547,959.742240488717
2118,0.0094925815,1046.05689846959,957.394804933627,1050.72320940897,955.873186910019,1041.33352427912,958.935301217024
2119,0.01062162475,1045.73501316359,956.448196829966,1050.35041346709,954.782357375597,1041.05381622327,958.137998244305
2120,0.01090765,1045.37809380497,955.51475972066,1049.93622861916,953.704235258146,1040.74704543428,957.354464679791
2121,0.0106737172,1044.9969444643,954.590431833179,1049.49341869433,952.634901746694,1040.42155772594,956.580454207486
2122,0.009878567,1044.58084621105,953.681862886781,1049.01071343412,951.581984290919,1040.07288358929,955.818616234867
2123,0.011442084,1044.14063261156,952.784167878721,1048.50047971151,950.54039419377,1039.70821042132,955.065177494807
2124,0.01087100675,1043.66624916456,951.904637171151,1047.95260214341,949.518486471565,1039.32093751992,954.322951941647
2125,0.01023892925,1043.16834224853,951.037611270925,1047.37880950988,948.510128641187,1038.91810633634,953.588445856792
2126,0.0116288656666667,1042.63770937586,950.190815536202,1046.76783067162,947.525960610287,1038.49047329053,952.865757900308
2127,0.01095062525,1042.08459905808,949.357914656857,1046.13131091842,946.558407063599,1038.04580537228,952.151187088715
2128,0.0101549345,1041.50081670234,948.546807040969,1045.45904350833,945.619624049319,1037.57311352327,951.45052883617
2129,0.01142340125,1040.89601626542,947.750633306584,1044.76227993808,944.700556105367,1037.08121821435,950.759404195176
2130,0.0106392066666667,1040.26312484345,946.977166057669,1044.03305719762,943.813872332287,1036.5589401929,950.084799021841
2131,0.0114465066,1039.61102840855,946.219222591442,1043.2816430394,942.949328702023,1036.01589036915,949.421487741891
2132,0.0121564833333333,1038.9338270473,945.484141276614,1042.50173347281,942.120102780044,1035.44441039585,948.774141935047
2133,0.0117050422,1038.23950183057,944.764654039675,1041.70238743194,941.314966764753,1034.85353846074,948.137686040826
2134,0.0113510206666667,1037.52330815509,944.067387335329,1040.88051536021,940.545312909728,1034.2355207248,947.517050382564
2135,0.0103214695,1036.79223268503,943.385242016785,1040.0433140068,939.799805165164,1033.59902988856,946.907180617983
2136,0.0115608036666667,1036.0425988881,942.723923878163,1039.18873827763,939.089163791545,1032.93706962599,946.312633775068
2137,0.0108331175,1035.280365106,942.076746139163,1038.32236639473,938.402194581913,1032.25781715834,945.728490272237
2138,0.011182822,1034.50278375785,941.448388913017,1037.44348173561,937.747856201042,1031.55287899782,945.161919848807
2139,0.0094493274,1033.71480641217,940.832780158174,1036.55612128363,937.115621000212,1030.83054209153,944.607252921323
2140,0.010923726,1032.91443482918,940.233595282393,1035.65667467941,936.517621716675,1030.08453604599,944.070455202542
2141,0.011062459,1032.10568718859,939.645509706518,1034.74906022227,935.942759154503,1029.32253433498,943.545733541171
2142,0.0106769726,1031.28709793988,939.071359010478,1033.86094967263,935.355550109212,1028.53060019116,943.052211567384
2143,0.011166298,1030.46187311477,938.506603726132,1032.98598937922,934.760016608082,1027.71848449339,942.579725577615
2144,0.00945051033333333,1029.62885954966,937.953511278431,1032.14472685731,934.12258804647,1026.90020863072,942.107329039704
2145,0.01094545275,1028.79060667711,937.408264154483,1031.3261320564,933.456977634838,1026.07778896586,941.634992674013
2146,0.0116295293333333,1027.94613227837,936.872780289507,1030.50855806802,932.794297870241,1025.24986448748,941.162964408259
2147,0.0113246895,1027.09748250508,936.343848717598,1029.69166916471,932.133584913889,1024.41824563291,940.691142913738
2148,0.0105485363333333,1026.24383806541,935.823071720223,1028.84791574947,931.52244624412,1023.59072117583,940.204063142918
2149,0.0108044096,1025.38684939407,935.307754704434,1027.98617491626,930.944500562016,1022.76593816586,939.706767031896
2150,0.01180214975,1024.52591904062,934.799084435045,1027.10068177842,930.415173497559,1021.92947090407,939.220271744034
2151,0.009385443,1023.66235560642,934.294854254825,1026.19932187748,929.918324127398,1021.08519845205,938.740991507725
2152,0.0126631163333333,1022.79580656619,933.795793662857,1025.30663475771,929.415410483869,1020.23650857812,938.2607636345
2153,0.0114143324,1021.92726774386,933.300178386195,1024.41972768545,928.908455254661,1019.38487467643,937.77990420073
2154,0.011207796,1021.05658732928,932.808346498049,1023.52994691405,928.414530745029,1018.52980973936,937.297112207782
2155,0.01054383275,1020.18448294821,932.319030223466,1022.63825539082,927.929270493581,1017.67246347192,936.813035236549
2156,0.0119244223333333,1019.31094887748,931.832275585895,1021.75312339273,927.438988519011,1016.811680895,936.32823535131
2157,0.0105315733333333,1018.43646639687,931.347220255457,1020.87234277145,926.945375295755,1015.94861878152,935.842955908302
2158,0.01307198525,1017.56112558413,930.863716664299,1019.99240646769,926.455575772923,1015.08267994825,935.357354291023
2159,0.0105665684,1016.68521670556,930.381240053325,1019.11302895456,925.968300253198,1014.21483722929,934.871539450688
2160,0.013134412,1015.80888820378,929.899526174549,1018.2348596617,925.482893578832,1013.3443472854,934.386371456288
2161,0.01218260075,1014.93228263082,929.418315916887,1017.35748813934,924.998720876211,1012.47210941692,933.90163056497
2162,0.011482509,1014.05557691736,928.937288824513,1016.48136497652,924.515153868967,1011.59918020586,933.415223095918
2163,0.00953923366666667,1013.17880523645,928.456382392071,1015.60606416919,924.031985862888,1010.72579557362,932.927717770609
2164,0.0129004795,1012.30214797291,927.975267274357,1014.73124569939,923.549770429688,1009.85285607443,932.437562467073
2165,0.008764762,1011.42556590652,927.494015004974,1013.85674423037,923.068181044307,1008.98020912458,931.945665550772
2166,0.0104826784,1010.54922580122,927.012322009947,1012.98336157655,922.585538571478,1008.10694304483,931.453932384309
2167,0.011435136,1009.67304434659,926.530340036977,1012.11071251498,922.102205603213,1007.23327100985,930.962306586438
2168,0.011825198,1008.79716520723,926.04781004428,1011.23872659211,921.618026388497,1006.35890429555,930.471615280388
2169,0.0090308785,1007.92148382997,925.564921559838,1010.36717446704,921.133293594498,1005.4840831509,929.981535280078
2170,0.01125751575,1007.04611752965,925.081461863741,1009.4956459304,920.648484709412,1004.60927724471,929.491484654228
2171,0.011584014,1006.17095685982,924.597629374476,1008.62413278841,920.163626164562,1003.73448128369,929.001453199202
2172,0.00910271633333333,1005.29609849469,924.113250434648,1007.75176574922,919.680090357274,1002.85961712792,928.511777306147
2173,0.011813462,1004.42143696412,923.628515693656,1006.87884272633,919.197415801849,1001.98470856965,928.022332924177
2174,0.011273542,1003.54705614897,923.143275986025,1006.00470750744,918.716666050162,1001.11002386014,927.53274605665
2175,0.00943130533333333,1002.6728576847,922.657708255412,1005.12978485407,918.237166638233,1000.2354845613,927.043066631448
2176,0.0124899243333333,1001.79891811695,922.171674250339,1004.25572044648,917.755892152628,999.360510424424,926.554392540843
2177,0.01110597625,1000.92514633463,921.685338062543,1003.38221225003,917.273467278904,998.485254478115,926.066369986559
2178,0.00954547566666667,1000.05161451262,921.198570553658,1002.50867140338,916.790907173254,997.609538694581,925.579355751565
2179,0.0111267016,999.17823784053,920.711524167716,1001.63510944624,916.308259631395,996.73352559646,925.092993460385
2180,0.009577562,998.305086413335,920.224075703225,1000.76181616931,915.824955327083,995.858141689363,924.60567189113
2181,0.012522416,997.432080281127,919.736367876595,999.888696205456,915.341227375914,994.983163644079,924.117731536286
2182,0.0113247774,996.559282940726,919.248285606525,999.015690046342,914.857122252098,994.10940768485,923.627771694076
2183,0.0131009565,995.686619967757,918.759962364341,998.142757125974,914.372774399794,993.236438195964,923.136512215957
2184,0.010519585,994.814149491862,918.271295246844,997.270216263587,913.887523858196,992.363333096259,922.645694513745
2185,0.0112757144,993.941802607082,917.78240734712,996.397927118702,913.401693752593,991.490140928778,922.155160450006
2186,0.0104011316666667,993.06962918938,917.293210316256,995.52729998695,912.912684166484,990.617058946457,921.664646784856
2187,0.0120822425,992.197566883997,916.80381527504,994.657737438363,912.421638001147,989.744047541956,921.174146185785
2188,0.014268339,991.325658025991,916.314147586226,993.785864601821,911.934507888531,988.8710053509,920.683897897542
2189,0.010391376,990.453847226684,915.824305665251,992.912515403599,911.449880282218,987.997943486067,920.193810845494
2190,0.012014871,989.582171767903,915.334222312306,992.039130652769,910.965118402314,987.12540418605,919.702984222778
2191,0.0130729146666667,988.710582594524,914.843985036106,991.165723235623,910.480270917228,986.253198043557,919.211686091986
2192,0.0106297295,987.839108669965,914.353542635346,990.292170182593,909.995429903832,985.381391199554,918.71992569578
2193,0.012142968,986.967708049192,913.862969765516,989.418524498147,909.510593006741,984.509838328569,918.227871276572
2194,0.0092404215,986.096394287026,913.372244056432,988.545168020841,909.024863336761,983.638374807124,917.736038213803
2195,0.01211536125,985.225135641493,912.881421362312,987.671995061608,908.538567152549,982.766967982951,917.244345614052
2196,0.0125220796666667,984.353917155113,912.390526241116,986.797651745039,908.053763823143,981.89587623556,916.752677098653
2197,0.012723239,983.482724092249,911.899585268585,985.922567511528,907.569905573826,981.02498395351,916.261023830312
2198,0.0097901165,982.611502521488,911.40869487458,985.047658774048,907.08488148521,980.154503225289,915.769502645161
2199,0.0127980913333333,981.740262945646,910.917836425073,984.172860876739,906.599121073234,979.284282427143,915.278064881403
2200,0.00999197825,980.868896001888,910.427204862784,983.297086401547,906.113910401084,978.414309418011,914.787391677
2201,0.012749658,979.997448803843,909.936716261709,982.420696586456,905.629046118972,977.544492540273,914.297200220019
2202,0.010188228,979.125739693941,909.446692757689,981.543574726238,905.143929144491,976.675109629508,913.807824273353
2203,0.0137088655,978.253865941164,908.956961622702,980.665992688248,904.658653322685,975.8059995188,913.318960972294
2204,0.0118238452,977.381560328961,908.468000765098,979.787688961167,904.172737923884,974.937806366133,912.83043402023
2205,0.00987294,976.508983880132,907.979522979796,978.90893263348,903.686421420314,974.070188275178,912.342118006312
2206,0.01274485425,975.635771782694,907.492184580802,978.030060035291,903.198051686694,973.203119611209,911.855116223346
2207,0.0107272955,974.762161982365,907.005559055593,977.151114690755,902.708397319523,972.336394704307,911.368936708287
2208,0.01299473775,973.887689090606,906.520487507854,976.26963805737,902.220851937055,971.47009388751,910.884462956079
2209,0.0129107063333333,973.012677462362,906.036385943517,975.386581408689,901.734622970172,970.60405778521,910.401053930799
2210,0.0111313785,972.136573537911,905.55426771047,974.502571181524,901.247699050758,969.73917308751,909.917960392651
2211,0.00992898533333333,971.259789415141,905.073384544067,973.617967138798,900.760342368197,968.875005396305,909.435063315699
2212,0.0137766415,970.381705319436,904.594884455717,972.733778800614,900.270046804768,968.011751121809,908.952501513223
2213,0.015817307,969.502813608649,904.117864867252,971.849848721082,899.777925446005,967.149064312291,908.470148001794
2214,0.0113675856666667,968.622469107065,903.6435385005,970.965166512098,899.285690098335,966.287252279324,907.987313809865
2215,0.01341474225,967.741224180353,903.170881365488,970.080018140841,898.793384101485,965.425982424068,907.504181696994
2216,0.012284902,966.858474850889,902.701046299087,969.19358765768,898.303303134835,964.563849315901,907.022364255323
2217,0.011718952,965.974795304296,902.23295620195,968.306364406454,897.814597970777,963.701182432691,906.541359714099
2218,0.0128076143333333,965.089713893168,901.767527853338,967.424984776786,897.316601906091,962.840576765688,906.0539800795
2219,0.0118470303333333,964.203767714184,901.303741456933,966.547209900618,896.812874565647,961.981242600658,905.562667842503
2220,0.01054967,963.316732000862,900.842045964827,965.646061355389,896.35906000337,961.104264664939,905.100281107544
2221,0.01364406625,962.429025774678,900.381637240997,964.730528366119,895.935962379998,960.216428535262,904.655695483074
2222,0.0143368846666667,961.540778836659,899.922272061979,963.779449904405,895.58966158361,959.328781049663,904.203377684249
2223,0.011721196,960.652199923142,899.463547577848,962.80654794054,895.290510975516,958.441249384003,903.746312638813
2224,0.01415009,959.76377826203,899.004519444595,961.846081149228,894.974778629686,957.579635345602,903.231255093206
2225,0.014741815,958.875452919259,898.545305323855,960.893230999358,894.648889838477,956.733896058681,902.680676683028
2226,0.0120003455,957.987918546655,898.084567078116,959.992083993551,894.228496460635,955.868320210893,902.16293703201
2227,0.010697333,957.10086750294,897.62289750314,959.122530623277,893.750355270347,954.990623067861,901.665263777475
2228,0.01356512775,956.215031720986,897.158904529845,958.254737764111,893.272127023735,954.108745294507,901.172736163758
2229,0.014056503,955.329936779497,896.693495180637,957.388018136991,892.793845706378,953.224318950791,900.683345404218
2230,0.011743431,954.446262482669,896.225400974741,956.521752265582,892.315883240416,952.340204248169,900.192654023513
2231,0.0139448733333333,953.563452178594,895.755673920893,955.655762354556,891.838114690148,951.456279076156,899.701171644684
2232,0.0109673675,952.682089592907,895.283242005781,954.789599267576,891.360231010197,950.572796715562,899.209677398091
2233,0.0140152203333333,951.801605378053,894.809168976442,953.92333110995,890.882277477881,949.689583020917,898.718175950997
2234,0.0110429505,950.92246494545,894.332612690716,953.05664662207,890.403556604333,948.808280689582,898.224928435211
2235,0.014204579,950.044137892202,893.854553312149,952.189710133219,889.924371266013,947.92813528933,897.730624039692
2236,0.013837451,949.16696556767,893.374382180175,951.321807797469,889.444776245091,947.048910451595,897.236938865348
2237,0.0116744785,948.290490531135,892.892935856651,950.453322230837,888.964933835533,946.170241499571,896.743627610425
2238,0.0133282285,947.414935570842,892.40982111701,949.583831746482,888.484505177694,945.292698625308,896.250706322657
2239,0.014638799,946.53993488315,891.925701289638,948.713735879295,888.003723351993,944.415834123143,895.758019959018
2240,0.0128786933333333,945.665607130447,891.440367036882,947.842296674849,887.523008375774,943.538996713772,895.267594795535
2241,0.0145605483333333,944.791683805839,890.954302924995,946.970050136351,887.042333575514,942.662175586936,894.778528593749
2242,0.009895547,943.918201975134,890.467446187722,946.096838410513,886.561291776567,941.785974900205,894.290385303317
2243,0.01469183425,943.044984847556,889.980114222104,945.223047994676,886.080029939022,940.910146206008,893.802795355795
2244,0.0129671635,942.172007754018,889.492352886598,944.348539296816,885.598311711551,940.03506073908,893.315569764594
2245,0.0149914206666667,941.299174233466,889.004334729532,943.473600968667,885.116320500865,939.160419823089,892.828562108001
2246,0.0130726245,940.426417414611,888.516180156728,942.598070592961,884.634044373961,938.286495952922,892.341590845245
2247,0.0152650436666667,939.553706364584,888.027944183009,941.722186935344,884.151598234118,937.41299995264,891.854641299128
2248,0.0135806405,938.680947387514,887.53979270378,940.845871541719,883.668955860996,936.540116655605,891.367553006998
2249,0.0153196863333333,937.8081598798,887.051691523551,939.969299138564,883.186196671529,935.667598096677,890.880382120302
2250,0.013784551,936.935239325741,886.563828822618,939.092456875237,882.703292785623,934.795335257624,890.393383813646
2251,0.0162280615,936.062239758862,886.076107748438,938.215454348857,882.220302968202,933.923224284064,889.906487997862
2252,0.0140899973333333,935.189055166357,885.588718796749,937.338351500215,881.737152506445,933.051212641763,889.419762717191
2253,0.0165992245,934.315760953919,885.101526613726,936.461189214834,881.253906869649,932.179259849072,888.933138471434
2255,0.016422003,932.56862611231,884.128119233759,934.707407045061,880.28613592508,930.434562277994,887.961630815739
2256,0.0156442025,931.694782424422,883.641912390487,933.830591792222,879.802129272119,929.562101351154,887.476073105906
2257,0.0166357346,930.820812586837,883.155932802182,932.953784775514,879.318137226185,928.689627563839,886.990513960854
2258,0.012110906,929.946639596355,882.670318655787,932.07703079077,878.834210911383,927.817137681927,886.504825848692
2259,0.016458877,929.072347105897,882.184919472114,931.200308000848,878.350323261393,926.944638332742,886.01906187462
2260,0.0173885136666667,928.197872164139,881.699848556071,930.323870031923,877.866152496127,926.0715214333,885.534181511021
2261,0.023726188,927.323290155758,881.214970275031,929.447599202517,877.3818155923,925.198042141151,885.04981967039
2262,0.01580081525,926.448553255529,880.730371808797,928.571490249788,876.8974562043,924.324305666612,884.565653871718
2263,0.020431915,925.573725678635,880.245937151527,927.695476062777,876.413083653633,923.450418632558,884.081602839775
2264,0.0155962636666667,924.698772397328,879.761729980686,926.819551072336,875.928825036524,922.576532170794,883.597276204708
2265,0.0192684786666667,923.823745702393,879.27765566599,925.943678174288,875.444632958652,921.702646043257,883.112788612485
2266,0.0152758885,922.948622028914,878.793756589232,925.067993244357,874.960369759364,920.828160515199,882.629115507736
2267,0.020398629,922.073441853645,878.309959609875,924.192417828701,874.476065123207,919.95332576348,882.145916940941
2268,0.0152139153333333,921.19819272525,877.826287568523,923.31702385267,873.99168129158,919.077930297307,881.663484322456
2270,0.0165659482,919.447569676399,876.859168814234,921.566520054243,873.022903158199,917.326477230502,880.6993126276
2272,0.016078915,917.696827372494,875.892265331501,919.816261050945,872.054320384493,915.574949116717,879.73463701065
2273,0.019143289,916.821431574764,875.408859202894,918.941224967436,871.570049651229,914.699128189517,879.252214193653
2274,0.0183774896666667,915.94602883957,874.92546497213,918.066271329831,871.085766994688,913.823388856694,878.769504739927
2275,0.014631511,915.07062210109,874.442077607055,917.191365267902,870.601477457784,912.947696608172,878.286629881547
2276,0.0185680276666667,914.195220758658,873.958680402129,916.316497036381,870.117211583296,912.071944607401,877.803770848752
2277,0.01469198,913.31982252255,873.475277532729,915.441650582566,869.632959330472,911.196158209254,877.320920926221
2278,0.0178939106666667,912.444437907676,872.991850672198,914.566824241875,869.148729136317,910.320378321774,876.838002072893
2279,0.015945726,911.56906111524,872.50841003398,913.692009451801,868.664511610069,909.444602173257,876.355043633816
2280,0.0180556316666667,910.693702486846,872.024935854959,912.817158067916,868.180391586482,908.569114973245,875.87152956185
2281,0.0162343215,909.818354264692,871.541442460302,911.942285719318,867.696327422489,907.693793312781,875.38769716598
2282,0.0176377655,908.943026410621,871.057912148495,911.067414060559,867.212273650742,906.818484995358,874.903829055544
2283,0.0163282185,908.067710197397,870.574360737651,910.192542796061,866.728225818412,905.943184303804,874.419940533377
2284,0.018553486,907.192415285982,870.090771575738,909.317673468524,866.244175396703,905.06789569687,873.936030995188
2285,0.0181994316666667,906.317132519732,869.607160890162,908.442805245339,865.760123498666,904.192613979947,873.452109474776
2286,0.010645162,905.441870515824,869.123511793333,907.567931912154,865.276083007162,903.31714996497,872.968514124565
2287,0.02006713575,904.566620321019,868.63984084914,906.693055672528,864.79204900341,902.4415822634,872.485104291842
2289,0.01788000725,902.816175638885,867.67239901499,904.943307849341,863.823981089705,900.690334087848,871.518481866099
2290,0.016418871,901.940981769404,867.188627287393,904.068434983743,863.33995847315,899.814693264491,871.035189063186
2291,0.025832703,901.065800531429,866.704833050698,903.19356241899,862.855942269715,898.939050021866,870.551894344083
2292,0.0155174376666667,900.190642987132,866.220995187548,902.318731775765,862.371869881543,898.063458624182,870.068484624927
2293,0.0240844795,899.31549882191,865.737132689911,901.443924804308,861.887765767618,897.187896501706,869.58500996886
2294,0.014692869,898.440380890519,865.253222523485,900.569154407189,861.403621542335,896.312368686206,869.10144676478
2295,0.0166938245,897.565277736739,864.769285505057,899.694404612526,860.919454722179,895.436860195951,868.617833681284
2296,0.02131941375,896.690204041712,864.285295332792,898.819651540011,860.43532021062,894.561319343872,868.134252892427
2297,0.0168231625,895.815146900769,863.8012752912,897.944896625535,859.951203854591,893.685760306355,867.650690251255
2298,0.019238675,894.940122088543,863.31719739735,897.070207655642,859.46699808342,892.810261535656,867.166989969745
2299,0.023092061,894.06511539918,862.833087072625,896.195555653028,858.982742187821,891.934796549388,866.68321252968
2300,0.0173433753333333,893.190143712913,862.348913402601,895.320977144446,858.498376812808,891.059406802002,866.199275578325
2301,0.022523475,892.315191601274,861.864704308264,894.446439735611,858.013950214099,890.184059130127,865.715249424169
2302,0.0177375775,891.4402764093,861.380427474366,893.571886690853,857.52956551158,889.308679803272,865.231264693188
2303,0.0220394993333333,890.565381813708,860.896112850586,892.697324923281,857.045204181695,888.433282817046,864.747303070963
2304,0.019550403,889.690526700214,860.411728656097,891.82282675253,856.560741481798,887.557939132988,864.263235063646
2305,0.020727469,888.815693559184,859.927305744316,890.948363974502,856.076222367751,886.6826251125,863.779107851203
2306,0.0236645375,887.940898728597,859.442812246734,890.074021678689,855.591478581424,885.807432080164,863.294766489828
2307,0.0262697005,887.066125166773,858.958279562115,889.199746270848,855.10661006405,884.93230621668,862.810306239638
2308,0.0184821,886.191389586471,858.473678639508,888.325439688319,854.621780736778,884.057163347944,862.325894453474
2310,0.01974673575,884.44199653689,857.504336613834,886.576812361829,853.652105857804,882.306904542053,861.357065701211
2311,0.024203923,883.567337944472,857.019597614023,885.702520136357,853.167205656122,881.431823308009,860.872589375728
2312,0.0193776815,882.692711958399,856.534799774752,884.828288947352,852.682160274001,880.556849579527,860.387954145703
2313,0.0218993996666667,881.818103942763,856.049969507108,883.954091397563,852.197034878135,879.681935100918,859.903231338124
2314,0.012728294,880.943524003248,855.565087927931,883.079869822802,851.711908263252,878.807030554929,859.418533859688
2315,0.026821363,880.068959499751,855.0801781381,882.20563503931,851.226780978164,877.932131469812,858.933850307005
2316,0.017279659,879.194418534226,854.595226192814,881.331384166871,850.741636108648,877.057266256144,858.449152848439
2317,0.0189423713333333,878.319890478162,854.110251127258,880.457124470408,850.256481594908,876.182419619362,857.964447763155
2318,0.024818196,877.445380565875,853.625243577754,879.582852991203,849.771292791825,875.307666834935,857.479629449478
2319,0.021299177,876.570880580379,853.140218255689,878.708575065443,849.286085228417,874.432965398847,856.994749186481
2320,0.022517375,875.696392242711,852.655171579274,877.834272714289,848.800862573937,873.558283908931,856.509891388143
2321,0.013889738,874.821910262238,852.170113247999,876.959957032149,848.315631682993,872.683613305313,856.025045850653
2322,0.028285865,873.947434393883,851.685044711251,876.085611506443,847.830396564732,871.808974404155,855.540202820544
2323,0.0194337173333333,873.072961853281,851.199970618116,875.211249732357,847.345159144902,870.934352763455,855.055361155582
2324,0.0239813743333333,872.198488056929,850.714897664198,874.336814715429,846.859990786905,870.059803902196,854.570449025113
2325,0.022150253,871.32401357855,850.229825329017,873.462339918545,846.374859938057,869.185294569208,854.085498623124
2326,0.015287611,870.449531963645,849.744766293723,872.587844309775,845.889705128591,868.310810033336,853.600565879049
2327,0.02561032625,869.575046482196,849.259714464263,871.713337425196,845.404537337345,867.436338932456,853.11564270197
2328,0.015813202,868.700547040083,848.774687958795,870.838786352557,844.91938738954,866.561895756174,852.630731322043
2329,0.02374486,867.826040052634,848.289675140219,869.964211397542,844.434247085603,865.687467672334,852.145826318136
2330,0.016282476,866.951512877785,847.804698873141,869.08949253349,843.949313274838,864.813072217118,851.660915807927
2331,0.0285523763333333,866.076974818936,847.319742312739,868.214696081135,843.464490794502,863.938694353567,851.176002329006
2332,0.021119717,865.202410457726,846.834832426908,867.339874751221,842.979656290428,863.06434161215,850.691098949319
2333,0.030568307,864.327831950323,846.349947644053,866.465040041413,842.494815319629,862.190002382166,850.206201001302
2334,0.02373401975,863.453222520104,845.865119498776,865.590175155698,842.009988244505,861.315674567641,849.721324714075
2335,0.025719099,862.578596499444,845.380321740201,864.715294080267,841.525168624569,860.441352877639,849.236460048106
2336,0.0300194765,861.703934601895,844.895588644446,863.840292295984,841.040522365693,859.567002768837,848.751690975085
2337,0.0196571185,860.829253503209,844.410890155917,862.965225908913,840.555968888809,858.692637450432,848.266973062941
2338,0.029832609,859.954532013824,843.926264220944,862.090146264292,840.071403497585,857.818291367822,847.782255595032
2339,0.026398573,859.079788960512,843.441677021115,861.215059541683,839.58683174549,856.943955554886,847.297538364291
2340,0.024857512,858.205002177634,842.957168795578,860.339944037241,839.102279382512,856.069610368343,846.812870608379
2341,0.02131981,857.330192105624,842.472702629518,859.464813204406,838.61773734563,855.195260189683,846.328229201364
2342,0.0231490706666667,856.455334959593,841.988321869243,858.589575881308,838.133361348828,854.320786436819,845.843838012126
2343,0.030078163,855.580452804913,841.503986481837,857.714281983952,837.649073562852,853.446247033646,845.359579754146
2344,0.02531954375,854.705521002683,841.019740179177,856.83898851675,837.164763629078,852.571721563354,844.875316455744
2345,0.031234581,853.830562889369,840.53554108763,855.963695277511,836.680441957916,851.697203476896,844.391050486133
2346,0.0273509566666667,852.955553736478,840.051434587113,855.088372225846,836.196165586576,850.822690041561,843.90678523279
2348,0.023375605,851.205429687394,839.083413621292,853.337603665865,835.227825692909,849.073511519682,842.938538968933
2349,0.0262370345,850.330314467805,838.599499851306,852.462125962993,834.743825210767,848.1987614078,842.454707075702
2350,0.031979728,849.455147507104,838.115678671572,851.586668000699,834.259796975607,847.324018539559,841.970852043289
2351,0.025270512,848.579953327928,837.631906199053,850.711220422962,833.775754140938,846.449279481843,841.486984838482
2352,0.027268773,847.704709618712,837.148223274223,849.835744337697,833.291789650993,845.574416346457,841.00331510187
2353,0.02528518,846.829439918465,836.664587339797,848.960253293027,832.807866272664,844.699488100961,840.519748987253
2354,0.0298564516666667,845.954124585548,836.181034463397,848.084712877243,832.324074554566,843.824327471591,840.036562163464
2355,0.019088801,845.078785365906,835.697525064275,847.209146617821,831.840351754892,842.949045199335,839.553573881985
2356,0.028833193,844.203405691009,835.214089752609,846.333617486935,831.356613419295,842.073788036863,839.070490178381
2357,0.02669302175,843.328004891886,834.730693126649,845.458107743185,830.872866971419,841.198543985781,838.587356648904
2359,0.0263594475,841.577115524015,833.764056982057,843.707067133144,829.905584128089,839.447714369713,837.621532677832
2360,0.0289602306666667,840.701634454684,833.280804181113,842.83154730124,829.422031132745,838.572155959094,837.138790333491
2361,0.0264491465,839.826139191506,832.797576860691,841.956028849003,828.938512806812,837.696541267134,836.65611234731
2362,0.0250795263333333,838.950625111045,832.314383957904,841.080551189426,828.455001980451,836.820908810527,836.173385826606
2363,0.0328241365,838.075101277657,831.831208893649,840.205094672532,827.97149504109,835.945267146569,835.690634150642
2364,0.027868067,837.199567265011,831.348052791942,839.329653083317,827.488042761497,835.069562327734,835.207916258115
2365,0.019870054,836.324027989553,830.864906494125,838.454219211912,827.004618741733,834.193824856988,834.725215832076
2366,0.0267821375,835.448486404333,830.381763495968,837.578812639954,826.521222651998,833.318041598222,834.242519209847
2367,0.0294807416666667,834.572943627898,829.898622199547,836.703420147147,826.037840966624,832.44223472519,833.75982454936
2368,0.0276364295,833.697407085016,829.415470494841,835.828060187527,825.554470553318,831.566406500823,833.277100108431
2369,0.035269875,832.821873748983,828.9323134356,834.952716964585,825.071105938921,830.690567292275,832.794360346973
2370,0.0218674035,831.946353675036,828.449131757909,834.077425953491,824.58771253301,829.814796290461,832.311429978636
2371,0.033874393,831.070840406835,827.965937446696,833.202161736105,824.104304352073,828.939060290495,831.828401796009
2372,0.0281979255,830.195346325195,827.482708070387,832.326913821113,823.62091770843,828.063278735546,831.345404449163
2373,0.0288117215,829.319862065086,826.999460744383,831.451674251257,823.137542089649,827.187473861166,830.862422887041
2374,0.033546042,828.444402263799,826.51617020667,830.576471139098,822.65413783408,826.311762723066,830.379236290586
2375,0.0252127176666667,827.568954951723,826.03285760411,829.701286643039,822.170718955938,825.436099448766,829.895944999103
2376,0.0289771023333333,826.693534852475,825.549494805972,828.826144900878,821.68724598399,824.560581290537,829.412365787687
2378,0.02779167475,824.942751228433,824.582666007858,827.075891986641,820.720274718328,822.809661403839,828.444965090234
2379,0.0266494745,824.067388502232,824.099199120597,826.200752441114,820.236819110007,821.934169806171,827.961316184462
2380,0.0290124985,823.192054984869,823.615679458277,825.325713861451,819.753174812175,821.058745790907,827.477551127352
2381,0.0275170895,822.316736270948,823.132133048829,824.450726452681,819.269434883893,820.183356027339,826.99372720314
2382,0.035689829,821.441445420199,822.648536638188,823.575754734689,818.785651904985,819.307991569631,826.509873105825
2383,0.020771723,820.56616865562,822.164914949548,822.700790949139,818.30184716192,818.432639905247,826.026003754561
2384,0.0281524285,819.690917533181,821.681246220962,821.825842555095,817.817989725151,817.557278016521,825.542176553273
2385,0.0307902806666667,818.815679341725,821.197553770769,820.950901922781,817.334105715658,816.681910971797,825.058370607648
2386,0.0296731405,817.940464443144,820.713819060647,820.076110672553,816.849927116977,815.806459343633,824.574741835271
2387,0.0278165315,817.065261261456,820.230063092732,819.201394565225,816.365600332617,814.930965167897,824.091202185438
2388,0.0312685446666667,816.190078353296,819.746270985191,818.326632737675,815.881326510337,814.055521989381,823.607601133798
2389,0.0263196516666667,815.314905617689,819.262460744039,817.451847969302,815.397079262593,813.180104399501,823.12396927286
2391,0.026759612,813.564602756592,818.294762347416,815.702617588994,814.427894650629,811.428847931563,822.157542540105
2392,0.037058014,812.6894696014,817.810879664724,814.828145495456,813.943008233294,810.553048611983,821.674673018705
2393,0.02859924,811.814343441201,817.326984157878,813.95372789723,813.458009461953,809.677184927259,821.191933342391
2394,0.0311563988,810.939228924795,816.843069114202,813.079280961455,812.97303793085,808.801350425174,820.709169709014
2396,0.0274112223333333,809.189018882266,815.875204369663,811.330616602539,812.002624921973,807.049320012159,819.744350178837
2397,0.032366837,808.313921230021,815.391256848304,810.45654231585,811.516922953612,806.172915598754,819.262669635994
2398,0.03049888,807.438829597494,814.907299294082,809.582489135137,811.031162353703,805.296482354322,818.781063352542
2399,0.038148623,806.563740947761,814.423336768537,808.708446412513,810.545372701642,804.420034824007,818.299493864899
2400,0.0311831695,805.688655603296,813.939368380239,807.834405705307,810.059555055275,803.543562880861,817.81799306783
2401,0.0285504633333333,804.813571892483,813.455397094236,806.960365994233,809.573723572533,802.667078871507,817.336526221544
2402,0.031910093,803.938488558501,812.97142464115,806.086355013684,809.087818175152,801.790507220515,816.855238830218
2404,0.0300050003333333,802.188321256308,812.003480931059,804.33836536615,808.115909338454,800.037285628614,815.892845328169
2405,0.032063642,801.313236607691,811.519511403561,803.46437449405,807.62992996713,799.160682893013,815.411652874412
2406,0.0299130165,800.438148897259,811.035547407167,802.590222498753,807.144226462999,798.284247025997,814.930174188266
2407,0.033451578,799.563059684913,810.551586123949,801.715991467588,806.658658280185,797.407893013138,814.448555096357
2408,0.028948653,798.687966148814,810.06763240214,800.841690241568,806.173207441009,796.531610478807,813.966815867028
2409,0.019118249,797.812870497127,809.583682380084,799.967354669613,805.687814017394,795.655362918506,813.485017855156
2410,0.03205645375,796.937769131702,809.099742441096,799.093008122168,805.202430840079,794.779130867277,813.003200950649
2411,0.03902401,796.062664977643,808.615807423226,798.218656218053,804.717052663547,793.902906385369,812.521374825449
2412,0.0306258545,795.187554432338,808.131883842322,797.343890261128,804.232413774275,793.027215862282,812.038592386059
2413,0.0317062405,794.312440775628,807.647965829196,796.468922733758,803.748134787067,792.151785282647,811.555344390896
2415,0.0281800988,792.562197458511,806.680161169471,794.719115371941,802.779340535256,790.400774574799,810.589129118896
2416,0.040786996,791.687066529173,806.196275218041,793.843955912192,802.295404836578,789.525572183355,810.105473967835
2417,0.030963118,790.811931866602,805.71239571566,792.96866652129,801.81170381483,788.650523611095,809.621540339513
2418,0.020239928,789.936790122451,805.228528690348,792.0928993375,801.328869773005,787.776085679679,809.136498785943
2419,0.0337189676666667,789.06164495695,804.744667693129,791.216901315814,800.846454598486,786.901942769494,808.650921956235
2420,0.041891128,788.186494011862,804.260817996614,790.34100715867,800.363864917554,786.027671844284,808.16556496764
2421,0.03060112975,787.311340281548,803.77697374599,789.465163054617,799.881191140692,785.153339227686,807.680313922103
2423,0.0313756215,785.561020356801,802.809305787204,787.712787560392,798.917131154073,783.405576709694,806.708130467188
2424,0.03134147225,784.685856820451,802.325478530846,786.836389285938,798.435508519521,782.532008946662,806.221445583597
2425,0.024575084,783.810692149508,801.841653543675,785.959921997971,797.954021386961,781.658549559438,805.734554408131
2426,0.0230731115,782.935527436329,801.357828720198,785.08350005574,797.472477164708,780.785016900084,805.247770979007
2427,0.0374887425,782.060362702951,800.874003975006,784.207099799765,796.990905639739,779.911449198884,804.761039078762
2428,0.042629816,781.185201059355,800.390173309573,783.330621879402,796.509511443428,779.038071500356,804.273925978229
2429,0.0335733265,780.310040889668,799.90633982003,782.454106911081,796.028201837556,778.164784438104,803.786631035121
2430,0.026688282,779.434888175595,799.422492774824,781.577593938817,795.546931807802,777.291512771145,803.299264967204
2431,0.0305770385,778.559739008977,798.938639279699,780.701081916297,795.065680608759,776.418248429419,802.811865057391
2432,0.042494107,777.684602688492,798.454762885092,779.824613462965,794.584409546582,775.544952474645,802.324464172543
2433,0.027121201,776.809472464725,797.970875622489,778.948165687383,794.103129057446,774.671641516456,801.837062824949
2434,0.0348617626666667,775.934362310847,797.486951874566,778.071904637176,793.621587727606,773.798223492685,801.349778106689
2435,0.020682663,775.059261657765,797.003010855022,777.195731980055,793.139922919559,772.92475478562,800.862548599066
2436,0.043057472,774.184189881587,796.519017517321,776.31957812201,792.658316312802,772.051262703805,800.375269307099
2437,0.034279272,773.309131740365,796.034999476288,775.44343314042,792.176737187247,771.177759585012,799.8879665082
2438,0.0282351803333333,772.43411406002,795.550908333672,774.567452134646,791.694981569046,770.304112056898,799.400805380825
2439,0.019622851,771.559115435404,795.066782762637,773.691548356037,791.213142828669,769.430396516789,798.913710976033
2440,0.0352861763333333,770.684171554341,794.582558673326,772.81604557754,790.730724407155,768.556298583325,798.42716399458
2441,0.0286038736666667,769.809253389632,794.098288304028,771.940731173024,790.248033674388,767.6820210166,797.940874170941
2443,0.0344830046,768.059593713328,793.129426849868,770.190083532537,789.283117154686,765.933363709559,796.968046017096
2444,0.020021686,767.184873350075,792.644799012441,769.315161144745,788.800181690548,765.058900416547,796.481629187506
2445,0.043442044,766.310196315182,792.160093279541,768.440427203973,788.317002579808,764.184378730856,795.995222093827
2446,0.028868572,765.43563521936,791.675178262462,767.566223454835,787.833101032429,763.309715098731,795.508837751704
2447,0.0316930935,764.561128169146,791.19016568646,766.692266857323,787.348862717403,762.434985297529,795.022464015337
2448,0.0318867225,763.68676420911,790.704895186551,765.818281783593,786.864940423792,761.560128285652,794.536055304866
2449,0.037395263,762.812466780127,790.219504762623,764.944283469593,786.381165067154,760.685212126038,794.049630332872
2450,0.021021811,761.938342925006,789.733801700736,764.071024265321,785.89635475236,759.810338849962,793.562832939639
2451,0.044571798,761.064299566909,789.24795364913,763.198107832327,785.411064462921,758.935485461657,793.07586283145
2452,0.0296583046666667,760.19046339334,788.761733369511,762.32572518664,784.925136640792,758.060617648069,792.588599248372
2453,0.022069801,759.316723056656,788.275340909211,761.45358945376,784.438913916586,757.185743161811,792.101199913268
2454,0.037174339,758.443226779222,787.78850987495,760.581462591715,783.953032991206,756.310659798728,791.613817438581
2455,0.032783893,757.569843105177,787.301476492636,759.709339822472,783.467309764032,755.435480064627,791.126442742908
2456,0.0342573555,756.696744405744,786.813933101672,758.838385993021,782.979873876828,754.560627275177,790.638103608703
2457,0.017701022,755.823776847795,786.326155011585,757.967970093943,782.491649846508,753.68592494126,790.149320652856
2458,0.03337400025,754.951137645318,785.837790221152,757.097930464589,782.003170818259,752.811153117604,789.66024918613
2459,0.01801068,754.078649157274,785.34915613656,756.228063542206,781.514574746525,751.936349398312,789.17104529355
2460,0.044933168,753.20653638034,784.859851858428,755.358424184262,781.026018974184,751.061371969504,788.6817046428
2461,0.0298164356666667,752.334595608864,784.370240756931,754.488889008296,780.537481651432,750.186315014207,788.192301382371
2462,0.0325058305,751.463081283425,783.87987084244,753.620958937247,780.046560868102,749.311990518853,787.70112803084
2463,0.022768751,750.591761685257,783.389154432561,752.753761802316,779.554551729534,748.43800048534,787.209146405851
2464,0.0364127056666667,749.720922830179,782.897585811916,751.886612845638,779.062967691465,747.563674913687,786.717255102433
2465,0.0374187646666667,748.850302927226,782.405629055981,751.019485831513,778.571577263371,746.689196522803,786.225404935539
2466,0.0358264285,747.980223609881,781.912718456573,750.153256999487,778.079145837792,745.814990728662,785.732528973451
2467,0.019290257,747.110389861182,781.419374560298,749.28743617936,777.586241524407,744.940908765441,785.239187029411
2468,0.037720428,746.241158835777,780.924969353275,748.423116179688,777.091273564006,744.067633220099,784.743855233958
2469,0.030498683,745.372200896512,780.43008328006,747.559476182378,776.595370591796,743.194723052281,784.247621862531
2470,0.019481124,744.503912951605,779.934023941661,746.6957301421,776.100259780311,742.32123985314,783.751787963911
2471,0.046954574,743.635927783744,779.437434393177,745.831936179962,775.605506954053,741.447497695503,783.256134590984
2472,0.0199233165,742.768683091249,778.939553930839,744.970041558657,775.108062694613,740.574967776247,782.757745367744
2473,0.0371030816666667,741.901772156554,778.441091609083,744.109003035806,774.609405313364,739.702984254659,782.258123002362
2474,0.047203127,741.035673808159,777.941219676932,743.248768404386,774.109981935052,738.831300850896,781.757358894045
2475,0.028623976,740.169940768641,777.440714035858,742.388895172948,773.610214192669,737.959752369055,781.25608150015
2476,0.0346669845,739.305093441169,776.938680412014,741.52951403283,773.110201013172,737.088138368349,780.754301689225
2477,0.034741994,738.440643259569,776.435961653481,740.670353542343,772.610077781727,736.216494989533,780.252296598708
2478,0.032376832,737.577150649225,775.931602918731,739.813517154111,772.106552563429,735.346834725679,779.746312188465
2479,0.040074705,736.7140862858,775.426510750562,738.957720155504,771.601505901818,734.478061354436,779.238548138955
2480,0.0477144553333333,735.852046074509,774.919673521317,738.101817601974,771.097166405349,733.608709681172,778.731234201706
2481,0.033185005,734.990462692745,774.412057896557,737.245867965005,770.593142344357,732.739100052639,778.224121039874
2482,0.0442072686666667,734.129965855661,773.90260424942,736.392024804892,770.086006684297,731.871410069065,777.713292701366
2483,0.026446942,733.26995241191,773.392332883708,735.539118796181,769.577486703578,731.004574117168,777.200811516294
2484,0.044513097,732.411081074577,772.880144939193,734.687479783634,769.067228136129,730.13889957432,776.686000717607
2485,0.048903709,731.552716520048,772.367106558003,733.836402970773,768.556198111795,729.273740379364,776.170156207783
2486,0.0455495776666667,730.695539466337,771.852087988221,732.985674457915,768.04488597976,728.408726368707,775.653754744516
2487,0.026684325,729.838887960566,771.336193053534,732.135100090929,767.53344899634,727.54377661174,775.137106792378
2488,0.061082728,728.983462336223,770.81827036593,731.287053716996,767.018048297762,726.681952203702,774.615072859679
2489,0.0363792485,728.128577823444,770.299452615778,730.440123214668,766.500897991053,725.821507343812,774.090661522195
2490,0.051841886,727.274948602322,769.778575104146,729.592849844862,765.984454264767,724.960444826192,773.567119499187
2491,0.0478594125,726.421872020494,769.256790787214,728.74542552843,765.468321608903,724.099110386164,773.043960189898
2492,0.037847776,725.570070258976,768.73293009715,727.900290597564,764.948514791895,723.241088837596,772.515343649731
2493,0.054059929,724.718828262459,768.208157685647,727.056160920461,764.427094675507,722.384521957328,771.984330876288
2494,0.0700491515,723.868873536811,767.68130532824,726.212253470261,763.905313178928,721.528278903782,771.452802895043
2495,0.046784693,723.019482556727,767.153542082294,725.368443341793,763.383373420024,720.672177666449,770.921049284429
2496,0.1214682985,722.171384405629,766.623705923961,724.525924869332,762.859300804824,719.818414166035,770.385602658366
2497,0.141982123,721.323850943793,766.092964347061,723.683970573794,762.334296588415,718.965671755766,769.848542975825
2498,0.0880126845,720.47761024855,765.560167194051,722.843032154449,761.807567182817,718.114766154866,769.308681797635
2499,0.151627051333333,719.63193272736,765.026474560652,722.002536286077,761.280086224857,717.264660731959,768.767600190585
2500,0.145747781,718.787542489711,764.490749438329,721.162517347974,760.751705269181,716.415823178599,768.224665842423
2501,0.147432275,717.943711560882,763.954141224637,720.322705630189,760.222933275597,715.567536498919,767.6809265011
2502,0.118101875,717.101159470956,763.415529438508,719.484288511681,759.691804536887,714.722374255332,767.13247945557
2503,0.1443847195,716.259161553537,762.876049423584,718.646475729322,759.159654525402,713.878565955995,766.581992371818
2504,0.149904903,715.418431918038,762.334597249057,717.808760621919,758.627163885061,713.035043403861,766.031262592847
2505,0.181620657,714.578250427493,761.792292717245,716.971087729131,758.09452602667,712.191644350204,765.480427922244
2506,0.1519842405,713.739325411179,761.248048673075,716.135544399053,757.558412689228,711.351452668564,764.924849996633
2507,0.1387815625,712.900942002208,760.702968595733,715.300919023973,757.020801235129,710.512643535163,764.367227475376
2508,0.191825822,712.06380517204,760.155978076915,714.46622944582,756.483124422374,709.673902981429,763.809686667172
2509,0.161475434666667,711.227204260386,759.608166237411,713.63151226603,755.945419511185,708.83519191088,763.252180988345
2510,0.186977863,710.391843863377,759.05846677817,712.799268778387,755.403824947698,707.998917266582,762.691114678169
2511,0.158749168,709.55701536364,758.507957961465,711.96808593933,754.860562612329,707.163687292316,762.128521670902
2512,0.164358221,708.723425678892,757.955576452796,711.136921243666,754.317193667034,706.328599147726,761.565814997119
2513,0.186401173,707.890365755173,757.402394114924,710.305764306757,753.77377913157,705.493571654515,761.003059715522
2514,0.165070916333333,707.0585511851,756.847342694764,709.477443060285,753.226084779222,704.660043916071,760.438095332128
2515,0.171850909666667,706.227267757024,756.29149411301,708.650331232749,752.676565089554,703.827155821431,759.872188769184
2516,0.153661859666667,705.397243596807,755.733769893901,707.823406244608,752.126812319709,702.994395048443,759.306063735888
2517,0.229541257,704.567755084257,755.17524784551,706.996560731287,751.576960405864,702.161688433548,758.73984577309
2518,0.185499728,703.739548380091,754.614827910867,706.172764315892,751.022707939443,701.329557627473,758.172665115131
2519,0.1734857465,702.911885462137,754.053602829069,705.350261430348,750.466588610674,700.497671098857,757.605076049519
2520,0.168787569,702.08553588687,753.49044797347,704.528334950595,749.909789802294,699.665676720573,757.03747035471
2521,0.1729266195,701.259741990373,752.926476625464,703.706652349657,749.352703504292,698.833636710809,756.469857624043
2522,0.137865424,700.435298355135,752.360535281805,702.887587219161,748.791990143163,698.002836866101,755.90022521242
2523,0.206999414,699.611424494328,751.793762652241,702.069626591753,748.229746257615,697.172560338147,755.329740549012
2524,0.1745545565,698.788940975602,751.224977128278,701.25250604251,747.666493452991,696.342386578218,754.758874332862
2525,0.153657876,697.967042576898,750.655344485587,700.435739036874,747.102816048724,695.512256067811,754.187847541735
2526,0.208391577,697.146573440027,750.083656794234,699.621367157677,746.535885176057,694.684059696045,753.613819081096
2527,0.160376489,696.326704196508,749.511106552717,698.808000566939,745.967588749495,693.856675125787,753.038530752223
2528,0.140667242,695.50829948251,748.936467047372,697.995683161114,745.397941195785,693.029872929144,752.462236145028
2529,0.1880458,694.690507818636,748.360952978947,697.183804942708,744.827728062035,692.203314513326,751.885520311055
2530,0.187910497,693.874208947057,747.783327026721,696.3739313744,744.254768039813,691.379228783211,751.305188154643
2531,0.166987734,693.058533281384,747.204819412351,695.564894700672,743.68066125583,690.556175341607,750.723346268103
2532,0.060525335,692.24436619457,746.62419218835,694.757002826725,743.10495205074,689.734343966888,750.139762257435
2533,0.1761704835,691.430827217195,746.042682447132,693.94958759975,742.528575664206,688.913021409949,749.555452898801
2534,0.167312118,690.618800419582,745.459065761362,693.143884142516,741.949722357525,688.094676712266,748.967078332472
2535,0.123772055,689.807401539295,744.874574188214,692.338891480324,741.369840534848,687.277568540471,748.377015729832
2536,0.164103732,688.997502172177,744.288008874526,691.535052661255,740.788182992381,686.462618429128,747.784162118789
2537,0.167085168333333,688.188223788147,743.700584776915,690.731691675312,740.205790083276,685.648562020536,747.190152686608
2538,0.1239928395,687.380418271109,743.111138336449,689.929906197074,739.620979263123,684.836633583358,746.593499922758
2539,0.19319505,686.573221063088,742.520856647858,689.128771419509,739.035169821165,684.025584019974,745.995755436099
2540,0.136585489,685.767461329865,741.928616762942,688.328772270316,738.447519342468,683.216451014405,745.395725214449
2541,0.1258512695,684.962293688093,741.335570302979,687.529240882958,737.859110546398,682.40810743311,744.794753505582
2542,0.228507683,684.158522751502,740.740634508396,686.731308734822,737.2682473062,681.601185254514,744.192183037066
2543,0.145601101,683.355325561085,740.14492260263,685.934033530898,736.676375816056,680.794846967471,743.58895582134
2544,0.1239481005,682.553487286139,739.547384026661,685.137928785309,736.082687142555,679.989925395904,742.9841000683
2545,0.192520866666667,681.752205728584,738.94909710461,684.342303550422,735.488254009522,679.185584221103,742.378577139808
2546,0.136776082,680.952255680021,738.349032706823,683.548373572888,734.891402598752,678.381880803612,741.772385215528
2547,0.068206489,680.152849645737,737.74824208624,682.755136226208,734.293563152879,677.578437954458,741.165919959814
2548,0.207332708,679.354763374453,737.145700665361,681.963129560265,733.694051851388,676.775758645431,740.558499969014
2549,0.149041151,678.557214858417,736.542445857269,681.171624351799,733.093859329759,675.973390451135,739.950690958516
2550,0.130709082,677.760995248641,735.937440511783,680.38197040033,732.491314655179,675.17086110733,739.343014967947
2551,0.207747929,676.965315651873,735.331723819684,679.593068723789,731.887814162095,674.368266278974,738.735393031223
2552,0.1614777,676.170994620254,734.724228094831,678.805436313068,731.282865436589,673.565464909561,738.127813110627
2553,0.187711835,675.377224158295,734.116011402373,678.018318282721,730.677329803026,672.762579837692,737.520250217411
2554,0.1492694394,674.584862051334,733.505962851101,677.233265962044,730.069427940099,671.96067324195,736.911067567149
2555,0.1466057,673.793069141113,732.895173940995,676.449048512694,729.460569748662,671.159162104328,736.3012302805
2556,0.130904917,673.002750134382,732.282481019126,675.66609870677,728.850464079777,670.357986715495,735.690531778932
2557,0.1941201835,672.213025195987,731.669020670419,674.883659834446,728.239855605347,669.556946652838,735.079486157951
2558,0.146513309,671.424848951934,731.053574473936,674.103345506459,727.626935451841,668.757941859642,734.465375708005
2559,0.1303089035,670.637295224444,730.43733004174,673.323885164958,727.013086090761,667.959755167807,733.850033312708
2560,0.187966973,669.851365231232,729.819017740384,672.54559200167,726.398142705042,667.162497390167,733.233069771634
2561,0.17016287725,669.066086138365,729.199876499977,671.767766720789,725.782760761718,666.365611982921,732.615456367857
2562,0.152472794,668.282500215886,728.578596322648,670.991990378493,725.165105644342,665.571950273613,731.99341520425
2563,0.187860042,667.499591175718,727.956461057977,670.217033144712,724.546541775363,664.779577308854,731.369603945721
2564,0.150805642,666.718429703044,727.332135397848,669.443047072365,723.926971217049,663.988609163069,730.743788140563
2565,0.164099845,665.937964953379,726.706936467346,668.669448184215,723.306999310216,663.198201092764,730.117173159542
2566,0.159911662,665.159281980401,726.079522393704,667.897676268131,722.684825506036,662.412204713807,729.484986449847
2567,0.145974625,664.3813074255,725.451227599457,667.126630739393,722.061776247657,661.627962382887,728.850584471909
2568,0.209952958,663.605124193565,724.820724039721,666.35638827685,721.43765322982,660.846337973211,728.213046440859
2569,0.187680826,662.829651224342,724.189344700575,665.58646423147,720.813104464465,660.065751573923,727.574264959223
2570,0.139756520666667,662.055952494785,723.555794567849,664.818136032135,720.186374515336,659.288086442034,726.932154315163
2571,0.174518287333333,661.282955328576,722.921386067877,664.050438856397,719.558782090511,658.511576426999,726.288727265896
2572,0.1157450225,660.511689942193,722.284875256066,663.283701849705,718.929651002892,657.737683214187,725.642522237566
2573,0.1456452535,659.741107449677,721.647535438256,662.517343467098,718.299913173371,656.964821886701,724.995221766943
2574,0.2099492625,658.972189879287,721.008190390824,661.7520833102,717.668359934618,656.193802786259,724.346216652554
2575,0.188113958,658.203927033953,720.36805679355,660.987255026889,717.036092792257,655.42350813544,723.696541192706
2576,0.150210325666667,657.43723943,719.726039143989,660.223822771059,716.401563544423,654.655779800712,723.044411296405
2577,0.126185106666667,656.671169579547,719.083282636302,659.460937987427,715.766147179483,653.889057883647,722.391318857647
2578,0.188117653,655.906567422045,718.438782168248,658.698471029242,715.129567267549,653.12320684713,721.737871896144
2579,0.174239851666667,655.142539258187,717.793599662328,657.93616747659,714.492532309088,652.357696399495,721.084286285885
2580,0.1734101775,654.379856787048,717.146828231531,657.175987249038,713.852271798591,651.594479101845,720.428723088424
2581,0.074817546,653.617699145065,716.499437109408,656.416635132473,713.210753301236,650.832156148022,719.772388618733
2582,0.1716610825,652.856754199835,715.850622425394,655.656793564511,712.569052923135,650.070093214195,719.116510032718
2583,0.188091233,652.096280908023,715.201254076309,654.896761634511,711.927281806266,649.30813140979,718.460808753269
2584,0.131431449,651.336879078207,714.550633212525,654.139504583742,711.281506158421,648.547660332496,717.804126298093
2585,0.102794632,650.577892821041,713.899526553768,653.38332378572,710.634177330382,647.787767442219,717.147063288312
2586,0.192600172,649.819834149556,713.247340837329,652.626510559446,709.986831474522,647.02815894921,716.490421046185
2587,0.075084038,649.062134251284,712.59473776107,651.869452721466,709.339479032612,646.268660455874,715.83394154931
2588,0.17113989225,648.305221085369,711.941223219969,651.113966479528,708.689581761847,645.510221495869,715.17695186317
2589,0.188126415,647.548611369563,711.28735711826,650.359086417044,708.03870292653,644.752191207887,714.519765392208
2590,0.1315329035,646.792651549963,710.632739473396,649.604454781093,707.386866593795,643.99465217253,713.862676913164
2591,0.166695189,646.036941706917,709.977832754421,648.849918700106,706.734661968552,643.237302092944,713.205626125805
2592,0.188134059,645.281755293216,709.32232271806,648.095577839427,706.081618233217,642.48044559372,712.548615031838
2593,0.141875498,644.526769652222,708.666581266195,647.341311859743,705.428252638959,641.723778417979,711.891619163134
2594,0.17092355525,643.772193076828,708.010369759327,646.587907619771,704.773348602846,640.967714867534,711.234473266426
2595,0.188136429,643.017772970829,707.353978454348,645.834832999037,704.117856105943,640.211882206425,710.577269983344
2596,0.074731037,642.26365924128,706.697234644853,645.08136032835,703.462346740088,639.456245764194,709.920311063269
2597,0.17089876575,641.509662376154,706.040356375816,644.327735825242,702.806830939729,638.700684167815,709.263445353172
2598,0.188156411,640.755885077608,705.383226293623,643.574704865412,702.150234296497,637.94556658616,708.606467740244
2599,0.188558862,640.002191297043,704.726000427606,642.821899675538,701.493226525964,637.190617897301,707.949447562101
2600,0.166649679,639.248644280161,704.068606553507,642.068973149581,700.83603650276,636.435845240873,707.292545974535
2601,0.113692544,638.495152932821,703.411148951565,641.316000599131,700.178777348539,635.681139356036,706.635689370054
2602,0.189138532,637.741751305983,702.753588416361,640.562990574037,699.521310112097,634.926548210584,705.978950988206
2603,0.1544849445,636.988383616397,702.095988946109,639.809966373962,698.863764167458,634.172000465909,705.322257324693
2604,0.178625375,636.235062411013,701.438336091657,639.056964383077,698.20601736765,633.417532025471,704.665647371052
2605,0.235983312,635.481758739289,700.780663100893,638.303970769414,697.548194806052,632.663093498283,704.00906899245
2606,0.1373229585,634.728472149099,700.122970484536,637.550898457508,696.890343780639,631.908719904421,703.352534474356
2607,0.189119041,633.975191983933,699.465270486236,636.797796544157,696.232482048886,631.154370734489,702.696016453892
2608,0.168478280333333,633.221910637883,698.807572182016,636.044676074914,695.574575456385,630.400142756885,702.039426389201
2609,0.154022455,632.468628848905,698.149874513215,635.291548645678,694.916652037394,629.645960236425,701.382809301968
2610,0.171641722,631.715336593889,697.492188616836,634.538408111596,694.258714893776,628.891775180902,700.726223474741
2611,0.169461801666667,630.962040424257,696.8345071237,633.785262675906,693.600772616732,628.137589177188,700.069649339704
2612,0.1820969285,630.208730412228,696.176841294329,633.03210652229,692.94284002863,627.383519918083,699.41294374925
2614,0.161124888833333,628.702088671303,694.861535048252,631.525783313384,691.627002732557,625.875599663625,698.099268307772
2616,0.1900943515,627.195418400087,693.546261987815,630.019468521204,690.311204367834,624.367885262531,696.785309541279
2617,0.191954136,626.442075717479,692.888633509469,629.266322869245,689.65330772515,623.614008118049,696.128335822771
2618,0.1713657782,625.688728653546,692.231010142669,628.51305190632,688.995573795961,622.860444639272,695.470983786134
2620,0.2265395965,624.182030829467,690.915768526341,627.006419864619,687.680236090102,621.353558932499,694.155978162382
2621,0.1538956425,623.428681521685,690.258148879269,626.25310607823,687.022575750825,620.600124110254,693.498456478026
2622,0.19674696,622.675332669763,689.600527529055,625.499716960901,686.365005303539,619.846838870835,692.840757472332
2623,0.195393719,621.92198398548,688.942905552523,624.746300141216,685.707467913322,619.093608639316,692.182993258121
2624,0.161807430333333,621.168635667144,688.285283575992,623.992704698282,685.050128397386,618.340743072068,691.524818896025
2625,0.2234624025,620.415287483001,687.62766159946,623.23904375438,684.392861441754,617.588011226847,690.866494133105
2626,0.17103529,619.661936644945,686.970043159801,622.48540516116,683.735545472166,616.835227410053,690.208253333695
2627,0.158670289,618.908584836467,686.312426013426,621.731774740635,683.078211580255,616.082424589461,689.550043236175
2628,0.2284831925,618.155224688776,685.65481778865,620.977992601684,682.421019782969,615.329818033794,688.89163876094
2629,0.162204579,617.401861500447,684.997212816862,620.224155143234,681.763879796155,614.577283040149,688.233163411799
2630,0.161854813333333,616.648482907196,684.339625450699,619.470255853333,681.106769960392,613.824833089605,687.574631220715
2631,0.227635443,615.895098713006,683.68204448561,618.716334082678,680.449671086983,613.072414059134,686.916078362969
2632,0.199131459,615.141689925601,683.024491784365,617.962379936184,679.792563970522,612.319991466724,686.257575042827
2633,0.199708447,614.388272222061,682.36694933002,617.208414052008,679.135453865588,611.567567582952,685.599089682269
2634,0.18362397875,613.63482136718,681.709445320766,616.454340827358,678.478421808069,610.815086392758,684.940715775174
2636,0.2119288564,612.127852767404,680.394514118223,614.946106674506,677.164382514431,609.310147434883,683.624016922739
2637,0.203718275,611.37433153498,679.737090697088,614.191980912084,676.507335669349,608.557733763187,682.965640287209
2638,0.208078414,610.620759164506,679.079725404098,613.437805360177,675.850309582511,607.805093639397,682.307558415309
2639,0.185937575666667,609.867168412686,678.422381005011,612.68361191166,675.19329095713,607.052372118408,681.649582494888
2640,0.21319738,609.113521607006,677.765101647366,611.929387853545,674.536284358226,606.299532985676,680.991765926104
2641,0.179896238,608.359854710776,677.107845601557,611.175152824488,673.879282069792,605.54665169912,680.334006471356
2642,0.18867955925,607.606127109854,676.45065858355,610.420922345255,673.222266905152,604.793732052362,679.676297364702
2643,0.255025655,606.8523778138,675.793496235255,609.666693492075,672.565247138709,604.040798696127,679.018606251855
2644,0.2233857215,606.098568413717,675.136402840662,608.912498777518,671.908193116181,603.287305125778,678.361552858841
2645,0.167248506,605.344737594919,674.479334018461,608.158316228625,671.251126886131,602.533611917122,677.704726724127
2646,0.234439000666667,604.590849487913,673.822331492461,607.404143128051,670.594072071554,601.779928066699,677.047868792035
2647,0.2217736545,603.836941024406,673.165352523818,606.649973384794,669.937021313294,601.026247541583,676.390999561224
2648,0.096467085,603.08298058132,672.508432768897,605.89584229915,669.279964272096,600.272324237733,675.734370060207
2649,0.234814703666667,602.329001721218,671.851533994138,605.141724910382,668.622905004775,599.518314914333,675.077825498463
2650,0.2244978545,601.574979990635,671.194684003031,604.387652101767,667.965842303412,598.764052244199,674.421523265902
2651,0.1758617425,600.820943114347,670.537851246692,603.633595042866,667.308778388835,598.009700069235,673.765306645782
2652,0.230295464333333,600.066874339816,669.881056088336,602.879563152342,666.6517444019,597.255362944034,673.109015967327
2653,0.207310408,599.312794328533,669.224274174573,602.125540127849,665.994720957536,596.501031120393,672.452699200439
2654,0.248251319,598.558693680949,668.567515335953,601.371584921795,665.337679340576,595.74652070833,671.796526605838
2655,0.185991399,597.804585784847,667.910764602499,600.617653537031,664.680631340475,594.991947566919,671.140404651886
2656,0.2290910255,597.050470480547,667.25402275888,599.863749475918,664.023617566398,594.237334486514,670.484263747766
2657,0.2499178575,596.296352581653,666.597284028775,599.109854984444,663.366615779399,593.482707418162,669.828116206676
2658,0.1825315805,595.542239501715,665.940538996957,598.356022035448,662.709603019327,592.728074937291,669.171913637164
2659,0.24948664,594.788128104635,665.283791764479,597.602210578088,662.05258642728,591.973440566282,668.51569185083
2660,0.2563275695,594.034034051826,664.627025485307,596.848465490112,661.395550198018,591.218807874788,667.859413267278
2661,0.22217481575,593.279946038314,663.970252574051,596.094743512041,660.738507131051,590.464175768103,667.203114906862
2662,0.27120778,592.525885588343,663.313447491765,595.341040198326,660.081490612079,589.709514746528,666.546800655464
2663,0.2342107665,591.771834708148,662.656631240031,594.587343364682,659.424483310295,588.954843686003,665.890480886882
2664,0.2476360725,591.017819865941,661.999774120475,593.833707928675,658.767442461636,588.200433906337,665.233825207427
2665,0.248373471,590.26381749928,661.342902853391,593.080093747159,658.110389999797,587.446114576268,664.577053243131
2666,0.248015120666667,589.509857055071,660.68598312414,592.326496408457,657.45334219608,586.691807781624,663.920242209231
2667,0.234087266,588.755911081117,660.029046667336,591.572904883342,656.796296000193,585.937505313799,663.263417689785
2668,0.274451852,588.002011337047,659.372057130268,590.819325268619,656.139250737036,585.183295370708,662.606472329358
2669,0.245150849,587.248127503457,658.71504932509,590.065749752978,655.482205794887,584.429117270938,661.949485380288
2670,0.267165541666667,586.494291332253,658.057986782641,589.31218666053,654.825149019735,583.67514637511,661.292258204734
2671,0.2475777935,585.740471516525,657.400905456952,588.558627831134,654.168088184055,582.921246581869,660.63494859482
2672,0.256231934,584.986700425067,656.743768852566,587.805065814838,653.511031640289,582.167299781448,659.977693525684
2673,0.256931681,584.232946004461,656.086613334755,587.051502708154,652.853976564987,581.413336897672,659.320457117499
2674,0.248003185,583.47923791777,655.42940349847,586.297973020622,652.196872257438,580.659598218333,658.662972153506
2675,0.2776743325,582.725545637624,654.772175131756,585.544454733838,651.539751154596,579.905936025028,658.005402396151
2676,0.269425685333333,581.971898514572,654.114895636762,584.790938033937,650.882616706741,579.152303471447,657.347811536097
2677,0.267639299333333,581.21826675131,653.457598750931,584.037421873799,650.225477719697,578.398680999559,656.690213498145
2678,0.288929552,580.464677846006,652.800253184966,583.283896877509,649.568334679834,577.64513296633,656.032545247294
2679,0.284772331666667,579.711103475544,652.142891109628,582.530368884529,648.911190265499,576.891610178217,655.374853184451
2680,0.271625986,578.957567694133,651.485483937783,581.776833635641,648.254038644729,576.138238921493,654.717001263594
2682,0.323211998,577.450559257998,650.170597204056,580.269751812513,646.939726192499,574.631585195852,653.401217822262
2683,0.268163149666667,576.69708603897,649.513118767572,579.516205527911,646.282566335613,573.878246872234,652.74334996831
2684,0.256943822,575.943646790305,648.855601648459,578.762651696833,645.625403115548,573.125045329586,652.085337897444
2685,0.291716556,575.190218960655,648.198071526319,578.009095329034,644.968238764964,572.371889765363,651.427277348586
2686,0.3027680815,574.43682343841,647.540504073116,577.255526470125,644.311081025927,571.618767228716,650.769186054177
2687,0.2889202535,573.683438744081,646.882924108306,576.501953424786,643.653925502769,570.86565576135,650.111084455313
2688,0.2939828635,572.930084414431,646.225308905473,575.748422855646,642.996713475657,570.112560583001,649.452971150663
2689,0.302906528,572.176740231404,645.567681927546,574.994906480299,642.339482567257,569.359470847771,648.794853934423
2690,0.292399481,571.42342606051,644.910020810817,574.241471675411,641.682155967174,568.606421998546,648.136692642621
2691,0.304671004,570.670121888646,644.252348320192,573.488064047046,641.024797485853,567.853386771159,647.478516666331
2692,0.312325398,569.916847283179,643.594642663158,572.734637113912,640.367456873447,567.100353200141,646.820344450302
2693,0.329697341,569.163582498936,642.936925989064,571.981203768213,639.710122196652,566.347320179328,646.162173483339
2694,0.286693622666667,568.410346361303,642.27917600544,571.227938399947,639.052597060404,565.594184883869,645.50411674125
2695,0.291856647,567.657119711068,641.621414990117,570.4747286637,638.395008846374,564.841015716329,644.846097829007
2696,0.314205795333333,566.903921635951,640.963620511826,569.721501015638,637.737437929724,564.087858547188,644.18806691106
2697,0.330410689,566.150732996321,640.305814984084,568.968267453106,637.079872724658,563.334705339911,643.530032028837
2698,0.3135639725,565.397573988939,639.647976968598,568.215208289585,636.422111724415,562.581435760131,642.87212938292
2699,0.265716404,564.644424736872,638.990128257732,567.462206540447,635.764286265899,561.828127869036,642.214270270883
2700,0.3214937895,563.89130381871,638.332245786556,566.709375103213,635.106262089075,561.074700386427,641.556549160775
2701,0.349444062,563.138192200569,637.674352234255,565.956599567353,634.448172687061,560.321233650369,640.898873346955
2702,0.3043031095,562.385109221138,637.016426274993,565.203832136086,633.790071975098,559.56775459673,640.241214401919
2703,0.299242159,561.632035613601,636.358489710691,564.451067357013,633.131967562003,558.814271512216,639.583560977121
2704,0.3259818705,560.878989818646,635.70052247197,563.698672927789,632.473430690254,558.060462525335,638.926291430376
2705,0.305444226,560.125953097919,635.042545225307,562.94639933019,631.814752723048,557.306547208418,638.269147129016
2706,0.3043218255,559.37294062289,634.38453867186,562.194084593036,631.15610809665,556.552661662461,637.611979346342
2707,0.331857095,558.61993603461,633.726522585372,561.441756473824,630.497474315499,555.798785800534,636.954803925563
2708,0.3060949595,557.866954106042,633.068481195539,560.68959409984,629.838636839101,555.044793969511,636.297776460129
2709,0.281099528,557.113979526134,632.410431599701,559.937485477879,629.179733303295,554.290764529118,635.640796977367
2710,0.331723988333333,556.361024505785,631.752359954063,559.185428211647,628.520754196225,553.53669075402,634.983885663539
2711,0.3112069815,555.608075809573,631.094281179124,558.433387550119,627.861750654909,552.782602644306,634.326996390581
2712,0.3178298175,554.855142335582,630.43618437897,557.681322256042,627.20275503682,552.028582543202,633.670048325887
2713,0.343130469,554.102213768512,629.778081768341,556.9292490216,626.543761972803,551.274584364845,633.013081309529
2714,0.30795113,553.349296556399,629.119966288761,556.17718236172,625.884741808408,550.520627972844,632.356086297778
2715,0.342820495,552.596382993515,628.461846673388,555.425117814754,625.22571293456,549.766685010036,631.699082288938
2716,0.321109131,551.843477384962,627.803717967351,554.672996094602,624.566729726973,549.012810391433,631.042019849917
2717,0.323515355666667,551.090574325009,627.145586348629,553.920856055935,623.907761151034,548.258957670583,630.384938689636
2718,0.312169433,550.337675341013,626.487450809755,553.16851016778,623.249013964032,547.505379324367,629.727559236404
2719,0.3206270485,549.584777659009,625.829314018658,552.416098524753,622.590337495697,546.751888622135,629.070084498919
2720,0.324001580333333,548.83188082941,625.171175460566,551.663707537851,621.93162669168,545.998368485227,628.412652560308
2721,0.3313432485,548.07898427127,624.513036339751,550.911323129158,621.272904953025,545.244838974469,627.755234251547
2722,0.298885465,547.326087333516,623.854897598551,550.158513941246,620.614659168913,544.491862403659,627.097193271966
2723,0.337888519,546.573190275237,623.196758977876,549.405569888672,619.956564497298,543.739061387715,626.438954598417
2725,0.3191132995,545.067393301122,621.880485835839,547.899622122274,618.640449991645,542.233535887728,625.12238476999
2726,0.325331777333333,544.314493952436,621.222350435193,547.146489332134,617.982580076397,541.480978901459,624.463859280571
2727,0.336729497,543.561594393459,620.564215315495,546.39330768339,617.324767664169,540.728485196254,623.805259868794
2728,0.321258366,542.808694834482,619.906079434894,545.640034623005,616.667061551383,539.97610468602,623.146527714959
2729,0.3284822405,542.055795275505,619.247943314917,544.886732804888,616.00938887997,539.223759786465,622.487753801009
2730,0.3450315,541.30289790683,618.589805922592,544.133447628791,615.351708352652,538.471419412818,621.828965991869
2731,0.322696075,540.550001225104,617.931668131217,543.380167672171,614.694025361468,537.719080458641,621.170173824746
2732,0.350198179,539.797106161562,617.273527422024,542.62685623002,614.03637731502,536.966804563669,620.511308463485
2733,0.345422268,539.04421160398,616.615385800511,541.873534943227,613.37874019481,536.214548385538,619.852420216475
2734,0.32612438475,538.291320096702,615.957241128696,541.120257878689,612.72105042815,535.462244300754,619.19358971251
2735,0.32055280375,537.538429540236,615.299095506067,540.366994598718,612.063344251009,534.709925282935,618.534777207693
2736,0.344967782,536.785540415749,614.640948608298,539.613883760906,611.405454080974,533.957459700866,617.876142698684
2738,0.317935884,535.279760478194,613.324656060018,538.10774260909,610.089554802805,532.452448264965,616.558990955762
2739,0.347202137,534.526868421311,612.666511437668,537.354660518284,609.431601450089,531.699951307719,615.900420469515
2741,0.327898095,533.021068426788,611.35024160278,535.849264388632,608.114742461771,530.194132007479,614.584299806079
2742,0.327294876,532.268152836052,610.692124044455,535.096609500648,607.456220599109,529.441186027314,613.926323006691
2743,0.344783694,531.515232771354,610.034011431036,534.343952090513,606.797689906942,528.688245857925,613.268350915512
2744,0.31774125275,530.762290799196,609.375924709198,533.591472291454,606.1389142671,527.935010696651,612.610759666175
2745,0.3478213545,530.009342102984,608.717845934259,532.83904700654,605.480063445502,527.181684993557,611.953285308574
2747,0.317898728,528.50337339756,607.401769048513,531.334325593708,604.162120406839,525.674849478669,610.638638843079
2748,0.3475901785,527.750345606323,606.743780029929,530.581992923116,603.503072564658,524.921306949165,609.981501972204
2749,0.343678817,526.997306008275,606.085804454744,529.829666190488,602.844006326983,524.167730086482,609.324415830313
2750,0.293620676,526.244221827273,605.427880523492,529.077402884861,602.184845230121,523.413957700184,608.66757690469
2751,0.348301157,525.491124089553,604.769972296051,528.325158866021,601.525655288618,522.660125859357,608.01081315222
2752,0.3454508485,524.737977704237,604.112119466827,527.572897127408,600.866477454775,521.906246229502,607.354111644292
2753,0.311451107333333,523.984816572282,603.454283430573,526.820630017365,600.207303291151,521.152352113266,606.697429004674
2755,0.348332897,522.478385549716,602.138735148402,525.316091086212,598.888993574191,519.643956142834,605.384724900304
2756,0.294015959,521.725120910938,601.481017813362,524.563847184504,598.229849703272,518.889732565805,604.728363015484
2757,0.347015619,520.971843623213,600.823315143168,523.811611076784,597.5707083789,518.135513294715,604.071985097013
2758,0.348425845,520.218535274967,600.165647991037,523.059294580238,596.91172954334,517.381027247092,603.415842310589
2759,0.311809371,519.465217599336,599.507991504877,522.306953943161,596.2527995027,516.626461087246,602.759770133641
2761,0.345109254,517.958545075829,598.192719245015,520.802298988837,594.935104883265,515.117099024248,601.447689877118
2762,0.317266136,517.205210921638,597.53508178147,520.050028699138,594.276312415882,514.362343481749,600.791617002844
2763,0.351099461,516.451878118452,596.877443129105,519.29777496365,593.617533100017,513.60757016703,600.135533111627
2764,0.333782315,515.698571236943,596.219773770987,518.5455637247,592.958820961157,512.852693883391,599.479449261431
2765,0.3249273745,514.945272066474,595.562095278688,517.79336512739,592.300128805749,512.097786969113,598.823365423437
2766,0.331072112,514.192022272086,594.904360466797,517.041244779317,591.641461894184,511.34286191068,598.167187797456
2767,0.344539568,513.438787119478,594.246608954125,516.289147634952,590.982802468326,510.587931471852,597.510982359969
2768,0.312542726333333,512.68562444516,593.58877508505,515.537208111443,590.324067950034,509.833113175916,596.854544139932
2769,0.342293024,511.932483195322,592.930916871537,514.785315180437,589.665311234523,509.078328029261,596.1980371097
2770,0.3523061575,511.179432050677,592.27295487327,514.033446211455,589.006613595346,508.323471969302,595.54152305711
2771,0.317167327,510.426407456815,591.61496229334,513.281584303225,588.347933363856,507.568595013723,594.885006935282
2772,0.330374251,509.673488014715,590.956849484742,512.529955098543,587.689041159166,506.81401727797,594.228093935394
2773,0.3521636425,508.920599458808,590.298701361415,511.778394245799,587.030086691655,506.059527431961,593.57106436064
2774,0.287969649,508.167823094167,589.640424411566,511.026884461165,586.371091895902,505.305094380512,592.913950429662
2775,0.324360341,507.415079578726,588.982109741773,510.27538962909,585.712085292184,504.550677958307,592.256811799484
2776,0.349912435,506.662448626849,588.323667956033,509.524025336363,585.052903622336,503.796508955908,591.59941907528
2777,0.346553102,505.909850528279,587.665189069663,508.772699143437,584.393670856901,503.042412166565,590.941952190055
2778,0.310580601666667,505.157353643245,587.006592926107,508.021618603793,583.734087459726,502.288794256087,590.284004989905
2779,0.352442786,504.40488620483,586.347962668266,507.270609533426,583.074402051306,501.535315668504,589.625918049061
2780,0.3174954055,503.652502122596,585.68923781085,506.51951003,582.414703382443,500.781851271835,588.967933023894
2781,0.330116113,502.900142214182,585.030485518961,505.768384300414,581.755000867969,500.02839099062,588.309977554917
2782,0.357852936,502.147839631031,584.371667913689,505.017262546217,581.09515076756,499.275330611806,587.651709045443
2783,0.34681125,501.395553619377,583.712831427727,504.266141941219,580.435258003243,498.522385836142,586.993350042719
2784,0.2950793355,500.643293329115,583.053965178143,503.514960842843,579.775267197681,497.769558229597,586.335023814353
2785,0.343897864,499.891040450562,582.395090352066,502.76376231309,579.115248141192,497.016764385744,585.676707030032
2786,0.352257788,499.138780189751,581.736224462408,502.012387015322,578.455261658924,496.264083424531,585.018431689247
2787,0.31436263,498.386517808546,581.077361139541,501.260960944787,577.795284532894,495.5114348864,584.360168252217
2788,0.335482269666667,497.634215282682,580.418543953469,500.50936474779,577.135344644592,494.758907898235,583.701923535482
2789,0.346714824,496.881901263227,579.759739976561,499.75771984285,576.475415417613,494.006415710352,583.04368417845
2790,0.312323242333333,496.129516913489,579.101015508314,499.006009170577,575.815425962323,493.25397868891,582.385515222419
2791,0.343807623,495.377112492656,578.442313730518,498.254279729398,575.155419318873,492.501557411054,581.727366357665
2792,0.349357913,494.624615400183,577.783717863167,497.502070960613,574.495864311857,491.749028868267,581.06943578424
2794,0.312140435333333,493.119461240397,576.466709381586,495.997407672627,573.176928685964,490.243974490629,579.753678286344
2795,0.331279188333333,492.366800124276,575.808301514996,495.245097145625,572.517396184737,489.49149723974,579.09578344166
2796,0.3229186985,491.614026413591,575.150022069985,494.492445030826,571.858258678319,488.738801011506,578.438133671808
2797,0.346611142,490.861220880847,574.491778920146,493.739696374715,571.199232807377,487.986042894763,577.780553166273
2798,0.331213921333333,490.108309210067,573.833657126665,492.986570259135,570.540695534084,487.232995478339,577.12324685357
2799,0.330734322333333,489.355367639369,573.175569520223,492.23333781026,569.882295902583,486.479866563924,576.466017783141
2800,0.346569121,488.6023366459,572.517584222802,491.480237670054,569.223856370216,485.726731635519,575.808684325963
2801,0.323437497,487.849280543248,571.859627652919,490.727174681043,568.565405634012,484.973595018433,575.151321557838
2802,0.3227193355,487.096161820684,571.201743242071,489.973979714131,567.907259670293,484.22027498994,574.494016195148
2803,0.346702412,486.343025572238,570.543879026887,489.220747809624,567.249199005423,483.466903628789,573.836726898926
2804,0.330218702333333,485.589859309471,569.886048575805,488.467558578113,566.591273504167,482.713415499705,573.179386238237
2805,0.346838355,484.836684673748,569.228227543737,487.714381250891,565.933385708878,481.959894796413,572.522031248641
2806,0.3244042395,484.083518647267,568.570397119768,486.961341929749,565.275535553919,481.206300177065,571.864566210109
2807,0.33621457975,483.330355014613,567.912564084351,486.208340981648,564.617695864975,480.452685005116,571.20707057211
2808,0.3260400595,482.57723906148,567.254676481419,485.455618218474,563.959740911993,479.699073515073,570.549367519364
2809,0.346807301,481.824136322367,566.596773755509,484.702972552156,563.301754014452,478.945463045442,569.891606983182
2810,0.3337047,481.071120678888,565.93877123252,483.95035998687,562.643916836601,478.191723886824,569.233805756521
2811,0.346797109,480.318129094236,565.280741142125,483.197756565234,561.986121016509,477.437949179856,568.575993289741
2812,0.302636296,479.565260257515,564.622570264167,482.445470842758,561.328130971722,476.684228844044,567.917948366392
2813,0.3470878305,478.812425216539,563.964360623677,481.693272591244,560.670087451752,475.930523478046,567.259839441616
2814,0.334618757,478.059742739589,563.305977388454,480.941587727473,560.01159123265,475.177038466411,566.601345947898
2815,0.3287507745,477.307102129179,562.647546515456,480.190043747294,559.352970784092,474.423613924303,565.942746920975
2816,0.3473338485,476.554636770625,561.988914702132,479.438372780882,558.694586553762,473.67003470622,565.284232023158
2817,0.320633933,475.802219346164,561.330227928522,478.686667081773,558.03626693277,472.916413181866,564.625740135951
2818,0.3355603515,475.049991348978,560.671324610453,477.935511557812,557.377368916446,472.163082110775,563.966865985547
2819,0.3472026735,474.297814991775,560.012362259958,477.184506017713,556.718313223125,471.409830220473,563.307887625945
2820,0.334011216666667,473.545833998026,559.353177964556,476.434065849115,556.058617080078,470.65693225161,562.648503304244
2821,0.3283417225,472.793906086103,558.693933364935,475.683779296509,555.398746921682,469.904130446052,561.98900867937
2822,0.347061276,472.042169148558,558.034470079893,474.933302104391,554.73905761489,469.151238678637,561.329651714969
2823,0.3203697055,471.290483928381,557.374947573113,474.182773285588,554.079417284141,468.39832254884,560.670332030111
2824,0.353947356,470.538979480481,556.715219482177,473.432571037647,553.419332798034,467.645663037266,560.010792878887
2825,0.346980661,469.787523824353,556.055435902558,472.682456933592,552.759128431115,466.893072788844,559.351194492069
2826,0.32860943675,469.036232515622,555.395465116672,471.93262777116,552.098503620873,466.140742341962,558.691396515337
2827,0.346597344,468.284985417682,554.735443970772,471.182875260347,551.437765707948,465.388481783812,558.03154484729
2828,0.316840321,467.533880993471,554.075260987876,470.432985415838,550.777070029699,464.636228210518,557.371800463187
2829,0.3381210565,466.782814821542,553.415034614831,469.683058750763,550.116385674999,463.883976509937,556.712084843004
2830,0.337525169,466.03186675602,552.75467300198,468.93321765334,549.455475050709,463.131880618328,556.052319042389
2832,0.347124030333333,464.530126954035,551.433772046998,467.433717452659,548.133247602742,461.627973800428,554.73266268012
2833,0.3573485615,463.779328481261,550.773240758769,466.684071774279,547.471915267614,460.87617495532,554.072759443258
2834,0.3669243305,463.028597099787,550.112633451428,465.934323945425,546.810570724368,460.124419999565,553.41293504017
2835,0.5421893595,462.277883526056,549.452005966673,465.184549003228,546.149222940775,459.372676693164,552.753131561579
2836,0.439679265,461.527211975284,548.79133075909,464.434734405848,545.487796662317,458.621001906138,552.093373737545
2837,0.40712595,460.776551541023,548.130642927185,463.684909318315,544.826349619281,457.869345244832,551.433627990704
2838,0.389151931,460.025908917399,547.469933722516,462.935067030136,544.164807682198,457.117757325449,550.773916241503
2839,0.608912587,459.275270989417,546.809218883076,462.185220207136,543.503240727002,456.366187529366,550.114213455527
2840,0.412527472,458.524630586245,546.148508266034,461.435319831164,542.841633036555,455.614665014228,549.454561324396
2841,0.558385253,457.773989532712,545.487798758436,460.68540538403,542.180014642831,454.863154922263,548.794922502938
2842,0.40712595,457.023325986085,544.827114355339,459.93544736962,541.518352648419,454.111694736067,548.135319176093
2843,0.439679265,456.272656549312,544.166436526225,459.185477946479,540.856679236526,453.360247618429,547.475725144033
2844,0.504364470666667,455.521947846302,543.50580311952,458.435255002111,540.195216755291,452.608740474042,546.816276129507
2845,0.490206599,454.771228895715,542.845181306034,457.684965894583,539.533809322065,451.857217664066,546.156864961194
2846,0.412527472,454.020456660576,542.184620481608,456.934622508487,538.872397528986,451.105715516004,545.497497348135
2847,0.3927374185,453.269670566649,541.524075519836,456.18426500507,538.210984601953,450.354218741902,544.838141063369
2848,0.517557839666667,452.518818241591,540.863604966732,455.433919442694,537.549498527041,449.602770953247,544.178786995336
2849,0.490206599,451.767948749003,540.203153700829,454.683576975511,536.887993491733,448.851335861932,543.519433501894
2850,0.3927374185,451.017003340525,539.542789082381,453.93298349233,536.226728687512,448.099828599255,542.860208010258
2851,0.535659035,450.266038321284,538.882446846897,453.182325166136,535.565525940322,447.348302693111,542.201015584333
2852,0.435903013,449.51498927895,538.22220073043,452.431512156946,534.904459464072,446.596737513091,541.541908776126
2853,0.439679265,448.763918605768,537.561979358779,451.68065932627,534.243428069322,445.845162222431,540.882824009287
2854,0.504364470666667,448.012755690318,536.901862404405,450.92984530849,533.582314302656,445.093629857031,540.223727639623
2855,0.40712595,447.261569109261,536.241772239249,450.179041248517,532.921179402715,444.342108504504,539.564628293146
2856,0.439679265,446.510283749278,535.581794793594,449.428097819792,532.260170951784,443.590555766094,538.90559740587
2857,0.727618575,445.758973133616,534.921846167928,448.677118757431,531.599194831186,442.838995002979,538.246584022161
2858,0.412527472,445.007557292517,534.262017116622,447.925783486557,530.9385943203,442.087318339511,537.587732199838
2859,0.439679265,444.256114640017,533.602218532818,447.174357453894,530.278089514621,441.335612144677,536.928921543293
2860,0.3927374185,443.504562201854,532.942545454246,446.422942892805,529.617547676983,440.583955708724,536.270079129194
2861,0.727618575,442.752981886736,532.282904244169,445.671531244597,528.956996436128,439.832311907627,535.611228651165
2862,0.438420514333333,442.001285920503,531.623394486627,444.920127801929,528.296410906392,439.080682543363,534.952385768398
2863,0.504364470666667,441.249560689164,530.963917992685,444.168726435645,527.635816699976,438.329056832289,534.293544807585
2864,0.4161129595,440.497717230115,530.304576102589,443.416828603624,526.975777234478,437.577287577067,533.63487828689
2865,0.439679265,439.745843957472,529.645268155671,442.664805577366,526.315877658526,436.825482124181,532.976255754926
2866,0.558385253,438.993851076305,528.986097168588,441.912690710697,525.656083163655,436.073644706966,532.317670423571
2867,0.438420514333333,438.241828137917,528.326960599054,441.160552764841,524.996315075308,435.321799257222,531.659094440605
2868,0.3927374185,437.489685706011,527.667960157558,440.408508139347,524.336447992106,434.569973821746,531.000487408093
2869,0.727618575,436.737513349924,527.008993805946,439.65648688362,523.676556118104,433.818153398346,530.341872599995
2870,0.40712595,435.985225320236,526.350158737866,438.90410571471,523.017103684001,433.066227738801,529.683347557269
2871,0.439679265,435.232908423822,525.691356432023,438.151634728283,522.357760913568,432.314275817231,529.024844915788
2872,0.558385253,434.480483684678,525.032678555452,437.398788578671,521.698893683192,431.562198147761,528.366441346271
2873,0.490206599,433.728032126919,524.374031622281,436.645849132488,521.040144711374,430.810089206971,527.708062414233
2874,0.3927374185,432.975482870173,523.715495850943,435.893014790022,520.381334530347,430.057973810644,527.049631004013
2875,0.517557839666667,432.222909402176,523.056987627149,435.140206493808,519.722509180774,429.305856814541,526.391186588924
2876,0.40712595,431.470251303892,522.398576066383,434.387389556193,519.063774556822,428.553670764951,525.732739958007
2877,0.490206599,430.717572306452,521.740188376217,433.634570484615,518.405062337247,427.801467662841,525.074292779898
2878,0.389151931,429.964825779537,521.081878013403,432.881580855172,517.746634380558,427.049043190271,524.416009628073
2879,0.4878406048,429.212062635001,520.423586679266,432.128549254932,517.088276375145,426.296564242964,523.757766839757
2881,0.389151931,427.706427452464,519.10712786418,430.622617337641,515.771646307783,424.791474553439,522.441194575745
2882,0.5107200295,426.953576985512,518.448936168529,429.869700903715,515.113404006582,424.038884244125,521.782831309559
2883,7.705075592,426.200719938396,517.790752035156,429.116794819396,514.455178330816,423.286284584137,521.124450352308
2885,4.92616417,424.694997723043,516.474392791877,427.611408075767,513.138507358592,421.780586651523,519.807991383086
2886,6.6194698215,423.942156199506,515.816191385586,426.858861427015,512.4801411268,421.02757940723,519.149807204289
2887,6.473985404,423.189319534495,515.157984574989,426.106344775748,511.821770326891,420.274540325536,518.491630029198
2888,3.54299990825,422.436526064873,514.499727556446,425.353813787015,511.163531761385,419.521482189533,517.833357295831
2889,0.396322906,421.683743038409,513.841458399351,424.601279331977,510.5053251656,418.768419446855,517.175061459766
2890,12.527440071,420.931025305064,513.183114679126,423.849094012334,509.846825379939,418.015180912339,516.516860876113
2891,3.537428841,420.178323301205,512.524752996216,423.096992801402,509.188254963162,417.261900028566,515.858683239309
2892,11.509577036,419.425705895399,511.866295184684,422.345358791541,508.529241017479,416.508396347376,515.200671014745
2894,3.3520896285,417.92061068106,510.549219733015,420.842244531642,507.211140484884,415.001291652013,513.884654163256
2895,11.0396654605,417.168136240691,509.890597977545,420.090635258647,506.552193922967,414.247746423299,513.226592651903
2896,4.875368118,416.415770444226,509.231852634586,419.339191922853,505.893088680163,413.494132734554,512.568579310882
2897,2.772445142,415.663430541393,508.573077836417,418.587788135683,505.233945618168,412.740502729395,511.910577450531
2898,8.3789685665,414.911201278185,507.914176802557,417.837358329911,504.573683259988,411.986630733609,511.252859255502
2899,2.6435562965,414.158998289653,507.25524579027,417.087159825046,503.913155091575,411.232701269938,510.595208425255
2900,1.99075500166667,413.406900555307,506.596193584423,416.336871444534,503.252688671923,410.478806492378,509.937556765798
2901,14.372859001,412.654827726988,505.937112700857,415.586561796981,502.59223686372,409.724919922504,509.279904910126
2902,1.528187841,411.902850007261,505.277924162457,414.836232981123,501.931737688107,408.971059127794,508.622294442603
2903,1.245490392,411.150894711734,504.618710241773,414.085899645865,501.271227344459,408.217204410214,507.964693733356
2904,7.4271787105,410.39901788503,503.959407083888,413.336036103741,500.610081118065,407.463230880713,507.307328988165
2905,1.939790487,409.647159492468,503.30008296212,412.586282926891,499.948785508105,406.709229439542,506.650019676388
2906,1.3283530475,408.895357533706,502.640693729133,411.83656797512,499.287331219263,405.955256643103,505.992791197758
2907,5.61980438233333,408.143568784645,501.981289255285,411.086861970855,498.625839787778,405.201290551657,505.335581640088
2908,0.4432647525,407.391812479916,501.321848281564,410.337054512987,497.964327662944,404.447405453471,504.678417000533
2909,1.918957233,406.640063742018,500.662398795157,409.587223393597,497.302810711903,403.693539244942,504.021262837006
2910,4.37923167625,405.888320279952,500.002942815418,408.837423876019,496.641119793545,402.939657053643,503.36426384215
2911,12.582861066,405.136578043868,499.343485326779,408.087631701974,495.979388449183,402.185771148316,502.707300904924
2912,2.015893698,404.384814589135,498.684052878792,407.337793729035,495.317569292833,401.431931460577,502.050427019291
2913,8.322789371,403.633046221644,498.02462622847,406.587945152273,494.655729805362,400.678102473603,501.393573751785
2914,1.2023362815,402.881228781736,497.365254579323,405.838067705998,493.993788997492,399.924345172117,500.736771108441
2915,8.51659733066667,402.129400021512,496.705895618172,405.088183599933,493.331824816432,399.170604407464,500.079980143379
2916,6.93271084633333,401.377498874035,496.046619617694,404.337971071857,492.67011829342,398.416919678518,499.423242997344
2918,7.95274488133333,399.87357041862,494.728212641205,402.837106711208,491.347058046001,396.909628701908,498.109829831575
2919,1.367171228,399.121538477724,494.069087074734,402.086464335567,490.685698768539,396.156021648295,497.453149774465
2920,12.6461921533333,398.369396686351,493.410085037045,401.335920638919,490.024156914768,395.402432763277,496.796515278177
2921,3.263833523,397.617229831799,492.75111118334,400.585399456597,489.362573404893,394.648848023555,496.139891176921
2922,11.936591804,396.864944800305,492.092273436871,399.834372474472,488.701533638181,393.895343928717,495.48321100777
2923,9.4406157135,396.112632905287,491.433466629772,399.083230515895,488.040617473061,393.141858165762,494.826518093484
2924,4.3417677285,395.360199389165,490.774798738418,398.331522084081,487.38035003729,392.388414196897,494.16977588543
2925,1.3416879175,394.60773832876,490.116162308172,397.579685359568,486.720229523269,391.634979693398,493.513022513512
2926,20.6455774305,393.855159846833,489.457659862331,396.827993336897,486.059984468308,390.88151397319,492.856263717841
2927,4.8237838745,393.102554870045,488.799187648583,396.076333964591,485.399711312068,390.128041209279,492.199503698361
2928,17.23893043375,392.349843723965,488.140836712834,395.324487873017,484.739723439411,389.374554346907,491.542687700496
2929,1.955286503,391.597108710896,487.482513040529,394.572599806719,484.079799698858,388.621064315183,490.88585911862
2931,16.741391331,390.091438532504,486.1660953021,393.068096301352,482.761001791361,387.114029053643,489.572048724583
2932,8.311142325,389.338524361904,485.50797623402,392.315927472326,482.101638641816,386.360444840783,488.915087668832
2933,4.625252724,388.585594794555,484.849874623671,391.563785318319,481.442271689108,385.606846391566,488.258115870848
2934,16.0661911965,387.832620217388,484.191824979202,390.811663435337,480.783008339699,384.853180970785,487.60109476898
2935,1.959391117,387.079635634689,483.533786886574,390.059546058536,480.123768020955,384.09950066245,486.944062707024
2936,3.4166589375,386.326630988488,482.875771314205,389.307434940005,479.464658056721,383.345730305358,486.286995265908
2937,13.04301697,385.573621898952,482.217760729252,388.555325207452,478.805576961259,382.591940005748,485.629919989598
2939,3.955116987,384.067618053187,480.901725600016,387.051228211679,477.487565392239,381.084233279695,484.315627899887
2940,6.970576604,383.314646874857,480.243671810679,386.299321551847,476.828537923126,380.330286914737,483.658445599559
2941,1.321383238,382.56168229774,479.585610211493,385.547444731065,476.169504043006,379.576321484956,483.001256875678
2943,4.74192492166667,381.055873320993,478.269350447794,384.044489137121,474.85077618337,378.068098446537,481.686962798533
2944,1.3187134265,380.303048564314,477.611129519473,383.293059616548,474.191469368208,377.313932633176,481.029765927924
2945,5.0376359225,379.550239907103,476.952890199823,382.541632037445,473.532182117206,376.55975812072,480.372557289401
2946,5.2880415915,378.797523382664,476.294545842057,381.790342051542,472.872823650801,375.805520195954,479.715335659181
2947,1.882306337,378.04482688034,475.636178657612,381.039081967125,472.213449708002,375.051268490548,479.058111205631
2948,1.818620165,377.292235216855,474.977690600152,380.288566408974,471.553284440519,374.296854477729,478.401010595387
2949,4.04078137866667,376.539666250114,474.319176374683,379.538212034606,470.892947857781,373.542405326698,477.743936796195
2950,1.6809344885,375.787213199641,473.660531179841,378.787830246702,470.232682464723,372.787949692072,477.086833639338
2951,3.8022419215,375.034785148429,473.001857739288,378.037442546616,469.572432424896,372.033492659151,476.429724151014
2952,1.836543798,374.282476589344,472.343046522985,377.287120565037,468.912127333366,371.279032030893,475.772596080217
2953,2.66528137533333,373.530193702419,471.684205706397,376.53681270268,468.251810414312,370.524570630199,475.115464017089
2954,3.7835169435,372.778033170417,471.025225232169,375.786941088984,467.590994169607,369.770172839287,474.458260652277
2955,4.39586401,372.025898824935,470.366214868278,375.037162841649,466.930071058742,369.015788662201,473.80104202741
2956,3.23905185866667,371.273885990522,469.707067085126,374.287411512851,466.269108646569,368.261422504129,473.143813874718
2957,2.94583272933333,370.521899062162,469.047890004309,373.537665923061,465.608137855392,367.507060187695,472.486583690703
2958,1.805382729,369.770028568756,468.388578992785,372.787894665407,464.947170904083,366.752708805333,471.829363970983
2959,2.8464962245,369.018182803787,467.729239537077,372.038117956417,464.286204768283,365.998359745148,471.172146473668
2960,3.96516001266667,368.266449322098,467.069772111455,371.288581446014,463.624934687813,365.244345029105,470.514577809182
2961,3.765017331,367.514739595084,466.41027761249,370.539095752078,462.963600304741,364.490401046982,469.856934851692
2962,2.468820254,366.763135515276,465.750664004374,369.789612198754,462.302225899661,363.736510880916,469.199270646704
2963,1.743576884,366.011553699741,465.091025294994,369.040129096547,461.640843060274,362.982632056137,468.541601963984
2964,3.99379789833333,365.260068300664,464.431275118072,368.290616773856,460.979447007701,362.228755382659,467.883973851677
2965,3.510118723,364.508603141885,463.771501541244,367.541098317033,460.318048181339,361.474879160795,467.226354256146
2966,3.486667156,363.757227329973,463.111627035547,366.79155789284,459.656632956513,360.721536508514,466.568169941687
2967,1.720998526,363.005870201335,462.451731424672,366.042012875062,458.995214302613,359.968305430665,465.909867539175
2968,7.72570443133333,362.254592545717,461.79174475096,365.292437616849,458.333781261336,359.215205339632,465.251463624727
2969,5.489823818,361.503331443869,461.131739109386,364.542856059727,457.672345223252,358.462132532395,464.593038565931
2970,1.714284182,360.752142309943,460.471652557819,363.793271374538,457.010868200095,357.709009350351,463.934717284337
2971,1.713864088,360.000968107928,459.81154921904,363.043686040336,456.349382673352,356.955875716537,463.276417534448
2972,3.004177888,359.249855352032,459.151375145121,362.293870198674,455.688112830451,356.203451988113,462.617354951019
2973,2.159247875,358.498755295116,458.491186452476,361.544006718373,455.026887562613,355.451174974795,461.958134713901
2974,5.5431542395,357.747708742075,457.8309367903,360.794041110069,454.365732371074,354.699144645046,461.298679812879
2975,3.7760266778,356.99667320316,457.170674577142,360.044054478042,453.704591605204,353.94716509674,460.639176604741
2976,2.934098244,356.245683215049,456.510361588395,359.294080367551,453.043391489766,353.195112599745,459.979803579903
2977,7.433453282,355.494702566939,455.850038188328,358.544108824548,452.382179204951,352.443045144932,459.320457248598
2978,3.2369716165,354.743757739458,455.189672982381,357.793980456473,451.7211008256,351.691395410985,458.660678216226
2979,3.3859733345,353.992820227893,454.529299238106,357.043820058841,451.060049794762,350.939830991293,458.000810810082
2981,3.4785916805,352.49100747474,453.208481237962,355.543297351061,449.738075380075,349.437154462506,456.680664360274
2982,2.905967474,351.740123831038,452.548047216253,354.793025195697,449.07705298009,348.68580853609,456.020649023766
2983,3.10588598233333,350.989244211064,451.887608784149,354.042752740288,448.416022255397,347.934456826554,455.360649266876
2984,3.31084879233333,350.23837509859,451.227157592609,353.29241107775,447.755022827659,347.183246201327,454.700534899225
2985,2.570774436,349.487508106699,450.566703826008,352.542055448094,447.094029716153,346.432064049196,454.040397401268
2986,3.29287624333333,348.736643613401,449.906247560815,351.791641777228,446.433056281819,345.680985923623,453.38018864597
2987,4.2281069755,347.985779622348,449.245790793376,351.041216439452,445.772086802809,344.929928708508,452.719965567179
2989,3.397147715,346.484036742215,447.924894367346,349.540323498916,444.450093262718,343.427864888945,451.399564832316
2990,4.1306328775,345.733150133569,447.264463336929,348.789867292548,443.789061865603,342.676776646402,450.739474054685
2991,3.941910744,344.982260635399,446.604035577585,348.039409528198,443.128024058878,341.925676711689,450.079404717676
2992,3.516773224,344.231347352901,445.943634523451,347.288948543659,442.466942693343,341.174490797583,449.419479644985
2993,3.725974242,343.480429346777,445.283238773036,346.538486919581,441.805852676922,340.42328780776,448.759583223539
2994,3.6714630125,342.729480442102,444.622878096653,345.787997038362,441.144759474832,339.672150789044,448.099646916851
2995,3.474249363,341.978525425652,443.96252435796,345.037501567843,440.483665642612,338.921026819501,447.43970272081
2996,3.2888708115,341.227533536381,443.302213513521,344.287029574863,439.822513665885,338.169742680631,446.779973964089
2997,3.41670829075,340.476534383117,442.641911119304,343.536562206988,439.161350234615,337.418426988201,446.120287649187
2998,3.447200537,339.725491850973,441.981656949267,342.786167444137,438.500076469449,336.66675231685,445.461035124906
2999,3.1080390215,338.974440807733,441.321412240993,342.035786926662,437.83878105636,335.915007212497,444.801867711961
3000,3.882666469,338.223343742171,440.661220249196,341.285381210214,437.177502648723,335.163343303704,444.142620281438
3001,3.399411917,337.472237683581,440.001038558504,340.53497056974,436.51622756405,334.411695260996,443.483357215016
3002,2.7454000715,336.721082537147,439.340912826465,339.78459411502,435.854901613287,333.659914550465,442.82425722024
3003,3.79770080233333,335.969917837778,438.680797984481,339.034224313155,435.193565763526,332.908108021585,442.165188960669
3004,3.9820153715,335.218703388513,438.020739842112,338.283988742078,434.532076869648,332.155880816754,441.506599880152
3005,2.077615023,334.467479296991,437.360692688956,337.53377918689,433.870558313585,331.403572078778,440.848103671535
3006,3.72949409475,333.716205318116,436.700702549919,336.783557435637,433.20905345631,330.651305805993,440.189559768627
3007,3.8417726755,332.964921709989,436.040723415741,336.033333330301,432.547551243175,329.899047729833,439.531006659772
3008,3.4262306695,332.213588915987,435.380799932468,335.28313508534,431.886027683002,329.146709425158,438.872536073549
3009,2.76526498766667,331.462246667171,434.720887146757,334.532941811422,431.224500019369,328.394355698459,438.214081350339
3010,2.5321016315,330.710857087695,434.061028235535,333.782944143387,430.562758017622,327.64152555726,437.556160668917
3011,3.08055269725,329.959458447475,433.401179637776,333.032983921167,429.900974984056,326.888604213646,436.898342221791
3012,2.928056121,329.208014020911,432.741382707175,332.283028710154,429.239197120435,326.135675265211,436.24052062669
3013,2.736075878,328.45656086548,432.08159562658,331.533074454495,428.57742024243,325.382744866966,435.582698431448
3014,2.214757383,327.705065992207,431.421857582417,330.783133655378,427.915646887605,324.629794669604,434.924882971114
3015,3.82803384466667,326.953563198679,430.762128847964,330.033195411024,427.253874201667,323.876840713321,434.267068789423
3016,1.760094404,326.202020130552,430.1024444213,329.283491593903,426.591850238212,323.123363679028,433.609831587089
3017,8.32817173033333,325.450469447911,429.442768371682,328.533832098738,425.929778767002,322.369787749053,432.952703471289
3018,5.93383649,324.698883410096,428.783133148872,327.784213420195,425.267681704495,321.616149734717,432.295626312488
3019,1.685206115,323.947290715735,428.123505612789,327.034602426461,424.605579823749,320.862500031356,431.638558747691
3020,13.5756144525,323.1956651698,427.463915561194,326.284975751755,423.943510332182,320.108877268285,430.981446084029
3021,2.784446776,322.444033464555,426.80433253753,325.535346137037,423.281446913233,319.355259556224,430.324324964822
3022,3.84354178133333,321.692372995838,426.144782665174,324.785996367309,422.619082455122,318.601131309628,429.667768558042
3023,3.504948735,320.940707156902,425.485238982258,324.036698845412,421.95666179217,317.846907744827,429.011317584631
3024,3.343643427,320.189014431869,424.825725385872,323.287483169537,421.294161837673,317.092543021647,428.355012436062
3025,2.516818285,319.437316708205,424.166217383139,322.538282710383,420.63164714138,316.33815205446,427.698734399083
3026,3.463634491,318.685594507917,423.506737233115,321.789062588595,419.969163403402,315.583816696812,427.042384366914
3027,3.3139423135,317.933867776159,422.847262239592,321.039838826573,419.306685396878,314.829491634416,426.386021005943
3028,3.9783245325,317.182119402787,422.187812861935,320.290680967533,418.644141847641,314.074907578407,425.729945222912
3029,2.775560101,316.430367039754,421.528368206598,319.5415352578,417.981586215513,313.320275776562,425.073922455276
3030,2.881247282,315.678592808066,420.868947359,318.79241534213,417.31900570294,312.565547714499,424.418002699626
3031,3.9456378225,314.926814561935,420.209530881802,318.043300161491,416.656420623049,311.810801981889,423.762101853949
3032,1.8001235125,314.175016019126,419.550137661217,317.294189413519,415.993833247513,311.056066450292,423.106186891393
3033,2.817542732,313.423213766297,418.890748691694,316.545079475792,415.331245452358,310.301332783333,422.45026934842
3034,2.675140858,312.671391944638,418.231382426872,315.795915015549,414.668722876573,309.546588571798,421.794361595048
3035,3.08437281825,311.919566561269,417.572020294518,315.046740631699,414.006212171324,308.791842441053,421.138455623476
3036,2.8980872035,311.167721806342,416.912680323459,314.297505097509,413.343770899961,308.037096123633,420.482550342375
3037,5.32709431633333,310.415873540676,416.253344368728,313.548258480944,412.681342212217,307.282349772381,419.826645186408
3038,2.18538010125,309.664004938168,415.59403086926,312.799048210171,412.018867914791,306.527574467864,419.17077577644
3039,1.638058424,308.912132665804,414.934721421924,312.049844498127,411.356385386935,305.772793938627,418.514912816966
3040,5.298714757,308.160240785941,414.27543557208,311.300486700542,410.694076381492,305.018151776197,417.858896767857
3041,1.5932683945,307.408345383072,413.616153962152,310.551101217402,410.031798553953,304.263534475036,417.202853212134
3042,4.75804516675,306.656428449123,412.956896254314,309.801480934136,409.369781366826,303.509095784563,416.546611828808
3043,7.389804304,305.904507663224,412.297642822607,309.051818644681,408.707810808764,302.754689047881,415.890335053747
3044,2.205828826,305.152563953194,411.638415286677,308.302212628053,408.045766213135,302.000226106581,415.234131774043
3045,6.7143745425,304.40061615976,410.979192363482,307.552616635129,407.383708429425,301.245753153727,414.577941585839
3046,18.592179507,303.648644047364,410.319997757111,306.802879116076,406.721799929426,300.491446193793,413.92157538995
3047,1.7728819845,302.896667621929,409.660808172812,306.053116496953,406.059917905328,299.737168673186,413.265177978585
3048,9.61402277133333,302.144663671815,409.001648913964,305.302875361752,405.398567969922,298.983374872917,412.608240412831
3049,2.734336436,301.392654861357,408.342495010025,304.552549729548,404.737311991441,298.229666488626,411.951207465899
3050,2.44971219666667,300.640617126577,407.6833751347,303.802275911252,404.075982079694,297.475893026698,411.294265654217
3051,5.789184411,299.88857430663,407.024261241924,303.052011202326,403.414639169785,296.722108123513,410.637339864966
3052,2.707363665,299.13649913829,406.365183528271,302.301695869194,402.753337371924,295.968381523996,409.980362733438
3053,6.6446636915,298.384418307739,405.706112147356,301.551371674881,402.092042770251,295.214665129863,409.323376615039
3054,2.720446885,297.632302446514,405.047081935049,300.800655081477,401.431175012057,294.461215493817,408.666109414984
3055,2.6754718125,296.880180480546,404.388058897133,300.049870105276,400.77038163923,293.7078123453,408.008793231253
3056,8.283225417,296.128018557949,403.729080328758,299.299046529555,400.109609005209,292.954428826263,407.351475683031
3057,5.578954041,295.375849702838,403.07010947589,298.548216256781,399.448839969391,292.201048712959,406.694157898068
3058,1.436113358,294.623636920959,402.411188946893,297.797397751289,398.788032289161,291.447677433036,406.036855562504
3059,3.852168113,293.871416551475,401.752277110491,297.046581278395,398.127217933765,290.694307678929,405.379555895561
3060,3.101293415,293.119147853236,401.093420606334,296.29545599319,397.466727736932,289.941014812043,404.722197129007
3061,4.422035098,292.366870844089,400.434573617448,295.544277602735,396.806293284383,289.187735167153,404.064828199323
3062,3.584777236,291.614540134804,399.775787839697,294.792987580817,396.145960723089,288.434472119689,403.407465654295
3063,3.9455194475,290.862200231971,399.117012541389,294.041678447418,395.485645605736,287.68121191373,402.750104202331
3064,2.89735118533333,290.109802642258,398.458303476165,293.290407876355,394.825261224589,286.927982950031,402.092732901448
3065,4.08587129933333,289.357395220587,397.799605699485,292.539143877728,394.164865038353,286.174759311156,401.435359921947
3066,3.3479150535,288.604925265043,397.140979611834,291.787692112236,393.504661100535,285.421448493441,400.778109193854
3067,2.863796711,287.852444699205,396.482365687857,291.036208487829,392.84448978203,284.668122883853,400.120879208489
3068,4.303300738,287.09989834762,395.823826358957,290.284578875935,392.184468462637,283.91470487638,399.463770427498
3069,2.766809185,286.347340884088,395.16529963,289.532924605124,391.524472479769,283.161271261872,398.806682119279
3070,3.007621368,285.594714917043,394.506850823788,288.7813021454,390.864426619424,282.407883340061,398.149554291946
3071,2.772303899,284.842077431185,393.848415120227,288.029685034686,390.204372372219,281.654503101443,397.492419819505
3072,3.05615250266667,284.089370434367,393.19006024281,287.27799537828,389.544392355972,280.901006963383,396.835429147091
3073,3.22986261033333,283.336651802228,392.531718894744,286.526293578573,388.88442476512,280.147491425111,396.178462545121
3074,2.74606545766667,282.58386168243,391.873458289616,285.774434181402,388.224635787322,279.3936651091,395.52185089623
3075,3.65872472525,281.831059650663,391.215211138661,285.02254852381,387.564876571767,278.63978700828,394.865298393072
3076,3.002219796,281.078186836588,390.557044636639,284.270689207244,386.905092642597,277.885949390962,394.208693567251
3077,3.88245469325,280.325302281798,389.898891511917,283.518834259884,386.24530461416,277.132118488673,393.55208006263
3078,2.592940251,279.572348615702,389.240817371544,282.766968409076,385.585541015315,276.378239337244,392.895509574038
3079,2.32542185,278.819383538445,388.582756272497,282.015100757971,384.925781450108,275.624352219264,392.238946187942
3080,3.4354940655,278.06635306475,387.924771484983,281.263126792216,384.266163446375,274.870161932949,391.582712780245
3081,2.12498572475,277.313311842769,387.266799239713,280.511135353031,383.606568709092,274.115921819158,390.926533606414
3082,2.632564366,276.560207543335,386.608897632002,279.759152109139,382.946991046868,273.36165568525,390.270354678191
3083,2.52609002575,275.807092924356,385.951007580678,279.007170206007,382.287416178143,272.607385294422,389.614175790149
3084,1.560607076,275.053921962344,385.293182474377,278.25520758305,381.627854125227,271.853105161343,388.957974033349
3085,1.35234061866667,274.300741825085,384.635367944123,277.503248099795,380.968294159315,271.098823441776,388.30176855246
3086,2.072396179,273.547512518468,383.977610506922,276.751278113621,380.308787936077,270.344326206006,387.645769709408
3087,2.416413963,272.794275241886,383.319862324053,275.999306425006,379.649290424101,269.589794036764,386.989804360714
3088,1.408653915,272.040995867174,382.662161660864,275.247349843578,378.989822360242,268.835177866762,386.333887091997
3089,2.37796127775,271.287709700333,382.004468664518,274.495395699549,378.330359047553,268.080548144045,385.677977580522
3090,1.266377568,270.534391213276,381.346812728688,273.743468175607,377.670922479682,267.325920971473,385.022007994352
3091,2.1979104518,269.78106753597,380.689162744343,272.99154492654,377.011490206716,266.571294208425,384.366028760891
3092,1.265181661,269.027721760323,380.031538054061,272.239668276326,376.352061921792,265.816499800773,383.71018416347
3093,1.96872345633333,268.274372452541,379.373917406711,271.48779907434,375.692634274306,265.061678597284,383.054361085892
3094,1.8915854395,267.521012032346,378.716309420418,270.735975895612,375.033221050069,264.306740063918,382.398605150995
3095,2.656039993,266.767649844296,378.058703448352,269.984160038649,374.373810120402,263.551782864734,381.742859897717
3096,1.36482504,266.014288088018,377.401097044512,269.232367526202,373.714439965266,262.796827041962,381.087045688591
3097,1.243859768,265.260926400107,376.743490572307,268.480578710105,373.055076266335,262.04187143713,380.431220561052
3098,2.168900633,264.507578431294,376.085869262407,267.728879374433,372.395681854885,261.286793275074,379.775465802519
3099,1.23791194,263.754232624487,375.428245614221,266.977194140066,371.73628260342,260.531695799108,379.119722133506
3100,1.9955014985,263.000911999492,374.770591850911,266.225599376533,371.076852848062,259.776495658504,378.464020383181
3101,1.223149538,262.247595324139,374.112933364194,265.474018802901,370.417418308319,259.02127941546,377.808325207595
3102,1.7404605866,261.49431801627,373.455229886067,264.722470372675,369.758024944379,258.26602096437,377.152600523147
3103,1.90005449466667,260.741046853615,372.797519384838,263.970926959995,369.09863800793,257.510755924657,376.496871232402
3104,2.3272490505,259.987828070503,372.139749144957,263.219408213933,368.439294741164,256.755528779094,375.841027002113
3105,1.6674812554,259.234617424732,371.48196962447,262.467893299916,367.779958258635,256.000307520519,375.18516491557
3106,1.193426132,258.481472513542,370.824115450912,261.716394511536,367.120675794681,255.245151934923,374.529156193208
3107,2.55318999266667,257.728337765515,370.16624973531,260.964898216326,366.461401682491,254.490006502966,373.873124799616
3108,1.21014335725,256.975279411062,369.508295744933,260.213453379719,365.802126917233,253.734768621728,373.217139024261
3109,2.2043833435,256.222232811061,368.85032817198,259.462016460893,365.14285205149,252.979516515594,372.561160268048
3110,1.759721309,255.469271654985,368.192263010787,258.710492047922,364.483723670693,252.22453229859,371.904828574413
3111,1.167304039,254.716323582472,367.534182906438,257.958954237448,363.824617720339,251.469589101993,371.24844283739
3112,2.0060858726,253.963468279674,366.875997190633,257.207335556548,363.165631442811,250.714868401576,370.591776013482
3113,1.159380198,253.210627113409,366.217795381429,256.455704552363,362.506663401395,249.960181605811,369.935066356691
3114,1.594676554,252.457880728211,365.559484715588,255.704122632873,361.847645849241,249.205391176187,369.278467134122
3115,1.45547679333333,251.70514871598,364.901157542306,254.952548156774,361.188620789088,248.450585031125,368.621884658224
3116,1.55158385733333,250.952509700068,364.242723901275,254.200636701509,360.529948656547,247.696452979416,367.964563088681
3117,1.03465176371429,250.199884717698,363.584274193807,253.448674394651,359.871329782288,246.94242265127,367.307129986754
3118,1.07059445366667,249.447344856616,362.925728237935,252.696592795655,359.212776762813,246.18865395894,366.649470167783
3119,0.916012210333333,248.694817777824,362.267167828861,251.944493283081,358.554233632462,245.434924555315,365.991776303705
3120,1.584573731,247.942357815178,361.608529681892,251.192269762164,357.895713828272,244.681172808804,365.334224159495
3121,0.434539610333333,247.189907881646,360.949879918608,250.440027710773,357.237197509693,243.927417723613,364.676693192378
3122,1.4883480408,246.437500181815,360.291181826038,249.687190400348,356.579188155825,243.175677616149,364.017033823146
3123,0.7663028825,245.685098761819,359.632476547265,248.934264579368,355.921254183807,242.424237120762,363.35705797648
3124,1.563891805,244.932706818862,358.973761534885,248.181279176277,355.263180532563,241.669371191383,362.701205497656
3125,1.01373554166667,244.180316278096,358.315045082353,247.428284957613,354.605086214843,240.913998446112,362.045963098707
3126,0.63667561225,243.427892276617,357.65636583492,246.674863785102,353.947217691992,240.165308167435,361.383348482425
3127,1.383632595,242.675463348946,356.997692064938,245.921379755103,353.289382411372,239.417601702515,360.719648505112
3128,1.3932414395,241.922955462612,356.339108595748,245.167641464634,352.631590139939,238.685123381484,360.038791318855
3129,1.1443155108,241.170436009685,355.680538354651,244.413865927746,351.973804168888,237.954875819383,359.355420786429
3130,0.421250263333333,240.417805574028,355.022095426769,243.660057476339,351.315972049557,237.218460366535,358.679170197857
3131,1.39442265,239.665158961946,354.363671055581,242.906244227435,350.658133203825,236.481145905164,358.003957385484
3132,0.876846334,238.91241024826,353.705363020627,242.152395417276,350.000540933988,235.722122213896,357.35335961228
3133,0.8745794534,238.159646727237,353.047071857393,241.398541449828,349.342984423942,234.959950130837,356.706331647291
3134,0.6178344,237.40684299555,352.388826586765,240.644954610233,348.685596259192,234.197621891909,356.059016509449
3135,0.905848837,236.65403346169,351.730587938182,239.891406315685,348.028232385721,233.435271120567,355.411659934179
3136,1.144305253,235.901282532934,351.072281937465,239.138266129093,347.371022003469,232.673754012426,354.762728645186
3137,0.010122758,235.148540017773,350.413966267393,238.385184532191,346.71383365706,231.912356588468,354.113571283689
3138,1.1387552632,234.3959658821,349.755459203313,237.632397996411,346.05690281089,231.149916064516,353.465002180679
3139,0.8323570934,233.643415796901,349.096924801482,236.879653605669,345.400008744752,230.38732654944,352.816517101534
3140,0.922151335333333,232.891125500205,348.438093208851,236.127532484686,344.742825479302,229.630350679984,352.161181527657
3141,0.73550204875,232.138872121512,347.779219383054,235.375499935273,344.085601116339,228.874172554032,351.504872444222
3142,0.913846344666667,231.386928980103,347.119991062959,234.623585801228,343.428360104107,228.121107881105,350.844885449732
3143,1.08505090025,230.635029700204,346.460712624274,233.871688408811,342.771116737993,227.368483389795,350.184378470256
3144,0.8041547336,229.883431538428,345.801091593379,233.119821910525,342.113598353146,226.614824606231,349.52529051335
3145,0.68745210025,229.131875730135,345.141422375502,232.367959757625,341.456041285801,225.861020345273,348.866402147718
3146,1.0806289655,228.380542036277,344.481499711808,231.615814796965,340.798145156292,225.107472441469,348.20788496854
3147,0.7988519998,227.629239422848,343.82154158349,230.863630263072,340.140201581882,224.353960409671,347.549419729411
3148,0.009603145,226.878003102192,343.161508381899,230.110874417654,339.481799911183,223.600831525961,346.891640421443
3149,0.907386209,226.126776009833,342.50146472972,229.358039042714,338.82333447111,222.847755978448,346.233956598643
3150,1.105967584,225.375377479688,341.841616418409,228.604440379064,338.164178813013,222.095337918079,345.577111095077
3151,0.595468695,224.623955208585,341.181795158187,227.850736014072,337.504927572509,221.343010907496,344.920381683192
3152,0.912709993333333,223.872043791271,340.522530998713,227.095739347199,336.845150851284,220.591880454456,344.264328828215
3153,1.06783828775,223.120064989185,339.863343585424,226.340564652847,336.185301739846,219.840914839156,343.608369175703
3154,0.6721421625,222.367209102827,339.205158177137,225.58416553094,335.524500737682,219.091171967306,342.953412929044
3155,0.978968427,221.6142330225,338.547110081719,224.8275986158,334.863569290216,218.341596657903,342.298594187224
3156,0.900861776833333,220.85994345396,337.890569757417,224.069196603927,334.202164098662,217.593847453034,341.644296823758
3157,0.748474328,220.10547483445,337.234234968179,223.310544436896,333.540694327663,216.846347177531,340.990070533104
3158,0.7805845814,219.349238920116,336.579937269915,222.550500032952,332.878239528291,216.100300418923,340.336738480963
3159,1.0746087266,218.592763363436,335.925915797925,221.790266843914,332.215651160649,215.354450754876,339.683527686131
3160,0.829268203,217.834101501721,335.274433189732,221.028365312989,331.552703800383,214.609950155587,339.030930533138
3161,0.95447423025,217.075144752788,334.623293021626,220.266238757335,330.889708019455,213.865631517163,338.378416147705
3162,0.68166669275,216.313683251469,333.975085354111,219.503154485012,330.226252384846,213.122184034857,337.726210463571
3163,1.05848864,215.551885709955,333.327271113938,218.739941724422,329.562735055787,212.378853427764,337.074046195126
3164,0.8183946752,214.787448467608,332.682576401038,217.976138683007,328.899607878338,211.637069997677,336.419960947094
3165,0.939388761,214.022658973734,332.038297969495,217.212256872317,328.236532764176,210.895493028662,335.76561935638
3166,0.94612779525,213.25537579297,331.396992109903,216.448925633455,327.574472110065,210.152771965082,335.110512997723
3167,0.736975943,212.487761628618,330.756080795646,215.685667471226,326.912546103824,209.409899047424,334.455305132483
3168,1.0331304094,211.718191994324,330.117519491471,214.924354922299,326.252781185752,208.66543553163,333.797230521967
3169,1.030819638,210.948364212373,329.479268419422,214.163299219824,325.593301559637,207.920762036039,333.138777463508
3170,0.57368249225,210.177626501017,328.842116673043,213.405903643747,324.937594638866,207.168261098044,332.481857913654
3171,0.99999555325,209.406769317292,328.20510926648,212.648988636791,324.282383068663,206.414732428568,331.825139711186
3172,0.8697261375,208.636666036687,327.567190291964,211.898009680372,323.632660592013,205.654870510865,331.164576289449
3173,1.009835932,207.866661205339,326.929152279359,211.14780588955,322.983654914598,204.894181559073,330.503510735583
3174,0.7325813666,207.099799196089,326.287346421444,210.406214965205,322.341858255913,204.131037058926,329.830172629209
3175,1.0235145392,206.333345355467,325.645051221084,209.665742622119,321.70099785617,203.367573648648,329.155240646128
3176,0.6383223935,205.573234609868,324.995280092176,208.936502461359,321.069080362231,202.591954526364,328.475722832403
3177,1.016851226,204.813943147196,324.344543361996,208.208713064805,320.438317946376,201.814765355504,327.79561270645
3178,0.72606205,204.065077388404,323.681873393572,207.493353929896,319.818908354657,201.029293805347,327.102358784562
3179,0.9905674565,203.317550828494,323.017670580987,206.779591482625,319.200957051946,200.24275836989,326.407416520379
3180,1.0156012835,202.585429701968,322.336596608061,206.078916352935,318.595104899571,199.446219266389,325.697406088614
3181,0.385290221666667,201.855276489221,321.653367487136,205.379913017344,317.990798311288,198.648402278929,324.985470825921
3182,1.0511172108,201.146322774216,320.948280946064,204.691228038473,317.399264266892,197.846464140791,324.248975024899
3183,0.9895205964,200.440062080612,320.24041780618,204.003853824404,316.809352748391,197.044002483318,323.509359241687
3184,0.71026006,199.761358974263,319.506250435284,203.371174378157,316.186931785535,196.220454613707,322.757833100252
3185,0.9828231078,199.086137087357,318.768760175501,202.745404262809,315.560404058589,195.394243022814,322.004802379688
3186,0.61371734675,198.444960674049,318.00168901436,202.280789557533,314.820928639441,194.550277810278,321.23062960857
3187,0.96183839525,197.808060979034,317.230901964773,201.836418844113,314.067264977031,193.704082426433,320.453801019078
3188,0.87574616675,197.211411687496,316.428787260242,201.485231022008,313.280003208483,192.997102071495,319.54062728714
3189,0.7095635748,196.61979012508,315.622759378463,201.145682793445,312.488544657739,192.307511242987,318.610422509943
3190,0.971293577,196.074307579544,314.785078917411,200.69328413908,311.800735773969,191.639533853365,317.647893458355
3191,0.792252286,195.534555758662,313.9434670285,200.226868828942,311.125800760126,190.974240974065,316.681349550607
3192,0.7616302058,195.046518519266,313.071128403431,199.793610318254,310.437905168336,190.352441068609,315.671233672428
3193,0.9619876502,194.56486813881,312.1949949622,199.364446741624,309.748408918071,189.736012636358,314.655736564799
3194,0.92399691175,194.139726312,311.290378287844,198.994937600765,309.031020441918,189.194004252649,313.589361056993
3195,0.6953211826,193.721523633453,310.382263923937,198.632753916808,308.310206850835,188.661134516405,312.516737773595
3196,0.8564836495,193.363203061076,309.449178550379,198.324160548635,307.565632287481,188.198341912376,311.407990026678
3197,0.7500796304,193.012193804998,308.513044337001,198.022110299505,306.818156624034,187.744105388147,310.294831657026
3198,1.18124806875,192.722470752394,307.556422345039,197.769832870989,306.047790876296,187.378187254881,309.152466366121
3199,0.4727753264,192.440187495366,306.597313253602,197.523597579031,305.274646402871,187.022990470583,308.006555521549
3200,0.84661555075,192.218261865282,305.622688895591,197.342646093212,304.474634239811,186.789529911108,306.840331134838
3201,0.9399707006,192.003620980476,304.646191952944,197.169573908196,303.671379333703,186.570762066268,305.671655045042
3202,0.7235978486,191.846030829266,303.659057592523,197.069304793828,302.842789175369,186.492022413237,304.500441117674
3203,0.692966868,191.695286346928,302.670646820122,196.977771513044,302.011158972909,186.430085114414,303.328922668443
3204,0.9899545122,191.596289273167,301.675850785511,196.957923042767,301.158558581588,186.417754855428,302.179978551405
3205,0.84960487125,191.5034653753,300.680293024896,196.946626168721,300.303456564236,186.411342438336,301.033727425708
3206,0.65073870975,191.455909955632,299.681641684281,197.000040006078,299.432436736921,186.43178936399,299.911174570354
3207,0.959871522285714,191.413723185523,298.682623458196,197.06112825941,298.559529124842,186.455421693799,298.791432229373
3208,0.659107534,191.410151784279,297.682786503216,197.030243103809,297.672572527183,186.456778461134,297.691007013181
3209,0.664122525,191.411133057564,296.682853021741,196.988514467788,296.783959582305,186.455508984337,296.592859247253
3210,0.726353906833333,191.44471107663,295.683527478058,196.816344877628,295.868944290018,186.495247759973,295.509375613623
3211,0.59553193275,191.482109510794,294.684273186111,196.628887301553,294.950834580659,186.539792799024,294.427610650708
3212,0.559974449833333,191.546864280659,293.68644964799,196.582801693468,294.018506504751,186.701512891015,293.367147059294
3213,0.758909195,191.614806236465,292.68879280173,196.553186812806,293.084521899312,186.876884616957,292.309165212237
3214,0.4107590242,191.705184281024,291.692937388105,196.655868648656,292.147535003921,186.995273457555,291.260925183654
3215,0.6629186582,191.798160674949,290.697290600474,196.773871920134,291.210200409861,187.10706304435,290.213813366326
3216,0.50748147475,191.908750024989,289.703455339149,196.8944734905,290.262036046983,187.229384754053,289.179358214141
3217,0.7623128805,192.02136694511,288.709828617293,197.015374172101,289.312624981672,187.352918901757,288.146360073226
3218,0.549151274,192.14704985611,287.717775343402,197.140165157496,288.352878135005,187.476635163904,287.123686200876
3219,0.0113342765,192.274227838767,286.72590211077,197.265401289607,287.391948619998,187.600372264436,286.10219367952
3220,0.81087163475,192.410411396794,285.735226088866,197.392633456403,286.421594463568,187.7254476373,285.089723144456
3221,0.4619318116,192.547619177765,284.744686228245,197.520092636403,285.450168422934,187.850675214679,284.078278698785
3222,0.542138894666667,192.690367772036,283.754930470647,197.648635546567,284.470709439741,187.976235885823,283.074322697176
3223,0.0093805825,192.833742701953,282.765263348353,197.777300962002,283.49034240966,188.101834210013,282.071213192138
3224,0.385770109833333,192.979805997904,281.775988302786,197.907150474777,282.503528594239,188.227784497614,281.074305199517
3225,0.4574478754,193.126171333833,280.786757307338,198.037133021792,281.515990477558,188.353774328572,280.078093951555
3226,0.56947455825,193.272925385973,279.79758434938,198.167921426032,280.523346187451,188.481005078068,279.087117096913
3227,0.2544487148,193.419722842464,278.808417871933,198.298799812907,279.530131738109,188.608374389477,278.096724718637
3228,0.345467897666667,193.565062093773,277.819036652854,198.429885514456,278.532813687242,188.737329381318,277.110740145988
3229,0.381884187166667,193.710239525688,276.829631603548,198.560994222051,277.535040253055,188.86646033869,276.12524471468
3230,0.26015864975,193.852443982521,275.839795468145,198.691335039464,276.533771637897,188.994954176437,275.143203862417
3231,0.315155673,193.994320566088,274.849911790598,198.821591170442,275.532117558223,189.123377749724,274.161543996905
3232,0.26121652225,194.131919629367,273.859425924738,198.951006053854,274.527382013843,189.248968608883,273.182672356033
3233,0.2087039126,194.269049888709,272.868874060768,199.08032873895,273.522308749782,189.374249010711,272.204106296574
3234,0.2095486108,194.400700210108,271.877581619981,199.207406851668,272.514113959716,189.495830254121,271.2280984117
3235,0.0114584196666667,194.531753708507,270.886208522573,199.334240506797,271.505579202567,189.617008620191,270.252369139
3236,0.2590116795,194.656137541599,269.893979317869,199.457626049508,270.493724418585,189.734688601341,269.279278881368
3237,0.175090843,194.779799543297,268.90165746007,199.580638416704,269.481510321281,189.851989966181,268.306474233857
3238,0.25606964,194.895555343811,267.908386840067,199.701082381408,268.465902389943,189.965338998836,267.336389062117
3239,0.257198231,195.010460902462,266.915014189097,199.821250137189,267.449929481833,190.078262993194,266.366596345893
3240,0.0107099686,195.116153982486,265.92062531247,199.938488055739,266.430279232365,190.183940002206,265.399288722748
3241,0.336424378333333,195.220862643848,264.926127844925,200.055412900408,265.410236032898,190.28884261945,264.432246649419
3242,0.2068004748,195.315003169037,263.930580976516,200.162854644018,264.385741842014,190.38272771928,263.467410314315
3243,0.2555569335,195.408021621185,262.934922687854,200.269289518311,263.360775066618,190.475443032967,262.502808173714
3244,0.00943071333333333,195.489128937991,261.938232897042,200.360950401506,262.331128800103,190.557230630836,261.540414499425
3245,0.2062270452,195.568979716358,260.941434290231,200.451052735733,261.300988881196,190.637865433898,260.578253802323
3246,0.0117342255,195.635658054146,259.943678239203,200.523399153769,260.26654348528,190.707345811607,259.618070577508
3247,0.2059399916,195.700955772209,258.945821837267,200.593884552355,259.231646827015,190.775657080252,258.658094614
3248,0.25242231225,195.751978980767,257.947146009545,200.647833435053,258.193334416574,190.829355088994,257.699568204149
3249,0.2041643714,195.801515776765,256.948384854563,200.700060361217,257.154666321971,190.88153141091,256.74119273712
3250,0.011344046,195.835886851663,255.949000028202,200.734660916855,256.113436016721,190.920024280315,255.783954296223
3251,0.251281341,195.868689003463,254.949550681835,200.767437990467,255.071940645838,190.957101570166,254.826833482873
3252,0.171319048333333,195.885675690769,253.949720371078,200.781356431379,254.028821677408,190.978435873082,253.870423821357
3253,0.0122562555,195.901036976567,252.949850907498,200.793336715493,252.985535847112,190.998152223222,252.914087246993
3254,0.171062636666667,195.900175984912,251.949878429468,200.787971861157,251.941610257306,191.001841075407,251.958164953567
3255,0.0103625326666667,195.897658783872,250.949895434204,200.780836159221,250.897619351412,191.003893604171,251.00228495605
3256,0.488161492,195.878749052173,249.950101339011,200.755236392227,249.85388023714,190.989011876272,250.046610274494
3257,0.011860482,195.858176812518,248.950326401803,200.727764025103,248.810166659229,190.972412699309,249.090956415801
3258,0.0113342215,195.82124558775,247.951035364139,200.68281965281,247.767470135219,190.938075682793,248.135466820156
3259,0.0116778206666667,195.782666324135,246.95179307554,200.63611511367,246.724876071375,190.901951718711,247.179993772718
3260,0.0114353167142857,195.727920824715,245.953319590647,200.573486817356,245.683842358758,190.847411809746,246.224809797338
3261,0.01099128525,195.671557627565,244.954923037207,200.509265087287,244.642964784939,190.791029082664,245.269654748371
3262,0.011265723,195.599321216676,243.957560525438,200.429567085405,243.6040160593,190.718391801882,244.314883232654
3263,0.01203773475,195.525507122544,242.960300789972,200.348330853451,242.565259047292,190.644138935409,243.360149837383
3264,0.0111720178333333,195.4361505942,241.96432472556,200.253628990744,241.528475738331,190.553714740396,242.406104338076
3265,0.012473644,195.345259735651,240.968475383593,200.157597817343,240.491887270934,190.461694131494,241.452126747021
3266,0.01175552075,195.239137166623,239.974145981007,200.047058635849,239.457419354327,190.354831015573,240.499124771074
3267,0.01004102225,195.131521195575,238.979965601771,199.935097008161,238.42315934837,190.246512657315,239.546218449884
3268,0.01182464825,195.008913400873,237.98753306539,199.809832829108,237.3908343388,190.12262349135,238.594874511229
3269,0.0116756374,194.884845786008,236.995270724197,199.683273321804,236.358697748386,189.997218126986,237.643682708669
3270,0.00943516866666667,194.745919500791,236.004990329519,199.543374147731,235.328348315771,189.857701999453,236.694445002794
3271,0.0103617793333333,194.605556339469,235.014901594762,199.402184989563,234.298171706449,189.71682132059,235.745396263682
3272,0.0110549856,194.450340017065,234.027043343918,199.247042648073,233.269700970929,189.561896117608,234.798866101275
3273,0.013526681,194.293697313751,233.039399291227,199.090560352466,232.241394054128,189.405622188858,233.85257780319
3274,0.01130738875,194.122078295035,232.054259211733,198.919555137215,231.214746769337,189.234430811017,232.909541197058
3275,0.01082858875,193.949031101392,231.069357916722,198.74716498387,230.188257750766,189.061816871872,231.966814679544
3276,0.01244479825,193.760763462676,230.08726367456,198.560209966213,229.163331575152,188.875801616135,231.027624431285
3277,0.0122219634,193.571054533885,229.105435244428,198.37187573827,228.138553391929,188.688517331503,230.088769047726
3278,0.01286147375,193.365781761544,228.126755698254,198.168111477361,227.115482241558,188.486489220207,229.154191520439
3279,0.00858456833333333,193.15904558215,227.148372229267,197.962896391083,226.092571596779,188.283074804823,228.220016223167
3280,0.0119211674,192.936342309773,226.17351282112,197.740291362169,225.071931522575,188.065356351216,227.290417779563
3281,0.0109201976666667,192.712148371762,225.198982414402,197.516062832351,224.051503425687,187.846302492459,226.361246624663
3282,0.01097885875,192.471567300982,224.228381940599,197.274276306381,223.033683185136,187.612028496233,225.437167311758
3283,0.0122186312,192.229467255069,223.258145744701,197.03086227425,222.016104675031,187.376343697358,224.513559977783
3284,0.0112736233333333,191.970585016373,222.292266882594,196.767655700784,221.002181050338,187.125600014206,223.595201142904
3285,0.0121067343333333,191.710158357335,221.326789014269,196.502627672647,219.98859377498,186.873470502188,222.677325313367
3286,0.012129356,191.43262778298,220.366104182625,196.216358779656,218.97976679551,186.605173354947,221.765111473018
3287,0.0111934305,191.153534555516,219.405857253856,195.928149272315,217.971374727641,186.335399095304,220.853414925045
3288,0.012834811,190.85712408065,218.450829094438,195.619506642461,216.968351229397,186.050233838572,219.94717482404
3289,0.0110089484,190.559142943913,217.496274273643,195.309010743107,215.965814656553,185.763672629486,219.041429618846
3290,0.0136633213333333,190.243761194643,216.547342396277,194.978247662874,214.969451460775,185.46161057802,218.141144095062
3291,0.01253697475,189.926812766032,215.598916785531,194.645659809317,213.973644090391,185.158152894678,217.241350138461
3292,0.0114429976,189.592509765565,214.656485256818,194.29366926117,212.984552657016,184.839718383608,216.346802574803
3293,0.009487415,189.256655730216,213.714589438833,193.939944630709,211.996061448911,184.519945344431,215.452723898451
3294,0.0139779756,188.90361085076,212.779016638766,193.566826363701,211.015068484457,184.184919506889,214.563975738066
3295,0.01035484325,188.549040925751,211.844004770455,193.191987635557,210.034740709161,183.848540552992,213.675700461945
3296,0.01253382675,188.177541070045,210.915604267386,192.798740138615,209.062250367582,183.497168608039,212.792711033814
3297,0.010237025,187.804550505677,209.987785906063,192.403871718849,208.090450125124,183.144476505193,211.910187033422
3298,0.0129599116,187.414961470528,209.066829454117,191.99146867743,207.12674320498,182.776025277282,211.033403483004
3299,0.0130262058,187.02392187048,208.146472674575,191.577533259503,206.163743572238,182.406196836135,210.157121598996
3300,0.010239098,186.616659123355,207.233193630545,191.145779463976,205.209492255645,182.021902725665,209.286243724552
3301,0.012075487,186.207989308812,206.320528453293,190.712480243357,204.255999698778,181.636353977492,208.415834551141
3302,0.01380735875,185.783490011013,205.415130498006,190.263872055798,203.310535642679,181.234994270936,207.551735449239
3303,0.0107844336666667,185.357628195567,204.510358066498,189.813946153866,202.365762637184,180.832273641255,206.6881794847
3304,0.0128830035,184.916325606869,203.61302955298,189.347654715851,201.429829404426,180.415725345048,205.830364263853
3305,0.01264350625,184.473704115473,202.716336875723,188.87996538478,200.494651237487,179.99799593269,204.97303939943
3306,0.0117967528,184.016000175474,201.827261782588,188.398849840812,199.567053808912,179.56425512025,204.122995839831
3307,0.0147494025,183.557017848896,200.938832354993,187.916596292609,198.640098922832,179.129157183413,203.273569442778
3308,0.0112695835,183.08326509032,200.058202832498,187.420061271895,197.721263696217,178.68075804884,202.430523469588
3309,0.0128454098,182.608270066709,199.178229319888,186.922325110012,196.803111372381,178.231240218966,201.588014121021
3310,0.012373428,182.118764087826,198.306257951692,186.411459600369,195.892540563517,177.765733237699,200.753873651205
3311,0.0109419596666667,181.628047177808,197.434954357989,185.899498453967,194.982602427854,177.298891970653,199.92043155966
3312,0.0130673592,181.123030174531,196.571873850692,185.373554095767,194.080834924461,176.817693663385,199.095004443243
3313,0.009069761,180.616829197559,195.709474172381,184.846452000016,193.179743907124,176.335306667508,198.270240925275
3314,0.0124355923333333,180.096497434518,194.855537914451,184.303613780098,192.288076312466,175.838651091487,197.45394915894
3315,0.0139156543333333,179.575004938112,194.002296860197,183.759482960867,191.397182778152,175.340823463396,196.638353280629
3316,0.0107617995,179.039520417603,193.157780473008,183.200330553634,190.51557489717,174.827823089187,195.832321147036
3317,0.01373722825,178.502895699306,192.313975051295,182.639954050355,189.634723695944,174.313586301188,195.027068354623
3318,0.010532122,177.952394318254,191.479170646844,182.0643533142,188.763613441683,173.785569126035,194.231000812753
3319,0.01299246075,177.400771191213,190.645093856458,181.487521898707,187.89329061509,173.256437987513,193.43567577779
3320,0.0140418885,176.835369029287,189.82030840832,180.895703443983,187.032875205188,172.714371038466,192.649433572084
3321,0.010567194,176.268861973819,188.996268001046,180.302683229992,186.173254237046,172.171266811145,191.863919687299
3322,0.0131552216,175.688651226222,188.181831621556,179.695240751165,185.323421793675,171.616015506774,191.087396774132
3323,0.0105530764,175.107350543331,187.368159106925,179.086651184728,184.474367889294,171.059798073869,190.311588965857
3324,0.009226854,174.512389182512,186.564436574635,178.464603965658,183.634593300273,170.492715080438,189.544280556995
3325,0.01366162825,173.916350185651,185.761498956509,177.841495126397,182.795550719189,169.924774946556,188.777642631632
3326,0.0119306986,173.306653344899,184.968896911288,177.205660516593,181.965318098822,169.343048433359,188.022216634901
3327,0.01310224525,172.695887941352,184.177103500926,176.568830267574,181.135774752423,168.760243301007,187.267667837375
3328,0.0138098073333333,172.071432618561,183.396076467589,175.919329713072,180.315073664447,168.164898236038,186.523970411163
3329,0.01055285,171.445915099173,182.615884794112,175.268846073489,179.495058644566,167.568580201579,185.781114939493
3330,0.0139559795,170.80666459833,181.84692201917,174.604706974193,178.684916040685,166.959943794299,185.049364815542
3331,0.009892525,170.166357452637,181.078823219605,173.939517194734,177.875533041525,166.35035958517,184.318469160706
3332,0.0168709455,169.512299154201,180.322416739272,173.259993702575,177.077073578419,165.730511791748,183.597133860323
3333,0.0116704821666667,168.857191706777,179.566902328509,172.579376614812,176.279447530302,165.109880934586,182.876527970513
3334,0.011410579,168.188382839195,178.823507336984,171.884112421826,175.493768552099,164.476683101429,182.16747325947
3335,0.0146767306666667,167.518537452332,178.08102918558,171.187740168011,174.708993375705,163.842534570258,181.459292400871
3336,0.01157486525,166.835142770194,177.351019568096,170.476620243862,173.937253835432,163.191086427037,180.767131931737
3337,0.011974245,166.150731819539,176.621945156336,169.764394166753,173.166492036534,162.538340721786,180.076173076201
3338,0.00971788225,165.453051464409,175.905576128086,169.037747187758,172.409632330221,161.87397196213,179.39595821429
3339,0.01411619175,164.754384385628,175.190151882434,168.310027858831,171.653806394761,161.208738902745,178.716542284437
3340,0.0123063701666667,164.042857134737,174.487532651434,167.567593219221,170.913465752433,160.530739553697,178.048753710195
3341,0.012363983,163.330381854134,173.785857384035,166.824073792281,170.174266659213,159.851799095789,177.381822284558
3342,0.0113634815,162.605574548616,173.096943401724,166.066937383754,169.450764229429,159.152457620328,176.734583704603
3343,0.0121678784,161.879866075952,172.4089619549,165.308805909412,168.728408838958,158.451625333189,176.088784186412
3344,0.0110622372,161.142449056748,171.733560873228,164.538187560711,168.02172854122,157.736979305476,175.45624259724
3345,0.0142059213333333,160.404183949916,171.059071027806,163.766664747599,167.31618364079,157.021332704171,174.824661322444
3346,0.01295057125,159.654878305595,170.396880517107,162.984850118704,166.624678411727,156.291658078521,174.207010238035
3347,0.01179465875,158.904780028176,169.735573012313,162.202296609674,165.934181132524,155.560976339186,173.59035924352
3348,0.012850397,158.144290039997,169.086255009177,161.409464783235,165.257964664159,154.816478636353,172.988323839555
3349,0.0109069688,157.383060656999,168.437790087463,160.615901630182,164.58276430929,154.070997895012,172.387328369455
3350,0.0136820445,156.611984537148,167.801077786961,159.818644348523,163.913470581685,153.27255591589,171.850789244105
3351,0.0124537204,155.84021409908,167.16519419338,159.021126584553,163.244593345243,152.470379506504,171.318795097961
3352,0.009830049,155.058974595614,166.540992500928,158.312447120719,162.462326928294,151.664761562239,170.794886928407
3353,0.0109916002,154.277073445193,165.917607076395,157.609975195672,161.672137490138,150.858903142174,170.27154376306
3354,0.0110321946666667,153.48601647791,165.305893049753,156.89028826797,160.897174404782,150.12135234905,169.6606376274
3355,0.0117230873333333,152.694325596154,164.694987106995,156.169409437951,160.123265535075,149.38853092022,169.043668959578
3356,0.014050953,151.894144594305,164.095253581919,155.344648728284,159.488227302172,148.601429259384,168.491992925031
3357,0.0101648874,151.093381181313,163.496286470095,154.512761857438,158.862715413465,147.810604045571,167.944795879795
3358,0.009029044,150.285425808785,162.907061463436,153.689977679646,158.236712763541,147.0190938063,167.387739466258
3359,0.01344548175,149.476981657089,162.318498548664,152.867812138086,157.610676760557,146.227537011403,166.830012991408
3360,0.0123461972,148.663291253265,161.737209292104,152.046841374236,157.000957667361,145.425125067619,166.269906415463
3361,0.01359754125,147.849247635095,161.156409749032,151.225951051167,156.392337142527,144.621982279374,165.709639594485
3362,0.00935682533333333,147.032518330627,160.579390234405,150.412296255822,155.798041935846,143.80760846719,165.141629977542
3363,0.0125377322,146.215609913179,160.002622816296,149.59912401011,155.204702108963,142.992485638945,164.573103980385
3364,0.007429037,145.399183225505,159.42517587237,148.799451995093,154.622894878041,142.164689715916,163.993356688492
3365,0.0117823106,144.582788359535,158.847684040895,148.00067176706,154.041849457728,141.336056644158,163.412868149667
3366,0.0109900682,143.770656920039,158.264221290336,147.199366139964,153.499302658942,140.491063211581,162.821501683453
3367,0.00830730233333333,142.958804413189,157.680367895238,146.397895289838,152.959274614133,139.644999410188,162.22942353402
3368,0.01113774075,142.155605779782,157.084693865151,145.632734821161,152.40623686295,138.784202565315,161.620333764566
3369,0.00900565666666667,141.352967843798,156.488253958417,144.869926956486,151.852356193404,137.922451144486,161.010141786771
3370,0.011808097,140.563908632972,155.874015045276,144.133582932228,151.30013557686,137.056617818533,160.367032261559
3371,0.010902921,139.775720622611,155.2586341617,143.398936807429,150.748021468029,136.190522600716,159.721810772058
3372,0.009423282,139.006453792094,154.619833831387,142.692439131229,150.193763343129,135.328546192657,159.034875193429
3373,0.012525563,138.238389002018,153.979545690996,141.987729693069,149.639369011394,134.466831447767,158.345289567473
3374,0.00937378725,137.494832458762,153.311052715764,141.319640606274,149.070045420922,133.621491264014,157.604670550099
3375,0.01188202525,136.752817436571,152.640785711269,140.653854868366,148.499782809108,132.777181008314,156.860841631649
3376,0.0125532235,136.040870406217,151.938780432153,140.027059716987,147.909438616819,131.964154728926,156.058966083957
3377,0.00844427533333333,135.330795650398,151.234798873289,139.40269243251,147.317843984131,131.153076441026,155.253476087174
3378,0.011734317,134.655973043189,150.497080973568,138.819241190284,146.701664744306,130.390747437285,154.385804243692
3379,0.00871135175,133.983323373931,149.757283570092,138.238312007692,146.083970112429,129.631423333211,153.514299519097
3380,0.01125736575,133.350347403638,148.98339266427,137.700349436028,145.437711308532,128.92484575334,152.591744211523
3381,0.00861194125,132.719791978674,148.207421668362,137.165008314649,144.789709766374,128.221486309316,151.666074239741
3382,0.0125364316666667,132.132202338778,147.398543017543,136.670569249728,144.113014198385,127.569607105219,150.702913896531
3383,0.012611831,131.547207125113,146.587677286004,136.178599995799,143.43458598352,126.920836460286,149.737489751951
3384,0.00872589933333333,131.007084046362,145.74635683834,135.727890823338,142.725790915103,126.322848109679,148.744761300412
3385,0.0108902683333333,130.469642368855,144.903216523763,135.279647208487,142.015181230131,125.727894330691,147.750401239351
3386,0.00877696566666667,129.977472801669,144.032954986525,134.874674797736,141.272509799504,125.182639993637,146.736858956821
3387,0.0087872535,129.487980233242,143.16108973612,134.472261069558,140.527942516159,124.64032444922,145.722182404589
3388,0.0117114866,129.042688231882,142.265907761678,134.109871162359,139.753325559476,124.141633871555,144.696953470743
3389,0.01266308125,128.599982216903,141.369361625305,133.74982287797,138.97695052476,123.645495604358,143.671107162123
3390,0.009658142,128.19910373163,140.453397638869,133.43425839301,138.169274709278,123.190863818866,142.639287389298
3391,0.0114157125,127.800646261225,139.536309729887,133.121268670187,137.359787176582,122.738634465695,141.607121867018
3392,0.00932115066666667,127.440630820482,138.603493304905,132.849316349046,136.522227304031,122.332503612476,140.56999387049
3393,0.011577244,127.082816490284,137.66977629786,132.579713744046,135.683060067774,121.92901226334,139.532581733025
3394,0.0126969435,126.759455090448,136.723599284512,132.354511111689,134.817024372331,121.55049919566,138.499334156257
3395,0.00891453375,126.438044917009,135.776716604244,132.13182305205,133.949466993644,121.173400761849,137.466322437534
3396,0.012697474,126.14698533519,134.820085081746,131.855058869244,133.086714945309,120.841263112575,136.430738779893
3397,0.013433222,125.857625748545,133.862907507791,131.575265778482,132.224232052795,120.51164380356,135.395011062992
3398,0.0092793668,125.594783025667,132.898122594503,131.243179586693,131.360829028899,120.222461213374,134.358898006743
3399,0.01254132875,125.333409102343,131.932916301947,130.90819681995,130.497375037868,119.935518459508,133.322763606105
3400,0.009856026,125.094866430487,130.961822723447,130.748317522796,129.575969757107,119.636772739341,132.300049758648
3401,0.0127431515,124.857574225962,129.990406698376,130.598028640274,128.651390485001,119.337380570871,131.278070954704
3402,0.00975438925,124.639227796899,129.014560737518,130.466201994674,127.712817118071,119.062401208493,130.260674836715
3403,0.0134943935,124.421907273133,128.038474897612,130.335375070976,126.773485977144,118.788743788683,129.243526869128
3404,0.0102028085,124.219588967236,127.059169945618,130.202067806428,125.824468870054,118.520060292843,128.235459024898
3405,0.012406156,124.018073744489,126.079692671458,130.06862776685,124.87493326388,118.251643055937,127.227877248403
3406,0.012083753,123.827907840737,125.097949143546,129.935717099605,123.915582640891,117.987212029987,126.22849713893
3407,0.01284437775,123.638342451994,124.116085703646,129.802834442502,122.95571268587,117.722991922376,125.229550995947
3408,0.0094237,123.45703142563,123.132664746617,129.669469076052,121.987716779685,117.47056944299,124.23586936723
3409,0.0117901233333333,123.276152050724,122.149162341197,129.536078466925,121.019295937144,117.218763905674,123.242463039638
3410,0.008918017,123.101127254291,121.164599912176,129.400170070067,120.04513564404,116.979206756714,122.252514346426
3411,0.0124099688,122.926405006784,120.179982703975,129.264131560686,119.070678751513,116.740282571641,121.262744334494
3412,0.008972566,122.75589158849,119.194628415338,129.128472782048,118.092224358608,116.516674081396,120.273924636897
3413,0.01347931225,122.585593075205,118.209236490991,128.992833392659,117.113565851256,116.293847618494,119.285153462846
3414,0.0135726573333333,122.41860265645,117.223278457779,128.853713684482,116.1339150396,116.122385927958,118.289171443511
3415,0.01048785225,122.251779112681,116.23729186752,128.714418413563,115.154214171707,115.953515304755,117.292825677103
3416,0.0125086205,122.088090364846,115.25078122984,128.573912850479,114.175458124621,115.704411679816,116.30904954595
3417,0.0107980356666667,121.924557821033,114.264244479355,128.43334697964,113.196749157095,115.451310117586,115.325899748256
3418,0.01331881275,121.764610782417,113.277119512793,128.297331886907,112.219659917348,115.079029530818,114.358907871417
3419,0.0103320083333333,121.604840206427,112.28996559685,128.16154076324,111.242650393401,114.700883482333,113.392711215604
3420,0.01018242525,121.449356057117,111.302128676233,128.021845183236,110.268635369465,114.483665616828,112.397356868352
3421,0.01230769025,121.294080235163,110.314258560471,127.88195984026,109.294765883132,114.274269124501,111.400585409557
3422,0.0147333326666667,121.143589746829,109.325649198171,127.740477919425,108.322285856362,114.161178467776,110.387784591074
3423,0.0122674756666667,120.993328899182,108.337004360584,127.59891938131,107.349872507586,114.052709377728,109.374214548647
3424,0.01075778,120.84797541405,107.347626063494,127.457268632394,106.377304910135,113.942141885495,108.361582456796
3425,0.0132718582,120.702854425294,106.358213017254,127.315613514802,105.404730004836,113.83147497715,107.34899480228
3426,0.008958784,120.562443064858,105.368121023886,127.173763294774,104.431034177179,113.725280025606,106.337297862007
3427,0.0130594893333333,120.422251951537,104.377997279361,127.031903950724,103.457285929268,113.6192942064,105.325642576241
3428,0.0135631565,120.286345405714,103.387277371657,126.890760360982,102.481647158908,113.514142830303,104.315969507096
3429,0.015033806,120.150636610815,102.3965299485,126.749649806332,101.505921132936,113.409029967288,103.306387925639
3430,0.009783697,120.018649815384,101.405279302454,126.608752224991,100.528021366022,113.305679896989,102.298928327467
3431,0.014602259,119.886832538364,100.41400573713,126.467864343516,99.550022596108,113.202410113058,101.291565374991
3432,0.00951460475,119.758106267047,99.4223258132045,126.327423112708,98.5697017460227,113.100968103682,100.286370639994
3433,0.01048213425,119.629518891169,98.4306276294112,126.187001952305,97.5892765524403,112.999608226004,99.281273334618
3434,0.0140608426666667,119.503379290364,97.4386157550179,126.046259648647,96.6066892520635,112.898864238045,98.2783910083909
3435,0.0132069118,119.377348190703,96.4465899758385,125.905503109852,95.6240061131993,112.798147550282,97.2756068642943
3436,0.0106643035,119.253154243935,95.4543322726682,125.764571843731,94.6393187603141,112.698407517445,96.2747753291729
3437,0.0137270393333333,119.129040616233,94.46206442994,125.623632938651,93.6545437845656,112.598710183292,95.2740291607777
3438,0.0157598856666667,119.006211005902,93.469636444642,125.482456363531,92.6680270512378,112.499162556419,94.2750611478289
3439,0.0105262898333333,118.883436751885,92.4772015553078,125.341269542026,91.6814352275861,112.399621383699,93.2761697943818
3440,0.0142800976666667,118.761468474255,91.4846673581689,125.199662728549,90.6934133991289,112.300298152292,92.2787459778509
3441,0.00984099033333333,118.639534454664,90.4921289399503,125.058038063308,89.7053307882968,112.200984184483,91.2813845389977
3442,0.01436287675,118.518006596182,89.4995415554277,124.916356400202,88.7160539448615,112.10197136981,90.2851950547169
3443,0.0099167948,118.396495755412,88.5069521192695,124.774672348947,87.7267270643659,112.00297117313,89.2890546740708
3444,0.0135938546666667,118.275070350661,87.5143511593389,124.632488852737,86.7365361955103,111.903517438847,88.2938954049001
3445,0.0113966206666667,118.153648473957,86.5217497235384,124.490284732137,85.7463096485831,111.804044975901,87.2987766503556
3446,0.0123324635,118.032065601418,85.5291684722903,124.347222600377,84.755512334784,111.704970323083,86.3042870065107
3447,0.014546189,117.910476177969,84.5365880423502,124.204125556198,83.7646917965176,111.605911857134,85.3098229611398
3448,0.00874101333333333,117.788550208594,83.5440489630967,124.061283307133,82.7733966648754,111.50755775219,84.315715409462
3449,0.0134425028,117.666610748454,82.5515115414249,123.918451271771,81.7820825087057,111.409231882227,83.3216221481735
3450,0.0090093615,117.54422328622,81.5590289735586,123.77454740845,80.7906717068495,111.310851884,82.327761417366
3451,0.013555402,117.421818135183,80.5665485715263,123.63060122534,79.7992570890592,111.212469748586,81.333909867734
3452,0.0111732296666667,117.298923378667,79.5741288285802,123.485412300979,78.8079934811612,111.115068433666,80.3399371457506
3453,0.013465716,117.176009585718,78.5817114441301,123.340175057388,77.8167357447041,111.01770525419,79.3459597124448
3454,0.0114022485,117.05263341983,77.5893518600455,123.195324521838,76.8256556977473,110.920315155784,78.3517573766573
3455,0.016675931,116.929239554639,76.5969944885174,123.050488789194,75.8345824526168,110.822924026941,77.3575464317647
3456,0.0107177072,116.80548655564,75.6046814627386,122.904936060113,74.8440569799445,110.724632697872,76.3629864453209
3457,0.0136927056666667,116.681720024778,74.6123701078707,122.759356315203,73.8535521468829,110.626307450007,75.3684133072818
3458,0.010409911,116.557775540695,73.6200804546149,122.613126104319,72.8638320675081,110.526514941591,74.3733202048942
3459,0.01284788025,116.433824458343,72.627791606026,122.46687177502,71.8741410857594,110.426668029101,73.3782078229182
3460,0.01140962575,116.309961740053,71.6354926204418,122.32079796355,70.8853730487338,110.327211948714,72.3821074636357
3461,0.01248692275,116.186102245183,70.6431932650714,122.174730737167,69.8966386796923,110.227770125443,71.3859710640537
3462,0.0121227653333333,116.062678190279,69.6508393552441,122.028995770067,68.9090225471081,110.126299193012,70.3889336628338
3463,0.0085259,115.939269759327,68.658483487957,121.88327272471,67.9214465377878,110.024755454439,69.3918639329179
3464,0.0157528363333333,115.816716406141,67.6660213398178,121.738006763016,66.9351405470289,109.921669116253,68.3936610207821
3465,0.0115813256666667,115.694193222173,66.6735554418325,121.592756928342,65.9488793656048,109.818528351412,67.3954181272295
3466,0.013814333,115.572999316323,65.6809266468556,121.447578018282,64.9640290292327,109.713609466858,66.3959642124854
3467,0.011837534,115.451851516087,64.6882922018453,121.302401568222,63.9792276275986,109.608628908753,65.396468293834
3468,0.0140605845,115.332530047029,63.6954372076429,121.157524235717,62.9957650873721,109.502556632035,64.395693781068
3469,0.01195244,115.213270833338,62.7025746954333,121.012657099432,62.0123481858058,109.396447141177,63.3948756840131
3470,0.0149952993333333,115.096306365187,61.7094387653706,120.868180436207,61.030033694112,109.287470030266,62.393168356067
3471,0.0092913485,114.979418753543,60.7162936778911,120.723716850857,60.0477561247572,109.178396875911,61.3914312456551
3472,0.0111127245,114.865198658066,59.7228382114204,120.579095102879,59.066196844423,109.069174207898,60.3888793994774
3473,0.013524965,114.751066315142,58.7293725344964,120.434468151867,58.0846611934473,108.959946621374,59.386300751159
3474,0.014050526,114.639790577196,57.7355841844462,120.290350552258,57.1030588291074,108.852211399527,58.3834020521533
3475,0.01032341325,114.528607112601,56.741785411488,120.146249405592,56.1214543098087,108.744524383677,57.3804930149491
3476,0.0141644086666667,114.420184349293,55.7476807527701,120.002985453878,55.1387776893028,108.626930785786,56.3794751290377
3477,0.0110620376666667,114.311849123766,54.7535663948644,119.859748048385,54.1560670740435,108.509023064742,55.3785172087537
3478,0.012855711,114.20579362068,53.759206117963,119.71677446479,53.1711608400811,108.418198664133,54.3767447594498
3479,0.0125117295,114.099809050985,52.7648381893109,119.573809089993,52.1861862896096,108.328216958979,53.3749469661375
3480,0.01277296775,113.995177136745,51.7703275720334,119.430627524431,51.1980010890646,108.438502505312,52.3554907031178
3481,0.0109978115,113.890586508255,50.7758125996137,119.287439360293,50.2097178930561,108.554900608819,51.3354954682749
3482,0.009619505,113.786119658246,49.7812840329178,119.145411974147,49.2178285667738,108.630294281443,50.3233101958509
3483,0.0168224223333333,113.681656513028,48.7867550593341,119.003419331037,48.2258313060569,108.704460657847,49.3113586820028
3484,0.0091655095,113.576131225252,47.7923383249686,118.859745083891,47.231233521681,108.613980551142,48.3193255321464
3485,0.0146450865,113.470574775002,46.7979248836184,118.716021499732,46.2365594398735,108.518669838982,47.327876772287
3486,0.00870728625,113.363077613788,45.8037204895978,118.574123711963,45.2399639359666,108.405667972798,46.3400829874329
3487,0.0123277975,113.25552466029,44.8095221053478,118.432278412869,44.2433131942998,108.292157514714,45.3523942771646
3488,0.01252123975,113.145505394968,43.8155927261895,118.291136279636,43.2457924792319,108.183594895002,44.3650874762658
3489,0.014875527,113.035416680217,42.821670922006,118.150013947009,42.2482472663873,108.075171602583,43.3777914296387
3490,0.009031826,112.92264370028,41.828050397995,118.008651584784,41.250669688941,107.9657650671,42.3908064280369
3491,0.0166074096666667,112.809796715972,40.8344381801863,117.867282605016,40.2530912192126,107.856331423906,41.4038300018515
3492,0.008892865,112.694295638639,39.8411317950341,117.726583398523,39.2559185543029,107.746754990413,40.4165148254498
3493,0.01732528,112.578722951646,38.8478336615039,117.585902263076,38.2587568383484,107.637174704317,39.4291905092826
3494,0.01089278175,112.460706019628,37.8548220509683,117.446570293337,37.2622595360228,107.525712212444,38.4413560258355
3495,0.012085477,112.342624574905,36.8618180028388,117.307273933092,36.2657797700408,107.41420004217,37.453508077179
3496,0.01328096675,112.222427618065,35.8690679721817,117.167865791647,35.2703407993934,107.302720501726,36.4646903403058
3497,0.0148728066666667,112.102176067883,34.8763244967519,117.028454765553,34.2749286877255,107.191241803334,35.4758475768774
3498,0.010857258,111.980204893663,33.8837907910632,116.889349352982,33.2805826319954,107.079667644569,34.4859465809869
3499,0.012266442,111.858190351606,32.8912623756354,116.750251647792,32.2862634615259,106.968091078354,33.496018897139
3500,0.014268469,111.734873577111,31.8988955227711,116.611917490507,31.2929420681104,106.857047282607,32.5049477020042
3501,0.008149754,111.611524724456,30.9065326497108,116.473602141855,30.2996452531435,106.746016610706,31.5138483385191
3502,0.0139230904,111.487284003635,29.9142801574839,116.335359043853,29.3073509135938,106.63480956141,30.5217605046692
3503,0.008362569,111.36302183449,28.9220303197793,116.197117683389,28.3150806823359,106.523598270456,29.5296488993316
3504,0.0107779342,111.238245580991,27.9298454756287,116.058995878237,27.3236956661354,106.41231852099,28.5366461703325
3505,0.0148289176666667,111.113457265051,26.9376621564826,115.920876878323,26.3323314205627,106.301037165218,27.5436225320665
3506,0.0136972228,110.988488586774,25.9455018142668,115.784448138514,25.3415188581506,106.18954574654,26.5498604398463
3507,0.0093866985,110.863515781848,24.9533419977579,115.648058071476,24.350718918125,106.078049521671,25.556081451966
3508,0.0123138093333333,110.738642229674,23.9611694650787,115.512102095269,23.36048250952,105.966322116974,24.5617132355612
3509,0.009505966,110.61377089057,22.9689966488629,115.376155798128,22.3702586661594,105.854589557586,23.5673318809353
3510,0.015330448,110.489226544195,21.9767822242911,115.239908389855,21.3805523197888,105.742756849072,22.5724837066546
3511,0.0171963666666667,110.364689298304,20.9845668962147,115.103654443105,20.3908572106058,105.630921965869,21.5776253956194
3512,0.009586474,110.240655616405,19.9922893611341,114.969097247898,19.401306768439,105.519537848745,20.5823572330388
3513,0.017536224,110.116632575988,19.0000105114743,114.834575909012,18.4117593834239,105.408163257359,19.5870804093386
3514,0.0116735486666667,109.993240191959,18.0076522746266,114.702161837328,17.4221917550813,105.297283965999,18.5915020614009
3515,0.0134048324,109.8698607691,17.0152924062235,114.569791073933,16.4326237107005,105.186414853982,17.5959175165751
3516,0.008174036,109.747199213966,16.0228437850481,114.437136971734,15.4432429000376,105.075431259411,16.6001998346502
3517,0.0134839868,109.624551995392,15.0303933913881,114.304477210968,14.4538658286254,104.964445378506,15.6044794938399
3518,0.008344207,109.502678553625,14.037848303276,114.171740446419,13.4645822225875,104.853491945903,14.6086741319405
3519,0.01067637275,109.38082011605,13.0453013789576,114.039002188701,12.4753004289229,104.742539142501,13.6128671214097
3520,0.016839849,109.25976424745,12.0526552955965,113.910089865918,11.4855733348608,104.631500021548,12.6170479321964
3521,0.01073730175,109.138723477075,11.0600073468187,113.781249518039,10.4958378636427,104.520459276756,11.6212285138731
3522,0.0142575326666667,109.018493159542,10.0672611613331,113.653174181933,9.50598941510396,104.409108887779,10.6254698497843
3523,0.011551326,108.898277619406,9.07451318464771,113.525112794675,8.51613890659236,104.297752852901,9.62971229345821
3524,0.009152978,108.778862671875,8.08166888128898,113.396632119338,7.52628586347551,104.186472890782,8.63399908903203
3525,0.014561405,108.659461859048,7.08882287725377,113.268144041344,6.53643277560944,104.075194271749,7.63828666765204
3526,0.01115216275,108.54083903991,6.09588393056675,113.14082644767,5.54635627399756,103.964041152418,6.64264083132742
3527,0.014897475,108.422229507155,5.10294339662813,113.013528843237,4.55627595698102,103.85289017634,5.64699613212589
3528,0.00854887566666667,108.304362866655,4.10991381049321,112.891398717965,3.56547111742461,103.741073429335,4.651538698176
3529,0.0168920856666667,108.186508485282,3.11688275482858,112.769353865874,2.5746543218757,103.62924569585,3.65608435445702
3530,0.008383423,108.069351692091,2.12376899287291,112.646922089712,1.58376174949334,103.517441607935,2.66074916572051
3531,0.01071471725,107.952206008445,1.13065391376575,112.524484151532,0.592867970315624,103.40563789659,1.6654158746046
3532,0.016741085,107.835708122814,0.137463466805385,112.401722204258,-0.39811119461041,103.293972778403,0.670189873810418
3533,0.0104462712,107.719220180922,-0.855728137056213,112.278955283425,-1.389091670213,103.182309787629,-0.325034480070653
3534,0.025351454,107.603331002882,-1.84899070897143,112.158682202997,-2.38048769889932,103.070040966568,-1.32006792941912
3535,0.0108617835,107.48745067227,-2.84225432952166,112.038445971943,-3.37188986786268,102.957763193665,-2.31509855793251
3536,0.008897886,107.372118215848,-3.83558107149054,111.921176117503,-4.36376089438419,102.844498336309,-3.30989032318036
3537,0.01293671825,107.256793540263,-4.82890870990152,111.803948391154,-5.35563857955921,102.73121946051,-4.30467869612346
3538,0.0119162553333333,107.141965790402,-5.82229408114998,111.686283971283,-6.34758433693535,102.618102043279,-5.29936848574515
3539,0.0170569885,107.02714481276,-6.81568023919492,111.568613600053,-7.33953102201521,102.504986826443,-6.2940569318505
3540,0.0110028328,106.912773039735,-7.80911823181757,111.450780376997,-8.33157098499276,102.39190713058,-7.28863941777007
3541,0.01740309,106.798407131647,-8.80255690120642,111.332945027703,-9.32361216583166,102.278827898489,-8.28322052024493
3542,0.012183765,106.684443317433,-9.7960420040402,111.218408455231,-10.3161433623982,102.16499850341,-9.27760638582832
3543,0.013061559,106.570484522929,-10.7895276865457,111.103913064448,-11.3086806762852,102.05115974335,-10.2719898140886
3544,0.007789335,106.456880657434,-11.7830534066543,110.99068435253,-12.3014738137342,101.937002744358,-11.2662253812646
3545,0.0116771456666667,106.343281019935,-12.7765796037001,110.877470729583,-13.2942699986126,101.822841954431,-12.2604591870853
3546,0.01380255,106.229988924212,-13.7701414037387,110.76393649294,-14.2871390939955,101.708763819708,-13.2545945844013
3547,0.0110550176,106.11670031669,-14.7637036075937,110.650398619832,-15.2800090163442,101.594686622477,-14.2487288655481
3548,0.013934394,106.003673958231,-15.7572959948311,110.537096333623,-16.2730062489392,101.480593916015,-15.2427624242739
3549,0.01780213,105.890650424666,-16.7508887071977,110.423796585107,-17.2660048528942,101.36650104249,-16.2367948980383
3550,0.009021314,105.777847700628,-17.7445061739961,110.312929618043,-18.259372460387,101.252423025712,-17.2307362011232
3551,0.008440001,105.665047229297,-18.7381238933398,110.20208747029,-19.2527438324652,101.138345160504,-18.2246765740821
3552,0.0143807936,105.552429604436,-19.7317619259109,110.091299144811,-20.2461998657178,101.024270058986,-19.2185378315606
3553,0.0146834443333333,105.439813740918,-20.7254001541574,109.980511337796,-21.2396567145036,100.91019498409,-20.212398326927
3554,0.008655882,105.327349489346,-21.7190562225171,109.869680624422,-22.2331703883959,100.796179889731,-21.2062053460107
3555,0.0114819724,105.214886612203,-22.7127124526054,109.758849522083,-23.2266845774329,100.682165339122,-22.200011880308
3556,0.0175666245,105.102557138983,-23.7063835604544,109.648144098752,-24.2202374390959,100.567890781408,-23.1937642182587
3557,0.0121550395,104.990228799376,-24.7000547947286,109.537439743391,-25.2137906293835,100.453614014258,-24.1875160956704
3558,0.0137191903333333,104.878029528597,-25.6937399258609,109.427012657814,-26.2073671611631,100.33876980792,-25.1812106236823
3559,0.007767668,104.765831281385,-26.6874251672007,109.316587771096,-27.2009438780499,100.223921101565,-26.1749046968907
3560,0.0137986405,104.653773483163,-27.6811272858278,109.20614660387,-28.1944781245597,100.109184543834,-27.1686543165947
3561,0.0079516195,104.541716719326,-28.6748295287534,109.095705316739,-29.1880120582817,99.9944488120608,-28.1624043453899
3562,0.0132025198,104.429823886981,-29.6685496551147,108.985205070754,-30.1814695417686,99.8795494562042,-29.1562049200438
3563,0.0170049465,104.317932169192,-30.662269903064,108.874704423912,-31.1749265054771,99.7646489878817,-30.1500058383545
3564,0.013287371,104.206237335224,-31.6560125209761,108.76479580641,-32.1683693949188,99.6507978780451,-31.1440062469614
3565,0.0133657265,104.094543728554,-32.6497552783339,108.654890879391,-33.1618121966269,99.5369533095078,-32.1380078991145
3566,0.008361943,103.983082811982,-33.6435238932072,108.545400515787,-34.1552154384595,99.4237882023252,-33.1321713717287
3567,0.0126261443333333,103.871623214754,-34.6372926546918,108.435912502744,-35.1486184559889,99.3106269476662,-34.1263357618596
3568,0.01285962675,103.760432320895,-35.6310917697047,108.326355385978,-36.1419325528068,99.1973259932057,-35.1205661968264
3569,0.01843862,103.649242799018,-36.6248910397009,108.216797916373,-37.1352461956011,99.0840243254467,-36.1147969690141
3570,0.00937933175,103.538354548484,-37.6187236705877,108.1072622414,-38.1284920359573,98.9707407712964,-37.1090998405486
3571,0.015769492,103.427467666487,-38.6125564530178,107.997726665431,-39.1217375683183,98.857457299428,-38.1034030395973
3572,0.00974623866666667,103.316906025437,-39.6064260959553,107.890027369501,-40.1151454640233,98.7449733515866,-39.0978387954222
3573,0.01772727,103.2063456791,-40.6002958856264,107.782335383406,-41.1085540060617,98.6324925864775,-40.092275078927
3574,0.0113112146666667,103.096123770511,-41.5942030579651,107.674989498571,-42.1019827051954,98.5201658070595,-41.0867457375048
3575,0.0082819565,102.985903018921,-42.5881103581019,107.567644796935,-43.0954114732391,98.4078395540642,-42.0812165135989
3576,0.0150121456666667,102.876022445516,-43.5820545661421,107.460131359369,-44.0888259878533,98.2954349883393,-43.0756724679034
3577,0.0108452355,102.766142844047,-44.5759988796334,107.352617439701,-45.0822404617434,98.1830301988639,-44.07012837986
3578,0.0151063226666667,102.656596515219,-45.5699806145944,107.245506585652,-46.0757262918093,98.0707990989538,-45.0645780260881
3579,0.0133684825,102.547050952007,-46.5639624355226,107.138396657551,-47.0692122857992,97.9585683980548,-46.0590276579221
3580,0.00917998975,102.437821428158,-47.5579792055113,107.032733662937,-48.0629068538545,97.8469253460083,-47.0534927068708
3581,0.01764879,102.328592453274,-48.5519960362069,106.927073181663,-49.0566017842055,97.7352833147148,-48.0479577825992
3582,0.008383246,102.219655715945,-49.5460448381907,106.821307093355,-50.0503481671198,97.6235910221606,-49.0423537061447
3583,0.0137085,102.110719322691,-50.5400936778171,106.715540880707,-51.0440946106135,97.5118986704296,-50.0367495482715
3584,0.008506032,102.002043895253,-51.5341710107394,106.609690707398,-52.0379047649457,97.4002467785462,-51.0310767973833
3585,0.0113738012,101.893368629191,-52.5282483612814,106.503840482169,-53.0317149586756,97.2885949116825,-52.0254040040784
3586,0.017630873,101.784921358498,-53.5223507143132,106.398644722449,-54.0256793484693,97.1768479613588,-53.0196384620965
3587,0.011638602,101.676474196915,-54.5164530790616,106.293449307623,-55.0196438218695,97.0651009796241,-54.0138728703783
3588,0.0150050353333333,101.568218493574,-55.5105759393397,106.188867205724,-56.0137575169186,96.9533024931068,-55.0080186341192
3589,0.013170962,101.459962953861,-56.5046988175609,106.084284970238,-57.0078712877477,96.8415040325638,-56.0021643107812
3590,0.0077320135,101.351862347842,-57.498838685514,105.979576246536,-58.0020568122141,96.7297301662138,-56.9962275352764
3591,0.01366597825,101.24376193523,-58.4929785744243,105.874867548633,-58.9962424741259,96.6179562833354,-57.9902906235176
3592,0.0133208545,101.135781308635,-59.4871314430747,105.770174829644,-59.9905132624756,96.50617216364,-58.9842693231699
3593,0.0144795176666667,101.027800864371,-60.4812843323459,105.665485884187,-60.984784638119,96.3943861250935,-59.9782476387919
3594,0.011585791,100.919904261219,-61.4754467036474,105.562532120419,-61.9793260687197,96.2817177422564,-60.9720493659097
3595,0.0087911595,100.812007793287,-62.4696090886006,105.459579027448,-62.9738677878369,96.1690492059147,-61.9658508587586
3596,0.0141904423333333,100.704160757888,-63.4637764642146,105.356871157026,-63.9685149796512,96.0563245530696,-62.9595667101886
3597,0.0128690423333333,100.596313783101,-64.4579438463909,105.254163270148,-64.9631623858149,95.9435999921497,-63.9532823556369
3598,0.00999052833333333,100.488485198926,-65.4521132196462,105.151450389991,-65.9578748285851,95.8309033226394,-64.9469355033554
3599,0.0178006566666667,100.380656595531,-66.4462825929014,105.048736346667,-66.9525873017286,95.7182063103197,-65.9405884617051
3600,0.0087799125,100.27282300996,-67.4404519661566,104.945720794793,-67.9473076480324,95.6054204372244,-66.9341923331642
3601,0.010637647,100.164989351991,-68.4346213284191,104.842702409771,-68.9420277574098,95.4926334733259,-67.9277960096199
3602,0.0125391183333333,100.057139315755,-69.4287882038938,104.739043106897,-69.9366942690527,95.3795997467614,-68.921355572225
3603,0.010289694,99.9492891999028,-70.4229550719151,104.635384224948,-70.9313607576865,95.2665661796224,-69.914915222971
3604,0.016378833,99.8414231052624,-71.417120444054,104.531809820433,-71.926022628536,95.1535646082673,-70.9084925631079
3605,0.0120801596666667,99.7335569719992,-72.4112858134341,104.42823538189,-72.9206843008297,95.0405628840014,-71.9020700842585
3606,0.00959787825,99.6256838754052,-73.4054506854333,104.3246548083,-73.9153101753242,94.9275335913469,-72.8956802405081
3607,0.0116525245,99.517810845644,-74.3996155635081,104.221073708915,-74.9099357163359,94.8145063353198,-73.8892908919141
3608,0.012468444,99.4099487521198,-75.3937814357866,104.117406570151,-75.9045066875138,94.7018123451731,-74.8829825688099
3609,0.01098888375,99.3020868745536,-76.3879473313029,104.013739488646,-76.8990772992187,94.5891188153817,-75.8766746613262
3610,0.008199401,99.1942573440293,-77.382116707474,103.91008098366,-77.8935940676041,94.476494239485,-76.8704290071852
3611,0.01256022825,99.0864282086227,-78.3762861267703,103.806421885119,-78.8881103909009,94.3638689847725,-77.8641836615604
3612,0.0138359355,98.9786536395179,-79.3704615017,103.702680815699,-79.8825652468262,94.2511499846318,-78.8579809224579
3613,0.010851981,98.8708796516003,-80.3646369424976,103.598943241093,-80.8770201457881,94.1384339716022,-79.8517788494674
3614,0.01182998325,98.7631801034264,-81.3588208197992,103.495653290014,-81.8714805569621,94.026100554407,-80.8456620935796
3615,0.0140436825,98.6554813116653,-82.3530047718908,103.392371013818,-82.8659415060236,93.9137739336483,-81.8395463519495
3616,0.009303263,98.5478728427067,-83.3471976546088,103.290005190714,-83.8604666839057,93.8022588712453,-82.833551722214
3617,0.01142399425,98.4402652951763,-84.3413906392425,103.187638365228,-84.8549914479438,93.6907431511124,-83.8275573291956
3618,0.0144650475,98.3327608014226,-85.3355950222652,103.085159432003,-85.8494699271206,93.5791538695852,-84.8215894109408
3619,0.008513773,98.2252574289617,-86.3297995324934,102.982681580259,-86.8439481095322,93.4675642411098,-85.8156218789338
3620,0.013855534,98.1178719684182,-87.3240174192839,102.88031745398,-87.8383950849855,93.3559381285477,-86.8096949636401
3621,0.007838961,98.0104879356621,-88.3182354508246,102.777931292902,-88.8328389638416,93.244327003157,-87.8037703646
3622,0.008077408,97.9032455686629,-89.3124678445462,102.673358828417,-89.8269755968275,93.1342029121771,-88.7980755853595
3623,0.01400190875,97.7960050557761,-90.3067004489962,102.568780735615,-90.8211106589059,93.0240827093807,-89.792382212968
3624,0.008122426,97.6889386842584,-91.3009528454149,102.463674021707,-91.8150981786999,92.9143276913465,-90.7868209742116
3625,0.010698398,97.5818747150455,-92.2952054914957,102.358567316781,-92.8090845828383,92.8045703634783,-91.7812605914224
3626,0.008331151,97.4750249039482,-93.2894803941934,102.253461412441,-93.8029715296945,92.6946071209715,-92.775776515493
3627,0.0121652063333333,97.3681780711333,-94.2837556174163,102.14836312136,-94.7968582406757,92.5846502976743,-93.7702941901258
3628,0.014181695,97.2615838846524,-95.2780580306385,102.043910659616,-95.7907249424955,92.4752380129843,-94.7649603641499
3629,0.008530665,97.1549932266172,-96.2723608284852,101.939474756829,-96.784592577949,92.365839247638,-95.7596288371117
3630,0.0107551905,97.0486880674778,-97.2666947476486,101.836378697319,-97.7785357569679,92.2575343796989,-96.7544833251669
3631,0.0133468125,96.9423868605181,-98.2610290818227,101.733280178729,-98.7724781484944,92.1492275402462,-97.749338108401
3632,0.0094272165,96.8363912877533,-99.2553955100562,101.629991491901,-99.7663596408123,92.0407682375931,-98.7442157187249
3633,0.011967648,96.7303999865223,-100.249762398096,101.526702951043,-100.760240970828,91.9323088037421,-99.739093504012
3634,0.0088012525,96.6247250032019,-101.244163335958,101.423425219643,-101.754110281925,91.8238396543539,-100.733984245762
3635,0.0084542385,96.5190544710357,-102.238564739035,101.3201582725,-102.747980875826,91.7153839090193,-101.728876255641
3636,0.0136220433333333,96.4137001298517,-103.232999189029,101.217657392937,-103.741942594618,91.6078803304181,-102.723858347912
3637,0.0086578325,96.3083502580245,-104.227434115603,101.115158851286,-104.735905136717,91.5003798773769,-103.718840196942
3638,0.008636348,96.2033054505232,-105.221901572024,101.012819888211,-105.729923875212,91.3930927652925,-104.713805443121
3639,0.0140441406666667,96.0982649633633,-106.216369493481,100.910479282762,-106.723943377288,91.2858042477661,-105.70876962206
3640,0.009265566,95.9935082362364,-107.210867958553,100.808030806242,-107.718013031464,91.1784234208134,-106.703663704673
3641,0.01064746675,95.8887555397918,-108.20536682821,100.705587931842,-108.712084487153,91.0710478614573,-107.698557092042
3642,0.0129987613333333,95.7842579372095,-109.199891303276,100.603499604395,-109.706269957014,90.9640056778132,-108.693406478775
3643,0.010099442,95.6797638955309,-110.194416165094,100.501420617192,-110.700458012502,90.8569724397288,-109.688255223403
3644,0.0134627793333333,95.5754873023614,-111.18896464412,100.399911997009,-111.694803960702,90.7504854670868,-110.683064757597
3645,0.0116126833333333,95.4712136939546,-112.183513439964,100.298401935008,-112.689151577192,90.643997506246,-111.677872375239
3646,0.011034969,95.36711615074,-113.178080924292,100.196806823084,-113.683597602828,90.5374512535358,-112.672566939342
3647,0.0131009535,95.2630209003847,-114.172648632693,100.095211785854,-114.678045587599,90.4309054498085,-113.66725956784
3649,0.011900541,95.0550935211959,-116.161809782983,99.8920316798356,-116.667167228754,90.2178720041327,-115.656422732133
3650,0.01266007,94.9512150390994,-117.15639977359,99.7905222374875,-117.66184806899,90.111741876056,-116.65093413998
3651,0.011991743,94.8473373184498,-118.150989846764,99.6890123537497,-118.656530793283,90.0056134203009,-117.645443798218
3652,0.01399335275,94.7435003479351,-119.145584338628,99.5874788482885,-119.651314346163,89.8995744616934,-118.639859823132
3653,0.0104271395,94.6396634256676,-120.140178830542,99.4859473625571,-120.646099771883,89.7935346328724,-119.634274085293
3654,0.010110344,94.5358290077822,-121.134773325109,99.3845207154448,-121.64098241162,89.6874496336583,-120.628596847774
3655,0.0134211346,94.4319940341785,-122.129367761233,99.2830834581922,-122.635865233968,89.5813682676088,-121.622918698396
3656,0.010464977,94.3281310564077,-123.123959252258,99.1811115268573,-123.63075725862,89.4754699866944,-122.617194597935
3657,0.0107691625,94.2242670675469,-124.118550643176,99.0791223531368,-124.625648276785,89.3695762426166,-123.611470186967
3658,0.01352873575,94.1203535756826,-125.113137132807,98.9762889916686,-125.620490017296,89.2639046222083,-124.605730573559
3659,0.010911204,94.0164387975845,-126.107723488669,98.8734587432793,-126.615332491119,89.1582323618369,-125.599990485106
3660,0.0124750956666667,93.9124627882779,-127.102303476486,98.7707766931206,-127.610209874292,89.0525296360011,-126.594227782054
3661,0.0125797866,93.8084853744008,-128.096883305826,98.6680939366679,-128.605087227704,88.9468269833427,-127.588465018266
3662,0.01659417,93.7044428985712,-129.091455794264,98.5653784635457,-129.599963202532,88.8411277203766,-128.5826994411
3663,0.0131565206666667,93.6003989897396,-130.086028152473,98.4626587843975,-130.594838654017,88.7354327427941,-129.576934434332
3664,0.0166026985,93.4962904434552,-131.080594636522,98.35974938689,-131.589690499446,88.6299310630982,-130.571195156087
3665,0.0170716086666667,93.3921804952187,-132.075160964798,98.2568387755195,-132.584541993371,88.5244303496575,-131.565456185216
3666,0.0176671176666667,93.2880089313523,-133.069720446894,98.1538748150125,-133.579378038761,88.4189721030192,-132.559730723438
3667,0.0141564106666667,93.1838360456157,-134.064279780778,98.0509115009114,-134.57421386496,88.3135135268968,-133.554005494762
3668,0.014253463,93.0796065176922,-135.058832763783,97.9479758853271,-135.569040298797,88.2080408323689,-134.548290254543
3669,0.0224793773333333,92.9753757149665,-136.053385618198,97.8450387042266,-136.563866461905,88.1025686992612,-135.542575190174
3670,0.02085876475,92.8710916197039,-137.047933096945,97.7420360774226,-137.558681307341,87.9971200360748,-136.536867477159
3671,0.031413872,92.7668062802542,-138.042480456058,97.6390247580975,-138.553495137013,87.8916741741659,-137.531160183931
3672,0.031206943,92.6624701704796,-139.037022933409,97.5356587315876,-139.548267517367,87.7863426212434,-138.525470020538
3673,0.03433929,92.5581327887717,-140.031565251676,97.4322930885754,-140.543039914967,87.6810108317476,-139.519779804166
3674,0.0542675055,92.4537447166936,-141.026101229946,97.3289427290995,-141.537812999835,87.5756696140903,-140.514087476423
3675,0.120500426,92.3493553160832,-142.020637095459,97.2255930013481,-142.532586365892,87.4703285071594,-141.508394999197
3676,0.2908809185,92.2449141770054,-143.01516856974,97.122267875525,-143.527370682552,87.3649917123679,-142.502696700503
3677,11.232930914,92.1404715915196,-144.00969987762,97.0189391378749,-144.522154861087,87.2596551146045,-143.496998152798
3678,7.89497749225,92.0359739366738,-145.004224850088,96.9154728864678,-145.516933780785,87.1543260183299,-144.491290124439
3679,15.522623047,91.9314747136978,-145.998749652598,96.8119957589171,-146.511711748602,87.0489976248684,-145.48558196855
3680,15.660935402,91.8269170944008,-146.993268125993,96.7081136096955,-147.506454268894,86.943695403783,-146.479869063486
3681,3.3139085596,91.7223577772759,-147.987786439021,96.6042323251604,-148.5011971646,86.8383931733908,-147.474155909271
3682,15.776329994,91.617736587964,-148.982298908,96.5003825515004,-149.495953741144,86.7330906038413,-148.468433675507
3683,14.1040685773333,91.5131135440468,-149.976811172427,96.3965326033771,-150.490710562343,86.6277880255934,-149.46271115952
3684,8.725180786,91.4084243357577,-150.971316139313,96.2926764311487,-151.485476111813,86.522485137025,-150.45697857502
3685,6.4613170475,91.3037331250393,-151.965820897537,96.1888197632903,-152.480241889787,86.4171822127926,-151.451245711536
3686,20.7056272623333,91.1989719490518,-152.960318365082,96.0849457780206,-153.475015651749,86.3118780424553,-152.445503100289
3687,11.636651024,91.0942086282138,-153.954815605437,95.9810590307242,-154.469788351368,86.2065669435413,-153.439759474329
3688,7.75066741433333,90.9893718787607,-154.949305067997,95.8767353774828,-155.464524681867,86.1010186459085,-154.433981109807
3689,11.412600543,90.884532828015,-155.943794284507,95.772411889411,-156.459261386801,85.9954706327797,-155.428202410949
3690,7.40208651233333,90.7796165563753,-156.938275244695,95.6680939436795,-157.454010656059,85.8899321663094,-156.422412493287
3691,21.904727936,90.6746977915433,-157.932755954088,95.563775556739,-158.448760186135,85.7843932185507,-157.416622242286
3692,5.35169766925,90.5696969963215,-158.927228411904,95.4594426532488,-159.443518297598,85.6788384355574,-158.410821023883
3693,12.777264267,90.4646934969744,-159.921700569169,95.3551112057114,-160.438277072446,85.5732853836209,-159.405019450238
3694,15.607586861,90.3596027291956,-160.916163026964,95.2508267451698,-161.433057256313,85.4677881969243,-160.399206412085
3695,4.3474548228,90.2545089743048,-161.910625178468,95.1465323663445,-162.427837011313,85.3622804443773,-161.393391657077
3696,4.803032383,90.1493206267559,-162.905077630702,95.0419239059391,-163.422603185456,85.2564381038087,-162.387522534528
3697,8.213961601,90.0441290210329,-163.899529739971,94.9373095871527,-164.417369285161,85.1505892608479,-163.381652180811
3698,1.799632425,89.9388361443203,-164.893971189135,94.8325131774048,-165.412133071197,85.0445383096884,-164.375743559753
3699,1.69075073025,89.8335396988841,-165.888412241677,94.7277177710124,-166.406897577588,84.9384885438756,-165.369834412179
3700,1.880676478,89.7281343434927,-166.882841190139,94.6229529849246,-167.401684067668,84.8324749523562,-166.363909196414
3701,1.21250141133333,89.622725078824,-167.877269734836,94.5181881944646,-168.396471293377,84.7264617034649,-167.357983303743
3702,2.082455661,89.5171986369467,-168.871686177023,94.4134232729525,-169.391280568929,84.6204587245538,-168.352037121385
3703,1.458238691,89.411667940714,-169.866102175706,94.308656656453,-170.386090330711,84.5144533908531,-169.346090042283
3704,0.7060863905,89.3060119626961,-170.860505114126,94.2038401261538,-171.380914410968,84.4083787135707,-170.340116555999
3705,2.289505124,89.2003514593469,-171.854907551485,94.0990104033777,-172.375737489318,84.302282147798,-171.334140302266
3706,0.607255399,89.0945599964245,-172.849295488526,93.993798900569,-173.37053157326,84.1955521461195,-172.328083960725
3707,1.57175323866667,88.9887637422911,-173.843682932942,93.888587237955,-174.365326085111,84.0888217910673,-173.322027169358
3708,0.848826424333333,88.8828311871082,-174.838056363129,93.7833710291767,-175.360132770147,83.9820813831909,-174.315957581287
3709,1.49796281266667,88.7768936429714,-175.832429275432,93.6781544364131,-176.354939693269,83.8753404104306,-175.309887682296
3710,0.543302887,88.6708165474617,-176.826787701433,93.5729271027837,-177.349753276171,83.7685836366994,-176.303809086232
3711,1.650976062,88.5647343315824,-177.82114554865,93.467701413624,-178.344567012724,83.6618301525451,-177.297730802942
3712,1.28152289,88.4585112484537,-178.815487472876,93.3625209657125,-179.33938497636,83.5551671684281,-178.291661124437
3713,2.600306486,88.3522830133157,-179.809828862387,93.2573317854303,-180.334201679681,83.4484860268097,-179.285589867565
3714,0.9239952415,88.245915336734,-180.804155779597,93.1519062596185,-181.328984272013,83.3413134442715,-180.279475891464
3715,1.245797177,88.1395425922782,-181.79848215382,93.0464702947607,-182.323765126837,83.2341178414795,-181.273360068186
3716,0.912424907,88.0330348766256,-182.792794066844,92.9407563098583,-183.318499707111,83.126309147033,-182.267195049585
3717,1.549994469,87.926522419287,-183.787105483645,92.8350440841341,-184.313233310512,83.0185037016237,-183.261031565478
3718,2.09169602,87.8198856676333,-184.781403892901,92.7293779719363,-185.307941307048,82.9107834235696,-184.254908305252
3719,2.312169563,87.7132446453567,-185.775701817163,92.623711537363,-186.302647861341,82.8030617906216,-185.248786253532
3720,1.500686407,87.6064934151391,-186.76998722565,92.5180367835479,-187.297317197027,82.695305193204,-186.242695388601
3721,0.8845448345,87.4997384903248,-187.764272255302,92.4123626088515,-188.291984833774,82.5875502107803,-187.236606495605
3722,4.022925675,87.3928896795066,-188.75854765814,92.306703150547,-189.286609297594,82.4798362681061,-188.230567712851
3723,0.789514829333333,87.2860378326613,-189.752822734316,92.2010405623747,-190.281231425824,82.3721047676575,-189.224529041606
3724,1.0493645965,87.1791099997959,-190.747089634781,92.0952996395279,-191.275795098664,82.2639338292961,-190.218493161241
3725,4.01694661375,87.0721799271557,-191.741356281931,91.9895581849869,-192.270356671101,82.1557585748822,-191.212458834368
3726,0.872994229,86.965194631751,-192.735616683452,91.8838036212589,-193.26486645705,82.0474769060434,-192.206462809626
3727,8.808643162,86.8582079303466,-193.729876946449,91.778049582557,-194.259374052538,81.9391957928067,-193.200469116765
3728,5.9074886262,86.751187071527,-194.724133844124,91.6723082988603,-195.253828432859,81.8309281773909,-194.194532074718
3729,1.453924656,86.6441657515092,-195.718390681642,91.5665667091263,-196.248280374646,81.7226603244604,-195.188597391272
3730,8.7976344825,86.5371333894802,-196.712646078898,91.4608177922406,-197.242673933007,81.6143867849507,-196.182719177479
3731,3.2468238294,86.4301015175752,-197.706901516933,91.3550718074076,-198.237065362747,81.5061128502021,-197.176843340864
3732,1.438054681,86.3230812124202,-198.70115791734,91.249395017964,-199.231406557814,81.3978295879599,-198.171023604802
3733,8.788459718,86.216062430181,-199.695414503117,91.143727761231,-200.225746124726,81.2895459249157,-199.16520652147
3734,4.82711331033333,86.1090790818268,-200.689675401908,91.0382823033392,-201.220047809122,81.1812529363606,-200.159451159573
3735,1.4211265445,86.0020982819097,-201.683936593142,90.9328363787067,-202.214346953355,81.0729594054979,-201.153698264341
3736,5.94301552566667,85.8951759505792,-202.678204493887,90.8273797456767,-203.208587818834,80.9646534325166,-202.148001961607
3737,3.1721568526,85.7882572412222,-203.672472733439,90.7219243735131,-204.202826223538,80.8563480337315,-203.142308214842
3738,1.289145708,85.6814204871862,-204.666748639278,90.616497531296,-205.197008947655,80.7480556274288,-204.136672302637
3739,8.714764893,85.5745884061924,-205.661025081157,90.511067712528,-206.19118891099,80.6397604036692,-205.131038598705
3740,3.6088967845,85.4678606291425,-206.655313487623,90.4055714560979,-207.185307252697,80.5314022932801,-206.125454184214
3741,1.2751969695,85.3611385441898,-207.64960252413,90.300094202273,-208.179425357388,80.4230578203479,-207.119873548247
3742,8.7066761255,85.2545418036992,-208.643905434642,90.1950354007824,-209.173538242824,80.3150136549607,-208.114376118382
3743,3.6031407935,85.1479516646004,-209.638209027298,90.0899904218159,-210.167650692901,80.2069799630656,-209.108881673229
3744,1.257330775,85.0415049659715,-210.632527442135,89.9852457900204,-211.161753683148,80.0991738478204,-210.103452082341
3745,6.21502522633333,84.9350657124724,-211.626846637029,89.8804986875814,-212.155854586149,79.9913656174578,-211.098024053068
3746,2.20750835533333,84.8287861136042,-212.621182559584,89.775698604243,-213.149910729892,79.8835120301595,-212.092629511337
3747,5.95677471133333,84.7225146122018,-213.61551936194,89.6708993791514,-214.143965603004,79.7756589722128,-213.087236422416
3748,4.499148071,84.6164145102734,-214.609874787103,89.5661183206121,-215.1379935806,79.6678171190779,-214.081874085173
3749,1.22672081,84.5103231337493,-215.604231148763,89.461337314884,-216.132020634485,79.5599744472259,-215.076512613528
3750,3.59132661675,84.4044140851247,-216.598607079648,89.356557412711,-217.126028386322,79.4521146672856,-216.07116922961
3751,1.221624851,84.2985140790405,-217.592983958601,89.2518202814463,-218.12004018536,79.3442971960895,-217.065830825231
3752,5.7148312032,84.1928006378471,-218.587380398009,89.147965595771,-219.114135485905,79.2373526351564,-218.060595158241
3753,1.2082749605,84.0870963899983,-219.581777843445,89.0441150860581,-220.108231578694,79.1304124900943,-219.055359661
3754,1.205735326,83.9815794507723,-220.576195786051,88.9403496589559,-221.102343812961,79.0235623156314,-220.050127622286
3755,6.156873457,83.8760716512952,-221.570614675781,88.8365836194684,-222.096456405928,78.9167114901367,-221.044895043508
3756,1.84213382,83.7707477659312,-222.565052623969,88.7328052572902,-223.090576216822,78.8098475642897,-222.039651597327
3757,5.93046959266667,83.6654328909872,-223.559491506619,88.6290247739846,-224.084696480461,78.7029814567214,-223.034407209391
3758,4.4762743115,83.5602971106723,-224.553948963021,88.5252021303242,-225.078825743052,78.5960719844072,-224.029144102756
3759,1.31220617866667,83.4551701011552,-225.548407364483,88.4213910578141,-226.07295731879,78.4891768210027,-225.023881460621
3760,4.87600986166667,83.3502153187709,-226.542884323554,88.317807201357,-227.067134316477,78.3825626334642,-226.01862793962
3761,2.2272422535,83.2452689694915,-227.537362189675,88.214246971839,-228.061314906634,78.2759786449233,-227.01337653619
3762,1.170940995,83.1404862351086,-228.531857653909,88.1111451404172,-229.055565196101,78.1699805622839,-228.00816621683
3763,6.129908562,83.0357114373733,-229.526353911685,88.0080404734585,-230.049816740618,78.0639791696041,-229.002953907483
3764,1.23901569075,82.9310887999688,-230.52086538313,87.9048814439712,-231.044092346813,77.9579143172776,-229.997703446369
3765,1.609226048,82.8264736064722,-231.51537768183,87.8017232671818,-232.038369580229,77.8518512068945,-230.992451721903
3766,5.1349173785,82.7219994581848,-232.509905655134,87.698581247086,-233.032677645823,77.7458211023968,-231.987176059783
3767,1.6020931005,82.6175321801738,-233.504434338283,87.5954376797975,-234.026987179213,77.6397885351002,-232.981898491671
3768,0.848711599666667,82.5131935697014,-234.498976315495,87.4922651364593,-235.021324201714,77.5337098441465,-233.976585227841
3769,2.72803950325,82.408861292671,-235.493518933612,87.3891068207053,-236.015664225874,77.4276622715285,-234.971273673621
3770,1.72278980433333,82.3046462687869,-236.488073417036,87.2862119050155,-237.010059820749,77.3221908031579,-235.96599376999
3771,0.695556387,82.2004369681421,-237.48262852214,87.183320745238,-238.004457643698,77.2167277727529,-236.960712958796
3772,3.8903577325,82.096332422974,-238.477195006189,87.0804983319074,-238.998896248255,77.1114191868945,-237.955415535998
3773,1.42273434,81.9922329059608,-239.471762014004,86.9776746991837,-239.993336690485,77.0061097392317,-238.950116053237
3774,1.545781076,81.8882243875841,-240.466338500844,86.8748289981031,-240.987810390606,76.9007846947906,-239.944779289621
3775,3.8860900405,81.7842201833912,-241.460915437629,86.7719836011507,-241.98228598014,76.7954570499603,-240.939440396319
3776,0.822531610666667,81.6802931877594,-242.455500426841,86.6691436470125,-242.976795383465,76.6900828674015,-241.934063389211
3777,1.109453509,81.5763698056779,-243.450085790648,86.5663019367065,-243.971306616779,76.5847277500338,-242.928686355751
3778,2.979140997,81.4725103808281,-244.444677784518,86.4634291435006,-244.965850239575,76.4797100727895,-243.923308855861
3779,1.3350725175,81.3686537367505,-245.439270075518,86.3605549547281,-245.96039590017,76.3747119589374,-244.917931227991
3780,1.5089231012,81.264845774329,-246.433867568218,86.2576563344345,-246.954977235524,76.2700563320719,-245.912551359633
3781,1.084548473,81.161039777804,-247.428465252048,86.1547567912112,-247.949560662382,76.1653979833111,-246.907168990522
3782,1.3917204735,81.0572678254293,-248.423066245725,86.0518412652768,-248.944180308583,76.0606924984916,-247.901743314959
3783,1.300683558,80.9534970068274,-249.417667349884,85.9489289346591,-249.938802367685,75.9559846045203,-248.896315292244
3784,1.14783417,80.849745612064,-250.412270346819,85.8460713463273,-250.933465764689,75.8512354368713,-249.890847058054
3785,0.851853273,80.7459945208893,-251.406873399326,85.7431955410875,-251.928129255208,75.7465066729416,-250.885379005436
3786,0.764037105,80.6422485757707,-252.401477393841,85.6400109457197,-252.922794330898,75.6421237672182,-251.879914030613
3787,0.7504934085,80.5385022648209,-253.396081360215,85.5368106383856,-253.91745948417,75.5377585288304,-252.874449201354
3788,0.849376693,80.4347498178882,-254.390684854589,85.4333467986045,-254.912125938718,75.4336896197604,-253.868986813625
3789,0.8756872724,80.3309963223673,-255.385288178598,85.3298862428297,-255.906793968099,75.3296169973011,-254.863522683657
3790,0.007440582,80.2272254221716,-256.379888674836,85.2264801956432,-256.90148813689,75.2254827392697,-255.858029635668
3791,0.84850351,80.1234529979769,-257.374489084824,85.1230714904814,-257.896183407604,75.1213512310611,-256.852535640339
3792,0.868200888,80.0196555384857,-258.369088077943,85.0196191217741,-258.890896780008,75.0172648952114,-257.847026082709
3793,0.007676429,79.915856166474,-259.363686839241,84.9161451087631,-259.885608594087,74.9131991166233,-258.841517905521
3794,0.8483173495,79.8120256977732,-260.358281831244,84.8123191695127,-260.880295070529,74.8094675894806,-259.83603217366
3795,0.472141364666667,79.7081929793483,-261.352876560095,84.7084909039393,-261.874982015316,74.7057380793542,-260.830545884982
3796,0.975247558,79.604324051852,-262.347467053548,84.6046251964446,-262.869676498071,74.6020410328916,-261.825050634403
3797,0.846428528,79.500452551722,-263.342057340094,84.500761274563,-263.864371975926,74.4983429599188,-262.819554592566
3798,0.945252865666667,79.3965400601368,-264.336644329864,84.3969258040242,-264.859083309347,74.3946285308854,-263.814045943102
3799,0.498738882666667,79.29262479582,-265.331230991677,84.2930752685828,-265.853793180887,74.2909213082255,-264.808537859278
3800,0.844694958,79.1886657912577,-266.325812479912,84.1889870821044,-266.848479991057,74.1873277671601,-265.803038698499
3801,0.701423491,79.0847038977295,-267.320393697307,84.0848949572963,-267.843166724179,74.0837358283175,-266.79753943443
3802,0.7301287695,78.9806968797714,-268.314970684286,83.9807413174414,-268.837852253841,73.9801689155171,-267.792038556993
3803,0.8400169605,78.8766870099613,-269.30954730696,83.8765888144228,-269.832537528763,73.8766023211669,-268.78653795659
3804,0.469503785,78.7726330309281,-270.304118294981,83.7724538947021,-270.827218863662,73.7730406522435,-269.781041641026
3805,0.7410161795,78.6685761981578,-271.298689037626,83.6683152994669,-271.821899556913,73.669468141129,-270.77554455631
3806,1.02881254733333,78.564475654106,-272.293256021815,83.5641204056161,-272.816570421902,73.5657295579344,-271.770035690329
3807,0.007548015,78.4603724191329,-273.287822727632,83.4599245610681,-273.811240721335,73.4619879585008,-272.764526982699
3808,0.8590238702,78.3562283629413,-274.282385210565,83.3557142944647,-274.805902441282,73.3582006027871,-273.759020677256
3809,0.8287332825,78.2520819381013,-275.276947412785,83.2515044264329,-275.800563223724,73.2544135119199,-274.753515314829
3810,0.007846574,78.1478999234102,-276.271505397183,83.1473005470934,-276.795209919786,73.1506304004739,-275.748024121594
3811,0.70437343675,78.043715795757,-277.266063160996,83.0431074158052,-277.789856629011,73.0468147465262,-276.742530633851
3812,1.04070184266667,77.9395002196113,-278.260617641696,82.9390742542656,-278.784503534143,72.9425147428402,-277.737002995577
3813,0.008123256,77.8352830868892,-279.255171995329,82.8350424178023,-279.779149330309,72.8382107748705,-278.731476261441
3814,0.8562726856,77.7310430039061,-280.249724475471,82.7310301183495,-280.773778775791,72.7338483572476,-279.725962857968
3815,0.008693606,77.6268019628857,-281.244276827603,82.6270194526627,-281.768406421454,72.6294839196975,-280.720451157758
3816,0.8247650855,77.5225469278584,-282.238827309913,82.5230326513217,-282.763007777233,72.5250899771629,-281.714964337039
3817,1.0638070925,77.4182917278386,-283.233377792046,82.4190631215963,-283.757608672784,72.420669431633,-282.709477031218
3818,0.007187659,77.3140341399716,-284.22792827163,82.3153435544872,-284.752202907704,72.315863875551,-283.703982704758
3819,0.821277252,77.2097772693837,-285.222478816421,82.2116239217368,-285.746794981669,72.2110581336545,-284.698490491637
3820,0.692503078,77.1055306845865,-286.217030296284,82.1079033476897,-286.741356067516,72.1062497271753,-285.693028583796
3821,0.706662483,77.0012858459981,-287.211581940739,82.004188196943,-287.735915040391,72.0014369044928,-286.687568856217
3822,0.776108121,76.8970658207211,-288.206135924023,81.9005501103149,-288.730443988314,71.8965613283598,-287.682140109749
3823,0.690747237,76.7928484780494,-289.200690205578,81.7969365522384,-289.724973170502,71.7916664240785,-288.676711707336
3824,0.473099179666667,76.6886689119504,-290.195248687395,81.6936684063626,-290.71950565163,71.6864993399165,-289.671288149918
3825,0.7293554185,76.5844930242878,-291.189807570495,81.5903976658289,-291.71403550156,71.5813340257289,-290.665867169233
3826,0.819637663,76.4803684735381,-292.184372053986,81.4870907137878,-292.708528630017,71.4761934136191,-291.660482149904
3827,0.847223448,76.3762484411891,-293.178937009549,81.3837950635499,-293.703021225716,71.3710476858016,-292.655098310332
3828,1.627750635,76.2721909091377,-294.173508494993,81.2806557443072,-294.697506452096,71.2658311954999,-293.649730789635
3829,0.008296894,76.1681385483912,-295.168080490599,81.1775458306201,-295.691993506805,71.1606030811969,-294.644363240412
3830,0.70728956525,76.064157089555,-296.162659480848,81.0748390859675,-296.686505629084,71.0552155943775,-295.638995300076
3831,1.00949759666667,75.9601810429305,-297.157239053621,80.9721262327348,-297.681016769566,70.9498301423525,-296.633627952158
3832,0.008784116,75.8562785541361,-298.151826543531,80.869330357272,-298.675514566357,70.8444723453911,-297.62826865583
3833,0.6869047205,75.752381525212,-299.146414620895,80.766554561528,-299.670015340058,70.7391106122075,-298.622908106585
3834,0.76893279775,75.6485580584648,-300.141010613176,80.664049304778,-300.664556222397,70.6336958453326,-299.617530676474
3835,0.7003132015,75.5447395767681,-301.135607093339,80.5615754438553,-301.659101923668,70.5282776344039,-300.61215128123
3836,0.684797635,75.4409876818654,-302.130210090274,80.4595209462792,-302.653711992828,70.4228134202308,-301.606745637145
3837,0.468242275333333,75.3372399267476,-303.124813543499,80.3574610402376,-303.648324360042,70.3173496576365,-302.601337228261
3838,1.01996115233333,75.23354699642,-304.119423039548,80.2553295077731,-304.642967161282,70.2118918754774,-303.595892204073
3839,0.72041369,75.1298569683082,-305.11403281874,80.153204626195,-305.637614221545,70.1064352884774,-304.590443701033
3840,0.689350583,75.0262050494228,-306.108646315906,80.0511670779378,-306.632317207378,70.0009943952071,-305.5849495169
3841,0.8110665115,74.9225545611123,-307.103259955952,79.9491341684963,-307.627024653233,69.8955549884073,-306.579451498774
3842,0.007964409,74.8189226996389,-308.097875456369,79.847161658877,-308.621790170928,69.7901349362347,-307.573903560029
3843,1.04306216425,74.7152906906377,-309.092490956592,79.7451899986588,-309.616559997004,69.6847142045032,-308.568351360357
3844,0.0083277135,74.6116567767757,-310.087106454316,79.6432293058091,-310.611385452374,69.5792846983865,-309.562744144081
3845,0.990494856333333,74.5080209789741,-311.081721770892,79.5412534799814,-311.606213775758,69.4738609361403,-310.557133110255
3846,0.7052115285,74.4043610578561,-312.076334767918,79.4390838806315,-312.601078823248,69.3685107225396,-311.551473193765
3847,0.8072840505,74.3006975261645,-313.070947363545,79.3368982645592,-313.595946275114,69.2631655283658,-312.545809673725
3848,0.007163283,74.1969881431013,-314.065554861734,79.234509249035,-314.590844260604,69.1578840768641,-313.540100391507
3849,0.454931219666667,74.0932736060061,-315.060161844702,79.1321279527415,-315.585747023644,69.0526001851631,-314.534386924308
3850,1.10068606325,73.9894941515383,-316.054762338239,79.0298438836611,-316.580709962084,68.9472855580433,-315.52862074536
3851,0.007445416,73.8857080992617,-317.049362127516,78.9275322931684,-317.57567305299,68.8419796533105,-316.522852418294
3852,0.932229853666667,73.781839619956,-318.043953118403,78.8248768751535,-318.570638048667,68.7367827181567,-317.517057254603
3853,0.450781384333333,73.6779634887221,-319.038543287893,78.72218392504,-319.565601402142,68.631595420131,-318.511260770613
3854,0.802049206,73.5739925328109,-320.03312327842,78.6190258674297,-320.560544405018,68.5265275478967,-319.505447925135
3855,1.030042987,73.4700131452125,-321.027702441015,78.5158755326062,-321.555489437374,68.4214576539665,-320.499633751581
3856,0.0078477195,73.3659301060446,-322.022271425762,78.412820134769,-322.550459418328,68.3163629071277,-321.493803251869
3857,0.7973349805,73.2618383870725,-323.016839462932,78.3097569750148,-323.545428760079,68.2112700600195,-322.487972701628
3858,0.6693770605,73.1576408159501,-324.01139594419,78.2065991569499,-324.540390306606,68.1062003805516,-323.482141535173
3859,0.697130748,73.0534345392969,-325.005951547259,78.1033685165658,-325.535343290634,68.0011479484856,-324.476313173333
3860,0.7961535855,72.9491229363597,-326.000496525308,77.9992568151173,-326.530192678896,67.8963041889051,-325.470518743906
3861,0.008670732,72.8448031451965,-326.995040580498,77.8951465159735,-327.525040388057,67.7914595196306,-326.464725915376
3862,0.457750656333333,72.740385064761,-327.989573557932,77.7910530497188,-328.519867941729,67.6866039306322,-327.458952303573
3863,1.080158554,72.6359595809771,-328.984105837838,77.686963173581,-329.514693584937,67.5817468969228,-328.453180989223
3864,0.007207152,72.5314459216661,-329.978629810026,77.5829160565348,-330.509496474115,67.4768726563846,-329.447437038055
3865,0.443907899,72.4269259022767,-330.973153079874,77.4788475423263,-331.504293896474,67.3720066268561,-330.441697103267
3866,1.084447702,72.3223307202209,-331.967668049551,77.3745261589469,-332.499026712604,67.2672376340844,-331.436004633591
3867,0.007486849,72.2177303156489,-332.962182429974,77.2701727631585,-333.493752910464,67.1624803597259,-332.430316569738
3868,0.888648272,72.1130686673799,-333.956689900304,77.1654439624529,-334.48840149683,67.0578605055143,-333.42468017235
3869,0.469958013666667,72.0084032156207,-334.951197014228,77.0607198446069,-335.483046981012,66.9532389488139,-334.419047281118
3870,0.788389077,71.9036935016104,-335.945699980556,76.956050222475,-336.477656364228,66.8485975797889,-335.413455191985
3871,0.443121098666667,71.7989812766962,-336.940202667894,76.8513819773243,-337.472262417029,66.7439543699096,-336.407866357738
3872,0.912633178666667,71.694240053895,-337.934702133245,76.7467296346313,-338.466830007578,66.6392899004033,-337.402315113463
3873,0.787191808,71.5894975911226,-338.929201478413,76.6420638792354,-339.461393120421,66.53463656303,-338.396768129351
3874,0.659241737,71.4847409163887,-339.923699446097,76.5372443938105,-340.455904911926,66.4301108168793,-339.3912699732
3875,0.008465985,71.3799841970079,-340.918197413559,76.4324111382133,-341.450412367134,66.3255956567919,-340.385775828072
3876,0.859787096,71.2752269697416,-341.912695378491,76.3274212383013,-342.444870494245,66.2212009197894,-341.380327310843
3877,0.008663174,71.1704708004764,-342.907193424807,76.2224340942004,-343.439326179877,66.1168045311966,-342.374881291957
3878,0.66242690475,71.0657265768379,-343.901692390019,76.1174780652748,-344.433754299394,66.0123894949104,-343.369463481226
3879,0.982070618,70.9609843241188,-344.896191560313,76.0125220872693,-345.428180120826,65.9079723190786,-344.364047744037
3880,0.007220664,70.8562641595529,-345.890693028972,75.9075666799267,-346.42258018754,65.8035311652938,-345.358655245091
3881,0.6648658555,70.751546836918,-346.885194827404,75.802608792469,-347.416978339959,65.6991019085982,-346.353265713094
3882,0.673123561,70.6468611296057,-347.879700294429,75.6976233147414,-348.411355196611,65.5948050021691,-347.347909187193
3883,0.779122698,70.5421788276784,-348.874206135216,75.5926345816356,-349.405730244027,65.490520970396,-348.34255551324
3884,0.874363171,70.4375341318083,-349.868716103497,75.4876098990171,-350.400085311842,65.3863791149214,-349.337233333678
3885,0.463320465666667,70.3328933240974,-350.863226448052,75.3825860935682,-351.394439802039,65.2822354686864,-350.331911569689
3886,0.7772925265,70.2282951412044,-351.857740917589,75.2775719042871,-352.388787959958,65.1780721908389,-351.326594361513
3887,0.436419902,70.1237010451741,-352.852255808229,75.1725564880366,-353.383135554391,65.0739075983832,-352.321277432772
3888,0.896687529333333,70.0191514281057,-353.846775281902,75.0675277181874,-354.377477016183,64.9697286985221,-353.315963545222
3889,0.774487872,69.9146060008242,-354.841295221368,74.962504462957,-355.371819303331,64.8655590678845,-354.310650437541
3890,0.0084293245,69.8101058452808,-355.835820193835,74.8575407946192,-356.366170508678,64.7614895936205,-355.305345756547
3891,1.32112864666667,69.7056097410027,-356.830345592751,74.7525887005242,-357.360523587129,64.6574396347884,-356.300042469201
3892,0.518282706,69.6011570987155,-357.824875566614,74.6477607749541,-358.354896760257,64.5535990375894,-357.294754132926
3893,0.008651333,69.4967081952959,-358.819405927027,74.5429311803398,-359.3492708502,64.4497558477657,-358.289464418789
3894,0.66536965975,69.3922991173677,-359.813940404879,74.4380838074792,-360.343654705839,64.3458850419464,-359.284160028019
3895,0.007209648,69.2878933183228,-360.808475228116,74.3332364591146,-361.338040110941,64.2420146682199,-360.278854137548
3896,0.946805625666667,69.1835221987805,-361.80301370435,74.2283893698349,-362.332441904131,64.1381488645749,-361.273532385319
3897,0.432345505333333,69.079153688136,-362.797552441475,74.1235430845863,-363.32684532376,64.0342851827757,-362.268209287701
3898,0.964305435666667,68.974812576966,-363.792093918547,74.0187052435294,-364.321265824768,63.9304437852748,-363.262872060383
3899,0.007574464,68.8704733520715,-364.786635570901,73.913871102465,-365.315688924578,63.826609075693,-364.25753327845
3900,0.64798196175,68.7661537990761,-365.78117905126,73.8090755484874,-366.310139127196,63.7228441141737,-365.252178283485
3901,0.941659812333333,68.66183525439,-366.775722707536,73.7042795200821,-367.30459182082,63.6190791033914,-366.24682088261
3902,0.007888476,68.5575271524295,-367.770268185725,73.5994785781882,-368.299070312965,63.5153135824073,-367.241438564527
3903,0.6798491405,68.4532191834242,-368.764813619595,73.4946775114756,-369.293551218578,63.4115484521637,-368.236053744229
3904,0.882672516,68.3489125818823,-369.759358597644,73.389875160984,-370.288056947071,63.3077873407448,-369.230643188276
3905,0.512180533,68.244605003849,-370.753903486741,73.2850721956985,-371.282565123554,63.2040258669202,-370.225230108825
3906,0.639594345,68.1402874514107,-371.74844746724,73.1802629505801,-372.277098305119,63.1002606912903,-371.219791253007
3907,0.008722509,68.0359678748701,-372.742991267989,73.0754489183117,-373.271633987386,62.9964861233453,-372.214348474183
3908,0.638015377,67.9316277639791,-373.737533245201,72.9705863208031,-374.266195039078,62.8926162711403,-373.208865896788
3909,1.037615054,67.8272845825415,-374.732074861172,72.8657236685192,-375.260758573059,62.7887471587283,-374.203380830772
3910,0.425952943666667,67.7229104621619,-375.726612837267,72.7608604643181,-376.255347118666,62.6848855004973,-375.197870689315
3911,0.876393104666667,67.6185321618382,-376.721150404455,72.655997039257,-377.249938443886,62.581024333684,-376.192357856979
3912,0.758688607,67.514112028621,-377.715683879294,72.5511314038279,-378.244557587485,62.4771680849802,-377.186818094304
3913,0.0076579485,67.4096866431556,-378.710216760112,72.4462649780401,-379.239179161934,62.3733109872585,-378.181275645677
3914,1.260324597,67.3052090461449,-379.704743735874,72.3413906954552,-380.233824900983,62.26944544962,-379.175706496526
3915,0.8266026594,67.2007252814235,-380.699270113492,72.2365025485833,-381.228471101141,62.1655545913895,-380.170132869485
3916,0.007879811,67.0961806134612,-381.693790584703,72.1314774983974,-382.22312185453,62.061413704221,-381.164515025393
3917,0.7747786408,66.9916291436751,-382.68831031558,72.0264505821395,-383.217774029389,61.9572702829331,-382.158895246778
3918,0.008033663,66.8870109552005,-383.682822784559,71.9214053616912,-384.212440147349,61.8531020046172,-383.153256492536
3919,0.75542121,66.7823854167016,-384.677334462444,71.8163601481141,-385.207106716827,61.7489336482237,-384.147617245635
3920,0.422775518333333,66.677688258543,-385.671838431799,71.7113150014906,-386.201777685949,61.6447645310306,-385.141973198198
3921,0.868133109666667,66.5729835092541,-386.666341604812,71.6062712477458,-387.196449277273,61.5405981186393,-386.136328970809
3922,0.7518040675,66.468205276127,-387.660837069046,71.5012409773791,-388.191126891654,61.4364578893346,-387.130683001457
3923,0.42197583,66.3634194586695,-388.655331779558,71.396187549329,-389.185801386957,61.3322750997339,-388.125033317518
3924,0.865387157,66.2585607030767,-389.64981924156,71.2909114149722,-390.180445886247,61.2276830098515,-389.119347910566
3925,0.7493203965,66.1536947970615,-390.64430589825,71.1856298354658,-391.175088307818,61.1230810278019,-390.113662858725
3926,0.0073816875,66.04876057288,-391.638784860641,71.0802962306907,-392.169710877989,61.0183845317946,-391.107981199767
3927,0.838424639666667,65.9438198612163,-392.633263155454,70.9749640920926,-393.16433143325,60.9136891426463,-392.102301860137
3928,0.938230421,65.8388175655758,-393.627735113131,70.8696458715302,-394.158932861492,60.8090042606222,-393.09664453728
3929,0.007642053,65.7338095645545,-394.622206495474,70.7643277305875,-395.153531883515,60.704321572113,-394.090989915509
3930,0.62508998,65.6287477523089,-395.616672451476,70.6590103405907,-396.148108210908,60.5996595720963,-395.085360769477
3931,0.860296477,65.5236814121273,-396.611137829063,70.5536918950376,-397.142681381403,60.4949736981919,-396.079731946029
3932,0.500439755,65.4185726393341,-397.605597786161,70.448363557558,-398.137224967685,60.390064095108,-397.074106145604
3933,0.6246795375,65.3134604177986,-398.600057500481,70.3430346885609,-399.131765164826,60.2851427722851,-398.06848268163
3934,0.629149117,65.208316082529,-399.59451495411,70.2377008702192,-400.126273803216,60.1801123184951,-399.062880974045
3935,0.702380062,65.1031697960151,-400.588972163834,70.1323682548271,-401.120778809429,60.0750838419299,-400.057283158733
3937,0.64203414125,64.8928405307503,-402.57788197185,69.9217233854154,-403.109717627346,59.8650633815799,-402.046163251592
3938,0.68565574275,64.7876702408246,-403.572335927276,69.8163825336494,-404.104148458564,59.7600522141991,-403.040639120353
3939,0.007242198,64.6825008831464,-404.566790030445,69.7110557155199,-405.098577059994,59.6550347655882,-404.035118136168
3940,0.83175574,64.5773400432721,-405.561245483517,69.6058571205863,-406.092985288189,59.5499599263373,-405.029625906144
3941,0.007379693,64.4721815850542,-406.555701184678,69.5006720596102,-407.087391159165,59.4448786850207,-406.024136778761
3942,0.497963754666667,64.3670447518778,-407.550159138447,69.3956098846983,-408.081775626987,59.3397393140218,-407.018675822847
3943,0.853946559666666,64.2619118106612,-408.544617491391,69.2905466367969,-409.076156670574,59.2346008111471,-408.013218244001
3944,0.915149424666667,64.1568139883688,-409.539079446276,69.185473706823,-410.070506815735,59.1294701417516,-409.007791137969
3945,0.438113243666667,64.0517212892991,-410.5335419032,69.0803988610011,-411.064853402727,59.0243383617238,-410.002367191772
3946,0.007818681,63.9466745337777,-411.528008862248,68.975306834421,-412.05916808112,58.919196621874,-410.996971582036
3947,0.6296895935,63.8416341302329,-412.52247652738,68.8702278491666,-413.053481606879,58.8140570031322,-411.991578797828
3948,1.00777438475,63.7366503397553,-413.516950485615,68.7652650969367,-414.047784859606,58.7089362891255,-412.986211196621
3949,0.008054035,63.631673854924,-414.511425255588,68.6603405672889,-415.0420898627,58.6038226396544,-413.980846704769
3950,0.6292763685,63.5267620845401,-415.505907216055,68.5557546186765,-416.036410370791,58.4987715688383,-414.975509756013
3951,0.845221835,63.4218584815411,-416.500389941994,68.4511661420277,-417.030728955898,58.3937196264874,-415.970174178337
3952,0.495449298333333,63.3170267859139,-417.49487940731,68.3465554080163,-418.02503061065,58.288660010962,-416.964850671934
3953,0.628267091,63.2122038557237,-418.489369846878,68.2419464325361,-419.019331194205,58.1836009159888,-417.959528579331
3954,0.434337283,63.1074576315272,-419.48386881209,68.1373528458921,-420.013622403757,58.0785463763482,-418.954218858839
3955,0.914490616333333,63.0027206900005,-420.478368757138,68.0327554171508,-421.007912161057,57.9734900361902,-419.948910006631
3956,0.007896322,62.898064490921,-421.472877225001,67.9281245691077,-422.002189286388,57.8684180347848,-420.943608706927
3957,1.35503090466667,62.7934177857153,-422.467386678287,67.8235498553154,-422.996472035072,57.7633683926479,-421.938310015988
3958,1.104709004,62.6888531644683,-423.461904651543,67.7194604778121,-423.990803403216,57.6585120685687,-422.933033880418
3959,0.011267593,62.5842981814587,-424.456423667073,67.6153889008781,-424.985136927042,57.5536630790369,-423.927758285324
3960,1.034218296,62.4798260337294,-425.450951640378,67.5114703099212,-425.979488977759,57.4488771258539,-424.922487335318
3961,0.672712132333333,62.3753633192821,-426.445480609418,67.4075480654698,-426.973841174323,57.3440898217438,-425.917215722104
3962,1.47998710466667,62.2709811966699,-427.440018085374,67.3035946079339,-427.968194616906,57.2392909761885,-426.91193844287
3963,0.706860542,62.1666083523236,-428.434556457283,67.199640021279,-428.962548661154,57.1344911186514,-427.906660184231
3964,0.020037988,62.0623143064318,-429.429102438338,67.0956758452416,-429.956907815218,57.0296826665561,-428.901373607713
3965,3.142515262,61.9580293649578,-430.423649478401,66.9917201369177,-430.951268495006,56.9248804258792,-429.896087257256
3966,0.022603079,61.8538212909052,-431.418205459519,66.887835920404,-431.945642056286,56.8201306274031,-430.890802815396
3967,1.11196161066667,61.7496218956009,-432.41276229254,66.7839897367346,-432.940020891096,56.7154078123564,-431.885519795457
3968,1.48846503966667,61.6454953442931,-433.407326275891,66.6804627770197,-433.934443988612,56.6109114793721,-432.880248710232
3969,0.042178411,61.5413771425628,-434.401891169132,66.5769345780194,-434.928868073325,56.5064147199587,-433.874976533269
3970,1.744486475,61.437328613023,-435.396463654856,66.473396037929,-435.923300395598,56.4019144022518,-434.869695246418
3971,1.30831928075,61.333287836567,-436.391036894099,66.3698581238515,-436.917734362406,56.2974139283003,-435.864412249957
3972,2.41263843833333,61.2293113791236,-437.385616384487,66.2663254031315,-437.912181972163,56.1929121581557,-436.859115070704
3973,1.3237969465,61.1253422710171,-438.380196685791,66.1627905043783,-438.906630493054,56.088412741809,-437.853817086692
3974,5.20305546,61.0214337805483,-439.374783675561,66.0592376411152,-439.901086529017,55.9839327396849,-438.848512465005
3975,0.074935116,60.917532193757,-440.369371372007,65.9556945115215,-440.895544946608,55.8794394016998,-439.843205060888
3976,0.074935116,60.8136872210097,-441.363964863591,65.8522312034976,-441.890022894897,55.7748367021462,-440.83787483927
3977,3.5159971626,60.7098485920274,-442.358559011135,65.7487849638341,-442.884504004829,55.6702891821037,-441.832548986105
3978,7.469717581,60.6060616873744,-443.353158507095,65.6454778922327,-443.879010893441,55.5661915720362,-442.827258751424
3979,3.0732448885,60.5022805433406,-444.347758606849,65.5421685969887,-444.873519226543,55.4620964004891,-443.82196709881
3980,1.615554292,60.3985461014313,-445.342363601642,65.4388412743717,-445.868039270326,55.3580209983599,-444.816663950831
3981,3.37278296425,60.2948168479836,-446.336969148399,65.3355144093401,-446.862561056352,55.2539407478122,-445.811358624576
3982,7.500873089,60.191129419191,-447.331579144588,65.2321912329456,-447.857096886762,55.1498214137273,-446.806035739047
3983,11.606579781,60.0874466006128,-448.32618958488,65.1288674185536,-448.851633742003,55.0456936193207,-447.800710808881
3984,10.4500980374,59.9838007352393,-449.320803584879,65.0255384902876,-449.846178811784,54.9414980111502,-448.795369489915
3985,10.314915657,59.8801590456412,-450.315418086364,64.9222114839871,-450.840725566535,54.8373245813347,-449.790029130966
3986,13.6685767175,59.7765506388958,-451.310036584925,64.8188997966362,-451.835285751269,54.7333279232168,-450.784696423787
3987,10.35616684,59.6729459303371,-452.304655419685,64.715590519302,-452.829847278398,54.6293574852428,-451.779365257952
3988,5.323720753,59.5693705328012,-453.299276919083,64.6123003432352,-453.824419445055,54.5255948624168,-452.774046308468
3989,6.801313877,59.4657984072044,-454.293898756658,64.5090097657149,-454.818992426872,54.4218280951046,-453.768726065024
3990,5.54399474433333,59.3622520695494,-455.288523259582,64.4057160241203,-455.813571833412,54.3180286628311,-454.763395623179
3991,6.695667982,59.2587086121648,-456.283148045156,64.3024218355757,-456.808152328954,54.2142316105629,-455.758064259142
3992,4.7988967895,59.1551877298386,-457.277775046089,64.1991241439145,-457.802741359912,54.110453212362,-456.752725667117
3993,3.516968548,59.0516694066565,-458.272402388241,64.0958281031897,-458.797331216378,54.0066695705675,-457.747386025772
3994,4.2659609558,58.9481710306095,-459.267032390012,63.9925449306169,-459.791927507229,53.9028450578135,-458.742038205551
3995,3.242170334,58.8446751119672,-460.261662620378,63.8892525327709,-460.786523101763,53.7990488956477,-459.736693017568
3996,2.60389296233333,58.7411982419205,-461.256294622707,63.7858886251308,-461.78111329879,53.6954724933391,-460.731368233414
3997,2.548014164,58.6377237323639,-462.250926797628,63.6825155095493,-462.775702757581,53.5919255565757,-461.726046148432
3998,1.6695436835,58.5342674197809,-463.245560303059,63.5790714101251,-463.770286525328,53.4886057691316,-462.720744871312
3999,5.07401291533333,58.4308134671983,-464.24019415442,63.4756290120952,-464.764870276217,53.3852799316248,-463.715443359253
4000,2.36265707,58.3273776085938,-465.234830658005,63.3721996585499,-465.759453897859,53.281907708661,-464.71014004593
4001,1.87065466233333,58.2239443013591,-466.229467393532,63.2687701182651,-466.754037171094,53.1785379491419,-465.704837250785
4002,4.13730019325,58.1205304488943,-467.224105897674,63.1653391540488,-467.748617787636,53.0751869739436,-466.699538406864
4003,1.310294509,58.017119107838,-468.218744635188,63.061907891964,-468.743198048575,52.9718323368072,-467.694239451443
4004,2.1344059705,57.913726813084,-469.21338514257,62.9584743708711,-469.73777561265,52.8684499278538,-468.688939650419
4005,5.19485133875,57.8103372052703,-470.208025942354,62.8550421114774,-470.732353022763,52.7650858391292,-469.683642064776
4006,1.271863401,57.7069678652244,-471.202668947752,62.7516193691637,-471.726929271521,52.6618599410911,-470.678361189898
4007,2.1278428435,57.6036014074767,-472.197312306085,62.6481974026713,-472.721505654715,52.5586485100999,-471.673081870628
4008,4.25242781666667,57.5002565742682,-473.191958312321,62.5447812568045,-473.716083046514,52.4555456186163,-472.667814222363
4009,2.4024981855,57.3969146431391,-474.186604496178,62.4413649869365,-474.710660000739,52.3524398376001,-473.662546450077
4010,1.248745501,57.2935943684426,-475.181252005509,62.3379477917235,-475.705233689622,52.2493124937808,-474.657277752305
4011,2.1252883675,57.1902770566143,-476.175899930183,62.2345309324104,-476.699807218941,52.1461861329893,-475.652009565828
4012,3.04076274233333,57.0869817372202,-477.170550937814,62.1311165663756,-477.694379563859,52.0430670689035,-476.646745174524
4013,1.99908518766667,56.9836895201016,-478.165202243741,62.0277005551116,-478.688951715017,51.939947012937,-477.641480655348
4014,1.212604523,56.8804202079635,-479.15985575207,61.9242723966532,-479.683522435595,51.8368196336342,-478.636215192062
4015,1.795708418,56.7771538989249,-480.154509500472,61.8208580004704,-480.678094819493,51.7336976738137,-479.630949913159
4016,3.133335322,56.6739096454003,-481.149165012032,61.7175446778851,-481.672679419229,51.6306155160284,-480.625685988412
4017,1.206145406,56.5706683964986,-482.143820944787,61.6142408567497,-482.667265421707,51.5275367540508,-481.620422217496
4018,2.98775932175,56.4674490983144,-483.138479954651,61.5110064498617,-483.661861672131,51.4244828006486,-482.615159570417
4019,1.203073978,56.3642327039324,-484.133139206499,61.4077699522307,-484.656457646544,51.3214283816413,-483.60989681478
4020,1.956737399,56.2610374124461,-485.127800216921,61.304518260475,-485.651051615084,51.2183705789272,-484.604633270221
4021,2.0249797105,56.1578449773827,-486.122461591992,61.2012679136601,-486.645645791883,51.115312610364,-485.599369776016
4022,3.60772094125,56.0546731924547,-487.117125603251,61.098027289918,-487.640241474261,51.0122534428172,-486.594106645829
4023,2.323421359,55.9515043444179,-488.111789797998,60.9947829546476,-488.63483634,50.9091955408174,-487.588843836274
4024,2.383366823,55.848356617776,-489.106455312344,60.8915119269849,-489.62942533267,50.8061467403183,-488.583583332621
4025,1.190065384,55.7452119514384,-490.101121255691,60.7882700087794,-490.624017455466,50.7030873961175,-489.578321847094
4026,4.9336792235,55.6420891801853,-491.095790268345,60.6852363554941,-491.618631972883,50.5999526165287,-490.573053336694
4027,1.1610885265,55.5389694895166,-492.090459589058,60.5822189907993,-492.613247852603,50.4968118155673,-491.567784505086
4028,1.949330032,55.4358717252403,-493.085131102411,60.4793175619055,-493.607873428666,50.3936281568366,-492.562513387249
4029,4.34230128933333,55.3327772475539,-494.079802863656,60.3764122784069,-494.602498511494,50.2904461227071,-493.557242345616
4030,1.1863452795,55.2297060422233,-495.07447638023,60.2734797004372,-495.59712010172,50.1872755923859,-494.551971843587
4031,2.12653702475,55.12663812546,-496.069150269489,60.1705496395025,-496.59174166689,50.0841035567389,-495.546701535152
4032,2.928141991,55.0235933759749,-497.063826784237,60.0676373105595,-497.586363055549,49.9809209163825,-496.541432590554
4033,2.314723432,54.9205519362562,-498.058503736123,59.9647184147568,-498.580983857714,49.8777423313259,-497.53616416119
4034,1.136264324,54.8175336941667,-499.053183751848,59.8617534928734,-499.575600549234,49.7745921692228,-498.530899343024
4035,1.550938964,54.7145188458226,-500.047863956088,59.7588373249636,-500.570222125021,49.6714118330504,-499.52563123901
4036,1.12587297,54.6115276627781,-501.042545474891,59.6562611287513,-501.564877759819,49.5680210867566,-500.520340222085
4037,2.2987303735,54.5085396865545,-502.037227497408,59.553704397926,-502.559536542337,49.4646181661023,-501.515047155817
4038,4.50801066566667,54.4055739591166,-503.031913014667,59.4512827171178,-503.554217163597,49.3611307802596,-502.509739871297
4039,4.34700433433333,54.3026110795107,-504.026598721782,59.3488566718972,-504.548898193581,49.2576463412438,-503.504431821782
4040,3.50134277333333,54.199667858352,-505.02128573946,59.2464004993487,-505.543582044976,49.1541822440317,-504.499118491546
4041,1.122722626,54.0967271863049,-506.015973011732,59.1439456383274,-506.53826699327,49.050717191475,-505.493804083371
4042,5.041466276,53.9938040222037,-507.010662032625,59.0414997852072,-507.532959475351,48.9472455773694,-506.488482271632
4043,1.138838132,53.890882766816,-508.005351308549,58.9390522148514,-508.527653138345,48.8437756241248,-507.48315938887
4044,1.103800297,53.787974555425,-509.000042327343,58.8365929090436,-509.522354871607,48.7403170210734,-508.477829186815
4045,2.1003397105,53.6850678829593,-509.994733538503,58.7341504737108,-510.517060017905,48.6368405433178,-509.472495534786
4046,1.153734565,53.5821716749173,-510.989426057716,58.6318227546601,-511.511788372253,48.5332425206966,-510.467138423527
4047,5.26868220166667,53.4792761819122,-511.98411851287,58.5295009297983,-512.506519169667,48.4296386886814,-511.461778602376
4048,1.647736947,53.3763855268647,-512.978810534598,58.4272189851663,-513.50126649692,48.3259955501598,-512.456400446029
4049,2.9552815555,53.2734948651624,-513.973502685342,58.3249355444186,-514.496015780411,48.2223537014131,-513.451020571634
4050,6.187692642,53.1706041586553,-514.968195704694,58.2226420309578,-515.490778234423,48.1187205361752,-514.445629130342
4051,1.87901250533333,53.0677126726447,-515.962888594129,58.120348727882,-516.48554298398,48.0150873461415,-515.440235313918
4052,1.9247962835,52.9648159644631,-516.957580613203,58.0180568342503,-517.480323112203,47.9114539899933,-516.434825585634
4053,4.849105716,52.861917625339,-517.952272501801,57.9157644025846,-518.475105224464,47.807821024831,-517.429413934101
4054,1.87328108166667,52.7590084136689,-518.946963520595,57.8134683841598,-519.469900563155,47.704190666145,-518.423989461381
4055,1.08310163,52.656096653588,-519.941654212153,57.7111531235616,-520.464695858477,47.6005552932959,-519.418562394021
4056,2.934810281,52.5531679879546,-520.936342732906,57.6087102149536,-521.459490866103,47.4968866576794,-520.413118114435
4057,4.63487339025,52.4502359599858,-521.931030924333,57.5062637989407,-522.45428822257,47.393217291946,-521.407671082558
4058,0.011503132,52.3472817357573,-522.925716941732,57.403794229001,-523.449101084772,47.289543106389,-522.402205881589
4059,0.93003258,52.2443230845416,-523.920402562684,57.3013240293311,-524.443916649966,47.185869963822,-523.396738141534
4060,3.132562029,52.1413353509639,-524.915085579245,57.1988496927526,-525.43874997202,47.0822036730055,-524.39125372138
4061,1.707775741,52.0383420505276,-525.909767932625,57.0963795072863,-526.433586696617,46.9785363537144,-525.385766046416
4062,1.388431688,51.9353123567579,-526.904445950453,56.9939364597126,-527.428445665342,46.8748623107721,-526.380257093143
4063,0.406745431,51.8322757263857,-527.899123301606,56.8914726040453,-528.42330594503,46.7711926844038,-527.374745232426
4064,4.891783612,51.7291939665747,-528.893796315376,56.7888733712117,-529.418174753822,46.6675517922051,-528.369214455927
4065,0.011279386,51.6261037759565,-529.888468459302,56.6862147030937,-530.413041516993,46.5639203300652,-529.363680544308
4066,1.32440152066667,51.5229589985636,-530.883134971259,56.5831712105568,-531.407895035426,46.4603499245339,-530.358126333791
4067,3.776854633,51.4198042839496,-531.877800341341,56.4801321603418,-532.402752687493,46.3567793291474,-531.352568202042
4068,1.6598997255,51.3165855375287,-532.872458353597,56.3771217348199,-533.397636975189,46.2532075104033,-532.346984803313
4069,1.369006173,51.2133552469749,-533.867115285992,56.2741087634114,-534.392525610047,46.1496364900837,-533.341397109138
4070,0.387358924333333,51.1100509250691,-534.861765293344,56.1710794654908,-535.38744212282,46.0460705899791,-534.335781868702
4071,4.782421878,51.0067333245745,-535.856413945738,56.0680534737559,-536.382362826307,45.9425042736752,-535.330162788681
4072,0.012131624,50.9033309753191,-536.851053950299,55.9650485832951,-537.377310276456,45.8389353010363,-536.324519203037
4073,0.574899382,50.7999138712507,-537.845692322578,55.8619219404857,-538.372248446396,45.7353973372583,-537.318875262054
4074,2.65450143575,50.6964030434851,-538.840320326478,55.7580219174771,-539.367127667754,45.6320563441275,-538.313229063932
4075,0.013462848,50.5928762251488,-539.834946690676,55.654094882295,-540.362006185628,45.5287222039755,-539.307581514034
4076,1.465144032,50.4892483129613,-540.82956268854,55.5499970736809,-541.356880256013,45.4254313889819,-540.301925418086
4077,0.9226007395,50.3856035975382,-541.824176971787,55.4459038648883,-542.35175693586,45.3221394767504,-541.296267150933
4078,0.894217813,50.2818531511637,-542.818780466162,55.3418395995397,-543.34665003522,45.2188406603725,-542.29059522191
4079,0.011078256,50.1780851445423,-543.813382170081,55.2377772485446,-544.341544426105,45.1155420676525,-543.28492231853
4080,0.569880564,50.0742071625854,-544.807972660827,55.1337268866563,-545.336446905489,45.0122448756443,-544.279243313007
4081,0.964858448,49.9703114872652,-545.802561146808,55.0295780932889,-546.331338926816,44.9089502803753,-545.27356444557
4082,1.10835623,49.8663055216038,-546.797137136222,54.9248157341839,-547.326165758585,44.8056718716978,-546.267886438879
4083,0.569239033333333,49.7622818462731,-547.791711389724,54.8200293469956,-548.320989811482,44.7023942925545,-547.262209018689
4084,1.03442154233333,49.6581482930118,-548.786274872936,54.715093879887,-549.315796623139,44.5991218601757,-548.256535237393
4085,0.011660412,49.5539972449384,-549.780836543936,54.6101670579388,-550.310602912028,44.4958502962686,-549.250863025188
4086,0.511917441666667,49.4497381566527,-550.77538702352,54.5052936246729,-551.305405972535,44.3925840956585,-550.245200502998
4087,1.912141025,49.3454620706472,-551.769935614039,54.4004059836463,-552.300205986291,44.2893109117598,-551.239538607498
4088,0.304681386333333,49.2410815006584,-552.764472592587,54.2954310083511,-553.294987271848,44.1859948019977,-552.233880564221
4089,0.7619068495,49.1366846234565,-553.759007954815,54.190393727969,-554.289759573855,44.0826452160637,-553.228221646946
4090,0.553086102,49.0321879688898,-554.753533427422,54.084975227493,-555.284476909086,43.9790908027221,-554.222557382019
4091,0.4492570635,48.927675937218,-555.748057277674,53.9795573944782,-556.279191760499,43.8755349917471,-555.21689551658
4092,1.08200852333333,48.8230702522319,-556.742571247071,53.8741436265943,-557.273891484374,43.7719706685715,-556.211248265071
4093,0.0103858585,48.7184501281442,-557.737083588084,53.7687314573036,-558.268588715006,43.6684140390898,-557.205604277511
4094,1.00592663333333,48.6137424670606,-558.731586057022,53.663328979478,-559.263270830352,43.5649040525961,-558.19998007763
4095,0.506613462666667,48.5090215037985,-559.726087245862,53.5579163336526,-560.257948348545,43.4613367621167,-559.194353618949
4096,0.445381078,48.4042202642527,-560.720580709538,53.4524423257555,-561.25259812373,43.3574236522618,-560.188713528816
4097,0.6464667755,48.2994072480112,-561.715072959858,53.346961713727,-562.247243208596,43.2534674011329,-561.183072942825
4098,0.011500926,48.1945234854414,-562.709557921162,53.2414414285969,-563.241860117226,43.1492519867543,-562.177429378061
4099,0.579720428333333,48.0896294123613,-563.704041664761,53.1359212331269,-564.236472140336,43.0450497801069,-563.171791843265
4100,0.9152284305,47.9846736821905,-564.698518126456,53.0304015738272,-565.231054947924,42.9409265559977,-564.166190367822
4101,0.444028522,47.8797096723396,-565.692993796506,52.9248898751059,-566.225633165662,42.8367800993576,-565.160592036997
4102,0.861659504,47.7746963736292,-566.687464753903,52.8194255656351,-567.220184060065,42.7324953396746,-566.155012426052
4103,0.50408877,47.6696770814352,-567.681935061404,52.7140089849153,-568.214733713806,42.6280870961538,-567.149426018539
4104,0.6445383925,47.5646222711432,-568.676401517545,52.608875250458,-569.209276015235,42.5229470727048,-568.14379933375
4105,0.299949767,47.459564053834,-569.670867611238,52.5037392753494,-570.203811052038,42.4178163894029,-569.138180654385
4106,1.069578083,47.3544857369836,-570.665331566682,52.3985900816207,-571.198303231505,42.312740807872,-570.132609202657
4107,0.013218548,47.2494067728607,-571.65979544976,52.2934378657825,-572.192788035788,42.2076661582311,-571.127044894
4108,0.8640856545,47.1443240073105,-572.654258907832,52.188267901114,-573.187229525658,42.1025969815746,-572.121522536558
4109,0.54173979,47.0392434985531,-573.648722584643,52.083138639776,-574.181667472414,41.9974892182565,-573.116003903499
4110,0.7468014435,46.9341761847726,-574.643187540365,51.9782473619667,-575.17608470335,41.8921558471127,-574.110507046095
4111,0.6411827065,46.8291142238235,-575.637653156026,51.8733739636003,-576.170495687024,41.78680713526,-575.105016891263
4112,0.651452231,46.7240834202292,-576.632122613005,51.7686046365372,-577.164870307109,41.6813691293736,-576.099565750258
4113,0.011003867,46.6190612362093,-577.626592806446,51.6638295652874,-578.159235883592,41.5759309027296,-577.09412267714
4114,0.919922914666667,46.5140890014419,-578.621067267583,51.5590212072624,-579.15354905364,41.4704913968249,-578.088726356326
4115,0.0111380625,46.4091287281452,-579.61554313211,51.4542305968489,-580.147855941812,41.3650626946913,-579.083339617692
4116,0.785527427,46.3042374634823,-580.610027093135,51.3495423767239,-581.142126588324,41.259696322141,-580.078008160982
4117,0.8652550475,46.1993614022737,-581.604512611588,51.244893236152,-582.136392977578,41.1543579325667,-581.07268794409
4118,0.429999089666667,46.0945726662164,-582.599007075543,51.1404685595625,-583.130634914118,41.0491802707826,-582.067432286138
4119,0.785987524666667,45.9898023251911,-583.593503475406,51.0360417428916,-584.124869018143,40.9440002282118,-583.062183987886
4120,0.8622049645,45.885137175947,-584.588010945737,50.9316026881895,-585.119058332023,40.8388065711393,-584.056977775995
4121,0.012128835,45.7804933890445,-585.582520657283,50.8271636370221,-586.113240010628,40.7336094859396,-585.051778848635
4122,0.5363247435,45.6759712273614,-586.577043129052,50.7227246059797,-587.107378218253,40.6283928829027,-586.046621395315
4123,0.8577338745,45.5714732906541,-587.571568225819,50.6183288501735,-588.101514923281,40.5232809557759,-587.041481158583
4124,0.499877796,45.4671126740421,-588.566108202472,50.5141784015083,-589.095643110787,40.4187623875901,-588.036438514662
4125,0.635993716,45.362778563482,-589.5606508143,50.4100406305455,-590.089767099634,40.3142743459859,-589.031404311767
4126,0.850957661666667,45.2585940480944,-590.55520829856,50.3059744101509,-591.083867392041,40.2099585906679,-590.02641774844
4127,0.498818703666667,45.1544380856004,-591.549768880269,50.2019019988595,-592.077962907386,40.1056186588071,-591.021433021154
4128,0.010408021,45.0504425708518,-592.544346867527,50.0977947989595,-593.072031578905,40.0011428713008,-592.016458611167
4129,0.987986181666667,44.9464771632566,-593.538927964089,49.9937108841613,-594.066099176034,39.8967657090599,-593.011497964315
4130,0.773620888,44.8426802039049,-594.533526457069,49.8897572485174,-595.060160761993,39.7929403509863,-594.006614321613
4131,0.0106083235,44.7389143837744,-595.528128147319,49.7858390185473,-596.054224837522,39.6892627685129,-595.001747175899
4132,0.631921294,44.6353220333048,-596.52274764885,49.6821180256949,-597.048302781885,39.5864084109722,-595.996971931224
4133,0.010742718,44.5317610729844,-597.517370511319,49.5783918160805,-598.042380687277,39.4835322394011,-596.992194082478
4134,1.0020764195,44.4283742280546,-598.5120120163,49.474636670045,-599.036458376501,39.3805350694115,-597.98740178943
4135,0.011358538,44.3250187425421,-599.506656741562,49.3708828882021,-600.03053698644,39.2775454111798,-598.982609434717
4136,0.7032038,44.2218364546838,-600.501319252403,49.2671366407773,-601.02462068147,39.1745972402902,-599.977816739424
4137,0.7922945395,44.118684870861,-601.495984995247,49.1634424217916,-602.018712206985,39.0717996709112,-600.973037304267
4138,0.009674465,44.0157021386787,-602.490668511948,49.0600343243912,-603.012846794917,38.9698303090234,-601.968330790981
4139,0.6256301275,43.9127493030439,-603.485354963857,48.9566324293596,-604.006985050478,38.8678777432293,-602.963622645505
4140,0.737802465,43.8099601762721,-604.48005748851,48.8532644975383,-605.001143389399,38.7660171502431,-603.958905562405
4141,0.6382728445,43.7071997202794,-605.474763113158,48.7498873477923,-605.995304120404,38.6641394634558,-604.954183645543
4142,0.009990072,43.6045955937282,-606.469485640743,48.6464599366626,-606.989477894414,38.5621685715145,-605.949435372252
4143,0.419822483666667,43.5020188489764,-607.464210968739,48.5430708609286,-607.983659607285,38.4602683506594,-606.944690351621
4144,1.049770166,43.3995907715428,-608.458951501348,48.439889924198,-608.977884423577,38.358751832886,-607.939962991048
4145,0.426068425,43.2971884646254,-609.453694610619,48.3367459837948,-609.972117782613,38.2573006500666,-608.93523744962
4146,0.010273788,43.1949254843854,-610.448451650454,48.2338020617113,-610.966397327457,38.1562026965727,-609.930521743293
4147,0.87050237,43.0926866269659,-611.443211275326,48.1308485238393,-611.960680419868,38.0550900466755,-610.925800193941
4148,0.010463966,42.9905776385582,-612.437984817144,48.0278432178522,-612.954982611167,37.9538982763717,-611.921047187744
4149,0.010922711,42.8884909012905,-613.432760639114,47.9248459723677,-613.949291273435,37.8527171363779,-612.91628962662
4150,0.88438857325,42.7865234523722,-614.427548684979,47.8218919392325,-614.943634626564,37.7515929854703,-613.911507646541
4151,0.011163175,42.6845762111733,-615.42233870388,47.7189993741629,-615.93798903309,37.6505191334763,-614.90672586534
4152,0.8378738675,42.5827368489109,-616.417139255833,47.6164349564426,-616.932402448191,37.5497138022997,-615.901945145848
4153,0.416651046666667,42.4809156908108,-617.411941707781,47.5138734712104,-617.926822271019,37.4489102811734,-616.897158572036
4154,0.98735310575,42.3791913097084,-618.406754260484,47.4113275756764,-618.921276158624,37.3481163826401,-617.892340875482
4155,0.007895747,42.2774828211401,-619.401568481902,47.3087736734961,-619.915734958009,37.2473229873746,-618.887517590744
4156,0.0080333685,42.1758584679455,-620.396391537535,47.2061773839793,-620.910219760453,37.1465322564176,-619.882664722052
4157,0.93250163425,42.0742479979119,-621.391215949189,47.1036281930477,-621.904715009026,37.0457438497778,-620.877806333664
4158,0.72404101,41.9727107197799,-622.386047509779,47.0013273054409,-622.899265329504,36.9449676969178,-621.87291884548
4159,0.008349244,41.8711850364701,-623.38088027026,46.8990639818067,-623.893825613931,36.8441936483903,-622.868025474407
4160,0.66977434625,41.7697202277885,-624.375719330357,46.7969978748983,-624.888438210645,36.7434306479366,-623.863101217243
4161,0.830022553,41.6682644929395,-625.370559354048,46.694923484741,-625.883056538971,36.6426683552676,-624.858170533734
4162,0.008683645,41.5668562000258,-626.36540441582,46.5928057861627,-626.877704834657,36.5419097632043,-625.853206250502
4163,0.617124026,41.4654545145476,-627.36025012222,46.4906925099602,-627.872360108234,36.441150584295,-626.848235325134
4164,0.483979817666667,41.364087233076,-628.355099185109,46.3886022604601,-628.86705171473,36.3403883497592,-627.843229815081
4165,0.826178646333333,41.2627238409617,-629.349948571844,46.2865495444022,-629.861754055364,36.2396116441529,-628.838215777329
4166,0.009648427,41.1613806168738,-630.344799637866,46.1846914557375,-630.856512057215,36.1387598996866,-629.833157519711
4167,0.886817612,41.0600386827415,-631.339650946878,46.0828334667901,-631.851277182104,36.0379079716033,-630.828092354689
4168,0.820497638,40.9587034102004,-632.334503510744,45.980975992803,-632.846079091799,35.9370550952838,-631.822991518433
4169,0.007651682,40.8573666721855,-633.329355911779,45.8791167527219,-633.840887003027,35.83620704775,-632.81788496622
4170,0.6982829404,40.7560223971328,-634.324207475365,45.7772484294912,-634.835725780575,35.7353838350091,-633.812749016428
4171,0.818734084,40.6546742090352,-635.319058549206,45.6753843023322,-635.830571521508,35.6345387659621,-634.80760412231
4172,0.420476863,40.5533059779829,-636.313907114531,45.5735416678159,-636.825452929495,35.533581747021,-635.802413414583
4173,0.479356779,40.4519313447372,-637.308755187597,45.4717025639002,-637.820340672649,35.4326048864617,-636.797215029361
4174,0.686837365666667,40.3505240521025,-638.303600749509,45.3698814705709,-638.815260733275,35.3315268082274,-637.791977479075
4175,0.008269856,40.2491081230133,-639.298445324398,45.2680593337836,-639.810186414057,35.2304535302588,-638.786734478829
4176,0.0083636435,40.1476483157271,-640.293284884635,45.166231895625,-640.805140648495,35.1294046404237,-639.781463789627
4177,0.81424258,40.0461778703174,-641.288123289864,45.0644028378541,-641.800098825727,35.0283525967779,-640.77618853361
4178,0.967945703,39.9446535958069,-642.282955850733,44.9625655848151,-642.795076953571,34.9272845947921,-641.770890169421
4179,0.410024836333333,39.8431169742583,-643.277787334648,44.8607070337737,-643.790056861211,34.8261687107206,-642.765583330556
4180,0.009135284,39.7415181281803,-644.272613391118,44.7587411486369,-644.785045738374,34.7248115185545,-643.76023378244
4181,1.05922468425,39.6399055724697,-645.267437951991,44.6567707995462,-645.780037425334,34.6234467457273,-644.754880002266
4182,0.282390878333333,39.5382242033678,-646.262255005949,44.5547780443253,-646.775043215636,34.5220439229377,-645.749504979925
4183,0.707881018,39.4365279199212,-647.257070476352,44.4527918873306,-647.770051728304,34.4206507848853,-646.744128786738
4184,0.605785898,39.3347570767414,-648.251878030256,44.3508387161628,-648.76507385062,34.3193060627331,-647.738746740256
4185,0.7680582438,39.23297066683,-649.246684078092,44.2488570317937,-649.760094407463,34.2179251023615,-648.733359811041
4186,0.007749089,39.1311067467964,-650.241482626887,44.1467333740302,-650.755107169476,34.1163637040592,-649.727948569642
4187,0.6047593215,39.0292268809338,-651.236279497173,44.0445677595961,-651.750116003502,34.014746331902,-650.722531128931
4188,0.4147958025,38.9272679343877,-652.231068043178,43.9421940680403,-652.745105357332,33.9128513667306,-651.717082943764
4189,0.535965928,38.8252928205789,-653.225854989297,43.839827660664,-653.740095505563,33.8109662887956,-652.711635834198
4190,0.703181918,38.7232378472414,-654.22063403265,43.737497234094,-654.735089577809,33.7091300496813,-653.706194037655
4191,0.60631704775,38.6211669996224,-655.21541130229,43.6351662286814,-655.730082583409,33.6072926437476,-654.700752840788
4192,0.7010952835,38.5190180511402,-656.21017984533,43.5328323753849,-656.725070341149,33.5054494971065,-655.695314594303
4193,0.6032917425,38.4168535825265,-657.204946946969,43.430453156434,-657.720051865756,33.4035619061392,-656.68987365886
4194,0.930339367333333,38.31461305742,-658.199706985019,43.3278516228365,-658.715002844852,33.3014565154992,-657.684419546165
4195,0.739476761666667,38.2123577351401,-659.194465492328,43.2252392750282,-659.709950108087,33.1993397897174,-658.678966847311
4196,0.0089766905,38.1100301857538,-660.189216527867,43.1225741415201,-660.704879233671,33.0971677354977,-659.673521049613
4197,0.673699443333333,38.007688908536,-661.183966028089,43.0199147673163,-661.699805796823,32.9949994707246,-660.668078549935
4198,0.533510095333333,37.9052808879023,-662.178708063746,42.9172833943036,-662.694719901669,32.8928496298813,-661.662652084918
4199,0.6943001515,37.8028602754668,-663.173448900568,42.8146355647032,-663.68962936931,32.7906896995443,-662.657227720149
4200,0.923795915333333,37.7003786831026,-664.168183931642,42.71190803868,-664.684516379768,32.6884809075254,-663.651813526523
4201,0.55510087875,37.5978859266035,-665.162917760424,42.6091422805797,-665.679395911957,32.5862485528953,-664.646400337627
4202,0.007684164,37.4953393160992,-666.157645789544,42.5061920970379,-666.674239370166,32.4839025359883,-665.64099199539
4203,0.7860337615,37.3927828063756,-667.152372785234,42.4032459552393,-667.669079298966,32.3815586469943,-666.635587791472
4204,0.84742756725,37.2901787311406,-668.14709481532,42.3003192339198,-668.66390226904,32.2792249825709,-667.630203472077
4205,0.0079147225,37.1875661763467,-669.141816067029,42.1973955637658,-669.658723019718,32.1768906531343,-668.624821811719
4206,0.008031657,37.0849130361206,-670.136533593218,42.0944864973034,-670.65353314777,32.0745531407669,-669.619452878218
4207,0.824176872833333,36.9822523517162,-671.131250338976,41.9915428569189,-671.64833662741,31.9722138948417,-670.614086842489
4209,0.008260795,36.7768526183822,-673.120675606361,41.7853135562589,-673.637876591168,31.7675186230031,-672.603384464532
4210,0.7506527278,36.6741190070715,-674.115384132685,41.6821340919361,-674.632627670917,31.6651696747347,-673.598044101387
4211,0.0089380775,36.5713795395476,-675.110092134913,41.5789587615264,-675.627377486989,31.5628193774535,-674.592705451359
4212,0.594261697,36.4686123675065,-676.104797657754,41.4758029877927,-676.622121324871,31.4604626982759,-675.587374905723
4213,0.887061105,36.3658400299313,-677.099502655287,41.3726386103331,-677.616863834927,31.3581106491093,-676.582045294708
4214,0.459003376,36.2630433496575,-678.094205177291,41.2694336876165,-678.611600087573,31.255780418976,-677.576720088111
4215,0.007472749,36.1602414085848,-679.088907084946,41.1661974694782,-679.606333029888,31.1534715741514,-678.571397026992
4216,0.9770107496,36.0574147713663,-680.083606108624,41.062814338998,-680.601050432275,31.0512631199146,-679.566084037539
4217,0.007625007,35.9545828385429,-681.078304603181,40.9594322653091,-681.595768402255,30.9490526581988,-680.560770419891
4218,0.00782371,35.8517261415245,-682.073000623371,40.8560551335642,-682.590489026507,30.8468328087741,-681.555453864571
4219,0.007927454,35.7488636108874,-683.067696113231,40.7526792368892,-683.585212080696,30.7446159702412,-682.550135466178
4220,0.9730212588,35.6459739046594,-684.062389132583,40.6493090937195,-684.57994645461,30.6424131577824,-683.544808481937
4221,0.0081243635,35.5430775483885,-685.057081442598,40.5459269133762,-685.574681348602,30.540197528433,-684.539478365922
4222,0.963628144666667,35.440150331695,-686.051770460834,40.4424888729026,-686.569418656081,30.437922420571,-685.534133716491
4223,0.49553614525,35.3372154747772,-687.04645859008,40.3390437121966,-687.564157818686,30.335638444458,-686.528785362946
4225,0.956838061333333,35.1312664563863,-689.035825914805,40.1320886027819,-689.55365583396,30.1309934656972,-688.518052862397
4226,0.4947447415,35.0282477141572,-690.03050593053,40.0286163820269,-690.548417798075,30.0286963408657,-689.512678720745
4227,0.009122289,34.9252193950032,-691.025184872207,39.9251448109378,-691.543182453514,29.926387958515,-690.507300631298
4228,0.953622554,34.8221471378434,-692.019858886257,39.8216762204522,-692.537959456487,29.8240279277551,-691.501904429746
4229,0.654376622333333,34.7190642955433,-693.014531643822,39.718213379274,-693.532738703599,29.7216111490948,-692.496500384808
4230,0.007497336,34.6159330734979,-694.009198658586,39.614776815501,-694.527528207626,29.6189350022201,-693.491060491406
4231,0.950603701,34.5127904943994,-695.003864682192,39.5113403522434,-695.522319723054,29.5162578083737,-694.485618867504
4232,0.5796699685,34.4095962031922,-695.998526192753,39.4079043466629,-696.517120396998,29.4135758473475,-695.480169364108
4233,0.53854118025,34.3063900773526,-696.993186438545,39.3044662487521,-697.511922181645,29.310901871745,-696.474719297769
4234,0.753991733,34.2031302678657,-697.987840947152,39.2010186597204,-698.506729004601,29.2082641192079,-697.469266677833
4235,0.5777628385,34.0998580528322,-698.982494096949,39.0975980051522,-699.50153901043,29.1055281105954,-698.463803335265
4236,0.713892372666667,33.9965297759071,-699.977141106141,38.9942990700867,-700.496363399979,29.0023480730664,-699.458291536054
4237,0.269607766,33.8931891274125,-700.971786933168,38.8910108631755,-701.491188551464,28.8991272295946,-700.452776059964
4238,0.883549576,33.7897927798316,-701.966427437868,38.7877709563932,-702.486017133324,28.7957226702451,-701.447244029884
4239,0.671726825,33.6863843968287,-702.961066666085,38.6845208337028,-703.480842789679,28.6923478765829,-702.441716913309
4240,0.7499180055,33.5829220308286,-703.955700168832,38.5812248891586,-704.475655324139,28.5891065922427,-703.436211835487
4241,0.5343985185,33.4794483336885,-704.950332391679,38.4779771581802,-705.470470471731,28.4857259348485,-704.430694459915
4242,0.501902922666667,33.3759240021621,-705.944958895161,38.3749448745701,-706.465297296375,28.3817224743649,-705.425122130552
4243,0.787410021,33.272389937219,-706.939584480798,38.2719470851191,-707.460122720484,28.2776174253236,-706.419544400435
4244,0.7230522896,33.1688125391249,-707.934205980196,38.1691028635917,-708.454941909417,28.1730601042385,-707.413942626166
4245,0.74454881,33.0652275038546,-708.928826743481,38.066245677263,-709.449753771721,28.0685388208733,-708.408350692893
4246,0.267487308333333,32.9616085941788,-709.923444241764,37.9633309860507,-710.444533137036,27.9641773814474,-709.402802408982
4247,0.818223167,32.8579847929607,-710.918061186286,37.8604669304826,-711.439309808628,27.859701823302,-710.397250107822
4248,0.007582196,32.7543393758893,-711.912675683731,37.7578266351533,-712.434074576585,27.7547219715453,-711.391680054332
4249,0.523948932,32.6506924872562,-712.907289903957,37.6552068744436,-713.428831529335,27.6496959007044,-712.386114883703
4250,0.871475225666667,32.5470391197933,-713.901902903678,37.5526775212863,-714.423554074155,27.5444663415887,-713.380571210791
4251,0.7401429635,32.4433881568297,-714.896516274302,37.4501473423617,-715.418266779517,27.4392439874762,-714.375038279717
4252,0.52277604775,32.3397477411538,-715.891131271886,37.3476135412249,-716.412936324296,27.3340532379654,-715.369552467497
4253,0.5664812325,32.2361140308366,-716.88574692138,37.2451254493916,-717.407599723007,27.228826021354,-716.364073673068
4254,0.920230929666666,32.1325096252074,-717.880365419941,37.1428371226895,-718.402236261317,27.1234394311667,-717.358625548761
4255,0.3963553755,32.0289158778835,-718.874985039913,37.040550352322,-719.396863008647,27.0180411977878,-718.353186198445
4256,0.777233547,31.9253685399499,-719.869609542837,36.9382703586929,-720.391447123175,26.9125922665344,-719.347785052661
4257,0.008748182,31.8218355265239,-720.86423554426,36.8360035205037,-721.386024031298,26.8071787684582,-720.342396202838
4258,0.638260766333333,31.7183646581516,-721.858868046728,36.7337937555161,-722.380569675355,26.7019189927126,-721.337060697476
4259,0.492011036,31.6149110796552,-722.853502334564,36.6316034579251,-723.375111570048,26.5967122735332,-722.331736474139
4260,0.688356679333333,31.5115322369581,-723.848144339683,36.529497308506,-724.369637258044,26.4917348923154,-723.326461017553
4261,0.378027881333333,31.4081725358908,-724.842788324468,36.4273880527577,-725.364159221809,26.3867434975843,-724.321187508857
4262,1.17071012666667,31.3048952731731,-725.837440835192,36.3252654188041,-726.35866514621,26.2816917500554,-725.315922389251
4263,0.007477812,31.2016379453358,-726.832095424947,36.2231482401002,-727.353171603251,26.1768228727282,-726.310676310738
4264,0.96089693525,31.0984661604078,-727.826758936067,36.1210544705119,-728.347680345917,26.0727387128821,-727.305511939783
4265,0.265778669,30.9953137153836,-728.821424532862,36.0189597524504,-729.342191920004,25.9686690043249,-728.300346292908
4266,0.958869874,30.8922439589215,-729.816099047052,35.9168609791516,-730.336715599951,25.8646610828536,-729.295175190786
4267,0.007865489,30.7891918025185,-730.810775273233,35.814765875838,-731.331245311972,25.760701243029,-730.290003188837
4268,0.265620214,30.6862146233741,-731.805458792593,35.712686406871,-732.325800720974,25.6569462337707,-731.284827353575
4269,0.854342248333333,30.5832523107422,-732.800143837223,35.6106128485567,-733.320365424282,25.5532728145828,-732.279651240306
4270,0.682822609666667,30.4803531018629,-733.794835356157,35.5085643791371,-734.314969579049,25.4499457200376,-733.274473946986
4271,0.900934927333334,30.3774648916047,-734.789528118414,35.4065137280566,-735.309585262903,25.3466090334779,-734.269284106723
4272,0.008638976,30.2746231987724,-735.784226139161,35.3044538498881,-736.304249707725,25.243231778576,-735.26404120058
4273,0.3932062775,30.1717877406922,-736.778924831344,35.2024048754234,-737.29892748864,25.1398873849599,-736.258789529179
4274,0.59447968675,30.0689785569299,-737.773626353068,35.1004018510435,-738.29366147014,25.0366814744576,-737.253500919468
4275,0.830415706,29.9661706336355,-738.768327779104,34.9983984493032,-739.288408394342,24.933486691679,-738.248200023782
4276,0.6285522365,29.8633680031029,-739.76302880334,34.8963934630097,-740.28320966554,24.8303386347176,-739.242847538725
4277,0.007313876,29.7605611176678,-740.75772963411,34.7943938972541,-741.278025984199,24.7271711769404,-740.23747905848
4278,0.6638336624,29.6577364295799,-741.752429655416,34.6924170112091,-742.272905261938,24.6239225455058,-741.232043653841
4279,0.894456793666667,29.5549022594044,-742.747128612406,34.5904531985391,-743.26779862801,24.5206396618021,-742.226591814306
4280,0.780330395,29.4520285576416,-743.741823132177,34.4885438898237,-744.26275072948,24.4172139776269,-743.221071456369
4281,0.478664526,29.3491406017125,-744.736516099903,34.3866294350817,-745.25771410714,24.3138025718044,-744.215540632308
4282,0.5509557465,29.2461934309255,-745.731202620098,34.2846936026443,-746.252724328503,24.210450481316,-745.209966329726
4283,0.86036392975,29.1432278578404,-746.725887290817,34.182782395498,-747.247745128756,24.1069760740365,-746.204371466182
4284,0.0079290045,29.0401861091925,-747.720564305705,34.0809731237402,-748.242809719888,24.0029953413877,-747.198691491373
4285,1.1665346625,28.9371234757007,-748.715239173552,33.9791669081079,-749.237879674531,23.8990038533943,-748.193005410248
4286,0.477063981333333,28.8339746971915,-749.709905185369,33.8773732982665,-750.232971752379,23.7949680021605,-749.187294142018
4287,0.3898132045,28.7308042991193,-750.704568848787,33.7755772903836,-751.228062041734,23.6908969540215,-750.181580570782
4288,0.469483469,28.627545041416,-751.699222859929,33.6737714261918,-752.223144980116,23.5866812413485,-751.175857533852
4289,0.623538552,28.5242656527491,-752.693874907539,33.571963959378,-753.218220429645,23.4823951403673,-752.170134771479
4290,0.9019213976,28.4209038147963,-753.688518913216,33.4701499287936,-754.213265207489,23.3778207538449,-753.164413133593
4291,0.472906033,28.3175262281296,-754.683161344022,33.3683386747151,-755.208295815059,23.2732546811976,-754.158706938672
4292,0.77330966525,28.2140843678506,-755.677797347467,33.2665387521057,-756.203268590948,23.1687225391171,-755.153063769544
4293,0.7042340265,28.1106339301435,-756.672432265648,33.164713340161,-757.198215858763,23.0641325616944,-756.147437028531
4294,0.414556211333333,28.0071486094817,-757.667062770244,33.0627842673843,-758.193059389542,22.9593073776799,-757.141877097889
4295,0.724403306,27.9036650603443,-758.661693571269,32.9608589620801,-759.187872552796,22.8544709472882,-758.136346931714
4296,0.58017914125,27.8001886904371,-759.656325573598,32.8589489247294,-760.182562649472,22.7495889401435,-759.130937388185
4297,0.617372383333333,27.6967274089916,-760.650959164185,32.7570113854689,-761.177212797914,22.6446925422088,-760.12556341616
4298,0.863740292666667,27.5933270602943,-761.645599168746,32.654962783399,-762.171701620724,22.5397380289799,-761.120333094927
4299,0.616496587666667,27.4899573818189,-762.640242259743,32.5528800283721,-763.166144955026,22.4347606924357,-762.1151421138
4300,0.861852954,27.3867111277371,-763.634897771303,32.4506598335823,-764.160405232568,22.3296915093481,-763.110109446778
4301,0.260678439666667,27.2835117805588,-764.629558273522,32.3484357637375,-765.154623764575,22.2246224061824,-764.10511843701
4302,0.91428588975,27.1805005404228,-765.624238789386,32.2461961540665,-766.148674887771,22.1195536235218,-765.100294482031
4303,0.008550631,27.0775518646173,-766.618925711837,32.143878155485,-767.142681922993,22.0144865050137,-766.095506760301
4304,0.8819779798,26.9748532116931,-767.613638236632,32.0412468949996,-768.136512771526,21.9094260368796,-767.090863835795
4305,0.008706656,26.8722289418357,-768.608358390459,31.9385911510257,-769.13031797385,21.8043605379811,-768.086243859734
4306,0.90856337625,26.7699008923099,-769.603108925859,31.8358379049268,-770.124021043673,21.6992750047556,-769.081715272698
4307,0.258921023,26.6676520733184,-770.59786761533,31.7331259980827,-771.117728991626,21.5942023981263,-770.077187965406
4308,0.877684306,26.5657176845911,-771.592658664637,31.6305781481002,-772.111456298682,21.4891810913286,-771.072665736836
4309,0.007406046,26.4638561640107,-772.587457182954,31.5275732862406,-773.105172798825,21.3841342661589,-772.068105637941
4310,0.6648602246,26.3622828250492,-773.582285239982,31.4227610170534,-774.098846559394,21.278986519996,-773.063395768094
4311,0.5385133145,26.2607600954576,-774.577118459165,31.3204050888967,-775.092852400416,21.173810066577,-774.058601149779
4312,0.6627508322,26.1594368262655,-775.571972023309,31.2277300313569,-776.088167028719,21.0685204728294,-775.053472522892
4313,0.5372661395,26.0581243261208,-776.566826704452,31.136910230914,-777.083789117372,20.9633082746563,-776.04823277254
4314,0.706113174333333,25.9568541223691,-777.561685772702,31.053377117983,-778.080618783936,20.8584000544962,-777.042556574879
4315,0.749748907,25.855547268808,-778.556541074703,30.969218055107,-779.077505089516,20.7535151286051,-778.036763383115
4316,0.6594944994,25.754096964173,-779.551381635219,30.8826089606088,-780.074613085951,20.6487213788477,-779.030512264554
4317,0.53691551,25.6525709343767,-780.546214541575,30.792763183768,-781.071468273207,20.5439915245835,-780.024190920776
4318,0.008698785,25.5507495262038,-781.541017591626,30.6902921980912,-782.067337336914,20.4395109051405,-781.017595652052
4319,0.6590743842,25.4488341853796,-782.535810818097,30.5875065960041,-783.063190741307,20.3349489191967,-782.010974414689
4320,0.89470919075,25.3465537002645,-783.530565857375,30.483497985895,-784.058983273267,20.230070637345,-783.004252229464
4321,0.605643175666667,25.2441831103268,-784.525311763547,30.3795579826047,-785.054747119496,20.1251926764628,-783.997565341712
4322,0.63011164725,25.141463451542,-785.520022287783,30.2758837642353,-786.050399836321,20.0203159590256,-784.991015197454
4323,0.604896838666667,25.0386747520864,-786.514725609565,30.172199421779,-787.045978202743,19.9155142903688,-785.984545471645
4324,0.836531912,24.9356194996709,-787.509401124034,30.0684759921395,-788.041269516335,19.8110023708451,-786.978386226248
4325,0.257776921333333,24.8325284574699,-788.504072924887,29.9647867930048,-789.036465863337,19.7065582000544,-787.972332258723
4326,1.0754860345,24.7292997082633,-789.498730437004,29.8612293012899,-790.031296810982,19.6023747035037,-788.966683364894
4327,0.007675613,24.6260756036214,-790.493388465818,29.7576833276775,-791.02601791812,19.4983317053512,-789.961160069089
4328,0.8857225255,24.5228693090652,-791.488048475961,29.6541815214738,-792.02031782997,19.3948274634887,-790.956118392477
4329,0.4674573165,24.4197107298216,-792.482713465093,29.5507285530928,-793.014510976381,19.2914993050141,-791.951206817283
4330,0.600637963666667,24.3167344994533,-793.477397481934,29.4474622233726,-794.00829610791,19.18884406695,-792.946792437763
4331,0.811428559666667,24.2138472999487,-794.47209065148,29.3442069217508,-795.001982134014,19.0863640422929,-793.942496248573
4332,0.6260622944,24.1112991890258,-795.4668186806,29.2409936224422,-795.995290700924,18.9845513465066,-794.938650206553
4333,0.808579765666667,24.0088752946666,-796.461559433289,29.1378487600245,-796.988527578759,18.8830368214696,-795.9349133073
4334,0.45179579275,23.9069229009249,-797.456348482039,29.0349636700189,-797.981492339556,18.7826540914859,-796.931590691624
4335,1.2064870595,23.805118770648,-798.451152796833,28.932086470725,-798.974415671269,18.6824231137928,-797.928325933236
4336,0.5782579476,23.7038755237822,-799.446014863349,28.8292391221387,-799.967182275999,18.5827662178029,-798.925280050031
4337,0.007315796,23.6027882859068,-800.440892656578,28.726455917373,-800.959962437873,18.4835828339184,-799.922274783316
4338,0.60420808125,23.5022892466748,-801.435829744026,28.6239145532098,-801.952793714075,18.3861847264918,-800.919422652413
4339,0.77624020975,23.4019324504779,-802.43078112884,28.521372047747,-802.945696796502,18.2887023955519,-801.916490099828
4340,0.8365768936,23.3021101499673,-803.425786237762,28.4188252537109,-803.93886969964,18.1909035844093,-802.913255352886
4341,0.366081697666667,23.2023876550148,-804.420801359387,28.3163240688971,-804.932201316612,18.093062826397,-803.909862665898
4342,0.255891626666667,23.1030389367223,-805.415853979068,28.213993692835,-805.926127324596,17.9950649753217,-804.905878485766
4343,0.630959727,23.0037118831344,-806.410908818061,28.1116550082747,-806.920308943644,17.8967871832403,-805.901610166046
4344,0.438916077666667,22.9044656934475,-807.405971940672,28.0092853120951,-807.915444635609,17.7974645062933,-806.896281290178
4345,0.469558454,22.8051187458317,-808.401024891597,27.906977292357,-808.910968663286,17.6970178226041,-807.890455996843
4346,0.792179479666667,22.705396973318,-809.396040003306,27.8048987122886,-809.907937320633,17.5923897735642,-808.882784003913
4347,0.20221629,22.6053975873353,-810.391027173591,27.7028683421122,-810.905445354156,17.4865570361168,-809.874448890641
4348,0.791072317666667,22.5043689003317,-811.385910746107,27.601016718634,-811.904953220213,17.3762577033991,-810.863655141455
4349,0.514829904,22.4028214696035,-812.380740846478,27.4992195840249,-812.905180073579,17.2649736901624,-811.852030530086
4350,0.609016522333333,22.2993571030453,-813.375373348946,27.3976238044599,-813.908063831441,17.1500509449685,-812.837335598228
4351,0.4751089436,22.1950599426355,-814.369917530668,27.2959673317941,-814.911859533706,17.0342099416348,-813.821601153286
4352,0.6440386965,22.0876955416498,-815.364136420629,27.1940873220053,-815.919013993808,16.9149869265093,-814.802038105738
4353,0.457296472,21.9791067165469,-816.35821932361,27.0921500580083,-816.927302043743,16.7943820682237,-815.781156481821
4354,0.19319196575,21.8660231662364,-817.351803033465,26.9900026201598,-817.939751376296,16.6687046168744,-816.755434510218
4355,0.782714446666667,21.7512483460116,-818.34518706311,26.8877495619405,-818.95355386355,16.5412093362516,-817.728120040073
4356,0.619100569,21.6302855974047,-819.337840513422,26.7851100655278,-819.972307201236,16.4070630785966,-818.69497902099
4357,0.376624261,21.5071023587611,-820.330211209138,26.6811546748007,-820.992462285509,16.2707793035205,-819.660012692451
4358,0.4697329928,21.3758217314661,-821.321550792882,26.5724006551618,-822.017729073374,16.1267007133264,-820.618390067409
4359,0.531289467,21.2417510263323,-822.312501566828,26.4609468747539,-823.04432762995,15.9801503953553,-821.574763038251
4360,0.4093945154,21.0975393633842,-823.302039153045,26.3396804075146,-824.075766700338,15.8246162107815,-822.523850700675
4361,0.670954627333333,20.9499582711727,-824.291057958999,26.2143309478838,-825.108331886634,15.6661534810924,-823.470802581231
4362,0.27161649175,20.7901706904376,-825.278197370895,26.0741899624869,-826.144976672129,15.4970814613584,-824.410017128601
4363,0.50629527275,20.6264567934818,-826.264663287822,25.9287345623739,-827.182400558717,15.3247097545885,-825.347044697703
4364,0.00986614466666667,20.4485656618561,-827.248697333321,25.7640897489975,-828.222637641803,15.1404234605012,-826.276175474399
4365,0.5047168365,20.2662431045131,-828.231881718471,25.5931489940574,-829.263191418466,14.9521621672554,-827.203056583627
4366,0.5035749215,20.0679718859787,-829.212008183692,25.3995492022105,-830.304884972463,14.7495948878874,-828.121841159923
4367,0.1547801646,19.864838523485,-830.191092553118,25.1990039257797,-831.346362167019,14.5472013722978,-829.039470088042
4368,0.423772646333333,19.6442634830487,-831.166438674685,24.9735435283072,-832.387063228306,14.3454311891077,-829.95295342864
4369,0.5024823135,19.4184855150727,-832.14054043971,24.7409026004847,-833.427013088306,14.1384149491351,-830.864328234688
4370,0.008481244,19.1741043327229,-833.110192972766,24.4825874835834,-834.464277006886,13.9126412849629,-831.768163915898
4371,0.665500557,18.924276398358,-834.078397323289,24.2172432631653,-835.500319699762,13.6826213250947,-832.67027682416
4372,0.19116653075,18.6550369151619,-835.041440530822,23.9268481893617,-836.532010095652,13.4374680938698,-833.566249983243
4373,0.3182512235,18.3802007616585,-836.002838393773,23.6299363147014,-837.562156751932,13.1880467277273,-834.460652501967
4374,0.664023796333333,18.0854835355525,-836.958391493088,23.3098747842896,-838.58681957629,12.9234636501537,-835.349475629138
4375,0.00940722275,17.7850993888005,-837.912112343133,22.9839034534958,-839.609745523382,12.6480442099618,-836.2345271764
4376,0.664754795333333,17.4646499834163,-838.859345621217,22.6370068829573,-840.626521588778,12.3342557097184,-837.106224429318
4377,0.2557628796,17.1385248582194,-839.804571962508,22.284965567395,-841.641552484017,12.0151183227446,-837.975717023886
4378,0.253391733,16.7923684536608,-840.742715235409,21.9147669381847,-842.650424162079,11.6771031461852,-838.837428732723
4379,0.402126901,16.4405669895182,-841.678687637482,21.5394645409168,-843.657392862916,11.3381542713084,-839.69866707011
4380,0.0101343975,16.0689067963243,-842.607023143088,21.1462076215603,-844.657667088959,10.9959207434314,-840.558240136257
4381,0.5005136335,15.691654827275,-843.533030933961,20.7474569605398,-845.655719226414,10.6463159700937,-841.414737559624
4382,0.500116901,15.2947951034119,-844.450876512878,20.3294423049779,-846.645979533631,10.2708636704245,-842.260450135551
4383,0.00866179425,14.8924122085661,-845.366244330669,19.9067555626349,-847.634243035815,9.88563842673339,-843.101571380956
4384,0.4997704255,14.4707245577116,-846.272951802054,19.4677387997938,-848.615527244029,9.46625449043213,-843.926644867611
4385,0.0088861925,14.0435903898756,-847.177035773528,19.0233638579062,-849.594391217539,9.04236334273035,-844.749195783082
4386,0.499040507,13.5974806483125,-848.071979515361,18.560321110174,-850.564823133972,8.60276914617634,-845.5629581029
4387,0.335301149666667,13.1459999174199,-848.9641548629,18.0917368730291,-851.532623982304,8.15956693262095,-846.374527390912
4388,0.0096195365,12.6758667502663,-849.846716097484,17.6039080848863,-852.491287625731,7.70383475428303,-847.178480691728
4389,0.39987537,12.2004314056552,-850.72636034979,17.1106382180929,-853.447247091942,7.24599214114519,-847.981035355529
4390,0.00946689133333333,11.7066416383102,-851.595906953292,16.5985330975788,-854.393845571624,6.78084388560281,-848.778748390538
4391,0.658242986666667,11.2076157762098,-852.462385824581,16.0804439933093,-855.337251222645,6.31021642784248,-849.573066690328
4392,0.00955633333333333,10.6905222656671,-853.318279190884,15.5417065776878,-856.26963971136,5.82068245596354,-850.355671129818
4393,0.49431241025,10.1682646177734,-854.170956594922,14.9965194318313,-857.19826975462,5.32493527599854,-851.134157166895
4394,0.3955995572,9.62824445214726,-855.012572405733,14.4291478551814,-858.11397228463,4.80781720457485,-851.898477586187
4395,0.0110444195,9.08314510197858,-855.850831832673,13.8559074393827,-859.025967790964,4.28432448906583,-852.658251043154
4396,0.394306903,8.52063116058875,-856.677583496388,13.2625450071724,-859.925253323592,3.73897554447188,-853.40243469638
4397,0.0105208073333333,7.95314102614013,-857.500850724477,12.6632599699839,-860.820467845354,3.19291388727901,-854.145923018163
4398,0.48936334225,7.36864374364713,-858.312209187809,12.0437332302559,-861.70176886262,2.64441639037099,-854.887034903849
4399,0.490569317,6.77928999441857,-859.119970186814,11.4185224821118,-862.578825661923,2.09495969234913,-855.627610290172
4400,0.3104002835,6.17339094858458,-859.915475132694,10.7739471196766,-863.441423009764,1.5422351315379,-856.366357898897
4401,0.248364836,5.56277373704893,-860.707287551603,10.1239317600652,-864.299604589853,0.983157916721653,-857.10046783807
4402,0.2496992194,4.9361334043962,-861.486559968607,9.45544190440101,-865.142790007026,0.402506778696015,-857.818828024979
4403,0.250445336666667,4.30493105865325,-862.262065363638,8.78167699903658,-865.981337369761,-0.183123085778019,-858.533390231512
4404,0.3930624094,3.65828496771683,-863.024818290328,8.09005451153851,-866.804183565157,-0.785607391731363,-859.235095166482
4405,0.008616013,3.00724506742257,-863.783749665593,7.3934562631707,-867.622304391364,-1.3900738238469,-859.935538983965
4406,0.329318298833333,2.34137779045239,-864.529784809398,6.68006678089713,-868.424478957006,-2.00122915136788,-860.63172702645
4407,1.201202154,1.67129572735687,-865.271962970055,5.96228207532887,-869.222132948549,-2.61840846879444,-861.322959406692
4408,0.1546803544,0.987035318702952,-866.001166417817,5.22971204191117,-870.004579937935,-3.25585220960616,-861.997521168383
4409,0.3082397035,0.298746626105954,-866.726496745114,4.49303181644222,-870.782509877883,-3.8998801709866,-862.666159781859
4410,0.250694911333333,-0.403050324344851,-867.438839132469,3.74256866632307,-871.545292556758,-4.56598734785069,-863.314935988782
4411,0.393189176,-1.10869086001052,-868.147304699725,2.98843530624366,-872.303821580422,-5.23679411974118,-863.959200879766
4412,0.30723317225,-1.82717981842983,-868.842810745912,2.22203308609539,-873.048131390163,-5.92331080315813,-864.588385242776
4413,0.249420348666667,-2.54934288832523,-869.534432457629,1.45168631197725,-873.787818030701,-6.60922060345962,-865.218493866803
4414,0.3928015486,-3.28374928771056,-870.213110308749,0.668195006383063,-874.512098774001,-7.29310807264982,-865.85168242791
4415,0.00804508,-4.02168731509917,-870.887878465523,-0.118981996481966,-875.231984699236,-7.98059266426159,-866.481213460746
4416,0.328735160833333,-4.77135697293394,-871.549659102321,-0.918402428801558,-875.937271583644,-8.68002645065842,-867.09859463805
4417,0.0115568095,-5.52444233299987,-872.207481100704,-1.72132929072166,-876.63834570826,-9.38367352062774,-867.711190026652
4418,0.48846843525,-6.28883871739269,-872.852194153289,-2.53586761869701,-877.325469369618,-10.1012727883472,-868.307937379103
4419,0.4878691115,-7.05656057875724,-873.4928735123,-3.35389259816468,-878.008400486443,-10.8195946646727,-868.903802462159
4420,0.30706333125,-7.83526033598976,-874.120237046726,-4.1834275346508,-878.677491387959,-11.5403019798685,-869.496755042244
4421,0.18976176675,-8.61721723245204,-874.743462718189,-5.01660500792912,-879.342163498568,-12.2611367428359,-870.089680114313
4422,0.402369709666667,-9.4098928889601,-875.353071298983,-5.86176952722525,-879.992294026498,-12.9823909174356,-870.682514661599
4423,0.1544580368,-10.2057718150915,-875.958414267149,-6.71053241191589,-880.637952584111,-13.7090337129953,-871.268240458426
4424,0.48043480425,-11.0121593940324,-876.549763457899,-7.57110010140242,-881.268940386852,-14.4533544293819,-871.830645274107
4425,0.5905465355,-11.8216997446675,-877.136707589577,-8.43508323228206,-881.895520433869,-15.203059387553,-872.385242255161
4426,0.1541515206,-12.6415509831629,-877.709245327605,-9.31023629127996,-882.507685268053,-15.9703730781781,-872.914304337066
4427,0.396399412,-13.4644979608646,-878.277237247904,-10.1887965295468,-883.115219500556,-16.7397685276101,-873.439895123038
4428,0.3841519698,-14.2975378790016,-878.830408582707,-11.0784650864165,-883.707656729134,-17.515951069313,-873.954168552878
4429,0.364833573,-15.1336070136521,-879.378898259371,-11.9714862241609,-884.295259839581,-18.2946554140486,-874.464221925001
4430,0.01120429525,-15.9795216008648,-879.912171776045,-12.8754038018974,-884.867151269952,-19.0815560339659,-874.960559414529
4431,0.299542929,-16.8283880844326,-880.440636138838,-13.7828321600861,-885.433607077965,-19.8709697841221,-875.452551883986
4432,0.628620992,-17.6868190866821,-880.953518232942,-14.7016358923332,-885.982450779954,-20.6685263950795,-875.930465937185
4433,0.1530697652,-18.548112864246,-881.461474977274,-15.623772966541,-886.525728605939,-21.4688900923569,-876.403366531932
4434,0.391554781666667,-19.418653745152,-881.953522258465,-16.5566771300937,-887.051027993194,-22.2783210109287,-876.860073062069
4435,0.47297043225,-20.2919550230347,-882.440544572306,-17.4927167759895,-887.570637946774,-23.0903205424562,-877.312004809479
4436,0.012647852,-21.1741452130024,-882.911385701561,-18.4388531677982,-888.071927029779,-23.9105914113811,-877.748561006111
4437,0.378305477,-22.0589809753765,-883.377122096462,-19.3879713467619,-888.567315391893,-24.7335427741759,-878.179934145324
4438,0.245370705,-22.9523097140949,-883.826470964797,-20.3466618389641,-889.043760903373,-25.5650992203058,-878.594668320535
4439,0.315835195,-23.8481598732135,-884.270653159821,-21.3079862801491,-889.514540438323,-26.3986394408703,-879.005433131937
4440,0.567833487,-24.7520795668079,-884.698299973282,-22.277740391421,-889.967186625519,-27.2385285178933,-879.403494421909
4441,0.245602526666667,-25.6583918457621,-885.12072790249,-23.2502239445501,-890.413529385926,-28.0791273055362,-879.800411673461
4442,0.381004398333333,-26.5723378366934,-885.526504614193,-24.2314159740187,-890.839760619538,-28.9219904748603,-880.193678789915
4443,0.3727997762,-27.4885468373211,-885.927014782367,-25.21494276553,-891.260125629793,-29.767863223523,-880.580513179101
4444,0.1505559652,-28.4119540062178,-886.310773159074,-26.205895954762,-891.661831390426,-30.6233088248929,-880.94688638627
4445,0.377944421333333,-29.337493942026,-886.689222243925,-27.1988708159615,-892.058050712947,-31.480695559424,-881.308958898623
4446,0.242103765333333,-30.2697970545943,-887.050835133921,-28.1982565628481,-892.436872095484,-32.3442377845589,-881.6573935591
4447,0.372768327,-31.2041024581217,-887.407098205342,-29.1995063410028,-892.810306750383,-33.2107359658861,-881.998320305167
4448,0.368455197,-32.1447378954086,-887.746448384042,-30.2066490593426,-893.166711828418,-34.0865790940121,-882.315511563916
4449,0.242039287333333,-33.087247286377,-888.080404239806,-31.2157705631393,-893.517105374874,-34.9648901880621,-882.625548119592
4450,0.2283027474,-34.0356629201311,-888.39735851157,-32.2311287137885,-893.848552046939,-35.8509797059214,-882.913034804463
4451,0.601428298333333,-34.9858290823869,-888.708861145953,-33.2481256854439,-894.174792991285,-36.7383656647928,-883.196106106853
4452,0.0115868863333333,-35.9414957133768,-889.003233775917,-34.2702721212164,-894.484676622669,-37.6298252695632,-883.465303500158
4453,0.239244201,-36.8987939665464,-889.292075204271,-35.2942482580755,-894.788601288118,-38.5225687782858,-883.729507694816
4454,0.2275539346,-37.8612034788007,-889.563589456748,-36.3239561607911,-895.073858752822,-39.4193342755671,-883.978070074685
4455,0.4525029215,-38.8251312024651,-889.829462681452,-37.3554152606421,-895.353265367587,-40.3166734208251,-884.223650146157
4456,0.450092073,-39.7938004768577,-890.077718320648,-38.3923435527261,-895.614399097819,-41.2158041354014,-884.459916121802
4457,0.012427499,-40.7638759408053,-890.320192621632,-39.4309782638053,-895.869631219336,-42.1151216964154,-884.69479405015
4458,0.3614736544,-41.738329813436,-890.544665749635,-40.4749261986386,-896.106487685342,-43.0150210353712,-884.925350058796
4459,0.0095239125,-42.7140749040165,-890.763194839401,-41.5206146384701,-896.336798166448,-43.9159863767822,-885.15061570317
4460,0.3602868274,-43.6938282552014,-890.963272160974,-42.5717060372813,-896.546788287699,-44.8202608540725,-885.359458745381
4461,0.3600189834,-44.6747487597347,-891.157235351195,-43.6242506902469,-896.750847281909,-45.7260439001442,-885.559653907522
4462,0.008257338,-45.6592814520897,-891.332276100043,-44.68129297582,-896.936550209291,-46.6364957704002,-885.733085005532
4463,0.147451118,-46.6448456252798,-891.501043261623,-45.7398118164456,-897.11495932324,-47.548031816082,-885.898509002742
4464,0.713443587333333,-47.6335924856537,-891.650452946925,-46.8028866436506,-897.270863000593,-48.4629131408179,-886.039226678488
4465,0.1818589385,-48.6232218964287,-891.793448590136,-47.8670370317035,-897.42051046002,-49.3779861256599,-886.177608766197
4466,0.44216672425,-49.6155662605061,-891.916712980901,-48.9344961231149,-897.550912174956,-50.2936487065605,-886.308805981011
4467,0.01366473975,-50.6086326096929,-892.033452943123,-50.002949162179,-897.673313414221,-51.2099418386195,-886.43519456369
4468,0.441382721,-51.6039132930034,-892.13018243065,-51.0744506466695,-897.771177130405,-52.1281688761413,-886.546835033024
4469,0.1812599515,-52.5997452912602,-892.220320907899,-52.1464669897163,-897.86237824056,-53.04740796953,-886.648228430487
4470,0.359444647,-53.5972630999701,-892.29030539858,-53.2200576668925,-897.933206438705,-53.9697417266329,-886.718288338825
4471,0.3552929656,-54.5951555823413,-892.353686593492,-54.2938842815347,-897.996847925052,-54.8927849344135,-886.776119353323
4472,0.237706756,-55.594190313031,-892.39693666026,-55.3684301865932,-898.038579652814,-55.8179910079817,-886.79666876821
4473,0.26977593875,-56.593422151698,-892.433619019897,-56.4429132260638,-898.073929962795,-56.7433237740759,-886.813517237359
4474,0.43936446425,-57.5932531045341,-892.450338684683,-57.5172051841542,-898.089883808637,-57.6690416249776,-886.819116597962
4475,0.008368112,-58.5931078827785,-892.460558980265,-58.5912297656585,-898.099065144637,-58.5949831938803,-886.821304730354
4476,0.2962040325,-59.593034862442,-892.4510833413,-59.6644440790319,-898.087722810359,-59.5216027262848,-886.813155347605
4477,0.3602644276,-60.5928188175178,-892.43520057313,-60.7372139018999,-898.070479948768,-60.4485251515419,-886.801243271726
4478,0.0138827496666667,-61.5921706366756,-892.399959240799,-61.808640736716,-898.035409175028,-61.3763627402887,-886.777962557242
4479,0.233596773,-62.5912211809482,-892.358426535989,-62.8794110051549,-897.99375163498,-62.3042498793735,-886.746547926989
4480,0.350811849333333,-63.58936416284,-892.297941660708,-63.9482034288634,-897.932252078215,-63.2322862842114,-886.690630637142
4481,0.4347283455,-64.5870581562755,-892.231303499205,-65.0162146749933,-897.865080689972,-64.1600651393804,-886.626206156427
4482,0.3499583124,-65.5834036384925,-892.146184293506,-66.0818796988237,-897.7808742794,-65.0870704588089,-886.536230813188
4483,0.014182078,-66.5791646589591,-892.055069215456,-67.1465743485118,-897.69061847023,-66.0137594122887,-886.439751539023
4484,0.4308793525,-67.5731754879803,-891.945999284945,-68.2083631784063,-897.582247522355,-66.939500996712,-886.323796012973
4485,0.26574819075,-68.5664785815432,-891.831106222531,-69.2691143626841,-897.468563412193,-67.8647435017037,-886.201184159392
4486,0.17935275675,-69.5576686235648,-891.698827316716,-70.3267674986103,-897.339016050264,-68.7884959293653,-886.058698830509
4487,0.347476134666667,-70.5480417035862,-891.560911432397,-71.3830429934077,-897.202907424913,-69.7121306832218,-885.912841222694
4488,0.232197675666667,-71.5359828451943,-891.406215349537,-72.4352175160915,-897.047267182975,-70.6354151448405,-885.756944990469
4489,0.293735348166667,-72.5230123186799,-891.246083657213,-73.4860512697726,-896.886504077643,-71.5583258235006,-885.595996118484
4490,0.347985960666667,-73.5073359449715,-891.069818979368,-74.532905597219,-896.710536222693,-72.4801271076946,-885.420050921873
4491,0.1800939435,-74.4906689561486,-890.888337339827,-75.5780824248998,-896.528560978805,-73.4013068710044,-885.238140856363
4492,0.350196341,-75.4710704881764,-890.691417399163,-76.6182951090766,-896.328808360882,-74.3206473977769,-885.038579244307
4493,0.42717883325,-76.450419210779,-890.489514730784,-77.6568848508488,-896.124197114713,-75.239699537718,-884.834990226218
4494,0.1450400924,-77.4266615942825,-890.27291040648,-78.690686062687,-895.905250371039,-76.1579007854948,-884.619518251419
4495,0.011022982,-78.4018064679674,-890.051571296148,-79.7224518768297,-895.680379385796,-77.0758444962952,-884.400151897099
4496,0.3936738034,-79.3737226325777,-889.816303156337,-80.7482298566051,-895.438080171489,-77.9930305719849,-884.169328863043
4497,0.015576886,-80.344513063189,-889.576561454139,-81.7721613920341,-895.191370100999,-78.9101157539409,-883.935174831
4498,0.176657636,-81.3120014924606,-889.323697905209,-82.790676939573,-894.931722113523,-79.8269049945427,-883.691250320471
4499,0.17949855525,-82.2783544531165,-889.066634651651,-83.8070989998778,-894.667244765174,-80.7419489208906,-883.438241748404
4500,0.1237261625,-83.2413866390963,-888.797289004215,-84.8173984784613,-894.388643539634,-81.6518885270522,-883.158666064671
4501,0.012586999,-84.2032881550116,-888.52402134306,-85.825698088779,-894.105899046997,-82.5615944689114,-882.876019004871
4502,0.1795916035,-85.161892626357,-888.239317052915,-86.8281660643754,-893.811072748432,-83.4706190434613,-882.584415783495
4503,0.0153944545,-86.1193819981286,-887.950956543137,-87.8285420131254,-893.511922772321,-84.3807657580179,-882.294154460976
4504,0.17747673925,-87.073629233107,-887.651965624671,-88.8228354223688,-893.200201762746,-85.2941750793304,-882.007794691069
4505,0.177291478,-88.0267801077414,-887.349558890175,-89.8152545159755,-892.88482075302,-86.2078318836938,-881.719918086377
4506,0.01369992375,-88.9767526500806,-887.037249755927,-90.8022399964894,-892.558829457409,-87.1222061377331,-881.427644200254
4507,0.3420005775,-89.9256465080932,-886.72173055732,-91.7874381866168,-892.229300680214,-88.0360050269168,-881.131744147958
4508,0.01328602825,-90.8714224066811,-886.39693260109,-92.7674701768025,-891.889546739113,-88.948140812049,-880.825362587105
4509,0.1796601655,-91.8161328581053,-886.069093524974,-93.745871807178,-891.546549963062,-89.8598129767345,-880.516159498796
4510,0.01158342875,-92.7577725755864,-885.732489612482,-94.7195745642734,-891.194206986004,-90.7701489371565,-880.198824463238
4511,0.18036782675,-93.6983531953543,-885.39297747422,-95.6917674712265,-890.838778860324,-91.6799150114085,-879.878785151344
4512,0.232696048666667,-94.6358902681979,-885.045107918614,-96.6596214964133,-890.474484891122,-92.5880433941816,-879.550974515025
4513,0.0140506954,-95.5723657038852,-884.694427797676,-97.626129075483,-890.107350198056,-93.4955135640436,-879.220618316901
4514,0.237114962666667,-96.5057991651039,-884.335694390422,-98.5887785993903,-889.732075803573,-94.4010977158259,-878.882968163422
4515,0.012953749,-97.4381585720349,-883.974212220025,-99.5501080702604,-889.353843147717,-95.3057699778209,-878.542493467391
4516,0.1533366362,-98.3674493441606,-883.604876675408,-100.507666073765,-888.967158569168,-96.2078369183049,-878.19394889102
4517,0.0156435985,-99.2956419278051,-883.232822883643,-101.46396499914,-888.577529818939,-97.1089436270195,-877.842801763401
4518,0.18579031225,-100.220706020687,-882.853025420151,-102.41667709551,-888.179513789055,-98.0073148524609,-877.484240555519
4519,0.3595329495,-101.144637280671,-882.470512778002,-103.368104165823,-887.778395832712,-98.9046489223607,-877.123173650563
4520,0.0144761348,-102.065350699359,-882.08028760029,-104.315881086213,-887.368466773613,-99.7990369249805,-876.754989247918
4521,0.265650272333333,-102.984886426869,-881.687327108742,-105.262480983564,-886.955615290921,-100.692236973833,-876.384201244195
4522,0.1641071086,-103.901086546703,-881.286619311267,-106.205747165623,-886.534486546101,-101.582072347984,-876.006038988272
4523,0.0117737023333333,-104.816052976452,-880.883134959093,-107.147831450459,-886.110356893396,-102.470554712099,-875.62514740664
4524,0.24090934775,-105.727535280015,-880.471809199206,-108.086577879931,-885.677752225867,-103.355215972549,-875.236547799059
4525,0.015036269,-106.637717170869,-880.057647354798,-109.02409075852,-885.242009336094,-104.23843049129,-874.845227414949
4526,0.261475364666667,-107.544237089926,-879.635499075428,-109.958129948713,-884.797429189293,-105.11757097469,-874.446245304037
4527,0.1949579982,-108.449380551035,-879.210441876066,-110.890976990424,-884.349803454868,-105.995232288124,-874.044650720767
4528,0.012032689,-109.350659057098,-878.777216722861,-111.820476599478,-883.893626017674,-106.868740241531,-873.635720578699
4529,0.016433733,-110.250476028116,-878.341000025494,-112.748684979556,-883.434221504216,-107.740619356452,-873.224022893219
4530,0.1637503968,-111.146200935365,-877.896407484175,-113.673278125553,-882.965781694692,-108.6079379848,-872.804576529968
4531,0.0165181663333333,-112.040371265676,-877.448733488043,-114.596661804971,-882.494324532483,-109.473392323945,-872.382035163723
4532,0.19816299025,-112.930201528319,-876.992456686815,-115.516668895773,-882.014443525489,-110.333641940765,-871.950853168573
4533,0.163330028,-113.81837678836,-876.533006452797,-116.435175663939,-881.531053370511,-111.192261429417,-871.517145234887
4534,0.0130603795,-114.701944862068,-876.064722035587,-117.349505842938,-881.03789447039,-112.04634297704,-871.076405608635
4535,0.1630268912,-115.583752951496,-875.593172202824,-118.262537830352,-880.541702373889,-112.898191122417,-870.632104336799
4536,0.017820156,-116.460675612919,-875.112558111492,-119.171966250625,-880.037090621198,-113.743839709078,-870.177916520366
4537,0.19567128825,-117.335729602382,-874.628592277324,-120.07967229696,-879.528804379422,-114.587568009988,-869.720823183865
4538,0.1994899695,-118.205611299376,-874.135349162495,-120.982610988755,-879.010347528442,-115.425981156742,-869.255687665596
4539,0.0118653315,-119.073515065088,-873.638678289797,-121.883885533461,-878.488490146231,-116.262195694636,-868.787202465359
4540,0.1615934192,-119.935959755935,-873.132546832186,-122.780567045218,-877.95724732442,-117.09234208927,-868.309472169089
4541,0.255809272333333,-120.796321032453,-872.622926185325,-123.67549231473,-877.422632484229,-117.920166944959,-867.828220167492
4542,0.0171586176666667,-121.650948473509,-872.103702822007,-124.565584170202,-876.878737397516,-118.741602614323,-867.337275960833
4543,0.01517840075,-122.503393452785,-871.58094963832,-125.4535744859,-876.331133972338,-119.560703382918,-866.842802291986
4544,0.1954866295,-123.349849113914,-871.048509587546,-126.335797557279,-875.773353773822,-120.373396495867,-866.338642739006
4545,0.258182546,-124.194034920187,-870.51252331254,-127.215920807593,-875.212133942893,-121.184175946702,-865.831569799645
4546,0.0155146918,-125.03200929605,-869.966832837742,-128.090297922912,-874.641501599399,-121.989718684269,-865.316524413629
4547,0.254364456666667,-125.867643056856,-869.417609536341,-128.962434066428,-874.067488104131,-122.78996729563,-864.793527097883
4548,0.017324522,-126.69688991673,-868.858746113446,-129.82845520831,-873.484248366664,-123.575769678646,-864.248831131939
4549,0.193926201,-127.523745479389,-868.296393662778,-130.691831907068,-872.897314737151,-124.360538332497,-863.702587786641
4550,0.01672754225,-128.344094356726,-867.724547617731,-131.548013114127,-872.300330080516,-125.14249422416,-863.15213404438
4551,0.254176193,-129.162021380754,-867.149284094012,-132.401658281683,-871.7000823496,-125.922599016681,-862.598796330573
4552,0.1936461875,-129.973377249041,-866.564748008444,-133.248422474874,-871.090980998513,-126.697681266875,-862.037633606842
4553,0.019250064,-130.7823019536,-865.976891234613,-134.092513834419,-870.478673300285,-127.470931002843,-861.473528234752
4554,0.1600572232,-131.584648907226,-865.380050014333,-134.929373581465,-869.857690516679,-128.239222692578,-860.901461240098
4555,0.0180930126666667,-132.384577343083,-864.780006735067,-135.763328600849,-869.233427252553,-129.004845694323,-860.325314793675
4556,0.19335846425,-133.17798070262,-864.1713244127,-136.589446766632,-868.600313366765,-129.763268669252,-859.738162129122
4557,0.018215644,-133.968996766174,-863.559575943053,-137.412916924665,-867.964443636323,-130.519209689281,-859.147234511813
4558,0.307427734,-134.753590167733,-862.939578463756,-138.229263014769,-867.32115971893,-131.268473381684,-858.546150949964
4559,0.0168684994,-135.535843808657,-862.316661661656,-139.042920235272,-866.675214221255,-132.017003229582,-857.943479578274
4560,0.310913177,-136.311820418142,-861.685912998153,-139.849363846503,-866.02212832518,-132.763564344027,-857.336548483541
4561,0.0148967426666667,-137.08551731852,-861.052396437002,-140.652933611765,-865.366266794075,-133.505514215549,-856.723376318039
4562,0.252909464,-137.853115478406,-860.411475119954,-141.448815185272,-864.702979807818,-134.235127963209,-856.093507868404
4563,0.255804105333333,-138.618501147883,-859.767937405157,-142.2421556633,-864.037392554011,-134.966731957909,-855.465324830346
4564,0.01804035375,-139.37798454375,-859.117419910776,-143.028717246056,-863.365668863001,-135.703645346282,-854.841637974613
4565,0.0157162296666667,-140.135325015137,-858.464430787154,-143.812714442933,-862.691650734431,-136.435574632748,-854.211552678635
4566,0.159426303,-140.88696484683,-857.804866598527,-144.589889822218,-862.011528908813,-137.154245136921,-853.564446156404
4567,0.016158251,-141.636529063613,-857.142963577101,-145.364480058852,-861.329073544062,-137.869301133334,-852.912836391047
4568,0.0191294273333333,-142.380587155821,-856.474856175136,-146.132212512084,-860.640427841643,-138.574768679643,-852.249280566947
4569,0.2958091638,-143.122622237291,-855.804520374365,-146.897686731368,-859.949732759176,-139.284340234022,-851.589853178704
4570,0.017461497,-143.859305771997,-855.128289706008,-147.657187159037,-859.253616374212,-140.004768276065,-850.941346897864
4571,0.193172235,-144.593997412747,-854.449912261868,-148.414478987395,-858.555393379072,-140.722309664832,-850.289390075154
4572,0.0135639565,-145.323434560993,-853.765871756587,-149.165944667988,-857.851613277171,-141.432236241599,-849.628330937367
4573,0.3646685035,-146.050887413882,-853.079736968559,-149.915161550533,-857.145585381569,-142.140603905605,-848.965461812476
4574,0.0174412465,-146.77312041689,-852.388092999891,-150.658462787413,-856.433644482317,-142.844870723152,-848.2978313697
4575,0.1905419255,-147.493353408873,-851.6943824866,-151.39977227383,-855.71964266282,-143.547539577453,-847.628504493129
4576,0.015700409,-148.208339890101,-850.995250928895,-152.135856918936,-855.000234553013,-144.246016589186,-846.954727462019
4577,0.1557843064,-148.9212905446,-850.294059119892,-152.869800156722,-854.278545743565,-144.938893170224,-846.275418721744
4578,0.0168202426,-149.628915618183,-849.587477837005,-153.598141622126,-853.55089078272,-145.617119414675,-845.581639415617
4579,0.361299268,-150.33444884947,-848.878823780411,-154.32428012587,-852.820832053552,-146.291936480773,-844.884834086087
4580,0.014884833,-151.034525170764,-848.164762557329,-155.044671846735,-852.084502704743,-146.957860152057,-844.180134883589
4581,0.1902398825,-151.732430903228,-847.448596293591,-155.763060012124,-851.3458920548,-147.627150268857,-843.479082467818
4582,0.013690372,-152.424690043528,-846.726953955379,-156.476236107642,-850.601346804559,-148.305197891739,-842.787516840647
4583,0.358630606,-153.114675574015,-846.003155312761,-157.187279968408,-849.854336712551,-148.981341099004,-842.094499882624
4584,0.0195983096,-153.798762934388,-845.273762812253,-157.89279241248,-849.100932358891,-149.652543895121,-841.397717900276
4585,0.242760896,-154.480456302846,-844.542151503234,-158.595944659808,-848.344852997609,-150.321561793213,-840.699292025925
4586,0.0183288533333333,-155.155956429631,-843.804800150883,-159.292991093357,-847.581853408831,-150.984927374183,-839.996613413549
4587,0.244866991333333,-155.828935444508,-843.065167091848,-159.987734783543,-846.81630739961,-151.645946055917,-839.292149264599
4588,0.015214138,-156.495410391018,-842.319647591907,-160.676537761531,-846.044192030021,-152.300910110314,-838.583078714836
4589,0.188952408,-157.159244583958,-841.571797414157,-161.362779515275,-845.269448108685,-152.953807989359,-837.872402792882
4590,0.018341042,-157.816284898206,-840.817951091033,-162.04243199578,-844.487941700341,-153.601390209699,-837.157596722604
4591,0.3584994515,-158.470587508474,-840.061749632576,-162.71937196012,-843.703891553206,-154.245188828549,-836.43960392453
4592,0.0172506998,-159.11786627561,-839.299505847682,-163.389352703092,-842.9133151993,-154.879280253507,-835.713435269492
4593,0.3608266635,-159.762345162113,-838.534915387745,-164.056426158704,-842.120276503398,-155.503742894458,-834.979258585664
4594,0.017531054,-160.399660473084,-837.764320891881,-164.71606123557,-841.320937834325,-156.103570013217,-834.224593128708
4595,0.359427441,-161.034150959527,-836.991420796175,-165.372655105261,-840.519261578557,-156.702259805061,-833.469008572916
4596,0.01816023325,-161.661433971487,-836.21263801578,-166.021489405152,-839.711621024379,-157.298047733575,-832.711078957693
4597,0.312589145666667,-162.285900866487,-835.431616576554,-166.667372227063,-838.901906267567,-157.890506976974,-831.950359834503
4598,0.018297697,-162.903202284932,-834.644898975702,-167.305745152694,-838.086913800149,-158.474496538362,-831.182542940085
4599,0.383981507,-163.517723909339,-833.856027569589,-167.941118969917,-837.269960141744,-159.061117916816,-830.416433520416
4600,0.0173914626,-164.125191892906,-833.061690949672,-168.568882642917,-836.448030022262,-159.654417449148,-829.654656764771
4601,0.383490007,-164.72993683944,-832.265297673234,-169.193699488494,-835.624304749691,-160.24321228835,-828.889015448891
4602,0.0196204743333333,-165.32779114079,-831.463700027491,-169.811059387308,-834.796036842248,-160.820608001637,-828.113594863375
4603,0.261422928,-165.922998289674,-830.660151793071,-170.425566388694,-833.966145996042,-161.394195292115,-827.334918627891
4604,0.018580517,-166.511525194417,-829.851681133992,-171.032873936486,-833.132159568909,-161.958171804795,-826.548026569217
4605,0.381837111,-167.097493784052,-829.041369461931,-171.637432286519,-832.296693510814,-162.521426761457,-825.760139121274
4606,0.01915875925,-167.677023972975,-828.226424592312,-172.235071849744,-831.457503729627,-163.082865809368,-824.969746620311
4607,0.013189085,-168.25409020724,-827.409746931725,-172.83016100833,-830.617004355203,-163.639699264012,-824.175660476092
4608,0.1648587792,-168.824972483395,-826.588720365312,-173.418849239283,-829.773218203692,-164.184973741407,-823.372304138892
4609,0.0145375845,-169.393483211403,-825.766062270864,-174.004962370787,-828.928098668041,-164.730251991463,-822.568540110305
4610,0.20388189325,-169.956058169817,-824.939320609941,-174.584630262273,-828.079641793006,-165.275539684144,-821.763755667207
4611,0.0132155166666667,-170.516342413598,-824.111036479976,-175.161694278881,-827.229793383812,-165.814460164929,-820.954378128289
4612,0.2027792655,-171.070908860353,-823.278902230588,-175.732258826798,-826.376471600081,-166.337487603113,-820.133535874717
4613,0.257431063666667,-171.62324622527,-822.445296947987,-176.300310749926,-825.521750342946,-166.863892799057,-819.314705403555
4614,0.0247685555,-172.170034779277,-821.608029850467,-176.862108044084,-824.663545403356,-167.398706182974,-818.500882823984
4615,0.015385849,-172.71462875142,-820.769343836069,-177.421444309416,-823.803898324201,-167.932492422973,-817.686208893564
4616,0.3873032015,-173.253774673132,-819.927135359905,-177.974671069617,-822.94067113295,-168.463728777746,-816.869421484292
4617,0.0183220355,-173.790735917425,-819.08354231225,-178.525463221623,-822.075964705997,-168.992253305637,-816.050814332779
4618,0.028960641,-174.322288454807,-818.23652141693,-179.070227901539,-821.207596066815,-169.514064038314,-815.22770196125
4619,0.318364416333333,-174.851647769171,-817.388137678904,-179.612573967528,-820.337726644147,-170.03358698526,-814.403143846423
4620,0.4734338345,-175.375591949597,-816.536389041034,-180.148948402611,-819.464151741675,-170.547461320068,-813.575016147682
4621,0.021378964,-175.897319806024,-815.683290645526,-180.682907611109,-818.589064811318,-171.058961759934,-812.745470959386
4622,0.473130581,-176.413590345505,-814.826868703805,-181.210919739226,-817.710254772148,-171.564616891485,-811.912435446669
4623,0.018685228,-176.927610246208,-813.969104073601,-181.736511227397,-816.829927636254,-172.067974399825,-811.078096750137
4624,0.023095458,-177.436103361541,-813.108042267888,-182.256158466506,-815.945875038917,-172.565689745381,-810.240557887803
4625,0.469004038,-177.942303226037,-812.245640304915,-182.773360156907,-815.060293233141,-173.061128755134,-809.401788016598
4626,0.4661304205,-178.442886888879,-811.379956279072,-183.284572666147,-814.170966375656,-173.550992988375,-808.560003388376
4627,0.029469546,-178.941125885335,-810.512930949469,-183.793243741197,-813.280060400967,-174.038567958782,-807.717037329048
4628,0.0194404765,-179.433638296298,-809.642629635402,-184.29570764739,-812.385297609066,-174.520551660676,-806.871185756337
4629,0.468010523,-179.923744986391,-808.77098209384,-184.795591738236,-811.488936061505,-175.000158957531,-806.024166339979
4630,0.0233815615,-180.407991849142,-807.896055426764,-185.289191944405,-810.588680283219,-175.473977834204,-805.174302303439
4631,0.4720092155,-180.889762168348,-807.019773575121,-185.7802453253,-809.686849732822,-175.94540275609,-804.323318377424
4632,0.0183857985,-181.36551640378,-806.140199674002,-186.265111892223,-808.781193705194,-176.41101222095,-803.469613986868
4633,0.471720065,-181.838714469882,-805.259259501619,-186.747389651842,-807.87395300189,-176.874175304874,-802.614811187632
4634,0.0184908975,-182.305719764359,-804.375009295812,-187.223395568577,-806.962873141903,-177.331411598944,-801.757347299387
4635,0.4712574035,-182.770083631611,-803.489381425101,-187.69679665097,-806.050220265383,-177.786161820226,-800.898806249748
4636,0.01501105,-183.228065408527,-802.600424906233,-188.163904057005,-805.133766741428,-178.234905311147,-800.03766261418
4637,0.030397113,-183.683314994163,-801.710078986372,-188.628412948921,-804.215769150935,-178.681142543089,-799.175465008884
4638,0.466770997,-184.131980947631,-800.816385092622,-189.086660324205,-803.294050896297,-179.12134056125,-798.310727702555
4639,0.0226483343333333,-184.577821769502,-799.921291695347,-189.542317084914,-802.370818397084,-179.559025353288,-797.4449619223
4641,0.316184147666667,-185.45300438065,-798.122971173522,-190.438482261238,-800.515543328602,-180.419666025441,-795.707414049234
4642,0.470190313,-185.882136108402,-797.219734670537,-190.878752721217,-799.583467883355,-180.842311755877,-794.835531688169
4643,0.018978036,-186.308254822646,-796.315087713752,-191.316350691428,-798.649927622655,-181.262392753691,-793.9626149098
4644,0.46984296,-186.727171490938,-795.407069330632,-191.747560574081,-797.712885994247,-181.676343237272,-793.087225550096
4645,0.015546173,-187.142993906812,-794.497644951733,-192.176106691474,-796.774468110816,-182.08776256218,-792.210778397066
4646,0.320534548,-187.551439863234,-793.584868787183,-192.598302597645,-795.832769341405,-182.493147799754,-791.331809546217
4647,0.023287158,-187.956733835313,-792.670703948896,-193.017771678505,-794.889795013986,-182.896169529216,-790.45176886611
4648,0.0232348225,-188.354533821509,-791.75323747575,-193.430757608386,-793.94378798949,-183.293571910831,-789.569179863278
4649,0.465522221,-188.74916202829,-790.834417827829,-193.840986944505,-792.99666035762,-183.683979970636,-788.683478136156
4650,0.023341664,-189.136269337676,-789.912389542952,-194.244679868051,-792.046875550714,-184.057803151795,-787.790395542664
4652,0.320291223,-189.896767157594,-788.062665325311,-195.038499743206,-790.142623668643,-184.784044407776,-785.99445777854
4653,0.903190672,-190.270240909859,-787.135043931755,-195.428713691172,-789.188395490645,-185.132308223251,-785.089939991513
4654,0.023510368,-190.636499095893,-786.204535819992,-195.811802428044,-788.23220069545,-185.459207649644,-784.17622018169
4655,0.016130317,-190.999830944986,-785.272893528491,-196.191781102417,-787.275305004611,-185.783226119556,-783.261041320024
4656,0.462445787,-191.356279215829,-784.338583323098,-196.564444023683,-786.316760607523,-186.100467758986,-782.34243035271
4657,0.023655233,-191.709969329394,-783.403236089382,-196.933893670435,-785.357589767059,-186.417900702879,-781.423428264547
4658,0.4620077655,-192.0571887036,-782.465455948723,-197.295804855898,-784.396949267185,-186.735782454141,-780.503508592354
4659,0.023758237,-192.401834452297,-781.526736118778,-197.654497131799,-783.435735751879,-187.054711257727,-779.583417602408
4661,0.461724868,-193.076692221226,-779.644050356069,-198.353646930874,-781.510082515235,-187.696852585778,-777.741638921762
4662,0.315572011,-193.407348308947,-778.700302522297,-198.694235005642,-780.545712380397,-188.016177565949,-776.818496873412
4663,0.023857625,-193.735785585851,-777.755786618317,-199.032050903952,-779.580913706465,-188.336853619142,-775.895261092151
4664,0.0240006995,-194.059058779072,-776.809483099635,-199.363414809552,-778.615117646131,-188.660674173931,-774.971807155927
4665,0.023949776,-194.380264700036,-775.862481756096,-199.692095675034,-777.648882461607,-188.977520249374,-774.045525374209
4666,0.464733338,-194.696671977667,-774.913860590791,-200.014548549729,-776.681627962693,-189.278176856449,-773.11267947309
4667,0.45718488,-195.011141065767,-773.964599899883,-200.334618511701,-775.713967591384,-189.57829998515,-772.179305778034
4668,0.027789316,-195.321123050741,-773.013858643072,-200.649171791754,-774.74536758478,-189.877188057915,-771.244710187088
4669,0.456727703,-195.629261308806,-772.062523072374,-200.961290326148,-773.776244410477,-190.179926760037,-770.311081079784
4670,0.027892774,-195.933142439701,-771.109815243243,-201.267787083343,-772.805913252816,-190.491556485428,-769.37968356315
4671,0.017964195,-196.23523392752,-770.156542606966,-201.572183117071,-771.835054665918,-190.79978777856,-768.447045469834
4672,0.853806853,-196.533204061187,-769.201969281008,-201.871741412202,-770.862981466617,-191.100192850312,-767.511550462792
4673,0.021162236,-196.829397136244,-768.24684709061,-202.169404666803,-769.890337953925,-191.39888558409,-766.575495176813
4674,0.031662561,-197.121508635352,-767.290464259801,-202.462715362741,-768.916384536535,-191.693645393291,-765.638153033425
4675,0.303213912333333,-197.411817725717,-766.333537171858,-202.754307702852,-767.941813068799,-191.986271046439,-764.700252931597
4676,0.851385772,-197.697997926903,-765.37536332044,-203.041963699002,-766.965825794915,-192.274007856331,-763.761074679863
4677,0.0212746785,-197.982314795659,-764.41663935466,-203.328072756998,-765.989183211004,-192.559802983538,-762.821510053353
4678,0.0235801985,-198.262374432298,-763.456658520007,-203.610647461874,-765.011043413364,-192.841161868581,-761.881062660527
4679,0.437449213,-198.540479871837,-762.496114658152,-203.892390798951,-764.032378439168,-193.120936629915,-760.940420263859
4680,0.03245588,-198.814132220843,-761.534287808461,-204.172239672016,-763.052516728598,-193.397101598613,-759.99933350579
4681,0.4321682735,-199.085719324491,-760.571881461164,-204.450167877961,-762.071786326426,-193.671978246509,-759.058170694896
4682,0.028516015,-199.352612654284,-759.608158064198,-204.723730899359,-761.089081610686,-193.943926871114,-758.116835035406
4683,0.01501233,-199.617326824953,-758.643839733124,-204.994609313654,-760.105341258642,-194.212815523531,-757.174922492389
4684,0.441104621,-199.877101302032,-757.678172812053,-205.259402290515,-759.119253337777,-194.474767865125,-756.231702276226
4685,0.024555026,-200.13459873983,-756.711902658092,-205.521238596377,-758.132161117476,-194.733502333636,-755.287828385359
4686,0.23033695425,-200.386948145315,-755.744268688214,-205.77639032812,-757.142798332065,-194.984961690666,-754.342476637463
4688,0.4321132595,-200.881656794804,-753.806438502412,-206.282222683084,-755.162355897029,-195.480514581522,-752.450345216519
4689,0.0286231165,-201.123979838942,-752.836252749215,-206.531542273053,-754.171054966295,-195.724006823078,-751.503305832471
4690,0.015321415,-201.360940951092,-751.864736196097,-206.775437554226,-753.178348881356,-195.962253372994,-750.554927589202
4692,0.4401956835,-201.824786784851,-749.919287870853,-207.2586585645,-751.192311597781,-196.435632662084,-748.656674403715
4693,0.295089405333333,-202.051738275767,-748.945390756558,-207.495497140415,-750.198598856,-196.668092403015,-747.706000651212
4694,0.029207121,-202.273526154585,-747.970297705597,-207.724361829303,-749.203702885471,-196.892930038024,-746.752750558692
4695,0.015519202,-202.493141617825,-746.994718975919,-207.952018100006,-748.209045696014,-197.117337454094,-745.798836402449
4696,0.300641539666667,-202.70790943066,-746.018056475412,-208.176977838354,-747.214921336085,-197.340784855405,-744.843440417034
4697,0.015627492,-202.920714334185,-745.040968519241,-208.398641514492,-746.220803519832,-197.553646044126,-743.885032406482
4698,0.0292739815,-203.129150487872,-744.062933647512,-208.612969308547,-745.226700267517,-197.742946024859,-742.919920681064
4699,0.76502955,-203.335899759529,-743.084544157765,-208.825607029626,-744.233128441695,-197.929278241567,-741.953367569319
4701,0.268431758666667,-203.740535756541,-741.125909277544,-209.24065739701,-742.248727662594,-198.285119664284,-740.012248855835
4702,0.024430202,-203.939126564081,-740.14582782486,-209.440795828165,-741.257568104149,-198.453142126095,-739.037311272532
4703,0.029323545,-204.136651599791,-739.165532029979,-209.638897606728,-740.266844910508,-198.620324664627,-738.061426824233
4705,0.389225038,-204.526171195303,-737.203831191401,-210.024015108837,-738.287474767933,-198.953075401797,-736.105372521913
4706,0.27349912,-204.718705912489,-736.222541411553,-210.21092318621,-737.298192287275,-199.125113606628,-735.127065887579
4707,0.015873123,-204.91052877221,-735.241112861556,-210.396301036858,-736.308699823028,-199.295893620631,-734.148467436393
4708,0.397257643,-205.100787759337,-734.259379448801,-210.578317147616,-735.318746047916,-199.463909527703,-733.169227895665
4709,0.025593081,-205.290248736525,-733.277492292442,-210.756169896201,-734.327416480692,-199.633966125433,-732.191029448626
4710,0.0245385965,-205.477961108276,-732.295268251935,-210.924899854014,-733.333072267352,-199.808494300013,-731.215112253976
4711,0.393171139,-205.664523273823,-731.312826918855,-211.130453040964,-732.344148320729,-199.942597727224,-730.23324367954
4712,0.016019175,-205.848571623313,-730.329910685226,-211.416484688504,-731.36707055739,-199.988351449256,-729.238368155556
4713,0.396253277,-206.030843597523,-729.346667616284,-211.715920984428,-730.38987045374,-200.068654444536,-728.252359480959
4714,0.025662199,-206.209243281836,-728.362712084669,-212.044577842664,-729.412403662551,-200.224270805956,-727.285679498737
4715,0.3958806695,-206.385145022804,-727.378314124407,-212.342475373033,-728.426942891392,-200.396115391677,-726.323864430054
4716,0.02087793,-206.555615584091,-726.39295420899,-212.573494110092,-727.424101124895,-200.60324436539,-725.37262695099
4717,0.0249637655,-206.723051986339,-725.407085101613,-212.775360378314,-726.415057660744,-200.784723115983,-724.418254577613
4718,0.3917144415,-206.883908365269,-724.420111736045,-212.914005199568,-725.392564896582,-200.91057555822,-723.457083721554
4720,0.016808689,-207.191899721482,-722.444003283486,-213.193890416899,-723.346949483256,-201.169539672038,-721.538134974635
4721,0.391163594,-207.339000664347,-721.454898958085,-213.336867816298,-722.324573245863,-201.298171430952,-720.579020853241
4722,0.025017336,-207.478917131083,-720.46474069901,-213.484937913751,-721.303480944144,-201.420899915364,-719.618782224881
4723,0.394580491,-207.615634061614,-719.474146556407,-213.627062908923,-720.28222568242,-201.542171925803,-718.657761182461
4724,0.025780922,-207.745465784664,-718.48261441894,-213.756394405264,-719.260619740664,-201.660309692761,-717.69505643253
4725,0.0253653125,-207.872352850618,-717.490710483744,-213.880859844923,-718.239407176634,-201.777401778251,-716.731271891939
4726,0.39023048,-207.99291948871,-716.498008519896,-213.994880754294,-717.219038960675,-201.892249407402,-715.765169682859
4727,0.033858396,-208.110881662448,-715.505000983215,-214.107364598575,-716.199672593732,-202.004424403255,-714.797608256106
4728,0.010404247,-208.223267962032,-714.511339248421,-214.216557754122,-715.182451076275,-202.110877582683,-713.82692280345
4729,0.3892091905,-208.333424280754,-713.517432820924,-214.323169720869,-714.166138243384,-202.217248149441,-712.855040872107
4730,0.022176455,-208.438818685793,-712.523003875248,-214.424269802526,-713.151765820628,-202.323442304642,-711.880603973441
4731,0.3887630235,-208.542346713473,-711.528382379511,-214.52488914199,-712.138421851961,-202.426894366007,-710.904792836475
4732,0.022256821,-208.641899488697,-710.533350765691,-214.624484534409,-711.127268418141,-202.52450596044,-709.926054668622
4733,0.750856519,-208.739904195737,-709.538168203575,-214.726465448094,-710.117220702879,-202.622251782428,-708.946416778924
4734,0.025828782,-208.834620074109,-708.542664955921,-214.833514336691,-709.109522056559,-202.720282767198,-707.964867454687
4735,0.02229614,-208.928044667204,-707.547041285959,-214.934359344357,-708.101931794598,-202.816011798923,-706.982386946208
4736,0.3881653735,-209.01873296924,-706.55116243576,-215.022058051795,-707.094571203926,-202.90686288954,-705.997933216818
4737,0.010639654,-209.108324976198,-705.555185601678,-215.110425818499,-706.087772694893,-202.997594732383,-705.012954461267
4738,0.387379703,-209.195599825881,-704.55900166636,-215.200207725952,-705.082162215967,-203.088074530083,-704.026865997017
4740,0.0223572515,-209.366169299944,-702.566292031591,-215.377502441259,-703.071903776176,-203.260822597092,-702.052767783038
4741,0.3912149145,-209.449522235702,-701.569773442676,-215.465348685728,-702.067077250988,-203.34504760745,-701.065134772637
4742,0.025854075,-209.530960456965,-700.573094869354,-215.552734627697,-701.062367909728,-203.429184170078,-700.077310552588
4743,0.204683709,-209.611483811595,-699.576342990446,-215.639631867056,-700.057520353051,-203.511168020197,-699.089400159822
4745,0.0224223235,-209.767726569225,-697.582456990851,-215.810924441355,-698.046992609532,-203.665482576344,-697.113375030894
4746,0.386761109,-209.843343666395,-696.585320289712,-215.895399580535,-697.041073393645,-203.741026097376,-696.125769820873
4748,0.0224504165,-209.990303545837,-694.590730371425,-216.042336250025,-695.026518396544,-203.887457132226,-694.151290902447
4749,0.3859536395,-210.061551553872,-693.593273775914,-216.111515292211,-694.018336837668,-203.957322488095,-693.164398505136
4750,0.0224836855,-210.130425269639,-692.595648938584,-216.183464888127,-693.009717136384,-204.022688776778,-692.177839778902
4751,0.3860957445,-210.198047267663,-691.597940209015,-216.255702796908,-692.000756857382,-204.088179451062,-691.191642095555
4753,0.0238093066666667,-210.326724694485,-689.602088073753,-216.399534047674,-689.980948230935,-204.216495630025,-689.220891570674
4754,0.744601488,-210.387544132698,-688.603940089539,-216.466714540253,-688.969825715161,-204.272473754651,-688.235890702179
4756,0.20382165925,-210.503189659926,-686.607292584441,-216.595325767245,-686.946049884388,-204.385494905213,-686.267099361376
4758,0.034091294,-210.609499544344,-684.610126728191,-216.705734817408,-684.920000448569,-204.489650631549,-684.299057244995
4759,0.259619915333333,-210.659477265813,-683.611380006629,-216.753935951806,-683.90643708346,-204.537484749582,-683.315000094305
4760,0.034111179,-210.706205279565,-682.612473811254,-216.795711754571,-682.892546687678,-204.581502043248,-682.330798759828
4761,0.3758510495,-210.751365196106,-681.613497762175,-216.836541700113,-681.878733669254,-204.625626405142,-681.346494735369
4762,0.030309602,-210.793310398818,-680.614378507903,-216.875432569254,-680.865079280071,-204.669970264725,-680.361980188944
4763,0.01115744,-210.833735089965,-679.615198971926,-216.916535489608,-679.85170965931,-204.711402504939,-679.377143081977
4764,0.740545988,-210.871050500965,-678.615896166443,-216.962161813195,-678.838922358884,-204.746880801417,-678.391646373916
4765,0.026546098,-210.906924914226,-677.616542848809,-217.00193244038,-677.826226985677,-204.782756569707,-677.405857109641
4766,0.034163546,-210.939860086671,-676.617086500216,-217.029759050305,-676.813719118827,-204.819443071658,-676.419471110799
4767,0.3832176895,-210.971467036716,-675.617588783653,-217.058641086711,-675.80164552529,-204.854719828289,-675.432631896345
4768,0.0226984335,-211.00037160109,-674.618006900308,-217.08967048142,-674.79045549913,-204.887128333674,-674.444870574738
4769,0.0193093375,-211.028089153547,-673.618392824011,-217.12023363521,-673.779727015818,-204.918057304945,-673.456578520759
4770,0.737763345,-211.053397714635,-672.618713413455,-217.149850572426,-672.769935214542,-204.945983623199,-672.46720936748
4771,0.012089442,-211.077689735658,-671.619010024044,-217.175675675936,-671.760627395211,-204.974149957058,-671.47726188344
4772,0.266122510666667,-211.099923927881,-670.619258093131,-217.193824796107,-670.752299322786,-205.002802165548,-670.486143657846
4773,0.034615777,-211.121342961533,-669.619488769039,-217.209275638783,-669.744581566515,-205.027815815941,-669.494288023988
4774,0.0194029845,-211.141115978204,-668.619684323599,-217.219277958028,-668.738096197152,-205.045482272027,-668.500943371224
4776,0.3859233425,-211.178268828027,-666.620030140072,-217.246070066045,-666.727980684089,-205.070222832574,-666.511370890696
4777,0.019482871,-211.195861235567,-665.62018487062,-217.261296443035,-665.724255277659,-205.086992077401,-665.515366184448
4778,0.73644048,-211.212682928819,-664.62032590997,-217.276778904004,-664.721767533497,-205.117938497025,-664.518366710858
4779,0.0235112335,-211.229307998282,-663.62046411902,-217.29265436581,-663.719817104215,-205.149055460197,-663.520832660409
4780,0.734270096,-211.245539018621,-662.620596655931,-217.309317431368,-662.718943495074,-205.180514205693,-662.522227277021
4781,0.030690817,-211.261736855327,-661.620728192272,-217.325602816956,-661.718525539149,-205.20672887771,-661.523073671771
4782,0.0185208365,-211.277868356015,-660.620857728412,-217.341133198265,-660.719018460568,-205.222460341134,-660.522824139056
4783,0.733617902,-211.294108602742,-659.620989269088,-217.358144117107,-659.719936387073,-205.238794715388,-659.522185122533
4784,0.034701589,-211.310565694271,-658.621124806903,-217.378107298608,-658.721701794051,-205.256331322679,-658.520769456665
4785,0.371726265,-211.327253020319,-657.621264360462,-217.398226780532,-657.723808822308,-205.273086116411,-657.51900409737
4786,0.030703943,-211.344398295278,-656.621411901552,-217.418657152449,-656.726595353763,-205.288285840692,-656.516543178936
4787,0.010421053,-211.36187710161,-655.621564973541,-217.437887515656,-655.729648195347,-205.303638666558,-655.513796697662
4788,0.3799606075,-211.380017662826,-654.62172901931,-217.454736958538,-654.733229419092,-205.319295259115,-654.510483635191
4790,0.0185956005,-211.417962825266,-652.62208917585,-217.490052628315,-652.741291604226,-205.347843759187,-652.502921177736
4791,0.3832461535,-211.437823611113,-651.622286813424,-217.504505863576,-651.745573221673,-205.361427924593,-651.498794604054
4793,0.258830143666667,-211.479898418281,-649.622730208863,-217.523080385957,-649.754224535618,-205.388223105088,-649.49017574662
4794,0.034774426,-211.502121618554,-648.622977277796,-217.54201878833,-648.758506682844,-205.40072404633,-648.486060008235
4795,0.026773296,-211.524749067328,-647.623233457504,-217.568068594483,-647.76257846037,-205.412845246567,-647.48230837431
4796,0.018888719,-211.548170601936,-646.623507533971,-217.60808769176,-646.766236998026,-205.424220502287,-646.479271969246
4797,0.383372482,-211.571827207504,-645.623787356292,-217.648497754055,-645.76927418267,-205.435866661831,-645.476881561714
4799,0.256839922,-211.620057412983,-643.624369349198,-217.726268469478,-643.772004700317,-205.460566614065,-643.475446644226
4800,0.034860458,-211.644162138202,-642.62465993027,-217.753907983086,-642.771139171988,-205.47376584028,-642.476727931514
4801,0.011212001,-211.66798709799,-641.624943898705,-217.77753304761,-641.769298319293,-205.486463779809,-641.478895592608
4802,0.0310668555,-211.691266592969,-640.625214974335,-217.793331052482,-640.765555855233,-205.498184349664,-640.482791436201
4803,0.730979562,-211.713962199057,-639.625472972756,-217.809786758948,-639.760857581127,-205.509911434044,-639.487693233986
4804,0.3713642135,-211.735522214301,-638.625705537642,-217.827521612727,-638.754300376068,-205.521651188358,-638.494551486816
4805,0.0310923905,-211.756157662394,-637.625919560184,-217.845279905291,-637.746649777083,-205.533323724062,-637.502545911322
4806,0.019302402,-211.774999409821,-636.626097609771,-217.863083670118,-636.736877946114,-205.544865852725,-636.512744558516
4808,0.3829651495,-211.807541285001,-634.626367210555,-217.898990661404,-634.712568823513,-205.567930880677,-634.538069686937
4809,0.027360879,-211.82083153747,-633.626459237732,-217.916974671053,-633.697969727185,-205.579518498293,-633.553230159201
4810,0.3716968505,-211.830808320993,-632.626509751826,-217.934875441548,-632.680913615804,-205.59122161758,-632.570873606536
4811,0.034918536,-211.8386665243,-631.626546248043,-217.952786202773,-631.662659211963,-205.602934147791,-631.589672263823
4813,0.263616293666667,-211.843771298279,-629.626564739652,-217.988889775441,-629.620621468722,-205.626703658008,-629.632495886452
4814,0.011552822,-211.840386854019,-628.626572741885,-218.007531225705,-628.597390036301,-205.639334545652,-628.655789313816
4815,0.254745323666667,-211.834373030568,-627.626599781434,-218.024720651202,-627.573869456479,-205.651428488121,-627.679163236596
4816,0.034944393,-211.823320947036,-626.626663299155,-218.039127793168,-626.549794829601,-205.662493568167,-626.702691399906
4817,0.011607041,-211.809738796151,-625.626764094502,-218.058064882299,-625.5263695335,-205.676159678429,-625.725154709571
4818,0.3752840285,-211.791320666702,-624.626936142417,-218.08566052645,-624.504185370253,-205.694797405889,-624.745582654685
4819,0.034958731,-211.770884899822,-623.627150690419,-218.08551291984,-623.484968450814,-205.693515413305,-623.764046875851
4821,0.253763293,-211.721317513873,-621.627767362278,-217.934700358331,-621.463031358721,-205.613321993303,-621.789757909819
4822,0.034976907,-211.694127427839,-620.628136965397,-217.75187304029,-620.46450873813,-205.569218789422,-620.793656469896
4823,0.020014815,-211.667291396427,-619.62849741943,-217.559690734048,-619.470211950994,-205.569266640368,-619.792238098277
4824,0.720621049,-211.641127109673,-618.628840514982,-217.34975929258,-618.483932799779,-205.653081891728,-618.780731959827
4825,0.034996402,-211.616556626631,-617.629145745112,-217.214493026863,-617.498587617453,-205.724509847938,-617.766731673857
4826,0.0200505895,-211.595002613061,-616.629379310277,-217.220539785873,-616.515010086078,-205.772493325134,-616.748010907064
4827,0.377675895,-211.575810785841,-615.629570272961,-217.232025837886,-615.532914181195,-205.804418889262,-615.728308619884
4829,0.027533434,-211.548994430626,-613.629762540294,-217.274837141858,-613.574715066528,-205.811441155884,-613.685024899094
4830,0.255800679666667,-211.541896950429,-612.629790047969,-217.294576494396,-612.596564515364,-205.824019808655,-612.662970722893
4832,0.1986463735,-211.537685499981,-610.629811369391,-217.334426840505,-610.638332627971,-205.84574975075,-610.62153420411
4834,0.008948199,-211.54709731169,-608.629846033698,-217.374012203097,-608.67507666168,-205.866784401241,-608.585796236422
4835,0.027570872,-211.55576371256,-607.629887795901,-217.393787701179,-607.691127496391,-205.877284054663,-607.570329024186
4836,0.376667455,-211.567860587588,-606.629961816553,-217.413732290749,-606.704687840224,-205.887314415402,-606.557360284146
4837,0.009009484,-211.581313563915,-605.630054865934,-217.433627798929,-605.716849428168,-205.897449856639,-605.545756775465
4838,0.260203462666667,-211.597295514888,-604.630183401732,-217.453431775901,-604.726402495505,-205.90778126105,-604.536699267954
4840,0.027691403,-211.632693796196,-602.630498522881,-217.493482026391,-602.740480558995,-205.927552177525,-602.523431169367
4841,0.253797206666667,-211.651695251681,-601.630679177678,-217.513786784346,-601.745194302023,-205.936933356667,-601.519039643281
4843,0.0184221555,-211.691593831455,-599.631077094477,-217.555116431558,-599.749608182687,-205.954692918557,-599.515105746364
4844,0.375721516,-211.71185697474,-598.631282651724,-217.575964218265,-598.749746336313,-205.963740159782,-598.515162272221
4846,0.018461879,-211.751907490294,-596.6316836289,-217.61621503725,-596.747578370124,-205.980573753327,-596.517629628417
4847,0.375022188,-211.771522563777,-595.631876053115,-217.635411893436,-595.745510756828,-205.988343541256,-595.519809181221
4849,0.022383323,-211.809270928407,-593.632232928455,-217.671764237909,-593.739738523946,-206.002701867182,-593.52575633643
4850,0.3709788815,-211.827230430128,-592.632394473445,-217.690178964216,-592.736444185104,-206.010085481896,-592.529162872309
4852,0.250578602666667,-211.861528827563,-590.632689143509,-217.726618438344,-590.729802064083,-206.023881763649,-590.536035168167
4853,0.035526142,-211.877884555591,-589.63282296406,-217.74463749472,-589.726572843031,-206.030470905109,-589.539384329259
4854,0.028144248,-211.893497911717,-588.632944497967,-217.762460093217,-588.723534942197,-206.036919554661,-588.542548516421
4855,0.022488422,-211.908756385099,-587.633060896365,-217.780304646852,-587.720683923221,-206.04339248551,-587.545531435825
4856,0.713510633,-211.923367454281,-586.633167926173,-217.798189252728,-586.718173828401,-206.049909712154,-586.548183672744
4857,0.009458758,-211.937695629703,-585.633270876617,-217.816019009255,-585.7158923515,-206.056430804302,-585.550608731804
4858,0.031890583,-211.951508983628,-584.633366403268,-217.833748948724,-584.714026922723,-206.062958931051,-584.552620363417
4859,0.71260494,-211.965120534467,-583.633459087623,-217.851428182538,-583.712402669868,-206.069474302516,-583.554390579423
4860,0.018856705,-211.978365729877,-582.633546612042,-217.869015364779,-582.711216250295,-206.075966517905,-582.555722527016
4861,0.3738403395,-211.991490293736,-581.633632535158,-217.886625177297,-581.710261838291,-206.082550655468,-581.556823881824
4863,0.018887129,-212.017256160617,-579.633798225067,-217.921852836928,-579.709397343479,-206.096312181017,-579.557989811325
4864,0.035643876,-212.030032218749,-578.633880247911,-217.939296135737,-578.70943564178,-206.103793371264,-578.558107823266
4865,0.711296737,-212.042824699349,-577.633962270768,-217.956697019973,-577.709635852436,-206.11118599598,-577.558061314008
4866,0.018945215,-212.055646776708,-576.634044293653,-217.974021464181,-576.710127863402,-206.118419006876,-576.557718302753
4867,0.3730365915,-212.068531598608,-575.634127210334,-217.991347835706,-575.710731682422,-206.126050494369,-575.557268377013
4869,0.0245642896666667,-212.094617800444,-573.634297510752,-218.026207961885,-573.712397932873,-206.143072148587,-573.555934390643
4870,0.708760321,-212.10786949104,-572.634385535267,-218.044097759314,-572.713360839375,-206.152330390759,-572.55515339952
4872,0.0246196796666667,-212.134747941262,-570.634566340552,-218.080029512196,-570.715271613304,-206.170604439935,-570.553605027915
4873,0.708643973,-212.148364076795,-569.634658943664,-218.098021064683,-569.716167311432,-206.18005849613,-569.552895131926
4875,0.0191074425,-212.175973277405,-567.634849075643,-218.133958911834,-567.717656043797,-206.200358221524,-567.551797097574
4876,0.707688868,-212.189918161055,-566.634946602805,-218.151908037128,-566.718167179636,-206.210634939061,-566.551484654551
4877,0.035749596,-212.203884125207,-565.635044310138,-218.169892588156,-565.718541290567,-206.220949369666,-565.551310437582
4878,0.028339699,-212.217887532158,-564.635142337487,-218.187940061719,-564.718672020392,-206.231330785523,-564.55138173517
4879,0.37152525,-212.231862069854,-563.635239823538,-218.205670944588,-563.718639544109,-206.241889680497,-563.55161443642
4880,0.009939367,-212.245785454478,-562.635336350469,-218.222840864356,-562.71831788496,-206.252763048503,-562.552133126803
4881,0.019553565,-212.259624805586,-561.635431973824,-218.239989181009,-561.717828113386,-206.263615891672,-561.552820236414
4882,0.706315458,-212.273315618478,-560.63552600001,-218.257099311847,-560.717041185143,-206.274432455,-560.553805045002
4883,0.035782453,-212.286866709184,-559.635618035318,-218.273879569454,-559.716086293144,-206.285246780582,-559.554953396206
4884,0.025113632,-212.300171421198,-558.635706560016,-218.290078146102,-558.714835222768,-206.296057160244,-558.556390129785
4885,0.70589602,-212.313285075082,-557.635792546941,-218.305580442686,-557.713431912267,-206.306852542122,-557.55797010158
4887,0.025151909,-212.338605644105,-555.635952687652,-218.334214405281,-555.709976576757,-206.328380838168,-555.561748141266
4888,0.705698252,-212.350737028761,-554.636026208165,-218.34870954606,-554.707993872788,-206.339123107972,-554.563894569357
4890,0.036152422,-212.374000708251,-552.636162337668,-218.372765222234,-552.703683119253,-206.359686439859,-552.568467147187
4891,0.248219485666667,-212.385113842167,-551.636224395907,-218.383584503731,-551.701411373786,-206.369768309652,-551.570854129349
4892,0.028476302,-212.395728303602,-550.636280411535,-218.394304361659,-550.69907715422,-206.379876712945,-550.573302956391
4893,0.0224124285,-212.406050401264,-549.636333508997,-218.404369193888,-549.696731084585,-206.389846956627,-549.575756084502
4894,0.704257011,-212.415863139018,-548.636381522393,-218.413292831957,-548.694364369607,-206.399576496866,-548.57821670599
4895,0.028496727,-212.425386351949,-547.636426978478,-218.421575517617,-547.692015596912,-206.409179983046,-547.580653135531
4896,0.0224569935,-212.434406364023,-546.6364679899,-218.428744213116,-546.689698008321,-206.418564384349,-546.583047518908
4897,0.703802168,-212.44314629195,-545.636506440127,-218.435872607204,-545.687416979314,-206.42794424941,-545.585404979362
4899,0.022507486,-212.459387943224,-543.636572260438,-218.448962890906,-543.683015314188,-206.446473691552,-543.589948664311
4900,0.366053043,-212.466913542866,-542.636600268253,-218.453218696685,-542.680889432505,-206.455260015702,-542.592124188532
4902,0.0245507916666667,-212.481014476859,-540.636650814739,-218.461984420672,-540.676769008961,-206.472895006696,-540.596350628475
4903,0.703477561,-212.487596593906,-539.636672799851,-218.465797422871,-539.67474276883,-206.481551803592,-539.598425767777
4904,0.028549245,-212.493751311072,-538.636691305015,-218.468528163211,-538.672722649415,-206.489907120051,-538.600485029623
4905,0.02260717,-212.499654603845,-537.636708521766,-218.47100838632,-537.670677697352,-206.498183484388,-537.602568179301
4906,0.703248978,-212.505126130401,-536.636723525952,-218.473058401063,-536.668590100667,-206.506324265784,-536.604692351088
4908,0.036277711,-212.51507531898,-534.636748742974,-218.476605174583,-534.664157549399,-206.522416404847,-534.609196770694
4909,0.355844663,-212.519520639602,-533.636758769248,-218.477804119492,-533.661762960965,-206.530241957768,-533.611624485126
4910,0.02871532,-212.523453236797,-532.636766271341,-218.478239429732,-532.659165089622,-206.537765314489,-532.614251188491
4911,0.009105287,-212.52703823029,-531.63677266406,-218.478722199546,-531.656406640398,-206.545318313134,-531.617038936542
4912,0.3693926725,-212.530030565152,-530.636777165316,-218.47928588716,-530.65337440851,-206.552921850774,-530.620101263153
4914,0.024790337,-212.534499319858,-528.636782055942,-218.477232223758,-528.646573348496,-206.565493735398,-528.62694740683
4915,0.702219605,-212.53590353713,-527.636783370907,-218.475550327309,-527.642782070426,-206.571265482078,-527.630758079284
4917,0.0248267873333333,-212.536516509603,-525.636785,-218.47149850029,-525.634217938545,-206.582088542205,-525.639360039846
4919,0.701477826,-212.5340324878,-523.63678630208,-218.462985654253,-523.624419048436,-206.588049643507,-523.649187662663
4920,0.0248598246666667,-212.531390750755,-522.636789803057,-218.458042920441,-522.619024195062,-206.590280147811,-522.654596737468
4923,0.193986253,-212.518134564443,-519.636822209038,-218.43753386324,-519.601405425494,-206.590061744247,-519.67229018967
4925,0.701160789,-212.504006808948,-517.636872761003,-218.418511132007,-517.588578537772,-206.583337177147,-517.685215906064
4926,0.009411787,-212.495138334643,-516.636912272026,-218.407773246054,-516.581932432559,-206.578403157002,-516.691928227849
4927,0.3688907155,-212.485410948541,-515.636960578017,-218.395517629538,-515.575248806585,-206.571395449467,-515.698715240716
4928,0.028990103,-212.474246839337,-514.637023595567,-218.380723267402,-514.568502418698,-206.56091903352,-514.705627191211
4929,0.009482531,-212.462212228163,-513.637097107853,-218.365618764427,-513.561761160619,-206.550099974472,-513.712544181894
4930,0.032707709,-212.448724965217,-512.637188133249,-218.349996713352,-512.555028462916,-206.538709129113,-512.719469583398
4932,0.193943442,-212.418578193177,-510.637416268276,-218.313528871088,-510.541798856136,-206.509050453782,-510.733274278935
4933,0.700371504,-212.401935820837,-509.637555464178,-218.293793026801,-509.535312278974,-206.492288082053,-509.740108422689
4935,0.029068854,-212.365006942804,-507.637898179433,-218.252113962645,-507.522687632669,-206.456050804053,-507.753539068472
4936,0.24887894,-212.344761294268,-506.638103236644,-218.228773327801,-506.516592027203,-206.434739870479,-506.760155438381
4939,0.029090397,-212.278167686779,-503.638845280348,-218.155750578775,-503.498805848508,-206.367340960337,-503.779678474122
4940,0.3551310895,-212.253700372632,-502.639145363922,-218.129218695286,-502.493039743771,-206.34229266046,-502.786145810562
4941,0.036452521,-212.228445727849,-501.639465300873,-218.102354555975,-501.48726837967,-206.316907817282,-501.792637380645
4942,0.0197232295,-212.201895820424,-500.639817899248,-218.074943812056,-500.481488363219,-206.290969316027,-500.799168818262
4943,0.368321752,-212.174543980469,-499.64019246319,-218.047097655378,-499.47565707825,-206.264614215761,-499.80577389208
4945,0.0197665325,-212.116376044413,-497.641038724451,-217.989164922331,-497.46374753932,-206.209686662564,-497.819352114218
4946,0.3684440755,-212.085513933884,-496.641515357432,-217.958464757897,-496.457624599609,-206.180406397387,-496.826411313471
4948,0.0254761873333333,-212.020621688494,-494.642570751305,-217.894896499452,-494.444997825967,-206.119925835729,-494.841028909069
4949,0.699885488,-211.986548799554,-493.643152596757,-217.861580243175,-493.438514154494,-206.087948527485,-493.848610465252
4950,0.029193651,-211.950985377359,-492.643785273274,-217.826561337963,-492.431892508776,-206.053843855183,-492.856453653189
4952,0.3682231845,-211.876402702109,-490.645177699224,-217.754679368988,-490.418361794439,-205.983434597522,-490.872556034302
4953,0.010534847,-211.837357071627,-489.645941314915,-217.716557017301,-489.411550638179,-205.946056121743,-489.88081429282
4954,0.025541402,-211.79672275497,-488.64676804516,-217.675567250954,-488.404769714364,-205.905951790669,-488.889257127898
4955,0.699377298,-211.755100796155,-487.647635847399,-217.63391737182,-487.398026592689,-205.865215504048,-487.897713502261
4957,0.0330427895,-211.667687098316,-485.649547796285,-217.546730891528,-485.384818814063,-205.779742066788,-485.914679646128
4958,0.3538907675,-211.621921829806,-484.650595588619,-217.49943667236,-484.37854502624,-205.732870383818,-484.923182971604
4960,0.0247065333333333,-211.527003235083,-482.652851653724,-217.403103135606,-482.366581790838,-205.637366110678,-482.939781295772
4961,0.700289249,-211.477903784046,-481.65405884036,-217.353084507452,-481.360986835539,-205.587631445731,-481.947886165417
4963,0.008375949,-211.376044236886,-479.656655017468,-217.248116705535,-479.350845576085,-205.482783875506,-479.96356831326
4964,0.245776109666667,-211.323393547344,-478.658042404549,-217.195148056866,-478.346247980459,-205.429793036433,-478.970997441049
4966,0.018881274,-211.215405741676,-476.660961231453,-217.085860568527,-476.338012732882,-205.319456362314,-476.985314099615
4968,0.008148642,-211.103800725708,-474.664078475097,-216.974576194129,-474.330990044802,-205.206873522185,-474.99865026612
4969,0.354087497,-211.046852799092,-473.665701655454,-216.917497076523,-473.327915311173,-205.149590828095,-474.005020522213
4970,0.008218412,-210.988937640763,-472.667380123746,-216.858310445761,-472.325257920278,-205.090840308373,-473.01117801242
4971,0.699601412,-210.930472068212,-471.66909086703,-216.799131229738,-471.322752910199,-205.032091296152,-472.017182513237
4972,0.029500451,-210.871132512476,-470.670852858626,-216.739963787316,-470.320489860203,-204.973344677637,-471.02294408764
4973,0.008449171,-210.81128646776,-469.67264542958,-216.679924745242,-469.318389970767,-204.914096719386,-470.028624441113
4974,0.699172318,-210.750638077183,-468.674486442302,-216.618504973478,-468.316548549344,-204.854054572364,-469.03417612984
4975,0.00868498,-210.689512681183,-467.676356722363,-216.557103305287,-467.314773277285,-204.79404678985,-468.039657026825
4976,0.019014116,-210.627633416868,-466.678273257077,-216.495730248325,-466.313102548923,-204.734093317648,-467.045026043212
4977,0.699564815,-210.565292194187,-465.680218518613,-216.433535756237,-465.311510246543,-204.673418911342,-466.050411161503
4979,0.0156334716666667,-210.438694278854,-463.684229174584,-216.306349360029,-463.308581748674,-204.549631345715,-464.061246295167
4981,0.699740648,-210.309729636308,-461.688392303372,-216.17780263095,-461.305696480542,-204.424634024532,-462.072197524763
4982,0.0156856903333333,-210.244285377359,-460.690535901436,-216.11249096637,-460.304267828957,-204.361050573297,-461.077792228797
4984,0.700158,-210.1116973976,-458.694935699945,-215.97951545339,-458.301426589753,-204.231236610544,-459.089292215139
4985,0.019339245,-210.044539928235,-457.697193702093,-215.912377790366,-457.299982769848,-204.165708451118,-458.095147653568
4986,0.3542688015,-209.976616511563,-456.699503845468,-215.845031612716,-456.298497202754,-204.100117771445,-457.101061289846
4988,0.0193818145,-209.838983938282,-454.704245869789,-215.704747474482,-454.29581287943,-203.964072184024,-455.113316978477
4989,0.3543261665,-209.769266834934,-453.706679169538,-215.633431025874,-453.294514998149,-203.895104025409,-454.119545682164
4992,0.0158617783333333,-209.555908971333,-450.714276831109,-215.41730602647,-450.290665258542,-203.684434592779,-451.138617388042
4993,0.699744523,-209.483565372835,-449.716897550317,-215.34397389862,-449.289446221531,-203.611805350196,-450.145177425571
4995,0.015912159,-209.336742623325,-447.722293973907,-215.196141490185,-447.287036244218,-203.464159988293,-448.158530633944
4996,0.699649215,-209.262256341653,-446.725071748907,-215.122132746255,-446.285799880717,-203.3901479209,-447.165260015045
4997,0.019545699,-209.187235505172,-445.72788988624,-215.047487305349,-445.284581870706,-203.314567707743,-446.172137974602
4998,0.008835159,-209.111391344651,-444.730770189845,-214.971861220513,-444.28339212883,-203.236572228487,-445.179244775455
4999,0.699713409,-209.035000845416,-443.733692686921,-214.896460018661,-443.282147675587,-203.158861596882,-444.186367640038
5001,0.019609401,-208.879981050559,-441.739710789814,-214.745138397178,-441.279546921358,-203.003185235688,-442.20078822027
5003,0.354488347,-208.72211314321,-439.745950995162,-214.588294420622,-439.277188038578,-202.842269999934,-440.215806230287
5004,0.029894415,-208.642018296748,-438.74916339142,-214.50865258994,-438.276034946713,-202.760509059196,-439.223492214662
5005,0.3545239935,-208.561340142989,-437.752423506282,-214.428941169054,-437.274858133212,-202.678761221669,-438.231207173783
5007,0.019943447,-208.397611419545,-435.759137942921,-214.267785293904,-435.272538669855,-202.513983719183,-436.246853699338
5008,0.010116316,-208.314549245198,-434.762593406995,-214.18413206364,-434.271594432573,-202.428921805301,-435.254936191409
5009,0.699279606,-208.230889992214,-433.766099107483,-214.100627159343,-433.270627475289,-202.34393064479,-434.263024013192
5010,0.010984308,-208.146323898274,-432.769681106861,-214.01734753201,-432.269626010947,-202.259046944252,-433.271119929723
5011,0.0199293655,-208.061159108256,-431.773314605573,-213.933115657892,-431.268710723935,-202.173508550282,-432.27926717372
5012,0.69713974,-207.975087137212,-430.777026139235,-213.847440881027,-430.267926018101,-202.086978124659,-431.287492192243
5013,0.011090757,-207.88841918121,-429.78078944498,-213.760758252102,-429.267242796173,-201.999568995858,-430.295780889476
5014,0.0199960665,-207.800850249478,-428.784631016779,-213.67255201049,-428.266712991767,-201.910831494208,-429.304165852517
5016,0.697039723,-207.623641050527,-426.792497439639,-213.49702195791,-426.265654228346,-201.734145442514,-427.320784669735
5017,0.0164809393333333,-207.534009160252,-425.796522762356,-213.407902288775,-425.265293266907,-201.644736171436,-426.32914399261
5018,0.700232089,-207.443501453856,-424.800627405499,-213.316458838706,-424.265185457614,-201.553467313137,-425.337627298484
5020,0.0212660275,-207.260485801064,-422.809019419931,-213.133298052652,-422.265135127499,-201.370371172083,-423.354505754484
5021,0.3787159915,-207.167991692696,-421.813306462766,-213.041268843311,-421.265226949232,-201.278434413794,-422.362904437314
5023,0.030338256,-206.980792843925,-419.822087028816,-212.85487172978,-419.265820947313,-201.092624664845,-420.379687920309
5024,0.0103120565,-206.886114976139,-418.826579279908,-212.759339565183,-418.266449131957,-200.997465194462,-419.38818128403
5025,0.748598218,-206.79091622965,-417.831121328819,-212.664073608422,-417.267116685115,-200.902525971054,-418.396587777728
5026,0.0216722085,-206.694940952548,-416.835737616763,-212.569204516676,-416.267842929207,-200.807915093803,-417.404864764823
5027,0.008454831,-206.598467014159,-415.840402363325,-212.473370240956,-415.268735937644,-200.712429369518,-416.413152093157
5028,0.75164181,-206.501251391,-414.845139184897,-212.3761003971,-414.269876983333,-200.615642439907,-415.421454802551
5030,0.0217161545,-206.305175146608,-412.854774171139,-212.179575083279,-412.272657084265,-200.419804229063,-413.437978564873
5031,0.750920653,-206.206345748734,-411.859669979419,-212.081000503,-411.274245724909,-200.321527318656,-412.44610622603
5032,0.008549135,-206.10686354294,-410.864630861025,-211.982590175876,-410.275971354908,-200.223434614184,-411.454060924343
5033,0.013008949,-206.006977497393,-409.869632125598,-211.883134169197,-409.277921219284,-200.124196047924,-410.46201042694
5034,0.3793485825,-205.906494962766,-408.874693037593,-211.782133647811,-408.280202287699,-200.023264993392,-409.469952255238
5035,0.030744622,-205.805651318744,-407.879790747969,-211.681058565515,-407.282627837101,-199.922157602664,-408.477775494377
5037,0.0177406156666667,-205.602586148825,-405.890126814101,-211.478503986421,-405.288072452612,-199.719279221456,-406.492938052505
5039,0.390331548,-205.398023281751,-403.90061649163,-211.274525440116,-403.294409405231,-199.515184553365,-404.507477452354
5040,0.013202841,-205.295226601477,-402.905913969627,-211.171166653412,-402.298033291308,-199.411860188181,-403.514563191884
5041,0.378758171,-205.192222022943,-401.911232968341,-211.06793767575,-401.301808902223,-199.308583728365,-402.521478709555
5043,0.0178659063333333,-204.985451919158,-399.921950013894,-210.861572589079,-399.309999632415,-199.102010784593,-400.534662760264
5045,0.747932792,-204.77798601898,-397.932739992803,-210.653815577778,-397.319143686029,-198.894655233276,-398.547119662334
5046,0.0179465586666667,-204.674061023907,-396.938154503452,-210.549415411908,-396.324082033705,-198.790675218886,-397.553066429749
5048,0.747930348,-204.466049817321,-394.949000420794,-210.340879768868,-394.334441323852,-198.582695157655,-395.564451280447
5049,0.013554631,-204.362010515673,-393.954427341967,-210.236532187079,-393.339868052875,-198.478908470802,-394.569884262111
5050,0.262662844,-204.257971540818,-392.959854853529,-210.131988197296,-392.345505802116,-198.375422737445,-393.5750962624
5053,0.013643864,-203.946159847235,-389.976103317505,-209.818165938162,-389.363140121762,-198.065354581343,-390.589985014263
5054,0.3780286555,-203.842392896256,-388.981501323549,-209.713597853458,-388.369236195782,-197.962072792738,-389.594716975809
5055,0.031480581,-203.738719210353,-387.986889695618,-209.609178533277,-387.375365359355,-197.859487897184,-388.599327913045
5056,0.0182014166666667,-203.635179822864,-386.992264195104,-209.504973428753,-386.381542170715,-197.757906503,-387.603764579553
5058,0.746296823,-203.428462989302,-385.002976509667,-209.296560989225,-384.393967478081,-197.554762669088,-385.612567054661
5059,0.0227141605,-203.325288315678,-384.008313490314,-209.192395263845,-383.400186674629,-197.453304734936,-384.616945824322
5060,0.377904918,-203.22226857317,-383.013633974729,-209.088288249116,-382.406393772934,-197.352004498747,-383.621313618482
5062,0.0227638195,-203.016582065384,-381.024238233927,-208.880599030698,-380.418664810534,-197.150741786854,-381.630000095869
5063,0.010456836,-202.913903919516,-380.029523641863,-208.77682638401,-379.424732983563,-197.050337976602,-380.634380732212
5064,0.744911313,-202.811356360021,-379.034796110246,-208.673000321238,-378.430747648966,-196.949860942402,-379.638829332358
5065,0.013948548,-202.708884930844,-378.040060324814,-208.569257902569,-377.436700521305,-196.849466701778,-378.643321876549
5066,0.031650286,-202.60652187155,-377.045312790251,-208.465634549496,-376.442565432536,-196.749190316041,-377.647876974152
5067,0.377625003,-202.504216468069,-376.050559469443,-208.362126731501,-375.44836340509,-196.648993270237,-376.652479341976
5069,0.021604504,-202.299809386109,-374.061032459739,-208.155409953719,-373.459720866467,-196.44883454813,-374.661869056517
5070,0.378726776,-202.197682443756,-373.066261416003,-208.051995381248,-372.465306912375,-196.348774378403,-373.666661125757
5072,0.023524643,-201.993509124578,-371.076710136695,-207.845239206083,-370.476319746827,-196.148230640836,-371.676438596462
5073,0.377131415,-201.891449728962,-370.081931763807,-207.741887695566,-369.481760341143,-196.047798852704,-370.681406928914
5075,0.015402413,-201.687362679256,-368.09237246797,-207.535203650115,-367.492528122174,-195.846758335403,-368.691474513878
5076,0.0217277565,-201.585322761138,-367.097592421727,-207.43183612073,-366.497872437225,-195.746289318551,-367.696545135579
5077,0.741930485,-201.483279076963,-366.102812584616,-207.328681010825,-365.503183731211,-195.645385731238,-366.701671198561
5079,0.0196868123333333,-201.279175300534,-364.113254122606,-207.123016715822,-363.513706097722,-195.442274583559,-364.712090069228
5081,0.741304636,-201.075043299872,-362.123698662271,-206.917552274232,-361.524201216609,-195.238822507718,-362.722550881541
5082,0.023705395,-200.972965820255,-361.128922119615,-206.814842520245,-360.529451169318,-195.1370534083,-361.727781039334
5083,0.008992138,-200.87088376653,-360.134146202518,-206.712342220918,-359.53468595302,-195.034976148738,-360.733036817306
5084,0.740393817,-200.768795334902,-359.139371157669,-206.610133974558,-358.53989958583,-194.932469206284,-359.738328318758
5085,0.0237912945,-200.666704790303,-358.144596113911,-206.507924866359,-357.545119265064,-194.829974921678,-358.743612139088
5086,0.739882052,-200.56461130622,-357.149821071674,-206.405714559204,-356.550347355846,-194.727498246169,-357.748885273747
5087,0.009159086,-200.462517612697,-356.155046029437,-206.303541131026,-355.555577821513,-194.624955729739,-356.754158966994
5089,0.0189976886666667,-200.258330714265,-354.165496153588,-206.099394937659,-353.566035576699,-194.419547966002,-354.764722585298
5090,0.739135325,-200.156239281801,-353.170721608877,-205.99750709546,-352.571246042261,-194.316580288248,-353.770032065513
5092,0.0238922785,-199.952058474788,-351.181171102891,-205.793596983618,-350.581671180736,-194.110711419536,-351.780651376727
5093,0.3740324925,-199.84996701974,-350.186395770792,-205.691753307471,-349.58686172943,-194.007779519296,-350.785970989001
5095,0.015847808,-199.645774598599,-348.196846527445,-205.488570662399,-347.597151346734,-193.801887524087,-348.796653688353
5096,0.259739352333333,-199.543668161957,-347.202073483152,-205.387207996876,-346.602242894273,-193.698945772856,-347.802025460201
5098,0.015876817,-199.339416823434,-345.212530953157,-205.184427611864,-344.612372411209,-193.493043932084,-345.812829355418
5099,0.00966847,-199.237265805693,-344.217761889977,-205.082853903551,-343.617424917362,-193.39023579159,-344.818246947282
5100,0.736781657,-199.135090798866,-343.222994849973,-204.981044288577,-342.622475573224,-193.287628231169,-343.823669146497
5101,0.032239193,-199.032892348974,-342.22823076837,-204.879181816547,-341.627515957673,-193.185060918929,-342.829104017678
5102,0.009764677,-198.930661877788,-341.233470727698,-204.777247146134,-340.632542312219,-193.082548582386,-341.83455619772
5103,0.376079971,-198.828403444251,-340.238713228201,-204.675295784173,-339.63755877441,-192.980041862369,-340.840018740794
5105,0.0241953635,-198.623779629867,-338.249208122764,-204.471125928294,-337.64758232529,-192.775145710683,-338.850966402293
5106,0.009908872,-198.521410568899,-337.254461088342,-204.368628823012,-336.652626811187,-192.672887286118,-337.856429688198
5107,0.735794783,-198.419009673399,-336.259717661832,-204.26613969396,-335.657672064406,-192.570626672462,-336.861892267838
5108,0.024223871,-198.3165655915,-335.264979129782,-204.163661385379,-334.662718358568,-192.468363089109,-335.867353889366
5109,0.009996247,-198.214090930049,-334.270243784251,-204.061116349374,-333.667777845391,-192.366104861629,-334.872808703094
5111,0.015965838,-198.009031569947,-332.280784273642,-203.855752863544,-331.677953166843,-192.16161280699,-332.883687291998
5112,0.021306262,-197.906451450094,-331.286059245359,-203.752899433014,-330.683079011605,-192.059385102525,-331.88910325291
5113,0.7352373,-197.803848319011,-330.291336560813,-203.650062680139,-329.688218222941,-191.957156372329,-330.894504164637
5114,0.735373974,-197.701214184087,-329.296617034065,-203.547248397655,-328.693375443532,-191.854926260133,-329.899884800067
5115,0.0325404,-197.598563003386,-328.301899639649,-203.444428889399,-327.69855374986,-191.752668979019,-328.905248431097
5116,0.253872363666667,-197.495888908651,-327.307185111653,-203.341602356323,-326.703760400998,-191.65037517569,-327.910589203713
5119,0.016044786,-197.187807735106,-324.323046389696,-203.033134558938,-323.719527653539,-191.343410988447,-324.926469097773
5120,0.259345694666667,-197.085106081345,-323.328333864901,-202.930317111705,-322.724847766227,-191.241076363511,-323.931698000237
5122,0.032585993,-196.879729991418,-321.33890666857,-202.724678286451,-320.735594548188,-191.036013575139,-321.942091634292
5123,0.253660388666667,-196.777067102736,-320.344190497233,-202.621854237519,-319.741026286509,-190.933393131635,-320.947239828915
5125,0.013570914,-196.571825827814,-318.35474922291,-202.416239529232,-317.752020735088,-190.728144138855,-318.957402213121
5126,0.0215259925,-196.469263712984,-317.360022694208,-202.31351200412,-316.757577124931,-190.625554903825,-317.96241264466
5127,0.734383106,-196.366747204316,-316.365291433947,-202.210874210335,-315.763164861404,-190.523017840081,-316.967377033932
5128,0.02159563,-196.264291170311,-315.370553899543,-202.108355402042,-314.768794164123,-190.42054995648,-315.972280370259
5130,0.010524168,-196.059573628028,-313.381058802249,-201.903238328451,-312.780187620208,-190.215494128991,-313.981972605304
5131,0.372347701,-195.957324290039,-312.386299936947,-201.800798700819,-311.785930350099,-190.113124420883,-312.986744053945
5132,0.032656703,-195.855168288515,-311.391531396525,-201.698536912533,-310.791698367808,-190.010995092899,-311.991447010273
5133,0.733222902,-195.753093686797,-310.39675465244,-201.596332911072,-309.797488613883,-189.908936848134,-310.996114788137
5134,0.010598812,-195.651126288876,-309.401967104108,-201.494205015038,-308.803308134783,-189.806972220189,-310.000736235855
5135,0.032684416,-195.54924899713,-308.407170263106,-201.392077552947,-307.809149179144,-189.705024600718,-309.005334173464
5136,0.011484412,-195.447490106399,-307.41236121138,-201.289950661064,-306.815018505692,-189.603099330668,-308.009901218399
5137,0.729625165,-195.345827087017,-306.417542204617,-201.187913326161,-305.820891212088,-189.501588202015,-307.014413060894
5138,0.021647318,-195.244289758103,-305.422710146473,-201.085993403385,-304.826768349577,-189.40062002625,-306.018852531189
5139,0.0116405205,-195.142851024483,-304.427868120452,-200.984089820507,-303.832647632755,-189.299598153174,-305.023293813822
5140,0.729326904,-195.041541259059,-303.433013055889,-200.882207611138,-302.838529722616,-189.198506040993,-304.027737467097
5141,0.011697822,-194.94033002087,-302.438148226473,-200.780257423368,-301.844412417038,-189.097724070328,-303.032156340078
5142,0.032746121,-194.839247369352,-301.443270653069,-200.678218517834,-300.850295900466,-188.997346861496,-302.036542872608
5143,0.370374132,-194.738258982639,-300.4483833045,-200.576095275851,-299.856168280401,-188.897387332,-301.040906254114
5145,0.032775015,-194.53661318878,-298.458574449069,-200.371622150098,-297.867849900867,-188.698483170637,-299.04961493563
5146,0.0117571255,-194.435944102105,-297.463654366366,-200.269372979582,-296.87362913786,-188.598900020827,-298.054045219477
5147,0.728523552,-194.335346042979,-296.468727312679,-200.167639270012,-295.879302404531,-188.499570829249,-297.058504164281
5149,0.032805555,-194.134382672701,-294.478849900285,-199.965626209203,-293.890286120298,-188.301629649005,-295.067566068939
5150,0.011825839,-194.033988162633,-293.483901809768,-199.864831367061,-292.895620000603,-188.202764550006,-294.072222036685
5151,0.72716403,-193.933614615741,-292.488951753953,-199.764027545884,-291.90086617236,-188.103874752774,-293.076969450797
5152,0.011824101,-193.833268119069,-291.49399916218,-199.663212138445,-290.905999167785,-188.004953085726,-292.081834864402
5153,0.008966809,-193.732912023939,-290.499047662531,-199.562473286832,-289.911033150603,-187.905950453194,-291.086799929646
5154,0.3794104605,-193.632543571325,-289.504097568929,-199.461832996626,-288.915939660148,-187.806843582064,-290.091893290884
5155,0.00896344,-193.532133939011,-288.509151417067,-199.361183628558,-287.920754069987,-187.70780608358,-289.097072072544
5156,0.020964219,-193.431671409965,-287.514210328504,-199.260522599667,-286.925450174606,-187.608857696629,-288.102360579655
5157,0.725047529,-193.331138516706,-286.519276473644,-199.159763671514,-285.930077587642,-187.509506388654,-287.107768422122
5159,0.02096297,-193.129798013802,-284.529436961826,-198.957971983971,-283.93909675117,-187.309701007692,-285.118958991666
5161,0.009172359,-192.928009966575,-282.53964301001,-198.756044218525,-281.947870502131,-187.109427044259,-283.130455784092
5162,0.378725238,-192.826917261711,-281.544765939308,-198.654983295385,-280.952198013914,-187.00890001414,-282.136312090103
5163,0.0091924985,-192.725703754946,-280.549901190839,-198.553767112024,-279.956528379386,-186.907656400477,-281.142254323448
5164,0.723964036,-192.624336473474,-279.55505212795,-198.45235329026,-278.960862377462,-186.805500612221,-280.148305937943
5166,0.009181163,-192.421207099269,-277.565393627391,-198.249576586548,-276.969562550732,-186.601493143911,-278.160339858163
5167,0.366376062,-192.319452155814,-276.570583983323,-198.148165201297,-275.973954927825,-186.498970414019,-277.166370557321
5168,0.032915853,-192.217553276977,-275.575789433041,-198.046712092637,-274.978392977011,-186.395715177068,-276.172435722432
5169,0.009258039,-192.115554097644,-274.581005044233,-197.945235295434,-273.982878749296,-186.292327654604,-275.178469139384
5170,0.0213843615,-192.013428104492,-273.586233502973,-197.843728547887,-272.987424859751,-186.188772878414,-274.184462415902
5171,0.722431958,-191.911219399107,-272.591470586786,-197.742323715454,-271.992017813679,-186.085050878589,-273.190415980914
5173,0.0094540315,-191.706530222203,-270.601972935593,-197.539907034192,-270.001369033756,-185.876872302227,-271.202193969631
5174,0.377509754,-191.604074688337,-269.60723540119,-197.438937613358,-269.006127524345,-185.772233129317,-270.208032050488
5176,0.0214566685,-191.399026394596,-267.617774051387,-197.237053044182,-267.015833884166,-185.563015985668,-268.219506343187
5177,0.009703198,-191.296453583732,-266.623048464184,-197.136416167148,-266.020752188944,-185.45823114365,-267.225165273056
5179,0.009696162,-191.09124946586,-264.633603852383,-196.93594387731,-264.030710619992,-185.248165620809,-265.236330951322
5180,0.0216168895,-190.988642389789,-263.638882322437,-196.835816883655,-263.03577759884,-185.143089906068,-264.241819744443
5181,0.720926166,-190.88605153704,-262.644158790715,-196.735392801019,-262.040932833879,-185.03806922108,-263.247244590601
5182,0.3653327985,-190.783480919838,-261.649432762152,-196.634598155667,-261.046198151945,-184.933117175375,-262.252589674934
5183,0.033413582,-190.680946846619,-260.654702945494,-196.533627687503,-260.051542301749,-184.828155140879,-261.25787497106
5184,0.009949294,-190.578458252301,-259.65996841456,-196.432438408269,-259.056984557463,-184.723180675355,-260.263085860906
5185,0.72076714,-190.476025234775,-258.665228527856,-196.331404893816,-258.062466742019,-184.618295855729,-259.268232151921
5187,0.0100304405,-190.271371359582,-256.67572763667,-196.12995512599,-256.073555558228,-184.408955332652,-257.278293597046
5188,0.720483303,-190.169173346336,-255.680963597503,-196.02963094931,-255.079143940543,-184.304644137765,-256.283201356376
5189,0.033459764,-190.067063904788,-254.686190388034,-195.929280991236,-254.084774936089,-184.200305126018,-255.288071723795
5190,0.02180798,-189.9650639468,-253.691405843146,-195.828899164754,-253.09045860589,-184.095931729826,-254.292895871037
5191,0.365234711,-189.863164987998,-252.696610772844,-195.728522257351,-252.096172409069,-183.992062837491,-253.297637236202
5193,0.0218730005,-189.659725866215,-250.706983906038,-195.527805037402,-250.107695159417,-183.785503358356,-251.306899994617
5194,0.010252946,-189.558196090173,-249.712151845309,-195.427488758585,-249.113492557635,-183.682109199024,-250.311504067245
5195,0.719582379,-189.456781461189,-248.717307887101,-195.32695473046,-248.119322819848,-183.579271391828,-249.316040304636
5196,0.033551954,-189.355508205951,-247.722449321561,-195.226153356948,-247.125193431384,-183.477116655361,-248.320493256169
5197,0.010369159,-189.25435273633,-246.727578617809,-195.125257234652,-246.131073549026,-183.37515939005,-247.324925798399
5198,0.3644937005,-189.153341554211,-245.732693044733,-195.024245045001,-245.136965311659,-183.273444027104,-246.32933333921
5200,0.0219916375,-188.951692016008,-243.742884909676,-194.822168963404,-243.148711713939,-183.071001091108,-244.33809184248
5201,0.717610002,-188.851045870857,-242.747962786458,-194.72108839189,-242.154547538486,-182.970628938669,-243.342426833434
5203,0.03358737,-188.650109738542,-240.758082136425,-194.518895421456,-240.166083944673,-182.771456634978,-241.351075674312
5204,0.010360754,-188.549801252474,-239.763125543536,-194.41788132054,-239.171746990298,-182.671797440721,-240.355504196297
5205,0.3638590235,-188.449563720853,-238.768161946687,-194.317134154805,-238.177306889031,-182.572648637278,-239.359958056806
5206,0.010475254,-188.349412328691,-237.773189846957,-194.216711051238,-237.182741566333,-182.474119453746,-238.364442678552
5207,0.0226103595,-188.249303434983,-236.778213451019,-194.116344940107,-236.18807663385,-182.375617172789,-237.369018659217
5208,0.363504753,-188.149246018964,-235.783231851152,-194.016047862986,-235.193291045652,-182.277147478483,-236.373705301454
5210,0.0226358015,-187.949157344336,-233.793265745041,-193.814276697453,-233.203502087598,-182.080451347594,-234.383390049978
5211,0.011420628,-187.84909210833,-232.798284864289,-193.712942377894,-232.208487545996,-181.982225929009,-233.388385513242
5212,0.715104103,-187.748995731489,-231.803307263027,-193.611334252963,-231.213377686373,-181.884093159063,-232.393494843832
5214,0.0226595415,-187.548608028185,-229.813371697269,-193.408295279367,-229.22281774363,-181.68764533256,-230.404054144309
5215,0.011466544,-187.448285056077,-228.818416693963,-193.306851146005,-228.227379460118,-181.589199219405,-229.409506294327
5216,0.714866579,-187.347851034985,-227.823472604563,-193.205457502589,-227.231827836696,-181.490527467231,-228.415088721756
5217,0.0226878135,-187.247296196612,-226.828541030409,-193.104092462046,-226.236199738917,-181.391912167489,-227.420739333744
5218,0.008702272,-187.146596651789,-225.83362444614,-193.002761680016,-225.240480045527,-181.293364482505,-226.426471612408
5219,0.714733243,-187.04575467804,-224.838722217553,-192.900946367906,-224.244758431737,-181.194330261588,-225.432303840904
5220,0.011780684,-186.944742495641,-223.843837144618,-192.798552021652,-223.249034522988,-181.09471460945,-224.43825551372
5222,0.252307375333333,-186.742225821549,-221.854116520983,-192.593251840692,-221.257574860907,-180.895031904224,-222.450267474743
5224,0.011826191,-186.539024027577,-219.864465392398,-192.387582824867,-219.26614288355,-180.694846568451,-220.462339628862
5225,0.0212607995,-186.437177830141,-218.869665345602,-192.284414954061,-218.270494191286,-180.59422134688,-219.468397933967
5226,0.714196384,-186.335151415785,-217.874884299081,-192.180890735967,-217.274918272611,-180.493037922754,-218.474478279686
5228,0.0227780455,-186.130656675102,-215.885366685243,-191.97395677731,-215.283901281133,-180.290979771518,-216.486459116745
5229,0.3614271235,-186.028206084083,-214.890628529045,-191.870541531922,-214.28847441258,-180.189600349718,-215.492398238351
5231,0.011920098,-185.822919247224,-212.901191800659,-191.663803972964,-212.297820074382,-179.98573051172,-213.504181718577
5232,0.021371066,-185.720108614463,-211.906490776424,-191.56047041674,-211.302603299083,-179.883548232698,-212.509985182608
5233,0.713415623,-185.617221893575,-210.911797566678,-191.457149841599,-210.307458430939,-179.781320346397,-211.515720016141
5235,0.011983739,-185.411217894652,-208.922435054945,-191.250621473732,-208.317400173084,-179.576355000332,-209.526999468657
5236,0.3610292685,-185.308129633027,-207.927763041453,-191.147494940404,-207.3224753129,-179.473199027992,-208.532591088289
5237,0.033724204,-185.20501375193,-206.933094021416,-191.044329613871,-206.327626665478,-179.370088252354,-207.538106148842
5238,0.034056462,-185.101865525149,-205.938428507071,-190.941118855883,-205.332867272264,-179.26703040743,-206.543531549609
5239,0.009176106,-184.998712661801,-204.943762993955,-190.838136820719,-204.338149020595,-179.163727918767,-205.548916550016
5240,0.362104146,-184.895554380641,-203.949097482277,-190.735422047376,-203.343478842677,-179.060139564747,-204.554254342742
5241,0.034076959,-184.792412263735,-202.954430585092,-190.63293543078,-202.348841207758,-178.956323690032,-203.559560149325
5242,0.012143029,-184.689288992342,-201.959762072577,-190.530714816606,-201.354241513931,-178.852242554451,-202.564828664041
5243,0.3601847875,-184.586199730734,-200.965090090876,-190.428448991999,-200.359697124846,-178.748202442641,-201.570042446543
5245,0.023155129,-184.380149843972,-198.975732733628,-190.223998717834,-198.370758600248,-178.540049080991,-199.580318833468
5247,0.009334402,-184.174326512183,-196.986351440618,-190.020183268181,-196.38192334053,-178.331306042616,-197.590486248877
5248,0.014744852,-184.07151782856,-195.991650419033,-189.918300755786,-195.38755805797,-178.226885168434,-196.595520573753
5249,0.71002084,-183.968780147261,-194.996941972369,-189.816498945289,-194.393205045338,-178.122478271523,-195.600532566176
5250,0.009415184,-183.866124506337,-194.002224946318,-189.714790382643,-193.398866210123,-178.018087524796,-194.605518754335
5251,0.709405303,-183.763544855514,-193.007500252722,-189.613430482661,-192.40449863973,-177.913750124238,-193.610492481296
5252,0.01234869,-183.66105281148,-192.012766719433,-189.512472545776,-191.410097941382,-177.809474224937,-192.615451842105
5253,0.013397974,-183.558637266175,-191.01802504667,-189.41146536168,-190.415696755127,-177.705170582222,-191.620419013371
5254,0.708696604,-183.456309716789,-190.023274011131,-189.310401528886,-189.421295007637,-177.600835026465,-190.625395168948
5255,0.009722727,-183.354053658637,-189.028515756607,-189.209421384747,-188.426861542352,-177.496681298985,-189.630375926998
5258,0.3627827745,-183.047726768717,-186.04419633438,-188.906953337318,-185.443333917315,-177.185318445479,-186.645385025289
5259,0.0097070195,-182.945735546693,-185.049411153937,-188.806186837135,-184.448741611259,-177.081655514341,-185.650452605895
5260,0.0135355875,-182.843801106984,-184.054620107235,-188.705411124705,-183.454101382732,-176.977946879054,-184.655573626654
5261,0.707305849,-182.741901255941,-183.059825321217,-188.604487746171,-182.459430465733,-176.874707573017,-183.660692003536
5263,0.013627391,-182.538199394541,-181.070225584228,-188.40229220106,-180.469973092926,-176.669340269533,-181.67096595829
5264,0.3581931845,-182.436379537711,-180.075423031717,-188.301174612468,-179.475169790961,-176.566724103512,-180.676173722304
5266,0.0136713325,-182.232752234148,-178.085815727299,-188.098702931365,-177.485451553122,-176.361774293764,-178.686694426424
5267,0.00983442,-182.130931681553,-177.091012849689,-187.997126162803,-176.490569607572,-176.259695686305,-177.691972122955
5268,0.706098855,-182.029100770729,-176.096211300057,-187.895211808427,-175.495684695889,-176.158007931734,-176.69724790138
5269,0.009979508,-181.927250628339,-175.10141186261,-187.793354823989,-174.500766214199,-176.05626966474,-175.702556853067
5270,0.017499564,-181.825378757023,-174.106614811631,-187.691562659401,-173.505809803186,-175.954474325914,-174.707903285809
5272,0.705771029,-181.621549651519,-172.117028065911,-187.487237716542,-171.515914823242,-175.751440372794,-172.718594388997
5273,0.009933203,-181.519587936675,-171.122239549639,-187.384761846621,-170.52098092489,-175.650160000609,-171.723934264044
5274,0.014146798,-181.417590479385,-170.127455004751,-187.282083610554,-169.526058697339,-175.549032896373,-170.729268111324
5275,0.3576143565,-181.315560501049,-169.13267352344,-187.17943713365,-168.531135772217,-175.447877442473,-169.734601743378
5277,0.0147840545,-181.111397843759,-167.143120975141,-186.973929708891,-166.541332199881,-175.245661652402,-167.745238670387
5278,0.3578745795,-181.009268400709,-166.148350431544,-186.870713131237,-165.546501431025,-175.1448109,-166.750508776828
5280,0.011092774,-180.804934330997,-164.158815975415,-186.664203676351,-163.556907858413,-174.943154719353,-164.76098196111
5281,0.012912648,-180.702737504378,-163.164051591165,-186.560890139153,-162.562154507977,-174.842345837676,-163.766178721688
5283,0.704699695,-180.498300626112,-161.17452745953,-186.354045903011,-160.5727605563,-174.640795571578,-161.776475206525
5284,0.014985695,-180.396071155205,-160.179766918719,-186.250435908909,-159.578133008598,-174.540089412098,-160.781567001383
5285,0.242197573666667,-180.293844978821,-159.185005905042,-186.146837483611,-158.583532174227,-174.439375442492,-159.786631421569
5287,0.011796795,-180.089412754649,-157.195481404105,-185.939749827922,-156.594407740458,-174.237938860658,-157.796671870307
5288,0.011073747,-179.987217242101,-156.200716864799,-185.83634023874,-155.599874361416,-174.137234542128,-156.801647683834
5289,0.3575232245,-179.885042426095,-155.205950423351,-185.732945442987,-154.605360699953,-174.036532005271,-155.806602532375
5290,0.011269472,-179.782890476777,-154.211181880311,-185.629566991836,-153.610868823563,-173.935831436906,-154.811534217639
5291,0.011846796,-179.680764195372,-153.216410483826,-185.526267826939,-152.616376960003,-173.83513084383,-153.816457329161
5292,0.703138709,-179.578666210034,-152.221635941729,-185.423056066466,-151.621885110586,-173.734430223513,-152.821370989069
5293,0.008427709,-179.47659609058,-151.226858541592,-185.320157707108,-150.627363872659,-173.63372307862,-151.826282583692
5294,0.0105173685,-179.374556621568,-150.23207799782,-185.217604066139,-149.632810309514,-173.533008757169,-150.831191906649
5295,0.008518741,-179.272544598512,-149.237294829866,-185.115023114792,-148.638255481039,-173.43230429429,-149.836104704519
5296,0.702282488,-179.170562696553,-148.242508781952,-185.012412191141,-147.643699263905,-173.331610650893,-148.841021315999
5297,0.011374722,-179.068606791556,-147.247719870551,-184.909805122147,-146.649139598842,-173.230862081851,-147.845946239205
5298,0.009787888,-178.966679353801,-146.25292782357,-184.807202274088,-145.65457615822,-173.130053368031,-146.850880263931
5299,0.355223008,-178.864777011747,-145.258133386522,-184.70459022803,-144.660010982215,-173.029220352844,-145.855819832989
5301,0.0106421995,-178.661052793481,-143.268536656382,-184.499372943188,-142.670879681072,-172.827493673998,-143.86570625886
5303,0.00866354,-178.457437844055,-141.278928677833,-184.294339193287,-140.681755803487,-172.625669103805,-141.875576438508
5304,0.701002061,-178.355674452069,-140.284120126247,-184.191977858895,-139.687191296185,-172.524639500016,-140.880510109521
5305,0.011477378,-178.25394247957,-139.289308216853,-184.089601358835,-138.69263946707,-172.423622048974,-139.885431135278
5306,0.700401902,-178.152244605864,-138.294492663314,-183.987208399851,-137.698101397276,-172.322617787007,-138.890338437452
5307,0.009915259,-178.050582990653,-137.299673507937,-183.884911213012,-136.703570583652,-172.221517890677,-137.895238685754
5309,0.0096765975,-177.847379899262,-135.310023308603,-183.680550542399,-134.71453626584,-172.019054319978,-135.905015723359
5310,0.239992398,-177.745844121548,-134.315191748014,-183.578411755138,-133.720037431628,-171.917732983502,-134.909891310409
5312,0.011132307,-177.542913987461,-132.32551307345,-183.374392127588,-131.731042713027,-171.715052551805,-132.919614724606
5314,0.353921387,-177.340179380229,-130.335814870703,-183.171826634573,-129.741902058252,-171.511787700188,-130.929396121994
5316,0.011188278,-177.137633802862,-128.346097653542,-182.969484848156,-127.75269647181,-171.308440706066,-128.939228371667
5317,0.008967661,-177.036422515763,-127.351232721705,-182.868636771844,-126.75802263552,-171.206612062732,-127.944198307496
5319,0.011690123,-176.834104967202,-125.361491925009,-182.667913028432,-124.768466091109,-171.002487209068,-125.954295106891
5320,0.239421974333333,-176.732985254803,-124.366617355004,-182.567843429318,-123.773590916394,-170.900281561899,-124.95942482214
5321,0.698180854,-176.631873797429,-123.371742299608,-182.467729667923,-122.77866636725,-170.798061203842,-123.964610581615
5323,0.011753585,-176.42965803754,-121.381991882217,-182.267464940709,-120.788647251028,-170.593330683792,-121.975186143557
5324,0.009126513,-176.328533823885,-120.387117812352,-182.167421634948,-119.793536450238,-170.490561309007,-120.980606134824
5325,0.354392825,-176.227377582714,-119.392247139344,-182.067338839931,-118.798365317942,-170.387814200306,-119.986088515037
5326,0.008275167,-176.126187350639,-118.397380071432,-181.967214134842,-117.803130155627,-170.285090722671,-118.991637108835
5327,0.0092939835,-176.024944431316,-117.402518589241,-181.867307204904,-116.807811254618,-170.182289144565,-117.997255697646
5328,0.697296381,-175.923645719625,-116.407663021966,-181.767630884685,-115.81240367978,-170.079404863141,-117.002948406622
5330,0.0089100495,-175.720825965307,-114.417973447806,-181.568808133493,-113.821374541095,-169.873487756769,-115.014506620971
5331,0.35300622,-175.619290742645,-113.423141152049,-181.469303681653,-112.825809707881,-169.770532749833,-114.020344412224
5334,0.008995864,-175.314128247399,-110.438701740673,-181.167309783895,-109.839378487024,-169.462008140433,-111.037916367165
5335,0.009357762,-175.212226455856,-109.443907474342,-181.065744008093,-108.84403412534,-169.359216895096,-110.043728783455
5336,0.695904732,-175.11023505125,-108.449122426706,-180.964263006189,-107.848720435088,-169.256390196975,-109.049505659239
5337,0.00960834,-175.00817594892,-107.454344220917,-180.862322213431,-106.853520270651,-169.153733819331,-108.055198563938
5338,0.0089978945,-174.906045954651,-106.459573179797,-180.759899935284,-105.858438988572,-169.051255798477,-107.060803535504
5339,0.695402622,-174.803875359233,-105.46480605204,-180.657178921218,-104.863479321488,-168.948889720809,-106.066305603776
5340,0.009726414,-174.701662341801,-104.470043013153,-180.554145773644,-103.86864672354,-168.846640606709,-105.071700153789
5341,0.008647915,-174.599439799694,-103.475281442168,-180.451155838381,-102.873907211449,-168.744385495079,-104.076998738538
5342,0.694824457,-174.497207327951,-102.480521401496,-180.348210952689,-101.879264742952,-168.64212413092,-103.082197277866
5344,0.008741611,-174.292811619538,-100.490993125952,-180.141750926147,-99.8903103710211,-168.438758633345,-101.092201039846
5345,0.009967923,-174.190675675724,-99.4962226779273,-180.038319189522,-98.8959686990915,-168.337276972904,-100.097067380874
5346,0.693993092,-174.088591694293,-98.5014471355511,-179.93477933983,-97.9017089809646,-168.235798546952,-99.1018628829522
5347,0.009846516,-173.986575551401,-97.5066644665642,-179.83206134149,-96.9074010029361,-168.134425371532,-98.1066111879339
5348,0.009744277,-173.88462965947,-96.5118744175354,-179.730194420569,-95.9130430488231,-168.033161189486,-97.1113106174312
5349,0.693481743,-173.782756306453,-95.5170769903994,-179.628907863582,-94.9186170741551,-167.931975121575,-96.1160109299734
5350,0.01046802,-173.680957904698,-94.5222719397905,-179.528220971074,-93.9241208168447,-167.830869765558,-95.1207121549269
5351,0.0098479395,-173.579223530208,-93.5274602401962,-179.427384657925,-92.9296005620298,-167.729737639344,-94.125455401016
5352,0.010549864,-173.477555164734,-92.5326416858192,-179.326394299313,-91.9350555669466,-167.628577914351,-93.1302419688666
5354,0.69265461,-173.27436037832,-90.5429911330122,-179.123849957809,-89.9458345738221,-167.425895216716,-91.1400431229815
5355,0.009945879,-173.172810265827,-89.5481608598335,-179.022381146148,-88.9511330136177,-167.32453633149,-90.1450563363551
5356,0.01061538,-173.071283939982,-88.5533278014099,-178.920808747638,-87.9563608225036,-167.223222760571,-89.1501454125153
5358,0.009175119,-172.868214101888,-86.5636631790333,-178.71931027337,-85.9663742823629,-167.019797296606,-87.1606785494636
5359,0.351561251,-172.766639166656,-85.5688350788815,-178.619279735112,-84.9711676587245,-166.917771388967,-86.1661171665969
5360,0.691522896,-172.665026316671,-84.57401102297,-178.519698726608,-83.9758195300709,-166.815563598961,-85.1716701656107
5361,0.010686939,-172.563346625413,-83.5791941477273,-178.419943630201,-82.9804086880663,-166.713347898352,-84.1773049100564
5362,0.0101025315,-172.461598788641,-82.5843845932662,-178.320011048996,-81.9849339090144,-166.611124132784,-83.183022994994
5363,0.008373518,-172.359761671059,-81.5895837177182,-178.219126339988,-80.989504591227,-166.508213555989,-82.1888624413705
5364,0.691115797,-172.257833733165,-80.5947916707372,-178.11727308526,-79.9941215186108,-166.404604325009,-81.1948253418694
5366,0.010187421,-172.053671033551,-78.6052390075085,-177.913722999566,-78.0032770741564,-166.197609699513,-79.2067910869781
5367,0.349626905,-171.951433946429,-77.6104788986576,-177.811833095123,-77.007859274427,-166.093880648493,-78.2128059930489
5369,0.009421065,-171.746648662326,-75.620991024275,-177.607678870963,-75.0170903327909,-165.885694006948,-76.2248840403129
5370,0.0085047835,-171.64410455252,-74.6262624950155,-177.505468169213,-74.0217526956838,-165.781324483984,-75.2309184896186
5371,0.690160394,-171.541468544007,-73.6315434295791,-177.403278062924,-73.0264379028047,-165.676982469208,-74.2369253217117
5373,0.0090106445,-171.335928470484,-71.6421331067882,-177.19892318353,-71.035884182026,-165.468305801921,-72.2488606233725
5374,0.349199105,-171.233033814322,-70.6474410850604,-177.096721353747,-70.0406522016244,-165.363895023352,-71.2547941268035
5376,0.008630543,-171.027020251045,-68.6580802876842,-176.892414096601,-68.0502445632498,-165.154995431661,-69.2666032132423
5378,0.349038507,-170.820726995732,-66.6687475088439,-176.687532610818,-66.0599662108027,-164.946642701323,-67.2782841072182
5379,0.009637122,-170.717482442368,-65.6740915011115,-176.584858788575,-65.0648698453331,-164.842679510911,-66.2840842760049
5380,0.0095517555,-170.614174171015,-64.6794424913621,-176.482053159612,-64.0697978432366,-164.738833823074,-65.2898623407623
5381,0.688547373,-170.510805016292,-63.68479949357,-176.379204971892,-63.0747387927162,-164.635033724479,-64.2956264860148
5382,0.008965639,-170.407375159361,-62.6901624898461,-176.27631435205,-62.0796926552336,-164.531279079472,-63.3013767531809
5384,0.0096525195,-170.200341996613,-60.7009065030621,-176.068832099104,-60.0898040396821,-164.325492823304,-61.3126711348234
5385,0.009066127,-170.096742166351,-59.7062875253475,-175.964859926764,-59.0948990084527,-164.222845090675,-60.3182781504676
5386,0.688051343,-169.993088298749,-58.7116745256269,-175.86093884481,-58.0999993879451,-164.120156880596,-59.3238792744559
5388,0.00955194766666667,-169.785627196254,-56.722463558607,-175.652333370804,-56.1103145668123,-163.915331178504,-57.334987096819
5390,0.009008843,-169.577976236356,-54.7332726040903,-175.44297577338,-54.1207650655,-163.711084732216,-55.3459776999383
5391,0.3489067735,-169.474087216832,-53.7386836420418,-175.338238739093,-53.1260231549921,-163.608989832169,-54.351442919653
5392,0.348186638,-169.370158220643,-52.74409865283,-175.233525689422,-52.1312977408211,-163.506858158487,-53.3568924912891
5394,0.0098955575,-169.162198751951,-50.7549399541649,-175.023814415402,-50.1419533570231,-163.302413654598,-51.3677350989961
5396,0.34788718,-168.954134256887,-48.7657925039284,-174.81398345115,-48.1527361048455,-163.098044169493,-49.3784556115123
5398,0.009144035,-168.746007054015,-46.7766505437358,-174.604540210931,-46.1636181611547,-162.892749671412,-47.3891308700564
5399,0.0100738225,-168.641938056612,-45.7820805631029,-174.49992024365,-45.1691137611879,-162.789835932497,-46.3944320914044
5401,0.348373349,-168.433819284144,-43.7929393101884,-174.290878898261,-43.1802236344462,-162.583578788508,-44.4049416332408
5402,0.009216677,-168.329785258651,-42.7983653240464,-174.186545819625,-42.1858289950824,-162.480125377353,-43.4101590252028
5403,0.347300052,-168.225785457107,-41.8037877887542,-174.082582341407,-41.1914497759846,-162.37598908551,-42.4153938705633
5405,0.0101038515,-168.017905004645,-39.8146204816044,-173.875335477423,-39.2027797046367,-162.166451963601,-40.4258368536115
5406,0.009509604,-167.91404207882,-38.8200289878733,-173.771654627435,-38.2085305032749,-162.061777743438,-39.4309691233289
5407,0.684903264,-167.81024950355,-37.8254301275332,-173.668330889747,-37.21429522487,-161.956776171836,-38.436084251652
5409,0.010202789,-167.602887357798,-35.8362089808793,-173.462390524928,-35.2258967265389,-161.746085778085,-36.4462397535908
5410,0.3470383785,-167.499333466262,-34.841584980783,-173.359442876686,-34.2317635943232,-161.640662635863,-35.4512565756549
5413,0.0102896435,-167.189279721362,-31.8576507983739,-173.051502855196,-31.2494672323848,-161.324856121711,-32.4660625333321
5414,0.684104681,-167.086141445783,-30.8629832861377,-172.949077517245,-30.2553955756942,-161.219608967264,-31.4709435815046
5416,0.011186383,-166.880207056278,-28.8736135167741,-172.744287534346,-28.2672515278483,-161.009848633941,-29.4806245502354
5417,0.234457140666667,-166.77740851414,-27.8789112468089,-172.64199482965,-27.2731517062426,-160.905527813239,-28.4854241727366
5419,0.011292187,-166.572130280446,-25.8894739656211,-172.437566855643,-25.2848559508499,-160.697834616308,-26.4950051206451
5420,0.0099722535,-166.46963973683,-24.8947404323319,-172.335324268231,-24.290645346091,-160.594140817205,-25.4998462168655
5421,0.346433682,-166.367232629797,-23.8999979396586,-172.233063738015,-23.296366423836,-160.491479910172,-24.5046504902436
5424,0.010926412,-166.060414885459,-20.9157281913716,-171.926235110676,-20.3130650488105,-160.186317627374,-21.5192417403556
5425,0.346128125,-165.958220254562,-19.9209638422083,-171.823823652852,-19.3184568013839,-160.085188580623,-20.5242339121016
5427,0.011006775,-165.753865016803,-17.9314317860195,-171.618731143139,-17.3289709923979,-159.884252645348,-18.5343800979982
5428,0.010716414,-165.651671004673,-16.9366672467132,-171.516170197175,-16.334075196089,-159.78395147494,-17.5395901627687
5430,0.2337143,-165.447148185237,-14.9471517990729,-171.310580692201,-14.3440443494295,-159.583574998982,-15.5502736494635
5432,0.344325189,-165.242358710068,-12.95766496327,-171.104564964944,-12.3537377251424,-159.383817686368,-13.561214478731
5435,0.345343419,-164.934487233357,-9.97350374491017,-170.794493919568,-9.36804818389727,-159.08178307113,-10.5782048272072
5436,0.0088441005,-164.831663545548,-8.97880372360436,-170.690656737534,-8.37284870180192,-158.979747936792,-9.58402677698307
5438,0.0101464745,-164.625726542277,-6.98943477103305,-170.482952187183,-6.38258023039901,-158.776944349098,-7.5954144403506
5439,0.344004704,-164.522635042308,-5.99476301009663,-170.378661958147,-5.38760042602772,-158.675882128344,-6.60096401825432
5441,0.009619821,-164.316269138045,-4.00543812826287,-170.169285649836,-3.39802254185288,-158.474026948897,-4.61173556389031
5442,0.009272337,-164.213029834279,-3.01078161909695,-170.064617156728,-2.40342264845195,-158.373116735115,-3.61692886642772
5443,0.0087326814,-164.109801153174,-2.01612381448436,-169.960168879128,-1.4089636344491,-158.271368475569,-2.62204534702707
5444,0.00920342775,-164.006582355129,-1.02146480462029,-169.855925484581,-0.414635691148122,-158.168840519005,-1.62709035439841
5445,0.105546421857143,-163.903434132016,-0.0267987904289404,-169.751666193798,0.579501860421874,-158.066071821723,-0.631972462446648
5446,0.121082554166667,-163.800351423481,0.967873725866544,-169.647392146568,1.5734626716981,-157.963079645276,0.363296648647193
5447,0.00841035633333333,-163.697404483532,1.96256052136087,-169.543647145928,2.56728384293078,-157.860117678237,1.35876364437217
5448,0.008723865,-163.594583296421,2.95726054266713,-169.440392163724,3.56097567546767,-157.757183692037,2.35441392663486
5449,0.0094411696,-163.491962252345,3.95198109812869,-169.337604523075,4.55452991125244,-157.654201787618,3.35024480320268
5450,0.120687557166667,-163.389526172679,4.94672063045807,-169.235248781318,5.54795698546951,-157.551175599044,4.34624257800469
5451,0.0100631888,-163.287350064429,5.94148670506305,-169.133003676185,6.54123090527355,-157.448168611837,5.34240679774528
5452,0.009100582,-163.185413675145,6.93627725423114,-169.030860588796,7.53436360179266,-157.345179330162,6.33872449592978
5453,0.120403724166667,-163.083786974397,7.93109984153412,-168.930041674772,8.52750389037016,-157.242465550637,7.33519890556326
5454,0.0088793034,-162.982445200042,8.92595190525977,-168.83044105557,9.52065116395859,-157.140005244601,8.33181749627724
5455,0.00930469075,-162.881449718622,9.92083891119429,-168.73062991342,10.5136883195329,-157.037470762436,9.32851701793338
5456,0.0102975454285714,-162.780772129575,10.9157579936182,-168.630625513965,11.5066243882149,-156.934868187558,10.3252908331327
5457,0.00818710325,-162.680462635606,11.9107138842482,-168.531682836057,12.4996293362034,-156.832596621342,11.3221360240966
5458,0.119903784833333,-162.580490293309,12.9057034888532,-168.433712627533,13.4926973732542,-156.730628238002,12.3190465907198
5459,0.009293587,-162.48089135175,13.900730983608,-168.336758262254,14.4858735259468,-156.62901360615,13.315986722837
5460,0.0097513915,-162.381633658854,14.89579310594,-168.240732269931,15.4791484848662,-156.527722265631,14.3129538746794
5461,0.0098261815,-162.282739327644,15.8908910674016,-168.144403096549,16.4724423562635,-156.426303464051,15.3098587225213
5462,0.008166021,-162.184176328567,16.8860217088505,-168.047797466868,17.4657534730442,-156.324768436831,16.3067067583267
5463,0.00938678166666667,-162.085954059144,17.8811861338925,-167.952000641673,18.4592283522767,-156.223764597439,17.3035239386885
5464,0.1423538206,-161.988041790577,18.8763812957452,-167.856939678713,19.4528522249997,-156.123244040555,18.3003130463131
5465,0.1424390996,-161.890438317455,19.8716066044095,-167.762183394753,20.4466098196527,-156.022961518712,19.2970213481521
5466,0.0103069668571429,-161.793115164295,20.8668592799058,-167.667703693909,21.4404888051066,-155.922895081576,20.2936562956876
5467,0.00823983775,-161.696064157495,21.8621387238968,-167.573104564359,22.4344687224045,-155.822716308801,21.2901685826265
5468,0.119710637,-161.599259649037,22.8574424136265,-167.478397261481,23.428540059379,-155.722435787285,22.2865697689293
5469,0.00902338375,-161.502688169048,23.8527686968716,-167.383992439879,24.4227582786544,-155.622791301834,23.2829155908643
5470,0.00988292975,-161.406327284361,24.8481153986013,-167.28986098031,25.4171092401766,-155.523721622576,24.2792113782442
5471,0.0101146434,-161.31015998878,25.8434805111519,-167.195816845545,26.4115862646578,-155.424872456959,25.2754104881425
5472,0.120935006,-161.214167254804,26.8388622249594,-167.101851452596,27.406176961612,-155.326222131122,26.2715224228031
5473,0.0086168744,-161.118329563325,27.8342589441091,-167.007833987391,28.4008748245589,-155.227476374191,27.2675134545865
5474,0.00973420366666666,-161.022631363527,28.8296691635602,-166.913769672793,29.3956691047126,-155.128644757938,28.2633957100925
5475,0.1421153908,-160.927050971487,29.8250909793007,-166.819877371486,30.3905879316816,-155.030441556266,29.2592310269951
5476,0.0100088384,-160.831576334063,30.8205232048915,-166.726139484454,31.385618562838,-154.93280247485,30.2550242076745
5477,0.00925797,-160.736184828586,31.8159630827859,-166.632455592883,32.3807558013263,-154.835513343644,31.2507488262765
5478,0.008598364,-160.640867782789,32.8114098147009,-166.538820064005,33.3759885259436,-154.738537656085,32.2464120351496
5479,0.0090613182,-160.545601684987,33.8068615634972,-166.4452516995,34.3713172607983,-154.641385326731,33.2419689862626
5480,0.1751253305,-160.450381118449,34.8023177957859,-166.351743358531,35.3667317981939,-154.544075135934,34.237430976817
5481,0.010261274,-160.3551843469,35.7977764075737,-166.257745612258,36.3621688566596,-154.447431433226,35.2328875435681
5482,0.0087287738,-160.26000879292,36.7932371411187,-166.16331147195,37.3576259967642,-154.351382026132,36.2283392740101
5483,0.141414104,-160.164837763482,37.7886978758647,-166.068470433509,38.3530926766751,-154.255853956926,37.2237914997452
5484,0.0088515242,-160.069670759471,38.7841586116793,-165.973267382844,39.3485678440334,-154.160789715572,38.2192441661365
5485,0.010037162,-159.974495781854,39.7796190813449,-165.878189679175,40.344079170275,-154.065563609958,39.2146581541913
5486,0.1424374466,-159.87931372606,40.7750793147499,-165.783223246119,41.3396225947822,-153.970193817329,40.2100378074601
5487,0.0086836115,-159.784120000345,41.7705382220277,-165.687982027756,42.3351411117225,-153.875167877416,41.2054485539642
5488,0.00916034133333333,-159.688915938411,42.7659959547354,-165.592497428092,43.3306375676723,-153.780446492804,42.2008868401944
5489,0.0088477465,-159.593703140109,43.761452626631,-165.496688090621,44.326082167576,-153.686156855648,43.1963867886599
5490,0.11979045,-159.498482621194,44.7569083610528,-165.400591771869,45.3214809406178,-153.592248767655,44.1919412300331
5491,0.0103039502,-159.403262608538,45.7523646258334,-165.304547527172,46.3168519362953,-153.49824966528,45.1875207095327
5492,0.0085924375,-159.308043042279,46.747821358262,-165.208549199182,47.3121984390633,-153.404170310259,46.1831222665971
5493,0.119633517666667,-159.212837577318,47.7432791549394,-165.112533603026,48.3074939212335,-153.31021561602,47.1787845594771
5494,0.0088243685,-159.117644518455,48.7387378879257,-165.016502814614,49.3027445162955,-153.216370596349,48.1745002867589
5495,0.0099121852,-159.022483179545,49.7341995518747,-164.920464564196,50.2979404523462,-153.122787906614,49.1702948081239
5496,0.0105519144285714,-158.927349684867,50.7296637886648,-164.824419763522,51.2930884079312,-153.029435493868,50.1661584960675
5497,0.1411847268,-158.832266822603,51.7251330900233,-164.728361323726,52.2881766915593,-152.936039806261,51.1620768082628
5498,0.00894423,-158.737228306857,52.7206068271958,-164.632290938072,53.2832127113641,-152.842606216266,52.1580429632367
5499,0.0090067944,-158.642260786235,53.7160875037414,-164.536327266313,54.2781957242305,-152.749182935709,53.1540735353553
5500,0.01012146075,-158.547355307607,54.711574244542,-164.440456850853,55.2731324148161,-152.655768664477,54.1501604010299
5501,0.104421246857143,-158.452541471047,55.7070695350402,-164.34497891415,56.268049249266,-152.562350811144,55.1463036536766
5502,0.010295459,-158.35780754028,56.7025722803064,-164.249843192839,57.2629487704851,-152.468929834458,56.1424960720155
5503,0.0108439323333333,-158.263184896957,57.6980851901406,-164.154679908849,58.2577865602938,-152.375505535969,57.1387462736083
5504,0.17572718525,-158.168659071515,58.6936069429485,-164.059492645873,59.2525706449933,-152.282078347576,58.1350467454918
5505,0.0103085384,-158.074262537107,59.6891415458712,-163.964377776139,60.2473114689813,-152.188631588668,59.1313965658739
5506,0.0099064062,-157.979978231786,60.6846873031378,-163.869325746241,61.2420147411765,-152.095167841877,60.1277892224583
5507,0.010175156,-157.885839726503,61.6802467291577,-163.775235373881,62.2367658567686,-152.001410541228,61.1241968225308
5508,0.103928665285714,-157.791827497091,62.6758179935404,-163.681977882942,63.2315584090206,-151.907398996689,62.1206173650002
5509,0.0088367702,-157.697974927665,63.6714040152659,-163.588707477636,64.2263110187303,-151.813384213752,63.1170755568458
5510,0.0093995085,-157.604260328149,64.6670027895247,-163.495425912399,65.221029112159,-151.719366632361,64.1135662833369
5511,0.0105195582,-157.510717321248,65.6626179455196,-163.402164380997,66.2157125627286,-151.625345443948,65.1100937353281
5512,0.119867518666667,-157.417322264027,66.6582472260888,-163.308920123061,67.2103661437148,-151.53132114551,66.1066528525863
5513,0.0106374015,-157.324110563535,67.653893444303,-163.216381976495,68.2050550445394,-151.437357095375,67.1032479544115
5514,0.0111501795,-157.23105660148,68.6495542336631,-163.124451284605,69.1997743303742,-151.343444875752,68.0998740131005
5515,0.1427883658,-157.138196438394,69.645233325062,-163.032647626613,70.1944749132335,-151.249553125453,69.0965329381931
5516,0.0111578652,-157.045502623167,70.6409281260642,-162.940953008503,71.1891594423444,-151.155678945052,70.09322007425
5517,0.0116945545,-156.953013803341,71.636641784548,-162.849191196434,72.1838020305237,-151.061758026249,71.0899384403982
5518,0.0109610326666667,-156.860700547943,72.6323715931644,-162.757371837371,73.1784086991872,-150.967797079229,72.0866835529661
5519,0.142354952,-156.768604121892,73.6281216283991,-162.666010774191,74.173022376254,-150.874267988357,73.0835046369768
5520,0.0107220948,-156.676692978683,74.623888947481,-162.575041329416,75.1676420420713,-150.781107922874,74.0803906393438
5521,0.0117806375,-156.585010792461,75.619677055179,-162.484182297761,76.1622359175804,-150.688069520646,75.0773234379654
5522,0.0123927922,-156.493523813337,76.6154828871034,-162.393417403547,77.156807804456,-150.595134847645,76.0742961347411
5523,0.105216887285714,-156.402277598585,77.6113111483037,-162.30260862,78.1513421040051,-150.502111946189,77.0712956670406
5524,0.011818413,-156.311236198034,78.6071584897118,-162.211762500534,79.1458444286478,-150.409013990271,78.0683180278689
5525,0.0101988901666667,-156.220445844662,79.6030288257432,-162.121217080698,80.1403516829232,-150.316602566151,79.0654264101488
5526,0.00982134075,-156.129868573603,80.5989186790126,-162.030926886884,81.1348631213426,-150.224773852362,80.0626078051988
5527,0.119149007166667,-156.03954748318,81.5948315506263,-161.940799117983,82.1293809793741,-150.133299614748,81.0598297326347
5528,0.00838322125,-155.949443344125,82.5907639157561,-161.850808901661,83.1239042739742,-150.042125571922,82.0570859856806
5529,0.009271936,-155.859594589679,83.5867190529603,-161.760652279685,84.1184302271259,-149.950744690538,83.0543062468855
5530,0.119434505833333,-155.769961626899,84.582693431825,-161.670355050358,85.1129584266671,-149.859189037319,84.0514960961584
5531,0.0096754012,-155.680572593973,85.5786900612573,-161.581057646552,86.1076284287846,-149.768693024398,85.0487301989583
5532,0.00989540733333333,-155.591389211809,86.5747054495505,-161.492603169011,87.1024179808769,-149.679090365988,86.0460016107279
5533,0.00845609425,-155.502427760169,87.5707406676212,-161.404605906507,88.0973320378269,-149.590060711312,87.0432400332893
5534,0.0089147926,-155.413652992009,88.5667925661008,-161.316993244069,89.0923508257518,-149.50151305582,88.0404507059941
5535,0.010052941,-155.325069135638,89.5628613246773,-161.229360302271,90.0874628132704,-149.412716418698,89.0375435353762
5536,0.119413898,-155.236645509658,90.5589442337676,-161.141710340205,91.082653022293,-149.323710813738,90.0345374600147
5537,0.00924105275,-155.148380823501,91.5550412961106,-161.053356023973,92.0778748545105,-149.235701429488,91.0315255841014
5538,0.00863610571428571,-155.060249234788,92.5511502104976,-160.964411876079,93.0731231682377,-149.148526288217,92.0285088507608
5539,0.0089871235,-154.972247345374,93.5472705689407,-160.875129327004,94.0684229634268,-149.061816774981,93.0254517349096
5540,0.0178379012326139,-154.884353823082,94.5434004891888,-160.785564034987,95.063765772709,-148.975496306014,94.0223608784262
5541,0.0124821098589744,-154.796566972539,95.5395396842118,-160.696112711948,96.0591772598192,-148.888997802971,95.0191954408936
5542,0.0832881745555556,-154.708869048668,96.5356866111306,-160.606756398898,97.05464600005,-148.802350882209,96.0159678290331
5543,0.0116262268571429,-154.621260383354,97.5318414550179,-160.516920930761,98.050118492898,-148.716582484894,97.0127717303356
5544,0.011284914,-154.53372596125,98.5280028840569,-160.426686912474,99.0455941070865,-148.631544823117,98.0096018435601
5545,0.1407850084,-154.446268613766,99.5241711459521,-160.33631022354,100.041085306244,-148.546858164053,99.0064347755559
5546,0.00939345216666667,-154.358875231012,100.520345078479,-160.245815131305,101.03658943947,-148.462462804433,100.003270046868
5547,0.008594202,-154.271551364841,101.516525031103,-160.155343231056,102.032117072265,-148.377955435241,101.00007389306
5548,0.1732232245,-154.184285061175,102.512709968608,-160.0648905347,103.027664163642,-148.293355317651,101.996851717996
5549,0.009294343,-154.097081998021,103.508900382506,-159.974549266237,104.023237580782,-148.209493525246,102.993677442186
5550,0.0104762676,-154.009931182944,104.505095320895,-159.884300057326,105.018832747754,-148.126241722704,103.990542739805
5551,0.0104930476666667,-153.922839036178,105.501295742302,-159.794079257561,106.014442483331,-148.043184005412,104.987413505246
5552,0.00896452066666667,-153.835795250962,106.497500683481,-159.703881876066,107.010064228123,-147.96028627676,105.984288777932
5553,0.1397464848,-153.748806626189,107.49371028997,-159.613670150006,108.005691423482,-147.877348641925,106.981153456549
5554,0.0104416312,-153.66186336902,108.489923733521,-159.523446626026,109.001323101748,-147.794378185599,107.978009421903
5555,0.00933071475,-153.574976176373,109.486141848165,-159.432805959494,109.99690887165,-147.711985173081,108.974924764722
5556,0.1404925876,-153.488134991103,110.482363795978,-159.341822979602,110.992456968468,-147.630066019512,109.971888833571
5557,0.008122951,-153.401354554239,111.478591242506,-159.25080154955,111.98798299471,-147.54824983814,110.968880930336
5558,0.009894343,-153.314623856374,112.474823191219,-159.159748637643,112.983490950217,-147.46651796736,111.965895975529
5559,0.1722426695,-153.227964177344,113.471061195802,-159.068674448247,113.978960296738,-147.384769795167,112.962946060665
5560,0.00900716675,-153.14136251548,114.467304147586,-158.977582876707,114.974398102556,-147.303008305918,113.960024770858
5561,0.00954390975,-153.054846021112,115.463554264594,-158.886220803913,115.969762819389,-147.221627537532,114.957185645706
5562,0.0094192815,-152.968398945602,116.459810221878,-158.794638249261,116.965067962394,-147.140557089496,115.954413491836
5563,0.102938832571429,-152.882055280418,117.456075556161,-158.703020238882,117.960319765953,-147.059500563253,116.951693646984
5564,0.010122449,-152.795795713999,118.452348516317,-158.611373394024,118.955528191043,-146.978455358951,117.949016342601
5565,0.0094358856,-152.709656804824,119.448631968407,-158.519849803894,119.950700146787,-146.897434956543,118.946388506267
5566,0.00913032475,-152.623615799383,120.444923933866,-158.42842622515,120.945842510564,-146.816434678897,119.943800809312
5567,0.1402292764,-152.537709692369,121.441226955648,-158.337564429827,121.941001803314,-146.735592629726,120.941257114687
5568,0.0102642746,-152.451912797934,122.437538928532,-158.247157449416,122.936174801612,-146.654878680938,121.938749043962
5569,0.0113045345714286,-152.366258083613,123.433863626811,-158.156683071947,123.931335822462,-146.574140238397,122.936246014714
5570,0.01087702075,-152.280718217991,124.43019860427,-158.066154253219,124.926487168298,-146.493382010562,123.933747057817
5571,0.104199537142857,-152.195319038024,125.4265457671,-157.975891454262,125.921682198775,-146.412707285616,124.931234664115
5572,0.0126200803333333,-152.110033243287,126.422902750698,-157.885843053231,126.91691243677,-146.332099859603,125.928711441057
5573,0.0105967811428571,-152.024876379124,127.419270269637,-157.796576407839,127.91225848487,-146.25175907233,126.926160880535
5574,0.00925822466666667,-151.939823191811,128.41564626035,-157.707938395054,128.907697659266,-146.171632697079,127.923588337159
5575,0.010304628625,-151.854878205086,129.412031684987,-157.61920682958,129.90320242372,-146.09149694396,128.920941616546
5576,0.0835296875555556,-151.770020029655,130.408424678632,-157.530400205085,130.898759812268,-146.011353666809,129.918235382188
5577,0.0116023404,-151.685242131777,131.404824616702,-157.441771872295,131.894420123949,-145.931138412098,130.915435411686
5578,0.0714099343636364,-151.600528496673,132.401230113836,-157.353286263332,132.890162826358,-145.850865538818,131.912560404709
5579,0.0129207529230769,-151.515864935193,133.397639504752,-157.265122072425,133.886023040339,-145.770340642169,132.909573048555
5580,0.0141119836666667,-151.431241367529,134.394052005634,-157.177214598205,134.88197711084,-145.689614454389,133.906495959084
5581,0.0150189686153846,-151.346636703068,135.390466453859,-157.089304118456,135.878016752414,-145.608945715211,134.903338649773
5582,0.021131495700565,-151.26204710257,136.386882453923,-157.001391243601,136.874124585574,-145.528322756824,135.900117413272
5583,0.01282568525,-151.177450258114,137.38329789676,-156.913250696114,137.870282332004,-145.447539307454,136.896813494046
5584,0.0129448205,-151.092847653987,138.379712896545,-156.824929126095,138.866479764478,-145.366628251688,137.893443833777
5585,0.0130626703333333,-151.008217718365,139.376125665188,-156.736285620821,139.862693192058,-145.285474256687,138.890010396779
5586,0.120312715333333,-150.923566100564,140.372536663856,-156.647386723084,140.858919308616,-145.204127537065,139.886526365458
5587,0.014210316,-150.838876818209,141.368944034294,-156.558510305641,141.85516590153,-145.122816811591,140.883025925341
5588,0.013766096,-150.754157723941,142.365348532947,-156.4696516816,142.851428701709,-145.041534575884,141.87951249748
5589,0.175561223,-150.66939752678,143.36174967719,-156.380950360912,143.84770309421,-144.960305479564,142.876005624992
5590,0.0134414788,-150.584604869629,144.35814817237,-156.292373266642,144.843986641459,-144.879118348757,143.872503929448
5591,0.014719431,-150.499774728718,145.354543870254,-156.203946106277,145.840265391289,-144.797986710397,144.869025305008
5592,0.01482176,-150.414915052869,146.350937364039,-156.115637084779,146.836540361042,-144.716898796735,145.865564859205
5593,0.1430737726,-150.330028239958,147.34732777874,-156.02732748748,147.832770931338,-144.635843674091,146.86215002181
5594,0.0129066406666667,-150.245120093039,148.343715772797,-155.939017437512,148.828966596661,-144.554814330355,147.858771039813
5595,0.015352719,-150.16020407428,149.340103765841,-155.850475801248,149.825074042699,-144.473308510249,148.855421235242
5596,0.0156323585,-150.075281880988,150.33649175809,-155.761752512776,150.821112291084,-144.391428950477,149.852094316929
5597,0.1420410602,-149.990381010733,151.332881433738,-155.672936799001,151.817046312321,-144.30930734337,150.848842874859
5598,0.0156060593333333,-149.905496828046,152.329272426825,-155.584048752494,152.812898764614,-144.226996308215,151.845650501061
5599,0.01454727,-149.820670523313,153.325667914449,-155.495170653438,153.808636493862,-144.144705436786,152.842574740395
5600,0.229719349,-149.735889411773,154.32206691157,-155.406300321709,154.804284643219,-144.062430309922,153.839590035468
5601,0.012422163,-149.651209481016,155.318475184768,-155.316756573173,155.79975043378,-143.980744925322,154.836782396238
5602,0.01520455075,-149.566608377308,156.314890684693,-155.226688184888,156.795074153826,-143.899518992029,155.834112703822
5603,0.016267423,-149.482151633345,157.311318003544,-155.136504154473,157.790270673807,-143.818249269809,156.831556759657
5604,0.230622845333333,-149.39780710122,158.307754509329,-155.04623023462,158.785368320288,-143.73694551015,157.829089232801
5605,0.0135613593333333,-149.313644841075,159.304206226943,-154.956339572949,159.780408991337,-143.656239887225,158.826762284389
5606,0.0150885635,-149.229623941254,160.300669742032,-154.866746145672,160.775405475313,-143.57599814692,159.824544361043
5607,0.016590584,-149.145809694912,161.297151019646,-154.777924791955,161.770423027408,-143.497535518968,160.822520841458
5608,0.01453256,-149.062155355351,162.293646041757,-154.689700862483,162.765456881843,-143.420449553693,161.820647749925
5609,0.017063165,-148.978715517997,163.290159127212,-154.601414854414,163.760490944225,-143.343054548588,162.818742997926
5610,0.015495099,-148.895441284485,164.286686158253,-154.513080919312,164.75552516715,-143.265420953005,163.816813802846
5611,0.3377638925,-148.812373007196,165.283230140424,-154.424498500932,165.750583878614,-143.188603478518,164.81490661599
5612,0.01340576475,-148.729463375409,166.279787179838,-154.33572467899,166.745661453295,-143.112414651903,165.813016381795
5613,0.017451759,-148.646739565196,167.276359491305,-154.246817023959,167.740805070307,-143.036490088468,166.811070238334
5614,0.0160868615,-148.564158566388,168.272943539962,-154.15780651278,168.735999443525,-142.960768621987,167.809081126337
5615,0.017557807,-148.481730971654,169.269540609171,-154.068913679606,169.731311064961,-142.885256059959,168.807002125538
5616,0.01489304,-148.399421007174,170.266147662539,-153.980111081932,170.726712592337,-142.80990368588,169.804854197999
5617,0.0157796156666667,-148.317224384916,171.26276406664,-153.891607870038,171.722262801041,-142.73553876606,170.802663261118
5618,0.017792258,-148.235114476252,172.259387624613,-153.803333706206,172.717926759873,-142.66192930793,171.800439419511
5619,0.015274072,-148.153071528617,173.256016288964,-153.715021799467,173.713723141515,-142.588330137427,172.798079684437
5620,0.0143364195,-148.071079693891,174.252648851132,-153.626681082689,174.709620604564,-142.514738819709,173.795616218724
5621,0.018000767,-147.989107709811,175.249283399737,-153.538419860967,175.705653780193,-142.440823625622,174.79299756975
5622,0.0161475806666667,-147.907150843845,176.245919461199,-153.450219182127,176.701790313578,-142.366661769546,175.790260734285
5623,0.014481305,-147.825171242497,177.242553533314,-153.362083280552,177.698039575724,-142.292359065309,176.78740480491
5624,0.017453841,-147.743174365368,178.239186093798,-153.273996600832,178.694374496302,-142.217949335746,177.784458380461
5625,0.0186577815,-147.661121470734,179.23581381923,-153.18574762748,179.690767984137,-142.143412367204,178.781429333336
5626,0.011443072,-147.579026107175,180.232437879031,-153.097375613377,180.687205873956,-142.068778934127,179.77833764693
5627,0.0153404766666667,-147.496856685254,181.229056242871,-153.008491933043,181.683629478709,-141.993439450681,180.775160750985
5629,0.0187624283333333,-147.332330270767,183.222278082875,-152.830033801472,183.676440366509,-141.841840625741,182.768711733729
5630,0.015836854,-147.249972292891,184.218881135127,-152.740909245395,184.672827352833,-141.76622725776,183.765529486378
5632,0.015038421,-147.085091457905,186.2120723188,-152.56170332837,186.665336369978,-141.613008440707,185.759183044933
5633,0.019084943,-147.002599052991,187.208663870025,-152.471831284191,187.661444060524,-141.535772790839,186.756082842904
5634,0.0154463735,-146.920084531439,188.205253918648,-152.381855387684,188.657468673004,-141.458271334196,187.753035642845
5635,0.019164547,-146.837580872787,189.201844824869,-152.29199300481,189.6533802616,-141.380916822751,188.750123015749
5636,0.0188560245,-146.755085356538,190.198436373911,-152.202215707313,190.649207131916,-141.303672455676,189.747311259277
5637,0.015048924,-146.672646210821,191.195032787415,-152.112657858676,191.644927695331,-141.226833523876,190.744658192556
5638,0.0157016655,-146.590249222061,192.19163283883,-152.023264125858,192.64056875665,-141.150297798672,191.74212380268
5639,0.020019302,-146.507953650916,193.18824062466,-151.933896056113,193.636093739693,-141.073589243783,192.739692519546
5640,0.019394282,-146.425733752674,194.184854181535,-151.844547134909,194.631532110759,-140.996751731768,193.737338169659
5641,0.012031393,-146.343656895402,195.181480065647,-151.754913071977,195.626843419183,-140.921199165814,194.735194849502
5642,0.016570129,-146.261686525669,196.178115126829,-151.665066733912,196.622060135213,-140.846603184141,195.733208631443
5643,0.019475894,-146.17989437149,197.174764824072,-151.575133786542,197.617186877202,-140.772595228881,196.731353882763
5644,0.023927148,-146.09823458841,198.17142539237,-151.485136509381,198.612246790216,-140.69902403518,197.729596784071
5645,0.018799442,-146.016780507308,199.168102335477,-151.395042011156,199.607239640622,-140.625720370614,198.727920124043
5646,0.0147042456666667,-145.9354788648,200.164791413385,-151.304875465773,200.602182793255,-140.552614962602,199.726303074316
5647,0.021786972,-145.854400616892,201.161498892851,-151.214314348165,201.597067263526,-140.481313292097,200.724859821481
5649,0.015660089,-145.692803282946,203.154959771406,-151.032610808207,203.586757580867,-140.341157689767,202.722204720413
5650,0.019671576,-145.612287819132,204.151713365659,-150.941761726106,204.581612831374,-140.270808152431,203.720845486501
5651,0.0179643145,-145.531993349093,205.148484534778,-150.851104436827,205.576529625463,-140.201334566247,204.71951002938
5652,0.019700099,-145.451861532382,206.145268639151,-150.760588308723,206.57149171616,-140.132505687678,205.718192072183
5653,0.016078063,-145.371927518469,207.142068891651,-150.670078869607,207.566541969278,-140.064059444073,206.716817221795
5654,0.0136717675,-145.292138757405,208.138881002229,-150.579574342427,208.56165696285,-139.995894181419,207.715400592939
5655,0.018303642,-145.212509045265,209.135705524975,-150.489292555612,209.556917186184,-139.927726194598,208.713855258144
5656,0.0175679873333333,-145.132995861086,210.132539141554,-150.399173960599,210.552283812803,-139.859556211903,209.712215626321
5657,0.010052218,-145.05358816078,211.129381138133,-150.310236061696,211.547907216493,-139.791718113061,210.710439121587
5658,0.020399276,-144.97425756721,212.126229260335,-150.222161229541,212.543718319413,-139.7241226151,211.708562565318
5659,0.018355241,-144.89496715126,213.123080852178,-150.134060712218,213.539711513225,-139.656514975994,212.70650118594
5660,0.016531066,-144.815706037409,214.119934974478,-150.045941462344,214.535837508463,-139.588898482183,213.704305012492
5661,0.0160035853333333,-144.736415105907,215.116786491352,-149.957372537138,215.532109652392,-139.521020104174,214.70190589405
5662,0.0187263836666667,-144.657102477683,216.113636112397,-149.868476407098,216.528488140955,-139.452951166954,215.699359103326
5664,0.0166567975,-144.49821661359,218.107314819314,-149.689486735351,218.521583582951,-139.316209834695,217.693785342993
5665,0.0164705726666667,-144.418588130316,219.104139545369,-149.599971011041,219.518310291069,-139.247850791292,218.690819966899
5666,0.017104089,-144.338850383484,220.100955657064,-149.510555648305,220.515133998785,-139.179558370655,219.687771615452
5667,0.012854954,-144.258921890828,221.097756381348,-149.41969288282,221.51192052055,-139.110537268924,220.684586087126
5668,0.0155802195,-144.178855552319,222.094545985647,-149.327784126084,222.508680169228,-139.040989572885,221.681301425494
5669,0.020705704,-144.098575036025,223.0913184441,-149.235622177774,223.50545207278,-138.971378561144,222.677978772454
5670,0.019653405,-144.018140094676,224.088078540166,-149.143277674945,224.502232812258,-138.901721897932,223.674628727098
5671,0.0149888495,-143.93748293943,225.084820311325,-149.051007286579,225.499020015969,-138.832046862426,224.671275722882
5672,0.017556401,-143.856665931893,226.081548900238,-148.95879021336,226.495811869806,-138.762358610586,225.667920590174
5674,0.020873515,-143.694431252545,228.074957805882,-148.774853227786,228.489390762738,-138.620456321602,227.661050665977
5675,0.0148952503333333,-143.61301980422,229.071638397987,-148.682935429513,229.486154509793,-138.549254338114,228.657625133799
5676,0.0195461345,-143.531454547514,230.068306468379,-148.591006924051,230.48290030946,-138.478111556721,229.654221450367
5677,0.020980893,-143.449682482821,231.064957328071,-148.499149090625,231.479626667329,-138.406662419161,230.650817442844
5678,0.013140554,-143.367762668153,232.061595891911,-148.407341747472,232.476339135383,-138.334994411348,231.647413203782
5679,0.0168556326666667,-143.285643684221,233.058218394661,-148.315701930513,233.473045624543,-138.262417429747,232.643954567216
5680,0.020335,-143.203382733416,234.054829449145,-148.224181525403,234.469747851977,-138.18919253609,233.640457156376
5681,0.021145932,-143.120926538871,235.051424428172,-148.132618784577,235.466434220969,-138.11617001476,234.636989071875
5683,0.0171545593333333,-142.955542507735,237.044574846872,-147.949574311816,237.459795117457,-137.969740234322,236.630038874415
5684,0.020313665,-142.872615912679,238.041129887451,-147.85822288949,238.456488524908,-137.895711845207,237.626496356781
5685,0.021235988,-142.789492212891,239.037669113731,-147.767011420687,239.453202761784,-137.820877885154,238.622878866977
5686,0.0145291345,-142.70622898245,240.034197145052,-147.675899025137,240.449931743835,-137.745473660554,239.619208304292
5687,0.019904217,-142.622762621387,241.030707882423,-147.584741361161,241.44667402547,-137.670320069686,240.615541323307
5689,0.021491323,-142.455329985623,243.02368673903,-147.402538867107,243.440213742811,-137.519246959175,242.608096498477
5690,0.01819224675,-142.371357099174,244.020154255234,-147.31165057583,244.437027411956,-137.442361240123,243.604234440164
5691,0.011095162,-142.287159526356,245.016603268847,-147.220836350816,245.433876953528,-137.364889154768,244.600294316439
5692,0.022318188,-142.202803991162,246.013039274492,-147.130074196974,246.430751714672,-137.287004833391,245.596299309999
5693,0.012627066,-142.118210646766,247.009454997277,-147.039286993723,247.427654829369,-137.209287934133,246.592288195334
5694,0.020030587,-142.033450498685,248.005856493294,-146.948482220361,248.424577831762,-137.131688467784,247.588265782069
5695,0.0179347466666667,-141.948438486649,249.00223651026,-146.857883120258,249.421547579409,-137.052545508076,248.584082822425
5696,0.012708077,-141.863250219123,249.998601496091,-146.767427951197,250.418550039589,-136.972322404995,249.579787511727
5697,0.015959634,-141.777798093466,250.994943511015,-146.676982212305,251.415579406955,-136.891854412929,250.575444457302
5699,0.0215424735,-141.606250328541,252.987572174993,-146.496106348034,253.409697108508,-136.730480271915,252.566663431205
5700,0.012802954,-141.520147305797,253.983858638916,-146.405671341974,254.406781559067,-136.649678093121,253.562239116298
5701,0.016091681,-141.433761310613,254.980120612003,-146.315441132073,255.403896129952,-136.566983384509,254.557638530368
5702,0.020624887,-141.347178654052,255.976365564344,-146.225353252267,256.40103163399,-136.48297339757,255.552915438862
5704,0.0177302455,-141.173239399452,257.96878706,-146.045108943373,258.395302469315,-136.315388771862,257.543499003443
5705,0.0182219206666667,-141.085883365785,258.964964168368,-145.955043992272,259.392436606978,-136.231055881996,258.538750133809
5706,0.011708306,-140.9983289381,259.961124096988,-145.865024717776,260.389569874536,-136.146310261782,259.533970492785
5707,0.016165097,-140.910491623267,260.957259169415,-145.775174669881,261.386698137965,-136.059617901568,260.529038908048
5708,0.020502005,-140.822459062182,261.953377086314,-145.685441420716,262.383822947587,-135.971581918318,261.52400245308
5709,0.022647934,-140.734153147505,262.949470124739,-145.595665523365,263.380916416304,-135.88394589935,262.5190270999
5710,0.011586066,-140.645659001886,263.94554603188,-145.505860258525,264.377988303713,-135.796585295286,263.514093821334
5711,0.017293241,-140.556903941083,264.941599406538,-145.41608762153,265.375026986638,-135.70836403799,264.509121101109
5713,0.017651819,-140.378790798852,266.933653236643,-145.236618649977,267.369016175478,-135.529724040179,266.499075219266
5714,0.013028975,-140.289444371199,267.92965412089,-145.146921470722,268.365960326197,-135.439200923384,267.493997455259
5715,0.01876749,-140.199872826861,268.925634214734,-145.057231427598,269.362852171078,-135.348923373776,268.488993102761
5716,0.012683501,-140.110147338312,269.92160009123,-144.967546264459,270.359708247037,-135.258813753288,269.484038952127
5717,0.017949068,-140.020218171597,270.917548128441,-144.877785244057,271.356504243996,-135.167964641542,270.479072032374
5718,0.020332886,-139.930150042589,271.913483994548,-144.787972468973,272.353259251212,-135.076611001488,271.474096400711
5719,0.0162968043333333,-139.839901282202,272.909403493726,-144.698128482292,273.349953289757,-134.984906603059,272.469146698588
5720,0.013221839,-139.749529568494,273.905311852157,-144.608263250304,274.346605827758,-134.892963448177,273.46421464635
5721,0.022883881,-139.659000882775,274.901205913328,-144.518403996487,275.343200728645,-134.801077124144,274.459345610444
5722,0.013330585,-139.56836559553,275.897090265062,-144.428548802517,276.339756487493,-134.709229394605,275.454519369666
5723,0.0154759313333333,-139.477597365522,276.892962096205,-144.338430433742,277.336226686681,-134.617111456626,276.449729088102
5724,0.022908099,-139.386739061484,277.888825444148,-144.248133753531,278.332638915783,-134.524810441642,277.444963170341
5725,0.0165829956666667,-139.295772106451,278.884679241503,-144.157853423407,279.328994648887,-134.432452016212,278.440250590039
5726,0.009687858,-139.204731706179,279.880526582912,-144.067584145515,280.325312192171,-134.340054782817,279.435574064467
5727,0.009973279,-139.113605281363,280.876366158215,-143.977166493483,281.32156219989,-134.247796289539,280.430964344738
5728,0.022993291,-139.022420840904,281.872200495995,-143.886648776742,282.317766661083,-134.155631363707,281.426399679404
5729,0.0168209486666667,-138.931171849049,282.86802855654,-143.795771932351,283.313886587401,-134.063808408827,282.421917249254
5730,0.0099251525,-138.839879424109,283.863852393479,-143.704653450701,284.309949634848,-133.972215547405,283.417490150639
5731,0.023711275,-138.748542981512,284.859672338866,-143.613615873989,285.305970358314,-133.880541356462,284.413105652285
5733,0.01511469025,-138.565786138045,286.851304908206,-143.431369582224,287.297885414429,-133.697375561622,286.404464919163
5734,0.010157516,-138.474378635351,287.847118740266,-143.33991919328,288.293761567045,-133.606133965952,287.400227684794
5736,0.0168811333333333,-138.291546104158,289.838744007878,-143.156841492184,290.285375167436,-133.423831673139,289.391890781454
5737,0.0146806693333333,-138.200138119858,290.83455754072,-143.065262307948,291.281123420079,-133.332763824362,290.387785123387
5739,0.015958786,-138.017362550643,292.826188608076,-142.88198697792,293.272518195291,-133.150917684355,292.37969198851
5740,0.010054958,-137.926005562043,293.822006941391,-142.790241284456,294.268161026214,-133.060237766039,293.375712327477
5741,0.023905836,-137.834689489137,294.817828583099,-142.698505450378,295.26377043587,-132.96952772739,294.371763335795
5742,0.014062754,-137.743400565171,295.813652420038,-142.606776158333,296.259357669389,-132.878797702886,295.367834694259
5744,0.0148208456666667,-137.560966836172,297.805314509775,-142.423475967653,298.250469423428,-132.697724369695,297.36009245152
5745,0.015295456,-137.469832952278,298.801153371268,-142.331831761946,299.24599274787,-132.6072555358,298.356261052554
5746,0.016084595,-137.378742037913,299.79699621142,-142.240178438492,300.241499722953,-132.516799744411,299.352446441062
5747,0.010238051,-137.28772561792,300.79284538402,-142.148664338299,301.236996860076,-132.42637683755,300.348656433975
5748,0.024018155,-137.196758283517,301.788698729177,-142.057241974645,302.232487514803,-132.335975598856,301.344882639141
5749,0.0132431783333333,-137.105872096232,302.784559918951,-141.965979028326,303.227981396113,-132.245619611823,302.341125151332
5750,0.010345013,-137.015039253869,303.780426265662,-141.87482088062,304.223477398532,-132.155293372569,303.337378383523
5751,0.024049042,-136.924292493838,304.776300465498,-141.783661147361,305.218964458513,-132.064967023655,304.333640412836
5752,0.010540466,-136.833602191243,305.772179815837,-141.69250037421,306.214445653562,-131.974640602821,305.329908211776
5753,0.0197007845,-136.742999259807,306.768067026557,-141.6015652636,307.209945880258,-131.884406876405,306.326185765539
5754,0.012186861,-136.65245349754,307.763959380523,-141.510777809722,308.205458559845,-131.7942338023,307.322469702132
5755,0.024107127,-136.56199521444,308.759859603366,-141.419977346465,309.200974488902,-131.704052208487,308.318748282346
5756,0.0121083643333333,-136.471594037712,309.755764963008,-141.329168390689,310.196492539212,-131.613865053011,309.315023365918
5757,0.010512289,-136.381276731365,310.751677893411,-141.238503001642,311.192036990647,-131.523771748715,310.311293532431
5758,0.0176234075,-136.291014048076,311.747595754495,-141.14793111466,312.187598636592,-131.433739567769,311.307560496565
5759,0.016512991,-136.200828367194,312.743520891396,-141.057428731211,313.183186230652,-131.343752636673,312.303812524867
5760,0.010628297,-136.110692719348,313.739450755828,-140.966971508334,314.178790684742,-131.253795107093,313.300054848473
5761,0.010698137,-136.020625068967,314.735386386817,-140.876543596335,315.174424198675,-131.163873543673,314.296273272592
5762,0.017654376,-135.930601497402,315.731325755932,-140.78613468488,316.17007655042,-131.07397529503,315.292476204058
5763,0.014846467,-135.840633478659,316.727270286997,-140.695860521877,317.165775451698,-130.984207972542,316.288656881992
5764,0.0174484525,-135.750701387605,317.723218156453,-140.605673504775,318.161504457968,-130.894525323958,317.284823167894
5765,0.01091746,-135.660810031991,318.719169977854,-140.515467266521,319.157269227296,-130.804830436279,318.280951398947
5766,0.019571713,-135.570944959636,319.715124349123,-140.425248626423,320.153057071609,-130.715127651709,319.277055076308
5768,0.010893507,-135.391279240336,321.707037116987,-140.245073945189,322.144776736051,-130.536096273247,321.269172296505
5769,0.0166789583333333,-135.301459374122,322.702994903405,-140.155039307101,323.14070261393,-130.446659993032,322.265177220657
5770,0.0112404585,-135.211642815302,323.698953275791,-140.065017983728,324.136659650054,-130.357245453858,323.261154714492
5771,0.011012728,-135.121812234185,324.69491073368,-139.974979278546,325.13266319021,-130.267843629378,324.257085980851
5772,0.019685191,-135.031972668946,325.690867605647,-139.884929436793,326.12869652562,-130.178449951233,325.25298762915
5773,0.018341149,-134.942099873968,326.68682081751,-139.794872303994,327.124774804228,-130.089085531244,326.248845009991
5774,0.0109103725,-134.852205838479,327.682771689828,-139.704810510745,328.120881810613,-129.999739813122,327.244674094992
5775,0.01510622,-134.762260775373,328.678718285447,-139.614732220388,329.117026490488,-129.91038548328,328.240463949784
5776,0.0183864945,-134.672283171622,329.674662153786,-139.524643409716,330.113195194995,-129.821025661688,329.236228787215
5777,0.010931365,-134.582240765983,330.670600214409,-139.434391376304,331.109380573817,-129.731562461164,330.231953009844
5778,0.013035938,-134.492157132649,331.666534580097,-139.344035498736,332.105576561027,-129.642033489793,331.227651392874
5779,0.0184281185,-134.401998541967,332.662462214921,-139.253701414634,333.101789515465,-129.552529032252,332.223337180766
5780,0.011359334,-134.311792374446,333.658385577539,-139.163381163255,334.098013239324,-129.4630401341,333.219014974285
5781,0.025026252,-134.221508452819,334.654301591951,-139.072835967665,335.094214743515,-129.373348931906,334.214675719276
5782,0.011939723,-134.131175295035,335.650212953265,-138.982148330871,336.090402177567,-129.283529624923,335.210325668643
5783,0.017087051,-134.040769161131,336.6461178767,-138.891364254806,337.086560006405,-129.193622953457,336.205988916297
5784,0.011936283,-133.950316924957,337.642018733038,-138.800519253751,338.082699132309,-129.10366108995,337.201660565072
5785,0.02018557,-133.859803331765,338.637914067245,-138.709562152812,339.078787569333,-129.013592068438,338.197363058245
5786,0.011938693,-133.769251067683,339.633805921073,-138.618534399772,340.074844059172,-128.923455509497,339.193084991415
5787,0.010980627,-133.678657991892,340.629693784329,-138.527121619304,341.070809643765,-128.832968252251,340.188830271557
5788,0.0166239533333333,-133.588039254574,341.6255791384,-138.435466741842,342.066718069088,-128.742260483428,341.184590231773
5789,0.011523555,-133.497405122267,342.621463261836,-138.343857153867,343.062558658583,-128.651584072703,342.180425293341
5790,0.025171107,-133.40676133265,343.617346613291,-138.252275976087,344.058356694512,-128.560927332984,343.176307466154


==> data/new_vegas24_semi_kstm_cut.csv <==
timestamp_s,/core/state/cpp/ekf_3d/odometry/header/stamp/sec,/core/state/cpp/ekf_3d/odometry/header/stamp/nanosec,/core/state/cpp/ekf_3d/odometry/header/frame_id,/core/state/cpp/ekf_3d/odometry/child_frame_id,/core/state/cpp/ekf_3d/odometry/pose/pose/position/x,/core/state/cpp/ekf_3d/odometry/pose/pose/position/y,/core/state/cpp/ekf_3d/odometry/pose/pose/position/z,/core/state/cpp/ekf_3d/odometry/pose/pose/orientation/x,/core/state/cpp/ekf_3d/odometry/pose/pose/orientation/y,/core/state/cpp/ekf_3d/odometry/pose/pose/orientation/z,/core/state/cpp/ekf_3d/odometry/pose/pose/orientation/w,/core/state/cpp/ekf_3d/odometry/twist/twist/linear/x,/core/state/cpp/ekf_3d/odometry/twist/twist/linear/y,/core/state/cpp/ekf_3d/odometry/twist/twist/linear/z,/core/state/cpp/ekf_3d/odometry/twist/twist/angular/x,/core/state/cpp/ekf_3d/odometry/twist/twist/angular/y,/core/state/cpp/ekf_3d/odometry/twist/twist/angular/z
0.1,1707828819,323048893,vehicle_velocity_cg,,203.389807075667,585.823655912611,600.127955721585,0.0370809867829013,-0.0722095077931911,0.881282314940904,-0.465566610460709,59.7414366459569,0.125352737386946,-0.0823732321358178,0.00992545778908421,-0.0926654926467867,0.087862049087553
0.2,1707828819,423048893,vehicle_velocity_cg,,200.030487475802,580.81341626352,600.158137582952,0.0369660688023505,-0.0731962598838785,0.879113365657419,-0.469505599134662,59.7802482193091,0.141457175000473,-0.0137769840847296,0.00898124396179698,0.0200969658472896,0.0933259280506311
0.3,1707828819,523048893,vehicle_velocity_cg,,196.716398492175,575.77956763023,600.18341434738,0.0369261635097908,-0.0724783371499797,0.877126756977648,-0.473320188969683,59.8204870731993,0.144056560030205,-0.069231128734821,0.000268053810950188,-0.00386487260077876,0.0892708306020813
0.4,1707828819,623048893,vehicle_velocity_cg,,193.460131778272,570.739190188471,600.187995048531,0.0386961520212762,-0.0727093340867721,0.874485903994282,-0.478006657140575,59.8163222943943,0.125296791131974,-0.129528986305542,-0.0714551600956626,0.0292107094521441,0.0947996355260817
0.5,1707828819,723048893,vehicle_velocity_cg,,190.359170734758,565.813532244371,600.232718638161,0.0412182841024826,-0.0731998041630628,0.871289624299431,-0.483525834174651,59.5945348756018,0.0984936540090333,-0.238613712452525,-0.0178782848518489,0.0478805595894826,0.0970440513097305
0.6,1707828819,823048893,vehicle_velocity_cg,,187.216135083599,560.67043158053,600.299401566909,0.0416667867701026,-0.0732346823787778,0.868667111172663,-0.488178256525293,59.660927091118,0.0492481012869092,-0.270333762179704,-0.0108587273021248,-0.0139772839017292,0.0807719908589665
0.7,1707828819,923048893,vehicle_velocity_cg,,184.124024620427,555.529993022646,600.319498134995,0.0430992220139702,-0.0735392116824828,0.866596172884893,-0.491676229391015,59.6636177555054,0.116367524016135,-0.218397690135721,0.0144425172235912,-0.0676589685401741,0.0839394623532425
0.8,1707828820,23048893,vehicle_velocity_cg,,181.076991096357,550.347439895337,600.39875007359,0.0433619914536052,-0.072574008361866,0.864823661045565,-0.494906846086428,59.6577218571746,0.117481900101916,-0.167597411665301,0.0208692151099443,-0.0267158138287972,0.0722568128375785
0.9,1707828820,123048893,vehicle_velocity_cg,,178.094367417046,545.210215090128,600.437308867651,0.0436725765511897,-0.0712761774679647,0.863093228044157,-0.498078801282742,59.5794753420816,0.113636157384021,-0.128071259194306,-0.00463666985150092,-0.0231175551544679,0.0691509771378406
1,1707828820,223048893,vehicle_velocity_cg,,175.145146710032,540.033030253632,600.53043171618,-0.0444202748667581,0.0706901828323906,-0.861111439571727,0.501514532063222,59.5192444250313,0.0695633745906654,-0.108133398753467,0.0249293637427315,-0.0515579792021349,0.078042671032524
1.1,1707828820,323048893,vehicle_velocity_cg,,172.248143095302,534.868846241015,600.596671136299,-0.042139254791058,0.0710804635513919,-0.859608486000055,0.504227232211498,59.3830048982377,0.0736499193364786,0.022478661035947,0.00794320306175947,0.0330025258938533,0.0744355706848472
1.2,1707828820,423048893,vehicle_velocity_cg,,169.343984522839,529.608499476211,600.673106941027,-0.0454681318634558,0.0689702580419386,-0.857912942653112,0.507110575041336,59.367368555102,0.119222417444961,-0.204601826530424,-0.0460957148177199,0.0431548112638194,0.0293321790368947
1.3,1707828820,523048893,vehicle_velocity_cg,,166.485064065654,524.339269883187,600.753417791526,-0.0454956856663237,0.0693441245033211,-0.856098522623121,0.510114550415031,59.3272166687961,0.0523715205510834,-0.0896975536573209,-0.00500724569814577,0.0667820513214921,0.0718807006546983
1.4,1707828820,623048893,vehicle_velocity_cg,,163.663802462629,519.064483154447,600.838145467773,-0.0461313990784145,0.0670337672032275,-0.854247587141337,0.513458302042937,59.2963500475472,0.0132935883023175,-0.210285776304779,0.00544037646545577,-0.0496845577771648,0.0487879073239171
1.5,1707828820,723048893,vehicle_velocity_cg,,160.961273313646,513.940711360325,600.911820950765,-0.0459148613454471,0.0669374137689094,-0.853183814719742,0.515255845620238,59.0528851898563,0.120800308570442,-0.0462255182805148,-0.0117351895694239,-0.0451608705328707,0.0499406226577547
1.6,1707828820,823048893,vehicle_velocity_cg,,158.216609095242,508.647366650399,601.029134483439,-0.0462515550959475,0.0668330106991419,-0.851730163460335,0.517638745636304,59.0026413566897,0.105823003411675,-0.0449282232415419,0.0229327301398225,-0.00749350502706122,0.0573473722621747
1.7,1707828820,923048893,vehicle_velocity_cg,,155.533584974279,503.418552272223,601.105927022283,-0.0471934381921261,0.0672920541926244,-0.849995105836773,0.520339195993994,58.8778420743013,0.0571498886766557,-0.152063081803993,-0.0272306312400932,0.00459354585494986,0.0717050445537615
1.8,1707828821,23048893,vehicle_velocity_cg,,152.857322471042,498.109894349739,601.21104085102,-0.0478153561314189,0.068761776223048,-0.848227895666745,0.522967443404885,58.8478852388892,0.0523404644659813,-0.147800488778592,0.0028065358942907,0.0107548173339899,0.0513267254509943
1.9,1707828821,123048893,vehicle_velocity_cg,,150.228896173246,492.83156974404,601.295172848885,-0.0467245539350512,0.068132308546841,-0.847076171331115,0.525011204218224,58.7730315881491,0.0629143954202341,-0.143027667438391,0.0359178013323947,0.0419079112492141,0.0409643757402353
2,1707828821,223048893,vehicle_velocity_cg,,147.623881872964,487.545256054759,601.36712883162,-0.0471722082331515,0.0679632639635234,-0.845839586853192,0.526983084011104,58.7359447951582,0.0355466279712239,-0.233406060162498,-0.0276834301374985,-0.0575251885374299,0.0521362032007106
2.1,1707828821,323048893,vehicle_velocity_cg,,145.045840330477,482.241371747995,601.428498693017,-0.0462374649817176,0.0680002462639828,-0.844254828813977,0.529595928387279,58.6679952708219,0.00854716130771334,-0.0820384489010513,0.026940431906007,0.0733973335588891,0.0739479088045277
2.2,1707828821,423048893,vehicle_velocity_cg,,142.514190123177,476.94955849087,601.508337817121,-0.0459962921326414,0.0672465738576538,-0.842289394595726,0.532832821029281,58.6286184482937,-0.0872777017666306,-0.191975390098452,-0.0195572104774329,-0.0234571478672902,0.0603055792703084
2.3,1707828821,523048893,vehicle_velocity_cg,,140.017825271272,471.631262553348,601.580801882883,-0.0474602830519162,0.0672087139522419,-0.840391804110893,0.535697793429053,58.5504108477635,-0.00538760850993594,-0.112927210603324,-0.0290844092995507,0.0700793561120016,0.0707314433962081
2.4,1707828821,623048893,vehicle_velocity_cg,,137.546391675632,466.256677609706,601.638058337863,-0.046951535441786,0.0675872942797531,-0.837947928826672,0.53950975852777,58.5772230766536,-0.119105022576028,-0.310972419630927,0.0250133686064893,-0.0288169481808737,0.0832530221042364
2.5,1707828821,723048893,vehicle_velocity_cg,,135.171337253669,460.997689429632,601.692900489586,-0.0464717660559472,0.067785941806406,-0.836486317598579,0.541789702304712,58.4523319501729,0.00678710987295132,-0.119662210485189,0.00154039004190933,-0.0074973460554627,0.0508535818983946
2.6,1707828821,823048893,vehicle_velocity_cg,,132.772026758439,455.590022519137,601.733891008377,-0.0456847597797698,0.068336942355618,-0.834979785548084,0.544106352434362,58.5121011220015,-0.039232829740435,-0.12286887865822,0.0578886899729312,0.0203301301010443,0.0604114620211692
2.7,1707828821,923048893,vehicle_velocity_cg,,130.426836100943,450.251748859733,601.756119834504,-0.0449484780184993,0.0674452806033866,-0.833752126069397,0.546157633584766,58.4841943906369,-0.0221094167515726,-0.151823709969444,-0.0126294014436456,0.00916374491229396,0.0482524002093703
2.8,1707828822,23048893,vehicle_velocity_cg,,128.089016539081,444.829505838747,601.803288740688,-0.0465237840734022,0.0666762780563958,-0.831434494562153,0.549642149686698,58.5459479373854,-0.0761887273268801,-0.173693256940747,0.0241257599161608,-0.0111329482164707,0.0923332401032142
2.9,1707828822,123048893,vehicle_velocity_cg,,125.806668428713,439.421847992544,601.832587318398,-0.0442416118261908,0.0674250443736044,-0.829393370854781,0.552813874243747,58.5822143281611,-0.147267151414675,-0.0510754310514437,-0.0267561594058195,-0.0420882253061391,0.0734399716271838
3,1707828822,223048893,vehicle_velocity_cg,,123.573481991318,434.030561886096,601.856343369014,-0.0465184043767094,0.067828691674726,-0.827347556726033,0.555635966275945,58.5686991046196,-0.0318498720009329,-0.077303901976617,-0.032590801602367,0.0361195999134333,0.0594990696742686
3.1,1707828822,323048893,vehicle_velocity_cg,,121.371937362615,428.588434112864,601.891524615899,-0.0459218542915131,0.0679050905446014,-0.825400654188914,0.558564089466081,58.6477846582843,-0.0538317351079074,-0.154802150380266,0.0201487336469242,-0.0308918645928294,0.0729605828120939
3.2,1707828822,423048893,vehicle_velocity_cg,,119.186294195655,423.076102845705,601.910683640685,-0.0458343990591828,0.0674050559328033,-0.823343185013835,0.561659831204666,58.7480940750959,-0.0222765859463306,-0.104338464660392,-0.000170511784498088,0.0154579336506355,0.0743152532659394
3.3,1707828822,523048893,vehicle_velocity_cg,,117.041194602994,417.542875185304,601.920870809568,-0.0465513793553291,0.0681008342549431,-0.820628808137172,0.565476440454651,58.8663561738962,-0.0772679138164386,-0.178475936470706,0.000271868354879831,-0.0544988744810137,0.10635631276298
3.4,1707828822,623048893,vehicle_velocity_cg,,114.949466157057,411.991714661583,601.938142292281,-0.0475087792386797,0.0692359757206071,-0.818019577601933,0.569028352739318,58.9313073987695,-0.00737801354963635,-0.0677487298519466,-0.0669499489607531,0.029640158466164,0.0943405757885026
3.5,1707828822,723048893,vehicle_velocity_cg,,112.956934874759,406.547354710062,601.946069889253,-0.0485066661214125,0.0711735393661394,-0.81448338074911,0.573758009198463,58.8718380783286,-0.118413755350677,-0.231674653725391,-0.0290312899606459,-0.00691041893085339,0.115571821595759
3.6,1707828822,823048893,vehicle_velocity_cg,,110.982086162643,400.935565187944,601.957505845532,-0.0506545064153997,0.0723339272259911,-0.810854398733829,0.578547377494599,58.9686718130363,-0.025221278195271,-0.132645790517804,-0.0564287331117102,0.0373532277273654,0.104927496953607
3.7,1707828822,923048893,vehicle_velocity_cg,,109.107944002328,395.383282992848,601.962521178093,-0.0529843878328131,0.0740736639297151,-0.806666945637084,0.583947074463557,58.9943032660206,-0.0906281878159893,-0.265903736552714,-0.0258922268912003,-0.019708720927664,0.132308418498076
3.8,1707828823,23048893,vehicle_velocity_cg,,107.274917007349,389.710973128826,601.966159195511,-0.0549770441989412,0.0771806482465612,-0.80298291958597,0.588420855341295,59.1101705190757,-0.0197585534630281,-0.178318472743709,-0.0744689308063343,-0.0397111994030343,0.127981614134677
3.9,1707828823,123048893,vehicle_velocity_cg,,105.509781992057,384.015323251445,601.961293596158,-0.0567450125581266,0.0802019610505477,-0.799165377413838,0.593028117829519,59.210511993659,-0.013508508215629,-0.15901804704798,-0.0752853741806881,-0.0408817940017356,0.134933837397329
4,1707828823,223048893,vehicle_velocity_cg,,103.830778765579,378.341153673717,601.95630317786,-0.0602530726797065,0.0841961507628074,-0.794900361380306,0.597841108411624,59.2351105651903,0.0266032753863433,-0.0911817879868081,-0.104985736331039,0.000954637807209119,0.124323689356154
4.1,1707828823,323048893,vehicle_velocity_cg,,102.214699661692,372.594182871388,601.943153909927,-0.0640994220167614,0.0876478528685764,-0.790120903018327,0.603256227981236,59.3242974826758,-0.00328749240328286,-0.175248619560964,-0.090629500319918,-0.0657865039091633,0.151598194786943
4.2,1707828823,423048893,vehicle_velocity_cg,,100.6891269635,366.826068435923,601.943029542327,-0.0681053873155638,0.0910455476235039,-0.785180040444459,0.608740230775141,59.3547290537619,0.0497369913265767,-0.133971309423191,-0.163889139455822,0.0494093777997196,0.119835426188899
4.3,1707828823,523048893,vehicle_velocity_cg,,99.2473002787015,361.053198443652,601.91324267846,-0.0715805220014379,0.0954298351822043,-0.779823063515298,0.61452857137542,59.4100674305634,-0.0468130781400209,-0.229786945436435,-0.0631758147711374,-0.0412432069570732,0.160535379024062
4.4,1707828823,623048893,vehicle_velocity_cg,,97.9046413506564,355.264279109091,601.912576756237,-0.0770546756618054,0.101029462532203,-0.774092214726153,0.620190992968672,59.4124809062569,0.0446486716023065,-0.201552626659178,-0.180109056683627,-0.0350915240590375,0.177035519315941
4.5,1707828823,723048893,vehicle_velocity_cg,,96.6873679391116,349.593702957671,601.887813104466,-0.0834950295595366,0.106437501559866,-0.767220486259924,0.626954833910412,59.2788530793007,0.0713546070120904,-0.291779716605867,-0.172472419312293,-0.0183615278694804,0.168699212430875
4.6,1707828823,823048893,vehicle_velocity_cg,,95.5659216514365,343.730605843136,601.874991371581,-0.0888622310205607,0.112371308509516,-0.760578286948499,0.633243130514966,59.3302415895854,0.10298407637677,-0.292223460687963,-0.16561807211675,-0.052711657799707,0.17462816958618
4.7,1707828823,923048893,vehicle_velocity_cg,,94.5424867952636,337.836487977182,601.84270547368,-0.0941751513757249,0.117448102497363,-0.754157684812644,0.639205108334689,59.3747422877064,0.181609399693559,-0.230128234888958,-0.120462979080173,-0.0927601534313412,0.178821996565513
4.8,1707828824,23048893,vehicle_velocity_cg,,93.6339061512114,331.974040181372,601.817479903786,-0.100076149108456,0.120759851996218,-0.747638036713223,0.64532099654751,59.3338261989448,0.243483438512238,-0.273830752488563,-0.10770779673705,-0.0603572890731192,0.169528496000247
4.9,1707828824,123048893,vehicle_velocity_cg,,92.8317565956055,326.054529175192,601.790577011526,-0.103537044413778,0.124288612194266,-0.740887765825259,0.651857146745618,59.3264740648652,0.18727230229002,-0.212913890316485,-0.120935042261038,-0.0301150390244114,0.186473583541255
5,1707828824,223048893,vehicle_velocity_cg,,92.1484454220632,320.26356803857,601.756913045351,-0.107341412769444,0.12564039554954,-0.734064011477925,0.65866709281985,59.2016426023378,0.184135310528125,-0.237170352672076,-0.0994409956362336,-0.0174821131380491,0.155018560396175
5.1,1707828824,323048893,vehicle_velocity_cg,,91.567141159837,314.342601791903,601.720110892774,-0.111846509998577,0.127092215862938,-0.727450141511675,0.664946778684453,59.2112360261747,0.196648940710054,-0.273612870405366,-0.0216996657971969,-0.0286295943054576,0.1611705147288
5.2,1707828824,423048893,vehicle_velocity_cg,,91.1100334618015,308.399109958757,601.714275569008,-0.115002512069246,0.127442647512052,-0.720712855272194,0.671644082872978,59.2135284383345,0.18483881744398,-0.220954771911239,-0.0365446021489835,0.019589877801105,0.161887326213779
5.3,1707828824,523048893,vehicle_velocity_cg,,90.7531000920521,302.464650585416,601.679076169949,-0.116668615618209,0.125684430812308,-0.713922633239552,0.67890082613694,59.2281728943808,0.0942981561160379,-0.37419397435082,0.0399589903133338,-0.115619041475633,0.172278788730869
5.4,1707828824,623048893,vehicle_velocity_cg,,90.5173072452835,296.518515755224,601.682325607017,-0.11931080564334,0.124131845525208,-0.707452496022833,0.685468586044836,59.2295115487265,0.207977905896153,-0.348145240695378,-0.00946547998308469,-0.148128947252828,0.20758618191339
5.5,1707828824,723048893,vehicle_velocity_cg,,90.3963724573585,290.731763536178,601.663648628349,-0.119770628386796,0.125549282923447,-0.700040328568919,0.692701892959995,59.0559172007743,0.121991593868405,-0.138018921985199,-0.0187422861452845,-0.0203321331314232,0.227177691180943
5.6,1707828824,823048893,vehicle_velocity_cg,,90.4184329084386,284.797580060911,601.652116587249,-0.1221125140633,0.122083748516342,-0.691207985021811,0.701723317055538,59.0860558203289,0.127881920494988,-0.324842580343477,-0.0187802145515689,-0.123356211480893,0.205334443398341
5.7,1707828824,923048893,vehicle_velocity_cg,,90.5976652614497,278.832452646479,601.658104394789,-0.123654865899075,0.120452887755562,-0.683037506921596,0.70969031281902,59.1406361648733,0.214603546244524,-0.211582230062863,0.0283931395909431,-0.0778065220153168,0.231237462863607
5.8,1707828825,23048893,vehicle_velocity_cg,,90.9166835699169,272.86610340458,601.662179963256,-0.125487399263596,0.11820885976448,-0.674303580642475,0.718048925374851,59.2010640445566,0.181981446055688,-0.286077086145723,-0.0581380825016371,-0.0637448404934855,0.212923442351991
5.9,1707828825,123048893,vehicle_velocity_cg,,91.3646401172644,266.956332690395,601.650682225256,-0.12586333622421,0.119399842390103,-0.665703623307932,0.725769098368359,59.2265163126076,0.124651102562545,-0.244171550977937,0.0109623479281374,-0.105104688319847,0.27511952481168
6,1707828825,223048893,vehicle_velocity_cg,,91.9603802574837,261.058023932936,601.643699894099,-0.127008713411692,0.115403517215258,-0.656336991821905,0.734692158729102,59.2377892000826,0.212465541143341,-0.227420330219577,-0.0274170127080057,-0.0698170058179904,0.200163148083975
6.1,1707828825,323048893,vehicle_velocity_cg,,92.7255501353678,255.129992672056,601.648487502987,-0.130290930260441,0.112621716782693,-0.647217339348949,0.742597022648795,59.3145172809612,0.308878282874913,-0.292660218764067,-0.00419903775325163,-0.0648901259133428,0.21439305882447
6.2,1707828825,423048893,vehicle_velocity_cg,,93.6281391559517,249.272246008838,601.666954032487,-0.132166873451557,0.112978813596151,-0.637979486846613,0.750166567905674,59.3270579983896,0.264719733722893,-0.177759198527623,-0.0421401618162636,-0.0580628056614907,0.249301814871712
6.3,1707828825,523048893,vehicle_velocity_cg,,94.6898563223962,243.414102354027,601.674028455135,-0.134221000322966,0.108733686221426,-0.627187392255947,0.759471976802428,59.3614266774057,0.262475043521131,-0.313237098880001,0.0232320275862679,-0.0658980947209955,0.223149844323054
6.4,1707828825,623048893,vehicle_velocity_cg,,95.9042289979752,237.58405989819,601.707769547604,-0.134938089366163,0.108381092915562,-0.617796752888335,0.767054380638862,59.4301634797717,0.176705108289866,-0.304076181141335,0.0248968242856233,-0.145651510302501,0.273114654660629
6.5,1707828825,723048893,vehicle_velocity_cg,,97.211484348013,231.928370949991,601.713335453566,-0.134480998572223,0.107119051695874,-0.609189930728658,0.774162772345459,59.2819443518421,0.323551253035065,-0.183832844984626,-0.0600845093392316,-0.0341672269257539,0.218731661090031
6.6,1707828825,823048893,vehicle_velocity_cg,,98.7239348787178,226.137360663302,601.737054945943,-0.137241009532609,0.104548019638285,-0.598439396852625,0.782371334589177,59.3907769368432,0.314867323796384,-0.238785641372871,0.0424981356697146,-0.15671332752777,0.259054374106009
6.7,1707828825,923048893,vehicle_velocity_cg,,100.382971592564,220.409596581664,601.733505674029,-0.136939664265436,0.10465272067357,-0.588916608899065,0.78960278885609,59.4258038589629,0.321037572061812,-0.0504082715692439,-0.0396884736438012,-0.0228234112215486,0.259623682107922
6.8,1707828826,23048893,vehicle_velocity_cg,,102.172024808346,214.748967366972,601.745173035981,-0.138725874897269,0.104477404388932,-0.577950259110018,0.797378894629649,59.4718402730569,0.228765068396899,-0.154095411660558,-0.0897143721328875,-0.0242309438745627,0.215529462591288
6.9,1707828826,123048893,vehicle_velocity_cg,,104.1381035608,209.076000984031,601.725349709995,-0.141638022064855,0.101333604031789,-0.566888715410597,0.805175357136325,59.5669333831131,0.348160615675481,-0.289892299716389,0.00823985935187232,-0.122248943410125,0.242017814709413
7,1707828826,223048893,vehicle_velocity_cg,,106.241475071602,203.503532587378,601.722614980793,-0.142821318702502,0.0986245533327119,-0.556670589692011,0.812399607936852,59.5841065122641,0.376327687145793,-0.315590647293662,0.0244041136540105,-0.206996819382406,0.268156012547268
7.1,1707828826,323048893,vehicle_velocity_cg,,108.488434051557,197.989551869225,601.737298057211,-0.142385354918136,0.0976861954238461,-0.54712159935719,0.819049310753194,59.5822336477117,0.398483493250091,-0.134311089322362,0.0101930024196947,-0.0692431660999693,0.255580316398511
7.2,1707828826,423048893,vehicle_velocity_cg,,110.865031849709,192.526428518015,601.735222729775,-0.143456498412859,0.0963490888141193,-0.536528766744637,0.825998770340059,59.5908294594704,0.316343493756912,-0.287095623582094,-0.0183350300992014,-0.0686368820323557,0.238170312281335
7.3,1707828826,523048893,vehicle_velocity_cg,,113.412129428242,187.089465296747,601.737134913846,-0.144992795673354,0.0929763146622656,-0.525283023193304,0.833312810209678,59.6342511362197,0.379111455647532,-0.253996182086414,-0.00397733620137687,-0.0439881787373639,0.222396115733587
7.4,1707828826,623048893,vehicle_velocity_cg,,116.104720617413,181.726606736723,601.746991754709,-0.146570785327408,0.090392387484734,-0.514330675392879,0.840125096353645,59.6514357458151,0.303936631340719,-0.364174198022476,-0.0228527885056904,0.0185005666637347,0.192845696622813
7.5,1707828826,723048893,vehicle_velocity_cg,,118.852496179007,176.552551996258,601.758493832621,-0.149137727529569,0.0872640225583033,-0.50163946258034,0.84764425213433,59.5990891320398,0.103016139706814,-0.530750185308206,0.0654603407158704,-0.155994752659214,0.27358198820003
7.6,1707828826,823048893,vehicle_velocity_cg,,121.828316790515,171.330459086625,601.788386475802,-0.15049657681429,0.0856901426683179,-0.491966173064243,0.853215836923569,59.6273319881193,0.315131785226375,-0.312458711355587,-0.0189899598033732,-0.0516860821968692,0.209105587879428
7.7,1707828826,923048893,vehicle_velocity_cg,,124.873978495539,166.241800868745,601.78516493421,-0.151109291546458,0.0842261332159756,-0.480461397738945,0.859784150688155,59.642809083254,0.104791852006001,-0.408103424365136,0.0958082957818131,-0.260749682167798,0.323692750862527
7.8,1707828827,23048893,vehicle_velocity_cg,,128.075182990758,161.211488524509,601.818281881324,-0.153290246860199,0.0821310338124814,-0.47044717650274,0.865121984244437,59.6334875950076,0.405357837912976,-0.215976153894716,0.0153777776828331,-0.188502015487358,0.249240826553894
7.9,1707828827,123048893,vehicle_velocity_cg,,131.392968422627,156.283071615859,601.869088270761,-0.153024988387038,0.080996041643079,-0.460152852954336,0.870794089372043,59.5950518449481,0.335690857557987,-0.174459139889473,-0.0313907022743131,-0.0506643537943923,0.251434280835191
8,1707828827,223048893,vehicle_velocity_cg,,134.840087340869,151.417593116923,601.889835143156,-0.154823069334536,0.0790793453521988,-0.448008309625708,0.876963413630704,59.5891390086277,0.323737421629708,-0.295998254912764,-0.0379051976250863,-0.0564719573604715,0.236927235273306
8.1,1707828827,323048893,vehicle_velocity_cg,,138.44949243142,146.612261017925,601.894413828586,-0.155501205242175,0.077332558703717,-0.436332315174194,0.882866445883688,59.6453613966876,0.391513792147293,-0.220405835230392,0.0278831687110694,-0.0958427584538343,0.253518369272537
8.2,1707828827,423048893,vehicle_velocity_cg,,142.186485114585,141.91485398855,601.912842567271,-0.156253832215622,0.0730187883683476,-0.423986439210137,0.889094199637507,59.6540754295803,0.390158555809081,-0.299726301042981,-0.034031337948573,-0.0816653568801949,0.232375354461972
8.3,1707828827,523048893,vehicle_velocity_cg,,146.006050974053,137.352492286089,601.925662238143,-0.158179646372395,0.0752480531399611,-0.41320608004346,0.893631728055393,59.6315901695902,0.334813282968828,-0.109692017335648,-0.00146156070534882,-0.0686141865467923,0.269493922011672
8.4,1707828827,623048893,vehicle_velocity_cg,,149.972227184849,132.856953703269,601.931442395341,-0.157056334151861,0.0718939619013289,-0.401293024914597,0.899515688745784,59.6459812127572,0.391381890868078,-0.170793407032232,0.0463503638727632,-0.0363383993715119,0.207907558192819
8.5,1707828827,723048893,vehicle_velocity_cg,,153.924146426826,128.584269766228,601.920514782228,-0.159247958638052,0.0685311346540298,-0.390178826144474,0.904269901567649,59.4927806340871,0.452871811642059,-0.326618878220578,-0.00278096514984476,-0.101380537051008,0.220711807872495
8.6,1707828827,823048893,vehicle_velocity_cg,,158.117663685672,124.30909232864,601.963558032591,-0.160257305802871,0.0670513356319634,-0.379211965976803,0.908856423857356,59.5261348759398,0.441551540922927,-0.207570412225251,-0.033815199189112,-0.044910149378973,0.232960440354095
8.7,1707828827,923048893,vehicle_velocity_cg,,162.421232231612,120.123752616607,601.971932977959,-0.161344541772314,0.0655269236495538,-0.366702398655688,0.913894694118241,59.5988333755688,0.335125738533904,-0.260667618231921,-0.01663454863108,-0.0881174613462715,0.254367655196766
8.8,1707828828,23048893,vehicle_velocity_cg,,166.829983106419,116.058719322492,601.980823143708,-0.162146870058701,0.0645568055662291,-0.355019076457318,0.918423794735657,59.6496001150179,0.409691339371579,-0.143036693173391,0.0176548190167805,-0.0676032730884638,0.253816847501978
8.9,1707828828,123048893,vehicle_velocity_cg,,171.287246768131,112.150465518471,601.96605713985,-0.162977640197668,0.0607454277867045,-0.341991045795545,0.923466516119712,59.6207208885597,0.368928143475702,-0.296989147811383,-0.0467660967931993,-0.0747045053134222,0.221775286064368
9,1707828828,223048893,vehicle_velocity_cg,,175.858764653032,108.370412335828,601.997990958233,-0.1641712066728,0.0591645928849221,-0.330720845673264,0.927454089475872,59.5791681695658,0.43251412296421,-0.262994652716353,-0.00280164684936798,0.0310964368762106,0.205840818386296
9.1,1707828828,323048893,vehicle_velocity_cg,,180.554559886082,104.666565074856,601.976413440211,-0.164056996199892,0.0567432238619941,-0.317873979984723,0.932106024759141,59.6413060984619,0.303816514908033,-0.399208036497645,0.064992875483308,-0.132971796063923,0.251677904723402
9.2,1707828828,423048893,vehicle_velocity_cg,,185.320428914564,101.121719630065,602.007623459378,-0.163986497310346,0.0533334148683311,-0.306625705295773,0.936079404970666,59.6105044059568,0.419336685731187,-0.273326403297567,-0.0142258524819794,-0.0600840273965569,0.213746223768664
9.3,1707828828,523048893,vehicle_velocity_cg,,190.185121663035,97.678492868378,602.016758407103,-0.165447774940226,0.0541222776729184,-0.295483342859289,0.939354782241259,59.6108236162718,0.32488460392544,-0.229668741919507,-0.0316884593827742,-0.0217925803799783,0.23636399929041
9.4,1707828828,623048893,vehicle_velocity_cg,,195.17825675634,94.3321644076719,602.014907723557,-0.166266261599282,0.0498944480794508,-0.281825423053477,0.94363155162668,59.6901645483243,0.34796879446123,-0.349699175418084,0.0533339282259817,-0.0951159437696442,0.230616788037341
9.5,1707828828,723048893,vehicle_velocity_cg,,200.091910511072,91.2221893441826,602.023884905308,-0.166100466336089,0.0477971957059619,-0.27016633883669,0.947172746929069,59.5338747534406,0.366481017018798,-0.235807941671535,0.013727418417545,-0.0755713912583462,0.239745196435084
9.6,1707828828,823048893,vehicle_velocity_cg,,205.225311962548,88.1606166561754,602.02859389596,-0.166781403156233,0.0469203263192715,-0.257715516334053,0.950560444779817,59.6007618146255,0.273869663293102,-0.22090415769401,0.025680498156164,-0.154558382662623,0.28516889233185
9.7,1707828828,923048893,vehicle_velocity_cg,,210.479383243908,85.2159146216278,602.023876399904,-0.168654321139599,0.0452417768281532,-0.245359160549878,0.953576312585748,59.6768215207266,0.385402694318818,-0.178401702335683,-0.0147756924507824,-0.151245463547006,0.270701539861342
9.8,1707828829,23048893,vehicle_velocity_cg,,215.76823949238,82.4360051379003,602.022494665084,-0.167242551522272,0.0421795962779188,-0.232735126890306,0.957123383545458,59.6919685096681,0.426657126935401,-0.200069300686842,0.0482502378727148,-0.120179858945447,0.257942991756417
9.9,1707828829,123048893,vehicle_velocity_cg,,221.092454733509,79.8008899463691,602.005252178916,-0.167445111075456,0.0402962783305136,-0.220197053289717,0.960131034001174,59.6814299241884,0.368467090963054,-0.269396683759108,0.0317771416683847,-0.150989470780575,0.269714052569416
10,1707828829,223048893,vehicle_velocity_cg,,226.510860504204,77.3069371248841,602.027872007379,-0.167791264377493,0.0398777163470858,-0.208823935527367,0.962625796085065,59.7015532977997,0.414307322705099,-0.155688196354332,-0.0471823152858909,-0.124510083405033,0.266490317114717
10.1,1707828829,323048893,vehicle_velocity_cg,,231.999469331609,74.9346218372874,602.021386024844,-0.168443551110776,0.0387263177991176,-0.196945737690286,0.965059282533743,59.7122420823856,0.461221879701487,-0.112239076669118,-0.0117298920216317,-0.0627407200882189,0.227935154329321
10.2,1707828829,423048893,vehicle_velocity_cg,,237.562575414178,72.6952764166402,601.999846169719,-0.168880010421282,0.0332357341923776,-0.184120876685419,0.967716089987861,59.701995895949,0.445176899886276,-0.303683285712652,-0.0640524611036887,0.056636414620304,0.186236276744729
10.3,1707828829,523048893,vehicle_velocity_cg,,243.197216195863,70.6131614663578,602.028727573421,-0.170319593994332,0.0317305012530699,-0.170757962097571,0.969961921712455,59.7623558685873,0.275838607314584,-0.31969509483811,-0.00101017226067299,-0.0981106338959405,0.244936183181414
10.4,1707828829,623048893,vehicle_velocity_cg,,248.860263151991,68.6526882034848,602.001241087737,-0.171382264888169,0.0315611539346731,-0.159646656866547,0.971671218980704,59.8021769725535,0.391053416008045,-0.195824262228134,-0.000440096502985944,-0.216604855662532,0.284971191829227
10.5,1707828829,723048893,vehicle_velocity_cg,,254.446600924167,66.8958933466298,602.045990622454,-0.170399707408952,0.027282769344013,-0.147228904331998,0.973931845634521,59.5960093401667,0.427501549555046,-0.244651203358837,0.010763199745016,0.0123109899448438,0.201204247692835
10.6,1707828829,823048893,vehicle_velocity_cg,,260.238366004346,65.2318984294631,602.05980787933,-0.170176842515968,0.0244290772991788,-0.134209895324057,0.975925594730824,59.6793351202707,0.270765019987639,-0.403178948949706,0.0179510609491461,-0.0797753872782597,0.219521054638174
10.7,1707828829,923048893,vehicle_velocity_cg,,266.066427663329,63.7150610765334,602.077440825817,-0.17235827831284,0.0220737734683485,-0.122455490905091,0.977143809870939,59.7275014317903,0.42684312360144,-0.231895213338909,-0.0483118875324129,-0.0656621405249636,0.228689873221411
10.8,1707828830,23048893,vehicle_velocity_cg,,271.924430766707,62.3468243090273,602.099438146307,-0.17379548960926,0.0204611386018568,-0.109456587993837,0.978466006023378,59.781032765219,0.325284693977236,-0.268768721671403,0.0442725951980151,-0.127825427173188,0.266407624471945
10.9,1707828830,123048893,vehicle_velocity_cg,,277.742203128614,61.136555493393,602.104515521718,-0.174053975917884,0.0174462110447543,-0.0967252791929665,0.979818893241196,59.7485972470108,0.406124985143286,-0.2023959241655,-0.0275712984958015,-0.108097138624012,0.238325380760405
11,1707828830,223048893,vehicle_velocity_cg,,283.599064267003,60.1050748575596,602.178209443251,-0.173259328376561,0.0151756268069323,-0.0841947646171311,0.981153477847674,59.693248732469,0.375259441017253,-0.114250788913635,-0.015905343412382,0.035035218253667,0.205701752373377
11.1,1707828830,323048893,vehicle_velocity_cg,,289.453790653098,59.2085343127217,602.215909510436,-0.174134372142912,0.0116905483977467,-0.0704430954635886,0.982129483224112,59.6430869046541,0.255923339715835,-0.359793081097559,-0.00284541015220566,0.0149081839278584,0.187941111778947
11.2,1707828830,423048893,vehicle_velocity_cg,,295.428518198108,58.4515589401087,602.248552462822,-0.174063538467829,0.00897005609716457,-0.057982658455189,0.982984961221758,59.7308320709325,0.264249266819239,-0.38887435022765,0.0445872918603398,-0.12633341261417,0.241546355471014
11.3,1707828830,523048893,vehicle_velocity_cg,,301.416195193646,57.8485400259698,602.286574524041,-0.174335624898776,0.00750825833239465,-0.0462485255045134,0.983570937877195,59.7735577019416,0.364934251521544,-0.22415852660982,-0.0386580678940623,-0.0877159667130976,0.24115964238531
11.4,1707828830,623048893,vehicle_velocity_cg,,307.41199433623,57.3952409571039,602.322549133556,-0.177151107888764,0.00491509111476122,-0.0329315878487647,0.983620270925155,59.8145269110397,0.309892392682255,-0.336634800222773,-0.000159154115990115,-0.129013073951566,0.268818336783712
11.5,1707828830,723048893,vehicle_velocity_cg,,313.196927425862,57.0944956365949,602.331133434917,-0.177518041447565,0.004220267367325,-0.0205856544744322,0.983893167540983,59.6306422533779,0.358684231078825,-0.13302096353882,0.00414925755459495,-0.0943436762801928,0.26714066090062
11.6,1707828830,823048893,vehicle_velocity_cg,,319.211380276194,56.963952106115,602.384654738503,-0.177080708068686,0.00126968391486982,-0.00758585806056426,0.984166279390904,59.6989734368932,0.396000536632697,-0.224060983013281,0.0130757323329207,-0.138591939168123,0.250932334514444
11.7,1707828830,923048893,vehicle_velocity_cg,,325.205722281746,56.9754028368796,602.383498871418,-0.177380518766173,0.000297618355125649,0.00436004865130797,0.984132639922748,59.7331263005536,0.386527025704729,-0.205467232726877,-0.0318751202443572,-0.106994360901152,0.257531337477516
11.8,1707828831,23048893,vehicle_velocity_cg,,331.213402090685,57.1457348455024,602.430812513903,-0.178684225482979,-0.00274279794692482,0.0169792019208949,0.983756134072413,59.7919459359892,0.457031812648497,-0.168288702117928,-0.0381777624775938,-0.127504148073019,0.23763012377906
11.9,1707828831,123048893,vehicle_velocity_cg,,337.179696991909,57.4689019578513,602.461320577789,-0.178767589034262,-0.003943325956766,0.0286959594175918,0.983464865261784,59.7569246691769,0.444902954502315,-0.111235012694141,-0.0619017923316035,0.0510417586170117,0.200272632246467
12,1707828831,223048893,vehicle_velocity_cg,,343.142482677428,57.9337842174543,602.477543132587,-0.177562089900109,-0.00825329578904583,0.0435160617649864,0.983112373895981,59.7921597323336,0.236785440051672,-0.450221053352258,0.0226910378745269,-0.141208796288117,0.231126218388875
12.1,1707828831,323048893,vehicle_velocity_cg,,349.131644974726,58.5661041885163,602.50242476369,-0.180568195361191,-0.00924354734815676,0.0544813307527822,0.982008894183668,59.8524248370839,0.411962358044988,-0.180227466289435,-0.0410095488515324,-0.188073099533157,0.274324677948248
12.2,1707828831,423048893,vehicle_velocity_cg,,355.053879439785,59.3371218359739,602.531562734107,-0.178309237096324,-0.0119865215299873,0.0668666765144816,0.981626704424674,59.7842557516707,0.354501980187903,-0.25410607077576,0.0511771752547736,-0.082865212032747,0.225599168173108
12.3,1707828831,523048893,vehicle_velocity_cg,,360.995159731425,60.2582649663327,602.568718934318,-0.175661267201808,-0.0129682428814991,0.077752329095215,0.981289722356191,59.7815229303679,0.290826217593213,-0.188614694575303,-0.0175865004193657,0.0488502944779158,0.17907847464696
12.4,1707828831,623048893,vehicle_velocity_cg,,366.916327702901,61.3037766584498,602.588208110908,-0.174153744631045,-0.0166383249268029,0.0908899973246479,0.980373728616256,59.8264052375129,0.180347559259135,-0.412848557009145,0.0608337865640404,-0.110353428500005,0.225006217092391
12.5,1707828831,723048893,vehicle_velocity_cg,,372.664307705946,62.4610688772581,602.623146160265,-0.173291860734495,-0.0177373591889965,0.101385404799174,0.979477573396086,59.6857506652016,0.358463164035613,-0.155713934548729,0.0343684714799043,-0.0627061725658151,0.217410052966557
12.6,1707828831,823048893,vehicle_velocity_cg,,378.533174244151,63.791935940856,602.649444495808,-0.169271045302521,-0.0185972964280561,0.112629337985646,0.978936201196316,59.7303743663428,0.312144848901919,-0.205962796316031,0.0790840727955616,-0.0284118412193937,0.204270846327583
12.7,1707828831,923048893,vehicle_velocity_cg,,384.342188449191,65.2400112632628,602.648855527518,-0.166826522439189,-0.0200233427187827,0.123652882882768,0.977996902710838,59.7281980409433,0.348488713707758,-0.244666036107224,0.0724488293864677,-0.0581071126935877,0.210628252151029
12.8,1707828832,23048893,vehicle_velocity_cg,,390.094308902142,66.8128257256261,602.667629434524,-0.162978815800545,-0.0212535460762375,0.134730332390764,0.977156041742214,59.7197613516508,0.324625552952189,-0.297774736191604,0.0738924451283289,-0.0629389262316084,0.208456844791664
12.9,1707828832,123048893,vehicle_velocity_cg,,395.834621239815,68.5232461346541,602.709713892983,-0.160455149283949,-0.0228736282722189,0.145620558818501,0.975974177449034,59.7418593192269,0.327154324664078,-0.270386229860676,0.0180707787857881,-0.0847837710044962,0.215288279515057
13,1707828832,223048893,vehicle_velocity_cg,,401.513013333824,70.3485386882412,602.72904379787,-0.159311217601103,-0.0241528032364539,0.156383847221906,0.974464299176912,59.7300021505928,0.344259081439215,-0.219746806788446,0.0260636466930385,-0.0487758467970643,0.211504906360302
13.1,1707828832,323048893,vehicle_velocity_cg,,407.198460985198,72.3111287887247,602.733599879137,-0.15626186664188,-0.0246909505580275,0.167088239130237,0.973167049554439,59.7921672769441,0.268695571522193,-0.263715435305409,0.0564450432593347,-0.111642347845183,0.220263078967895
13.2,1707828832,423048893,vehicle_velocity_cg,,412.837028632156,74.3888437691997,602.740812460548,-0.153160620101834,-0.0257180576902155,0.177019958434498,0.971876710429113,59.8148104756032,0.331168688906905,-0.229250468779526,0.0627995560802616,-0.103366659842321,0.208432654802451
13.3,1707828832,523048893,vehicle_velocity_cg,,418.430560021758,76.5789062227816,602.740552998732,-0.149523575248223,-0.0253274300596568,0.186504661949398,0.970678748506787,59.8286223384785,0.306129125026681,-0.210571464523177,0.0889911682789667,-0.0426709885686452,0.196478628558789
13.4,1707828832,623048893,vehicle_velocity_cg,,423.977793165057,78.8764432199813,602.743023209957,-0.14551637756868,-0.0270788893634418,0.196295773027828,0.969308870846409,59.8297638825,0.322710454962086,-0.243513161205605,0.0252974072179696,0.00592424568537069,0.153552165679528
13.5,1707828832,723048893,vehicle_velocity_cg,,429.351040997865,81.212598748861,602.734696341502,-0.142598479158598,-0.0265802719699742,0.205162010782525,0.967919269472061,59.7063779595349,0.262328341912772,-0.241601709811363,0.0771600854649708,-0.0430592927762657,0.185294492413485
13.6,1707828832,823048893,vehicle_velocity_cg,,434.818544941678,83.7187683281556,602.729904688346,-0.13766747117393,-0.0272484368030438,0.214347705517792,0.966623117461828,59.7308434494366,0.316474644173817,-0.216077562570616,0.121357351086401,-0.00286657455101977,0.160786071506105
13.7,1707828832,923048893,vehicle_velocity_cg,,440.176829761551,86.2838366932677,602.687499649847,-0.132846553112708,-0.026493627758849,0.222888936442203,0.965386141927629,59.7383230185867,0.24636129701905,-0.282878606542132,0.135262300143527,-0.128770519560485,0.18916152455307
13.8,1707828833,23048893,vehicle_velocity_cg,,445.538339473662,88.9714381898602,602.702441323575,-0.126379253626784,-0.0263712889745269,0.230225692055163,0.964535624063871,59.7507769423897,0.392755115558742,-0.0888567460142609,0.112438101826804,-0.0420880222589394,0.139973743834869
13.9,1707828833,123048893,vehicle_velocity_cg,,450.875638878665,91.7538218037506,602.70095859851,-0.120915633734176,-0.0269344058752687,0.238151676233877,0.963295243632918,59.7710136409578,0.31195204436493,-0.233822978151924,0.102745817589124,0.0500978645876706,0.130676591514361
14,1707828833,223048893,vehicle_velocity_cg,,456.126128649099,94.590342732145,602.701225920259,-0.11538649685814,-0.0271629372414126,0.246218357204123,0.961937966689603,59.7601083045125,0.233247476727267,-0.292917061077629,0.100283505011707,0.00802865091130866,0.138221034399328
14.1,1707828833,323048893,vehicle_velocity_cg,,461.312914962134,97.4904344619842,602.678538683637,-0.109633360271478,-0.0264482637151745,0.253585080785289,0.96071620287427,59.7260428150964,0.187016252141224,-0.332328511842357,0.0916900438721856,-0.0478384818527778,0.146542005656956
14.2,1707828833,423048893,vehicle_velocity_cg,,466.507629056554,100.497090379203,602.696383696672,-0.10378158284516,-0.02627902195044,0.261233434737132,0.959320534880246,59.7677371638494,0.165739207399975,-0.317602546410439,0.140227819114896,-0.120134424716543,0.180209715316872
14.3,1707828833,523048893,vehicle_velocity_cg,,471.606532312627,103.553794838853,602.680537710735,-0.0988007082675021,-0.0245643446811272,0.267907644967652,0.958050367561181,59.723824999083,0.230319764333529,-0.192086785860389,0.0724696866334372,-0.0661530992290727,0.163734132051714
14.4,1707828833,623048893,vehicle_velocity_cg,,476.676425486897,106.694594444761,602.702531512923,-0.0937431565785884,-0.0244965209441063,0.274911696447011,0.956574984103674,59.7004430820495,0.239550288796658,-0.264154822474062,0.0847169530258723,0.0121104307182885,0.115966216762589
14.5,1707828833,723048893,vehicle_velocity_cg,,481.605883446488,109.836702008558,602.68978741266,-0.0884940411087398,-0.0249796133226119,0.281416115214966,0.95517003392266,59.5641869634491,0.219853412147037,-0.354644328586952,0.103981241360092,-0.00183182131332675,0.11369556900991
14.6,1707828833,823048893,vehicle_velocity_cg,,486.655591437829,113.150906243043,602.711915000605,-0.0829080230477055,-0.0242974249852689,0.287268388260122,0.953945893622819,59.6533879670989,0.199903918825779,-0.292676896974287,0.0890212107240232,-0.0529741850787569,0.11517905612378
14.7,1707828833,923048893,vehicle_velocity_cg,,491.59467819683,116.471997804784,602.709007414722,-0.078993178137814,-0.0227187803619812,0.292313030999717,0.952783830013036,59.6312728592652,0.22643055905422,-0.168641790258838,0.0794293266735537,-0.00330713226282354,0.112761746299648
14.8,1707828834,23048893,vehicle_velocity_cg,,496.496959708361,119.839402549763,602.724958254011,-0.0750737000797753,-0.0229293557577743,0.298417691051751,0.95120190594227,59.6217783874615,0.123930846240772,-0.274162164818374,0.103418679991826,-0.0505130530939373,0.124432043220796
14.9,1707828834,123048893,vehicle_velocity_cg,,501.438102380085,123.3316290705,602.725117767309,-0.0707559666545926,-0.020672737088121,0.303799590875651,0.949880013321602,59.7140186939153,0.156267716505684,-0.154168500196578,0.0662300387834465,-0.0201098818581027,0.122170585993642
15,1707828834,223048893,vehicle_velocity_cg,,506.301876985915,126.844500877981,602.719713006471,-0.0690969293450678,-0.0202874669399313,0.308668527886286,0.948439651708403,59.7440780044413,0.187488686730878,-0.1069866693518,0.0172336335949189,0.00702780923118882,0.0944998361049467
15.1,1707828834,323048893,vehicle_velocity_cg,,511.163263019689,130.437124189393,602.708194804478,-0.0662265655081516,-0.0199075150107167,0.313646803711809,0.947018170569318,59.8075312653288,0.156701966524965,-0.145540367774258,0.0787545961146753,0.00383041213267945,0.0995788985020328
15.2,1707828834,423048893,vehicle_velocity_cg,,515.988196587168,134.073801289168,602.694682291351,-0.064432106394562,-0.0198742620873582,0.318342433979495,0.945574752253915,59.8703532839602,0.120624348377648,-0.148572953329328,-0.00844260826424254,-0.0653505796484584,0.100205849590327
15.3,1707828834,523048893,vehicle_velocity_cg,,520.734876583366,137.724219766504,602.693151705648,-0.0636521256376038,-0.0199547448067479,0.322777657741192,0.944121177987562,59.8452179844139,0.158964675202551,-0.0962967278556705,0.0473220347408479,-0.0138473342594811,0.0945370709578302
15.4,1707828834,623048893,vehicle_velocity_cg,,525.460876632777,141.426985829252,602.680133153387,-0.0618201140436986,-0.0185996385352899,0.326329722301429,0.943048906095889,59.8357235584566,0.158960590940002,-0.0997610716881515,0.000170411571203648,0.0676784346339405,0.0498669618363646
15.5,1707828834,723048893,vehicle_velocity_cg,,530.032511625627,145.052989375957,602.670752217057,-0.061465485753608,-0.0201281789230195,0.32985456246023,0.941813579270593,59.6678781896395,0.156106638584487,-0.191173425388167,-0.00548467667229071,-0.00196578947508582,0.0670169838669242
15.6,1707828834,823048893,vehicle_velocity_cg,,534.694805184073,148.826853574119,602.681583268703,-0.0620713279995058,-0.0205776757162891,0.333643565125396,0.940428456052298,59.687099140786,0.141235945461649,-0.192581929704232,-0.0190408596300947,0.0537064020119466,0.071574948099497
15.7,1707828834,923048893,vehicle_velocity_cg,,539.336887352506,152.635268110997,602.667880177198,-0.0609922039215372,-0.0201596555183492,0.336771069967606,0.939392775032387,59.7307122571904,0.124230473492662,-0.237131818182237,0.00617598436249712,-0.0500554275298925,0.0410353371061242
15.8,1707828835,23048893,vehicle_velocity_cg,,543.992448136415,156.497819230941,602.648262630467,-0.061571102359374,-0.0192702258239375,0.33837220067142,0.938798120771301,59.8032605937563,0.180802750347784,-0.108059128574421,0.0329651082261932,-0.0291680972754388,0.0410244114277866
15.9,1707828835,123048893,vehicle_velocity_cg,,548.597920177782,160.343592988306,602.62380272519,-0.0596954485938412,-0.0186775299058444,0.339839612343082,0.938401108895498,59.8161114438556,0.165273739069299,-0.193460311619059,0.0337688756730379,-0.0698919631569773,0.0184878497546434
16,1707828835,223048893,vehicle_velocity_cg,,553.19223928138,164.202640807853,602.610279747441,-0.0584903044979855,-0.0193978425298053,0.341370770682845,0.937906501154738,59.8071917598651,0.128281079211963,-0.158035543124869,0.0166664670275427,-0.00269123493124706,0.038017579710034
16.1,1707828835,323048893,vehicle_velocity_cg,,557.773003431456,168.077485637767,602.595750561949,-0.057986922294786,-0.0187057336077493,0.343234553871474,0.937271387273518,59.8294066889235,0.0581960682867545,-0.186304026671097,-0.00222854928657792,0.0136882561690159,0.0209717581091336
16.2,1707828835,423048893,vehicle_velocity_cg,,562.38230595007,171.992245021324,602.581424649155,-0.0587289563972674,-0.0194529351265293,0.343693704153227,0.93704169102601,59.875648646985,0.10167231728943,-0.159777006056615,-0.0207245551382106,0.0112760118219571,0.00241380855414057
16.3,1707828835,523048893,vehicle_velocity_cg,,566.91343342285,175.84988334217,602.559033426013,-0.0588412908420387,-0.0182089684575172,0.344042778370173,0.936931535711702,59.83970537975,0.104023909073043,-0.147222131798321,0.0435224706583411,-0.0855774708240867,-0.00822976414417473
16.4,1707828835,623048893,vehicle_velocity_cg,,571.517036406391,179.76793906549,602.537665105481,-0.057086002569146,-0.0174397081052857,0.343912864197222,0.937102441962212,59.8740584111946,0.0940786164399635,-0.0650588622486196,0.00571328708365141,-0.00862860264336462,-0.00838297677580958
16.5,1707828835,723048893,vehicle_velocity_cg,,576.011496563058,183.592512569698,602.520246133877,-0.0558924931982524,-0.0181507907421545,0.344128864103987,0.937081588171499,59.7445403330953,0.0554351342675347,-0.165740943934753,0.00222177026620493,0.0269955923345411,0.00947074596133615
16.6,1707828835,823048893,vehicle_velocity_cg,,580.618314727412,187.514871200464,602.512842836267,-0.0565731030097602,-0.0190896936540511,0.344742254152604,0.936796587212946,59.8063690793375,0.00702923291666733,-0.174773201561552,-0.0364162939215569,0.0217498049047941,0.0112016699934791
16.7,1707828835,923048893,vehicle_velocity_cg,,585.195579848768,191.414576496239,602.498294881883,-0.056819051332443,-0.0198090155538468,0.34526034795832,0.936575939492452,59.8195028383729,-0.0013315166609273,-0.234027975851125,0.0320964499211969,0.0168471466352472,0.00266525924052448
16.8,1707828836,23048893,vehicle_velocity_cg,,589.776859382218,195.33387317114,602.494853225612,-0.0557289493352867,-0.0186349617985923,0.34534971272229,0.936632584489448,59.8571564868744,-0.0071427631768765,-0.196276065522892,0.0240322581008108,-0.015097964704246,-0.013861510219064
16.9,1707828836,123048893,vehicle_velocity_cg,,594.352865123764,199.232561313714,602.477091871714,-0.056497193209085,-0.0189241560767977,0.344809260228111,0.936779866103675,59.8549123208816,0.0238190484356015,-0.172506331137668,-0.00752565336842053,-0.0153848519732418,-0.00576460374306558
17,1707828836,223048893,vehicle_velocity_cg,,598.866565569664,203.084891439961,602.47707450007,-0.0558486270172455,-0.0192400167363263,0.344877706631525,0.936787126344536,59.7991372704609,-0.0143387072975904,-0.162909168203978,-0.0108144777343246,-0.0268699656470281,-0.00882628886351444
17.1,1707828836,323048893,vehicle_velocity_cg,,603.434961518237,206.973888795983,602.471569958685,-0.0558910967709559,-0.0183818389607919,0.344500366696957,0.936940654814285,59.7882709835648,-0.00195420159821855,-0.0899381784168764,0.0241124162850053,0.0304486606841518,-0.0136137863732929
17.2,1707828836,423048893,vehicle_velocity_cg,,608.043555314307,210.886012334691,602.458300036549,-0.0553961571288496,-0.0185245764639859,0.343565657544108,0.937310378049059,59.8277439759567,0.0136634903899989,-0.145237581675477,-0.000944243686932755,0.0252484821590164,-0.0189981295168531
17.3,1707828836,523048893,vehicle_velocity_cg,,612.653781099217,214.785837740415,602.444673357334,-0.0546655086967557,-0.0181668427273072,0.343249359879959,0.937476146323865,59.8578913193193,-0.0494358350590743,-0.125977238624991,0.00285646147810926,0.00341500580356241,0.00128805754321717
17.4,1707828836,623048893,vehicle_velocity_cg,,617.26307783649,218.678676235237,602.433225860151,-0.0549021466681039,-0.0188137956967399,0.343343797099543,0.937414973411446,59.8818900519438,-0.0886642485796298,-0.17743702268636,-0.00320183673017071,-0.0155580231125436,-0.00746935386683381
17.5,1707828836,723048893,vehicle_velocity_cg,,621.760314803997,222.475701956433,602.436951346473,-0.0543745740426522,-0.0198818935644014,0.342980324051896,0.937556725387446,59.7314496198414,-0.0540141276049796,-0.239072642434125,0.0095296163451596,0.0262966686233594,-0.00904099156616065
17.6,1707828836,823048893,vehicle_velocity_cg,,626.342728770306,226.334794780061,602.438841878883,-0.0550485985319278,-0.0193441681031752,0.342440633270591,0.937725902193868,59.7246286494512,-0.0698621597712849,-0.244586268779166,-0.022688159419208,0.027722759452948,-0.0120088690698151
17.7,1707828836,923048893,vehicle_velocity_cg,,630.942082414997,230.19557347641,602.433535488987,-0.0550532624024282,-0.0198241411091315,0.341777696506901,0.937957433948136,59.7229935235482,-0.053963032885533,-0.215986684677354,-0.0230776820623026,0.0448948605312946,-0.00839272123728788
17.8,1707828837,23048893,vehicle_velocity_cg,,635.553282008628,234.063427370612,602.430702703054,-0.0554179167267635,-0.0205506091897707,0.341573267296356,0.937994792115653,59.7596181885322,-0.0636628153081918,-0.350013048763092,0.00221549557738688,-0.048716213537523,-0.0072377207953546
17.9,1707828837,123048893,vehicle_velocity_cg,,640.177181597987,237.935160961072,602.431728394892,-0.0562101436668827,-0.0214634693340126,0.341434580241227,0.937977700507104,59.7858678369844,-0.0721024720996302,-0.211882738111666,-0.0218049440164802,-0.0514099363213094,-0.00338254583106101
18,1707828837,223048893,vehicle_velocity_cg,,644.763271135578,241.771980851291,602.437324838472,-0.056179925202163,-0.0201407778875728,0.341531289774469,0.937973636716593,59.7697459719552,-0.107948849237653,-0.170551355210855,0.0169948467116612,-0.0204234621263116,-0.00132982370058365
18.1,1707828837,323048893,vehicle_velocity_cg,,649.352563706374,245.605411041357,602.430860158373,-0.05653854076552,-0.0193157743396763,0.341151485181636,0.938107647569365,59.7453850397171,-0.105524370918961,-0.129067559529795,-0.0121899221093988,-0.000578469770197549,-0.0107381326770949
18.2,1707828837,423048893,vehicle_velocity_cg,,653.980863517416,249.465781463885,602.414798829845,-0.0564024806009187,-0.0188410508861138,0.340961083461412,0.938194710360483,59.7638598322987,-0.0841888695024883,-0.192605066066032,0.00938537486082915,0.0634042420171258,0.00444744056995947
18.3,1707828837,523048893,vehicle_velocity_cg,,658.573382473609,253.291756201012,602.400703027468,-0.0558378166882895,-0.0195370732664114,0.340560953639415,0.938359567464349,59.7538987687044,-0.0717945695847178,-0.241950563628895,0.00229167286096899,0.0284645643552797,-0.0139395218714517
18.4,1707828837,623048893,vehicle_velocity_cg,,663.187260727864,257.126441306408,602.381851701932,-0.0555240024354835,-0.0186217930269599,0.339873695704211,0.938645931619781,59.7756252509564,-0.087268108812865,-0.172769728245234,0.00645964752752858,0.00206869668298376,-0.0131872705904319
18.5,1707828837,723048893,vehicle_velocity_cg,,667.704617501913,260.865104477133,602.365364791026,-0.0558262214935467,-0.0193108413664789,0.339089730294821,0.938897587177674,59.6436756782006,-0.0624727333491153,-0.26470909183152,-0.0210167849788254,-0.0385188209453529,-0.0204442814648659
18.6,1707828837,823048893,vehicle_velocity_cg,,672.329941698195,264.688512841122,602.350687656187,-0.0560439249963206,-0.0182475264784348,0.338948605652902,0.938956840847533,59.6371819446094,-0.111806251398388,-0.170139753773924,0.0117834869831731,0.0288029430184308,0.00631812893060552
18.7,1707828837,923048893,vehicle_velocity_cg,,676.977286366766,268.519147249038,602.328780124431,-0.0562104999309144,-0.0188712350334803,0.33837836892319,0.939140210847512,59.6733052807411,-0.100666277802374,-0.217201741112056,-0.0249719634325252,0.00300229400304098,-0.0215872685497737
18.8,1707828838,23048893,vehicle_velocity_cg,,681.609084934013,272.328722832362,602.311939920163,-0.0559554531963759,-0.0196530536745339,0.337557580021462,0.939434736907736,59.6514851825318,-0.096486523044756,-0.203622092920515,-0.00353808028586517,-0.0187641004232512,-0.00999048736201477
18.9,1707828838,123048893,vehicle_velocity_cg,,686.186669750787,276.083042712983,602.302213750426,-0.0569309690816871,-0.0203423644017392,0.33738594719242,0.939423107873678,59.566049881989,-0.136205602192574,-0.263085872679897,0.00144954871267364,-0.0807183968646656,-0.0076992156033423
19,1707828838,223048893,vehicle_velocity_cg,,690.809920236111,279.876339121025,602.294385464121,-0.0573862431924777,-0.0190810492538668,0.33758690806798,0.93934967512249,59.5235770801481,-0.165205335674526,-0.108772592155954,-0.00637268553731039,0.0226729849945205,0.0105368584995971
19.1,1707828838,323048893,vehicle_velocity_cg,,695.431973510409,283.664706421959,602.276027851105,-0.0567566421175834,-0.0192705101019371,0.337131442999352,0.939547615162277,59.4920518883944,-0.128405088896573,-0.240884187774493,-0.0214675893371346,-0.005033572099876,-0.0274342266337081
19.2,1707828838,423048893,vehicle_velocity_cg,,700.091209477037,287.47109254437,602.25336785307,-0.0566524996171265,-0.0181020742936121,0.335918108863199,0.940011613402288,59.4991566146235,-0.084064496255719,-0.168334211138868,0.0107279422476618,-0.015564301905921,-0.018114832469477
19.3,1707828838,523048893,vehicle_velocity_cg,,704.74960714414,291.264294118726,602.228812509297,-0.0562391960197094,-0.0183190475497717,0.335529421302817,0.940171033784876,59.4843152073999,-0.128643872155248,-0.198953771833238,0.0122543736838162,-0.0135015920322696,0.00173228239873476
19.4,1707828838,623048893,vehicle_velocity_cg,,709.398245627433,295.050230145531,602.214483284066,-0.0557704435316387,-0.0188207010471533,0.335988243470522,0.940025180029754,59.4542602992758,-0.154437778948399,-0.223093472896764,0.0173215285989509,0.0112797405455864,0.00755902722654947
19.5,1707828838,723048893,vehicle_velocity_cg,,713.932529700219,298.743861940734,602.20176824715,-0.0556166222269031,-0.018636537275026,0.336038575580143,0.940019971347702,59.2832702415981,-0.136638826225971,-0.204793059212647,0.0138349453455912,0.020456628929223,-0.00109498231235765
19.6,1707828838,823048893,vehicle_velocity_cg,,718.542304144492,302.498698309089,602.195323320069,-0.0546594825824693,-0.0192988995333626,0.335467254897498,0.940266778277397,59.2256203096933,-0.0979795026935644,-0.202999254031382,-0.0262691294936914,0.0102833743868776,-0.0195139868152809
19.7,1707828838,923048893,vehicle_velocity_cg,,723.151194850889,306.244336257224,602.185384310523,-0.0547535651925416,-0.0178144796069144,0.334763528719279,0.940541371367819,59.1730978143739,-0.108138083055223,-0.134864429979317,0.0314964772442866,0.00971088645009082,-0.0175172904649125
19.8,1707828839,23048893,vehicle_velocity_cg,,727.801057473749,310.002985687742,602.168781111044,-0.0535417397184457,-0.0178274836160944,0.333072482736646,0.941211020005337,59.1551736848042,-0.0515983333704528,-0.145701728575921,0.0305791845163029,0.0255035252721108,-0.0332781832437561
19.9,1707828839,123048893,vehicle_velocity_cg,,732.429080350114,313.726070652138,602.145996636344,-0.0533759986919995,-0.0177386258475553,0.332199776464328,0.941530484070337,59.125040598289,-0.0982340499848261,-0.250224031630133,-0.00190229523249158,-0.0595323088574033,-0.0129275547581245
20,1707828839,223048893,vehicle_velocity_cg,,737.029108470141,317.414338739512,602.137111929326,-0.0526441514024914,-0.0176092884805669,0.332739261489219,0.941383604141228,59.0390579939309,-0.215500601085713,-0.0896099458344062,0.0336602730226885,-0.0511213450070196,0.022670129157982
20.1,1707828839,323048893,vehicle_velocity_cg,,741.610128648312,321.095976063379,602.126865586982,-0.0527448563316604,-0.0174036770233679,0.334121321317201,0.940892148334689,58.925234336693,-0.274303213254971,-0.105817994558586,-0.00942815941478027,-0.0111898820600448,0.034602768955987
20.2,1707828839,423048893,vehicle_velocity_cg,,746.228682658632,324.829290836527,602.120925255844,-0.0535623017013937,-0.0169245330856254,0.335246344990338,0.940454426427406,58.88535312947,-0.249823249091806,-0.0867039809130479,-0.0229115736554052,0.0380252462388466,0.024070984262825
20.3,1707828839,523048893,vehicle_velocity_cg,,750.839505095786,328.577356223196,602.107536692427,-0.0543846286239083,-0.0179693935127885,0.336468908324183,0.939951108727127,58.8580356734398,-0.197467701862579,-0.163397476908961,-0.0264939532521208,0.0440855535717655,0.0331031274226431
20.4,1707828839,623048893,vehicle_velocity_cg,,755.396769683001,332.306544776345,602.087086714081,-0.0536854711004313,-0.0168266403344439,0.33817248926968,0.939400927117345,58.809067194284,-0.214846647277383,-0.144052354147094,0.0404611503171497,-0.000845846930817921,0.0261913154628251
20.5,1707828839,723048893,vehicle_velocity_cg,,759.840664432492,335.961430221222,602.062241118317,-0.0545946217337458,-0.0171212628877616,0.338854794398776,0.939097288861937,58.6077286460654,-0.148507995549209,-0.0341590904871468,-0.0171811880595316,0.0157471057880521,0.0196577720708442
20.6,1707828839,823048893,vehicle_velocity_cg,,764.378951093915,339.712938080787,602.044370467469,-0.0555353738560082,-0.0173766247191758,0.340207829862532,0.938548084897236,58.6094808583978,-0.176067030875721,-0.116138880582093,-0.0370285408482617,-0.0510775908094562,0.0365517448446478
20.7,1707828839,923048893,vehicle_velocity_cg,,768.907888362652,343.483225753479,602.020247671838,-0.0553484926997121,-0.0169518267458095,0.341769657700203,0.937999296908764,58.6038752664975,-0.140210492839303,-0.0657878224674348,0.0247685841933382,-0.00232508271984112,0.0326897981445502
20.8,1707828840,23048893,vehicle_velocity_cg,,773.459954169836,347.294143162234,601.996210161434,-0.0553293510469933,-0.0175336197803884,0.343021444927303,0.937532678582513,58.6556658379467,-0.152563866614513,-0.156633801824289,-0.0136072852263044,-0.0171245837701411,0.0235137163506824
20.9,1707828840,123048893,vehicle_velocity_cg,,777.996677348376,351.114491984154,601.979518543293,-0.0563142261894289,-0.0181166317702844,0.344449246081672,0.936939278958756,58.7070229610747,-0.127492655850617,-0.135477998855933,-0.0380417687141979,-0.00388192382652726,0.0479886960328393
21,1707828840,223048893,vehicle_velocity_cg,,782.479472049822,354.922119291068,601.957475909288,-0.0566625638749533,-0.0172914800283951,0.346763062964052,0.936079984155912,58.7286204079897,-0.177253682469317,-0.0836048107421861,-0.00964439641615424,-0.0346695930430399,0.046153351293537
21.1,1707828840,323048893,vehicle_velocity_cg,,786.945889252669,358.751380967671,601.939812381331,-0.0580849298144982,-0.0178303051617988,0.348810285631073,0.935221688042066,58.7305970989992,-0.122099826948403,-0.0514534803030329,-0.012359876744488,0.04884460708595,0.0535326366176674
21.2,1707828840,423048893,vehicle_velocity_cg,,791.406380174644,362.616996923135,601.905130962726,-0.0597540131982421,-0.018965235733907,0.351604558925407,0.934047114380817,58.7809176463008,-0.163595747558541,-0.168250712657991,-0.0711511242649318,0.0023902720695867,0.0574372865366681
21.3,1707828840,523048893,vehicle_velocity_cg,,795.821327841967,366.48815431968,601.892478639728,-0.0608000533830083,-0.0187529110387533,0.354105501836338,0.933038571231346,58.7988116551912,-0.14804487896063,-0.0528472814927966,-0.00687787340845746,-0.0200930147521376,0.0552973447458634
21.4,1707828840,623048893,vehicle_velocity_cg,,800.243301952816,370.408818604734,601.85727316754,-0.0603144278489787,-0.0193234828394056,0.356828054150582,0.93202066102384,58.8523051126417,-0.120486011317473,-0.113812004306297,0.0281034130081167,-0.00936950717975817,0.060917326647719
21.5,1707828840,723048893,vehicle_velocity_cg,,804.484921011309,374.217936278849,601.845171769559,-0.0606996472605523,-0.0199681112795785,0.360030691253987,0.930749552086676,58.6762293677012,-0.127724714312325,-0.0463219368793524,-0.0381156073263992,0.0449135849864998,0.0713188590109617
21.6,1707828840,823048893,vehicle_velocity_cg,,808.82549369398,378.177576282632,601.823815464216,-0.0637301440197026,-0.0207138641548796,0.363936988710541,0.929009834621413,58.7509508085028,-0.184422006951465,-0.178121306442503,-0.032407779694561,-0.070457296705431,0.0941476460171407
21.7,1707828840,923048893,vehicle_velocity_cg,,813.140129383408,382.184596269093,601.822420394922,-0.0664348875705143,-0.022613946537838,0.367181046999625,0.927498298575116,58.80911146391,-0.0341782294958543,-0.113622255506358,-0.0722320577873435,-0.0232490268720888,0.0812282210224308
21.8,1707828841,23048893,vehicle_velocity_cg,,817.483933823578,386.298457187136,601.812507346335,-0.0692651102842872,-0.0239572302921873,0.371688421874172,0.925459946544809,58.9305602592281,-0.0665438646617128,-0.15016816891548,-0.0535433153636687,0.0905880226098905,0.0887449983573574
21.9,1707828841,123048893,vehicle_velocity_cg,,821.78992185993,390.450963327564,601.784792080956,-0.0727067914618907,-0.0252560535781925,0.37696518542843,0.923023890919342,59.0831107288392,-0.140722090493076,-0.148207916804692,-0.0758953674033774,-0.0280135049920723,0.112136273426151
22,1707828841,223048893,vehicle_velocity_cg,,826.011803746638,394.621108535611,601.771140418951,-0.0751734562611011,-0.0275271779335031,0.38159183605673,0.920857685314963,59.1331477437386,0.00680250665289024,-0.109839175876673,-0.0753638219021294,0.0152135012678819,0.0947699570703572
22.1,1707828841,323048893,vehicle_velocity_cg,,830.221404112764,398.87263262773,601.75439777566,-0.0792942399715878,-0.0296200624989399,0.38716041352107,0.918118668586518,59.2365221633506,-0.0792607178179099,-0.214784735450911,-0.079052257770416,-0.0647677934993212,0.135004703627016
22.2,1707828841,423048893,vehicle_velocity_cg,,834.375403413242,403.17311984023,601.737688661998,-0.0840652418122478,-0.0318831853792444,0.392396562055063,0.915391411198777,59.3066714316961,0.0159734615987607,-0.152369399088815,-0.132705369323399,-0.0685055959081934,0.143375336145415
22.3,1707828841,523048893,vehicle_velocity_cg,,838.439733327332,407.492651581618,601.723236553638,-0.0885940813467363,-0.0338763005133864,0.397967727997898,0.912482971066335,59.3089198522218,0.0544166715444201,-0.159879752890623,-0.0899558796538987,-0.0160874454500569,0.129084928053536
22.4,1707828841,623048893,vehicle_velocity_cg,,842.47514714823,411.902104979526,601.710741607346,-0.0920349674025008,-0.0366117188885189,0.404171126937312,0.909304595262485,59.3612615683772,0.0697725011296936,-0.211334333964872,-0.125025836399688,0.00799851331568986,0.120609692251484
22.5,1707828841,723048893,vehicle_velocity_cg,,846.336546944925,416.233846416243,601.688625652858,-0.0941221987347136,-0.0404750134827042,0.410718587543793,0.905987321564132,59.2273270853259,0.0805222993513114,-0.257872186692609,-0.0972633785248174,-0.00346162100226381,0.126862011768872
22.6,1707828841,823048893,vehicle_velocity_cg,,850.241698179862,420.761576665188,601.714210140727,-0.0987012975131126,-0.0432021456306202,0.417377087789605,0.902323664252693,59.3103622860278,0.000909413702166161,-0.29081094050846,-0.0982951027929895,-0.0234061029148667,0.151032507446491
22.7,1707828841,923048893,vehicle_velocity_cg,,854.087045378827,425.352693621236,601.715843267879,-0.102365603169653,-0.0461178979940588,0.424115925363152,0.898621224223911,59.3748043325212,0.0782550240794278,-0.251506290709008,-0.0690165738621732,-0.0200045127685188,0.147095434794563
22.8,1707828842,23048893,vehicle_velocity_cg,,857.856520721103,430.001341057108,601.715319934927,-0.105704822340046,-0.0487148950161641,0.431188490730543,0.894723328744221,59.4523719999289,0.00349360497356148,-0.290507353619916,-0.0812741604736693,-0.101519421341312,0.166964847596358
22.9,1707828842,123048893,vehicle_velocity_cg,,861.537819390532,434.688292886138,601.70355294989,-0.110164766848446,-0.0516798946079835,0.437399167701705,0.890996566060942,59.4641220122524,0.129272850117404,-0.167014598038234,-0.145093801206072,-0.0499368184036017,0.167962794290337
23,1707828842,223048893,vehicle_velocity_cg,,865.08683654916,439.365619920851,601.729433996359,-0.116634221035169,-0.05541548447493,0.445223622201276,0.886059540210422,59.3957750525619,0.0892708888993138,-0.149526554846055,-0.139783291453643,-0.011154745736812,0.190614486741919
23.1,1707828842,323048893,vehicle_velocity_cg,,868.585358195922,444.17140784312,601.726698020279,-0.121290510038204,-0.0590990467656695,0.453519608307896,0.880974392208033,59.4021305393234,0.103659103950583,-0.195174909284916,-0.1188548052418,-0.0110661151102787,0.164604779297575
23.2,1707828842,423048893,vehicle_velocity_cg,,872.016656834139,449.084131193237,601.716676013241,-0.124966691491128,-0.0622168862665743,0.461165097185448,0.876264308424685,59.462114246689,0.167386677391779,-0.194266509069102,-0.0822912034784957,-0.00305027085907141,0.152889619238794
23.3,1707828842,523048893,vehicle_velocity_cg,,875.357261989142,454.054072918454,601.701202674803,-0.128554473608736,-0.0652320613359923,0.469030142627161,0.87133762158889,59.5271987354009,0.128974081510712,-0.233305352500181,-0.0604058099033162,-0.114838494744201,0.197138891884354
23.4,1707828842,623048893,vehicle_velocity_cg,,878.5796797229,459.045180157019,601.694518710614,-0.131316530349912,-0.0690837101405734,0.476389666168579,0.866623502922615,59.5068636747288,0.237511768223869,-0.159022866827094,-0.127997233586889,-0.0905688847636822,0.185053604487499
23.5,1707828842,723048893,vehicle_velocity_cg,,881.664169877277,464.009163304373,601.677398134743,-0.13588489721683,-0.0691067990333299,0.483194425646787,0.862138441353597,59.3576500435014,0.16532938619522,-0.11337356958145,-0.0651435932587065,-0.06407188831527,0.209361383842961
23.6,1707828842,823048893,vehicle_velocity_cg,,884.691017054909,469.075461893469,601.644423022179,-0.136979453382165,-0.0713252505287602,0.491048391998975,0.857333549269684,59.3176743838402,0.280422330765657,-0.112654162339531,-0.0863080623342658,-0.0762255790853857,0.174346634535341
23.7,1707828842,923048893,vehicle_velocity_cg,,887.634562567319,474.251772262559,601.608627573219,-0.138536926097988,-0.0742396294369419,0.499068585509204,0.852189265648323,59.3394214858517,0.298963698098642,-0.128494208644552,-0.0923044012632657,-0.0288479712223292,0.185798881385527
23.8,1707828843,23048893,vehicle_velocity_cg,,890.493886822295,479.528644212326,601.571215162714,-0.141291511886043,-0.0779462398016825,0.508203019049485,0.845985096676486,59.4217375977536,0.245564742426058,-0.244655319933633,-0.097862233166445,-0.0377689964734041,0.19345662774554
23.9,1707828843,123048893,vehicle_velocity_cg,,893.23310189213,484.865147526541,601.53130300958,-0.142475468272784,-0.0800918102664518,0.517568488022192,0.839886244127808,59.5073683881597,0.235817126058623,-0.233986519755215,-0.0413321696033257,-0.0186347252911516,0.203490399061011
24,1707828843,223048893,vehicle_velocity_cg,,895.837073032549,490.219507572307,601.488709052658,-0.141824314043831,-0.0822654540945157,0.527182921794736,0.83378440017584,59.539713764649,0.235714429162505,-0.349222672240446,-0.0252889702827833,-0.0327672775533083,0.190085506965075
24.1,1707828843,323048893,vehicle_velocity_cg,,898.313109199644,495.600476492741,601.417913389681,-0.143079684489639,-0.0845501885318529,0.536569492421236,0.827328622319082,59.5335190088811,0.180780665357511,-0.379104905082375,-0.0436106266905401,-0.0889639901263183,0.232112596811268
24.2,1707828843,423048893,vehicle_velocity_cg,,900.670114994537,501.076324097609,601.373488460099,-0.145053190779782,-0.0884329924515809,0.5460018319495,0.820378679146681,59.5630044571006,0.305767298191981,-0.335236181565183,-0.0193268025926317,-0.0875663120566619,0.237429424575341
24.3,1707828843,523048893,vehicle_velocity_cg,,902.892364052716,506.641366597436,601.356230416951,-0.145807480998212,-0.0906464882855338,0.555947546225427,0.813293131959433,59.6235747626706,0.294986821378627,-0.27261459320106,0.0102743695152914,-0.121164281014963,0.257523096097545
24.4,1707828843,623048893,vehicle_velocity_cg,,904.983511923108,512.241928106422,601.289412293932,-0.1457857333948,-0.0922400879013236,0.565213271572932,0.80670455791468,59.6310520622559,0.354063253797679,-0.141555000511354,-0.113613552082783,0.0107128176646108,0.194468938539336
24.5,1707828843,723048893,vehicle_velocity_cg,,906.888802264657,517.724501097863,601.256713471333,-0.145781754225882,-0.0949781571996869,0.575612654795667,0.798997435182905,59.5083166092591,0.208401229743618,-0.349566854998088,-0.0197773455090647,-0.0728438074417912,0.221749144456087
24.6,1707828843,823048893,vehicle_velocity_cg,,908.712797781407,523.467225348812,601.208930731339,-0.143690229121794,-0.0971566995465566,0.585063727183316,0.792221010149638,59.592093422561,0.357025779992951,-0.234123567076808,0.0490106640136877,-0.01694039276123,0.199434152233994
24.7,1707828843,923048893,vehicle_velocity_cg,,910.400855493256,529.248316402372,601.148220126268,-0.143040357566582,-0.0990405854703258,0.59517222185821,0.784538364176846,59.6903717656113,0.203538099747942,-0.333554856313673,0.0161516019800677,-0.180597583878362,0.276778869860741
24.8,1707828844,23048893,vehicle_velocity_cg,,911.940923069889,535.062951217452,601.107095930168,-0.141669721189925,-0.0996202487259327,0.604082026162002,0.777875569618794,59.7420418619817,0.352218863647162,-0.139235759361123,0.0197486330237918,-0.122989958744389,0.252872144417605
24.9,1707828844,123048893,vehicle_velocity_cg,,913.331554991492,540.867121043769,601.063472141858,-0.138689205233801,-0.101165176131344,0.614032398324625,0.77038634807325,59.7429248688979,0.302470222092701,-0.273012721752503,-0.00912023496386146,-0.121474158286167,0.234128857349465
25,1707828844,223048893,vehicle_velocity_cg,,914.572598038779,546.701345973619,601.026284914447,-0.138445956068082,-0.102644423684331,0.623142306828297,0.76288302181633,59.7121157756312,0.318876183578767,-0.173211353899472,-0.0622406371044128,-2.06952168511068E-05,0.225238074455716
25.1,1707828844,323048893,vehicle_velocity_cg,,915.67135445811,552.569460746241,600.979704043198,-0.135715787930085,-0.105910898107776,0.634337736719005,0.753644307576678,59.7367098097835,0.22939515452611,-0.377792948198246,-0.000647353891668341,-0.130462518721917,0.233372018680351
25.2,1707828844,423048893,vehicle_velocity_cg,,916.610828472027,558.507063275156,600.943070432128,-0.135148230328078,-0.106637324566843,0.643014623794026,0.746254400613787,59.7635767812281,0.325356429743133,-0.148290029072888,0.0159177016916311,-0.061843729663191,0.246808228566373
25.3,1707828844,523048893,vehicle_velocity_cg,,917.401149931828,564.372421486738,600.905649493967,-0.131417537806583,-0.108377556597515,0.653498815889279,0.737511378633657,59.7194882375182,0.252565551740372,-0.404889405009627,0.0187113300562938,-0.130373136392389,0.237613036590468
25.4,1707828844,623048893,vehicle_velocity_cg,,918.036505592866,570.351353508095,600.870563047304,-0.132045629606763,-0.109243735905032,0.661830250949066,0.729801669493817,59.7490146356292,0.321158697672909,-0.168002506344441,-0.00616724358378235,-0.0841178907318477,0.269130660424152
25.5,1707828844,723048893,vehicle_velocity_cg,,918.530203725965,576.291338866049,600.777512335941,-0.126829101759507,-0.111224336666423,0.672703901696778,0.720425559320269,59.7294954601505,0.233898226587681,-0.488180799060131,0.0568817667335244,-0.172185067535762,0.262148431523095
25.6,1707828844,823048893,vehicle_velocity_cg,,918.84464322538,582.037062362046,600.79224004931,-0.121516120510889,-0.114006631741051,0.68286170450475,0.711291932258416,59.4952034872158,0.246879774992583,-0.618630652772906,0.00629797131802608,-0.144551597331809,0.25970657833381
25.7,1707828844,923048893,vehicle_velocity_cg,,919.011147787049,588.015067280954,600.846630836114,-0.119776183785228,-0.116865863688281,0.691309173710868,0.702913694592328,59.5073416604188,0.371087797531768,-0.413446131277869,-0.0294605006115465,-0.0680364870780264,0.219151757622365
25.8,1707828845,23048893,vehicle_velocity_cg,,919.02665278061,594.045677287281,600.856287288237,-0.119512236019471,-0.118474139429277,0.699893714961149,0.694139389089829,59.5959676710158,0.27298209886695,-0.408914498522536,0.00640493558761845,-0.105152592058728,0.259879950329658
25.9,1707828845,123048893,vehicle_velocity_cg,,918.895493730207,600.035453851521,600.84344646191,-0.117060011828866,-0.120318357465023,0.708670745650102,0.685278206823531,59.6456750304957,0.325100760032468,-0.379089903965702,9.03927081444128E-05,-0.179404865129536,0.257468317616748
26,1707828845,223048893,vehicle_velocity_cg,,918.633268289226,605.993131231139,600.877105573122,-0.114903578312853,-0.120961912692428,0.716906920627913,0.67691199614462,59.6523866470364,0.302517588614891,-0.246062491974466,-0.0477136513042092,-0.148212846496866,0.257747043266354
26.1,1707828845,323048893,vehicle_velocity_cg,,918.208055099886,611.920246626048,600.881777719087,-0.11363071160137,-0.123270158487607,0.725122085859634,0.667900059893679,59.6279339050654,0.340851449588681,-0.235456011780938,-0.0983831687591547,-0.0523090237862933,0.221928246725993
26.2,1707828845,423048893,vehicle_velocity_cg,,917.640071109919,617.911954143932,600.895762940474,-0.115020833802244,-0.125299270350194,0.732834650084809,0.658804733040239,59.7016677869065,0.331818652362279,-0.170979741578809,0.00881987277852525,0.0234652133519022,0.2242505391377
26.3,1707828845,523048893,vehicle_velocity_cg,,916.908706072305,623.895776655058,600.884098936043,-0.111412221405296,-0.127018520895895,0.74222676930346,0.648500605397022,59.7592054916785,0.28462800722858,-0.311341881356834,-0.013141239566258,0.00130819333546855,0.19344990383317
26.4,1707828845,623048893,vehicle_velocity_cg,,916.017217004095,629.851069852148,600.870682667251,-0.11030742814546,-0.12885093711475,0.750074425644088,0.639232401631266,59.8123799836117,0.385077910620942,-0.320793227325887,0.0155956264246893,-0.0660167422451744,0.234158128153279
26.5,1707828845,723048893,vehicle_velocity_cg,,915.003833538351,635.638410363386,600.868127847082,-0.107838200041849,-0.130506727814269,0.758512978163895,0.629282908208927,59.6827255908104,0.409759777424993,-0.312844706088686,0.0205967767303181,-0.0399519070479681,0.232112699320773
26.6,1707828845,823048893,vehicle_velocity_cg,,913.800052133483,641.542834084507,600.84763641379,-0.106162848831728,-0.130827552020918,0.767029134114996,0.619096041482212,59.7601865892458,0.268863339439721,-0.395732789574854,0.0700460323812791,-0.181099947848765,0.283592811949014
26.7,1707828845,923048893,vehicle_velocity_cg,,912.462164833379,647.333482948114,600.828748704889,-0.105823735860314,-0.131392602929234,0.773931308669966,0.610383199543074,59.694092225118,0.475156426753184,-0.167885697133617,-0.0397740254545022,-0.0481980011827978,0.235368214397027
26.8,1707828846,23048893,vehicle_velocity_cg,,910.994275250932,653.066946464043,600.802564535207,-0.102320350776569,-0.132511571322588,0.782433315757915,0.599807748928483,59.630004489929,0.298617559142496,-0.45108125721265,0.0459810246534168,-0.122965570504646,0.246543264424008
26.9,1707828846,123048893,vehicle_velocity_cg,,909.349909331939,658.832168155693,600.764957839833,-0.102250813659632,-0.134320450553645,0.789257518814701,0.590402707195242,59.6553545272175,0.444958686039652,-0.325556775136317,-0.034575356194906,-0.15099158790246,0.266073348266923
27,1707828846,223048893,vehicle_velocity_cg,,907.564210250894,664.524420526054,600.745905572907,-0.099930752250524,-0.137055348440086,0.797033016356361,0.57962750715998,59.6454174637187,0.376704182438926,-0.443488064061411,-0.0676791438632449,-0.211352145038741,0.282996249772443
27.1,1707828846,323048893,vehicle_velocity_cg,,905.606861746179,670.220638002734,600.720031123023,-0.101218751942782,-0.137689148340216,0.803678840665456,0.569997178722071,59.6783528272934,0.412320412326641,-0.107852735748369,-0.0539168578463022,-0.111771870738764,0.285816731772896
27.2,1707828846,423048893,vehicle_velocity_cg,,903.506362728217,675.856410423888,600.68664619753,-0.097701975070792,-0.139245560430666,0.811413277226662,0.559172148365692,59.6604915164966,0.460749164776909,-0.276590203776869,-0.0409397051748242,0.0129867520928227,0.17258979939995
27.3,1707828846,523048893,vehicle_velocity_cg,,901.263768046649,681.428227686207,600.642715344984,-0.0956780485194366,-0.140750313631283,0.818684659183251,0.54844369725817,59.6810913835908,0.396433947922556,-0.350177237979781,-0.0325863472848784,-0.114415682404741,0.252030098400829
27.4,1707828846,623048893,vehicle_velocity_cg,,898.881390207471,686.934828242975,600.605213221393,-0.0964699162748163,-0.141534715396336,0.825139472686847,0.538336632791862,59.6737364931578,0.442250082482399,-0.16527545004738,-0.0491703284159305,-0.0118382840493424,0.243756187048454
27.5,1707828846,723048893,vehicle_velocity_cg,,896.421776043368,692.244275402676,600.556275303097,-0.0926146330090115,-0.144622211128784,0.833653532239205,0.524908310075126,59.5150890266057,0.237570566008224,-0.552354793649908,-0.00454834343802511,-0.0244992860955415,0.21786230416333
27.6,1707828846,823048893,vehicle_velocity_cg,,893.73852177641,697.614899731892,600.508348063159,-0.090084317546682,-0.146249053729832,0.840694599664145,0.513545149048085,59.5763796701936,0.209400995204474,-0.564777755976618,0.0266298669152885,-0.193342510577318,0.271565471772372
27.7,1707828846,923048893,vehicle_velocity_cg,,890.944441690505,702.867038124955,600.475639798652,-0.0903242091190409,-0.148119660342638,0.846171040904918,0.503881606134705,59.5482392891726,0.352236389099839,-0.256184365621731,-0.0134963487945778,-0.147825436168791,0.271298644682749
27.8,1707828847,23048893,vehicle_velocity_cg,,888.010037003416,708.066608128653,600.438569655382,-0.0884367599705143,-0.149306357320435,0.852711170892167,0.492717170580983,59.5335801134772,0.349980755718587,-0.283127865778903,-0.0070684228024487,-0.0625655960542667,0.239724444644905
27.9,1707828847,123048893,vehicle_velocity_cg,,884.932897461414,713.182744992964,600.39300058828,-0.0860362112169637,-0.149533709362197,0.859434301534856,0.481258892353281,59.5513024141966,0.292616445059768,-0.338895932279633,0.00276630249728827,-0.126520434060019,0.254269935844342
28,1707828847,223048893,vehicle_velocity_cg,,881.757794242812,718.17808492898,600.363668609403,-0.0849723357750445,-0.151475523527195,0.864990873030385,0.470771343115984,59.4874474458451,0.43082360711462,-0.209967261895103,-0.0247944651970644,0.0226584047587914,0.199970572124869
28.1,1707828847,323048893,vehicle_velocity_cg,,878.445669851582,723.097590679316,600.313389967066,-0.0832882599068132,-0.151362220501077,0.871031302346157,0.45984455449623,59.4808985506755,0.339786752319069,-0.338155084233182,0.0512145232337484,0.0288276215912149,0.172131020906673
28.2,1707828847,423048893,vehicle_velocity_cg,,874.979322577592,727.996454662656,600.26147630118,-0.0790525648170432,-0.152786853042135,0.876869958170246,0.448894136731411,59.5509049862238,0.375158933023959,-0.483495190453193,-0.0168920401461071,-0.0487591758351693,0.204826347155875
28.3,1707828847,523048893,vehicle_velocity_cg,,871.393935332964,732.807409228595,600.209415403094,-0.0774882678113777,-0.153450423468986,0.882412309785524,0.437946402460115,59.6364770645901,0.358529153794622,-0.382973094649738,0.0244378004543216,-0.240990041903341,0.285787527931707
28.4,1707828847,623048893,vehicle_velocity_cg,,867.691486382421,737.521371333087,600.16913437299,-0.0792120802814008,-0.154958504339542,0.886870892082196,0.427987533752649,59.6638851986201,0.445789582457961,-0.0675421341955,-0.0175547320153631,-0.139038081620965,0.293655090352895
28.5,1707828847,723048893,vehicle_velocity_cg,,863.973963644893,742.039965959036,600.115046970606,-0.0770738836223448,-0.155239316060712,0.892455322403446,0.416513947817036,59.5230611247081,0.3646134123474,-0.28406394900115,-0.00443386082660406,-0.0426406193132322,0.20938071263147
28.6,1707828847,823048893,vehicle_velocity_cg,,860.034006563724,746.572975299032,600.06462262773,-0.0738006785432511,-0.157073219945257,0.897613729940584,0.405180274994647,59.5758105584731,0.411893055203153,-0.27669796348467,-0.0450174020928954,-0.0397433044948308,0.204623347887729
28.7,1707828847,923048893,vehicle_velocity_cg,,855.977672542734,750.996589963721,600.023557138966,-0.0711821527719259,-0.158315862465126,0.902918797973154,0.393200754177039,59.6251739619812,0.388807053122457,-0.322316610370553,-0.00418478014393806,-0.024923605467369,0.225234156812363
28.8,1707828848,23048893,vehicle_velocity_cg,,851.813658298996,755.313299326348,599.97905047474,-0.070153623124362,-0.158732395806391,0.908165230189927,0.380944103981366,59.6654963950134,0.273425189098605,-0.343224755101313,0.0322047249369267,-0.0501626582701987,0.250349800129203
28.9,1707828848,123048893,vehicle_velocity_cg,,847.578854548794,759.490305743652,599.92363064404,-0.0693502137284647,-0.158496632620433,0.913045184459658,0.369347879970672,59.65658051238,0.317514154200163,-0.222532299215605,0.0210625769888977,-0.074063229849053,0.244625493964313
29,1707828848,223048893,vehicle_velocity_cg,,843.226662668127,763.549157076566,599.88261128079,-0.0654055017387002,-0.160506710163742,0.917937989556312,0.356860706248303,59.611038773903,0.39556835790664,-0.339933600215287,-0.0384467985956904,0.0827219768492419,0.165384594691896
29.1,1707828848,323048893,vehicle_velocity_cg,,838.807330452642,767.470640048807,599.828791432784,-0.0632468851226778,-0.161141807834798,0.922717136239764,0.344421595983033,59.6367683804317,0.232920555731671,-0.49423381667174,0.0205771343748787,-0.209096979225479,0.273271071044465
29.2,1707828848,423048893,vehicle_velocity_cg,,834.207339675295,771.333807463145,599.792966074683,-0.0618891320131516,-0.163542010875192,0.926229538296474,0.333949978896029,59.6741780566408,0.519985665980346,-0.24956786930687,0.0281712646346245,-0.17576809189028,0.256821550166861
29.3,1707828848,523048893,vehicle_velocity_cg,,829.515948923194,775.07904321689,599.750785041088,-0.0609460690354115,-0.163927714821408,0.930314000743897,0.322380429000345,59.7240562325102,0.394688395551602,-0.260807747772319,0.0261315671203193,-0.11229858673348,0.263851432648996
29.4,1707828848,623048893,vehicle_velocity_cg,,824.737021800744,778.707888992787,599.711145860343,-0.0577024822330473,-0.163988311325955,0.934644365630001,0.310190533525282,59.7618298607438,0.429117913495987,-0.264547528042742,0.000393810297489715,-0.195392669139895,0.267399951191557
29.5,1707828848,723048893,vehicle_velocity_cg,,820.061176490909,782.090639327753,599.671185265587,-0.0573287938412942,-0.166160991574594,0.937854176709941,0.299221452278023,59.4963559567764,0.564342604275699,-0.148796754692367,-0.0375947015324764,-0.00108897403585789,0.218415098303585
29.6,1707828848,823048893,vehicle_velocity_cg,,815.089475257374,785.458063901141,599.645227042393,-0.0526269664564755,-0.166978763924186,0.942403112149401,0.284999770194757,59.5863500402664,0.376444244055167,-0.452113963316765,-0.0354171141032879,-0.160448338442844,0.238835547946995
29.7,1707828848,923048893,vehicle_velocity_cg,,810.102139449953,788.673853563554,599.599697527517,-0.0548751183617093,-0.168616543961229,0.944800374623913,0.275516668457416,59.5729557012509,0.565293595779605,-0.0228477825045829,-0.0240928996115279,-0.0839069542795805,0.254648937792222
29.8,1707828849,23048893,vehicle_velocity_cg,,804.97156464868,791.793620212022,599.584122563033,-0.0496165499344969,-0.169154941254681,0.948692020017669,0.26250381897511,59.6140642840093,0.501211135162599,-0.299794818699984,-0.00597909916188565,-0.0215251882283263,0.184782508446035
29.9,1707828849,123048893,vehicle_velocity_cg,,799.786870875872,794.785863417265,599.536686199303,-0.0484229522790912,-0.170195724996693,0.951587268304249,0.251337032063887,59.6616901016905,0.43793390907828,-0.309289189542659,0.0344195148968385,-0.121990859638704,0.245305698424241
30,1707828849,223048893,vehicle_velocity_cg,,794.641963752555,797.59794760134,599.533598095289,-0.0461311324187728,-0.170922922799436,0.95454419187693,0.239797120160937,59.5762638338935,0.448632412829698,-0.246952627627644,-0.0372271492862102,-0.131214216476694,0.244249137664667
30.1,1707828849,323048893,vehicle_velocity_cg,,789.311612078747,800.332916948515,599.502000510447,-0.0431282337304405,-0.170950064932166,0.957757311710961,0.227193667647611,59.6145969128235,0.436446751401383,-0.250338431366116,0.032528980307538,-0.109753180515211,0.25289776795198
30.2,1707828849,423048893,vehicle_velocity_cg,,783.885716430204,802.926467972213,599.512096398699,-0.0416839903698082,-0.17113690137703,0.9605824343661,0.215072064018589,59.677725171921,0.393847161686058,-0.242987827038787,-0.0247309174756601,-0.0741885882379337,0.247069136027039
30.3,1707828849,523048893,vehicle_velocity_cg,,778.433910732883,805.372299803646,599.509079208922,-0.0377280518888417,-0.171613109367269,0.963500674087031,0.201970259760708,59.6782014020188,0.412341130643193,-0.313484681500517,0.00817028261961955,-0.0691796719261762,0.220684563256186
30.4,1707828849,623048893,vehicle_velocity_cg,,772.877057577989,807.685267599707,599.501464797471,-0.0371233641458164,-0.173165528983346,0.965727721135137,0.189751216168829,59.7127241123417,0.410718006282633,-0.278284001044092,-0.0602004165685073,-0.0197176729713444,0.228277906244345
30.5,1707828849,723048893,vehicle_velocity_cg,,767.441457844617,809.809426756055,599.467929385526,-0.0343530328381512,-0.173890523564667,0.968314527097112,0.175923084221268,59.580731136301,0.350069741846346,-0.353799205379787,0.0222328006481828,-0.114917901576163,0.262372135067109
30.6,1707828849,823048893,vehicle_velocity_cg,,761.858436918829,811.791535622653,599.493455475572,-0.0323250037889086,-0.174560702972755,0.970424260151269,0.163586094817278,59.5512913316002,0.444984047704991,-0.212584188759048,0.0162794537341116,-0.0850897625905607,0.247007131742516
30.7,1707828849,923048893,vehicle_velocity_cg,,756.122140196145,813.655699671972,599.492706983097,-0.0282106842561117,-0.174677373002439,0.972727939907754,0.149974423078024,59.6392351051744,0.396694304376986,-0.360446593910624,-0.00756673877300036,-0.163312349279679,0.250195451894277
30.8,1707828850,23048893,vehicle_velocity_cg,,750.380662915471,815.369423193394,599.467586451091,-0.0290075022092153,-0.177027964550483,0.973930149262941,0.138851463583792,59.695079326882,0.449231177473398,-0.117251248449586,-0.0509312561387342,-0.174654525111318,0.29022114690873
30.9,1707828850,123048893,vehicle_velocity_cg,,744.62698797655,816.921864204108,599.502830214417,-0.0268364122784446,-0.176095143022839,0.975770067512767,0.12705543249274,59.6488567039195,0.533831818759317,-0.0695120038980276,-0.0191464525511969,-0.011971956983055,0.204151901870754
31,1707828850,223048893,vehicle_velocity_cg,,738.821296165453,818.335955220941,599.515678870787,-0.0218083418731541,-0.176543245228645,0.977394771062854,0.114264343904268,59.6363364720953,0.487856596238597,-0.394202896277806,-0.00795672192276286,-0.00568726111585522,0.174719213669244
31.1,1707828850,323048893,vehicle_velocity_cg,,732.941963892289,819.6145378928,599.533310145147,-0.0201916712827589,-0.177721333800581,0.978578433614896,0.101939556536057,59.6969803133263,0.3970540980655,-0.377250968856455,0.0180802891901878,-0.0918664984811694,0.248981434936589
31.2,1707828850,423048893,vehicle_velocity_cg,,727.064019631942,820.748827531387,599.520797158045,-0.0178715510449028,-0.177393149446842,0.979898575702358,0.0895045223945156,59.7172535505425,0.446020711296652,-0.321144877846196,0.0141264874403979,-0.143334982496447,0.252577637593387
31.3,1707828850,523048893,vehicle_velocity_cg,,721.156775080759,821.714808075111,599.582354049275,-0.0161648476038905,-0.177443059381418,0.980924437789553,0.0777168303944258,59.704456170723,0.425325705943375,-0.241840397801489,-0.00930727251379386,-0.0295049469540707,0.21407407838342
31.4,1707828850,623048893,vehicle_velocity_cg,,715.234830321007,822.560662706303,599.569030827201,-0.0131793228362589,-0.176128389026031,0.982113615037176,0.0652529170787155,59.7305252756095,0.323217993977874,-0.424217991872726,0.0127769653317497,-0.176947833225178,0.237950145305589
31.5,1707828850,723048893,vehicle_velocity_cg,,709.481050739308,823.242561220731,599.628260943477,-0.0131277560447611,-0.176563425912792,0.982602593353333,0.0560817455726209,59.5265197364102,0.555825641805561,-0.0272709130408524,-0.00979703025641666,-0.0469896618490267,0.208915320014284
31.6,1707828850,823048893,vehicle_velocity_cg,,703.534994477609,823.809630198691,599.649945264322,-0.00995473299821138,-0.173228362916387,0.983820921718859,0.044600802240509,59.5558589314075,0.460100057054937,-0.188640481819701,0.115176072403361,-0.0694623045224118,0.184020302396333
31.7,1707828850,923048893,vehicle_velocity_cg,,697.614210893583,824.257564752922,599.644674211435,-0.00819093913866834,-0.170279240209689,0.984718923599064,0.0355883460635515,59.5482584810009,0.515826438275056,-0.133541752084563,0.0474771960542873,-0.0415541919997118,0.163471690415365
31.8,1707828851,23048893,vehicle_velocity_cg,,691.60834822828,824.586037137245,599.719341955212,-0.0057968445945186,-0.165383492691452,0.985845916094244,0.0268798559933804,59.6096596313753,0.48624874841686,-0.0830733782499904,0.0760051068753007,0.0412732515941426,0.130634417589124
31.9,1707828851,123048893,vehicle_velocity_cg,,685.592242407457,824.818882373964,599.75930496419,-0.00314066281039573,-0.160552180660403,0.986859571718917,0.0179253794675558,59.6808940224589,0.405143516773972,-0.264213871886205,0.1110738418526,-0.0269649167362174,0.155034871636948
32,1707828851,223048893,vehicle_velocity_cg,,679.624555967429,824.948372475829,599.813689980674,-0.0014820955636874,-0.156413656786248,0.987648543046646,0.00910641429602322,59.684227494894,0.382764456011156,-0.209801269236474,0.0799384765652538,-0.00377311305055754,0.158154896098077
32.1,1707828851,323048893,vehicle_velocity_cg,,673.65346468397,824.969909755956,599.871212150797,0.00100614516145893,-0.151203449755468,0.988502146512432,-0.000103895500260569,59.6982277514985,0.3380039878433,-0.276723847780079,0.125312757250135,-0.00395997543132136,0.148382738853565
32.2,1707828851,423048893,vehicle_velocity_cg,,667.638695523254,824.887566895588,599.933328006765,0.00224443835779667,-0.145040207086155,0.989386909773188,-0.00847606007082472,59.745584492532,0.295614380624679,-0.304522157337278,0.0862246766119311,-0.060902863978221,0.160772558461622
32.3,1707828851,523048893,vehicle_velocity_cg,,661.720607481825,824.710371703399,600.004577852899,0.00394454578691906,-0.139717941106072,0.990042978517412,-0.0166804730144474,59.6853758564733,0.333770541117607,-0.270197334571684,0.095705028128665,0.0119864764259366,0.135728708353223
32.4,1707828851,623048893,vehicle_velocity_cg,,655.71192068383,824.43024509045,600.080700105536,0.00477563250619819,-0.133482649811787,0.990741461170917,-0.0243091063247038,59.7272224199198,0.26733180764729,-0.25878484937649,0.165163562273912,0.0413241674587795,0.126245958820166
32.5,1707828851,723048893,vehicle_velocity_cg,,649.85046287188,824.082396593146,600.156667502294,0.00808212476403669,-0.126224492939716,0.991451240531701,-0.0320389495702011,59.6269562075625,0.234658474359181,-0.433095951926205,0.133294271421391,-0.0725186917351943,0.134270984394423
32.6,1707828851,823048893,vehicle_velocity_cg,,643.844360901301,823.631401217702,600.239491697438,0.00742848072509197,-0.122231043542548,0.991698823932965,-0.0392152046863352,59.6938405734785,0.162672165739186,-0.294722167568553,0.103899142735057,-0.0622884705010361,0.166585874961092
32.7,1707828851,923048893,vehicle_velocity_cg,,637.879344070069,823.100816221989,600.287887078496,0.00697290048112478,-0.115399598235286,0.992239041961037,-0.0457820378998075,59.6934546605159,0.237025498395103,-0.179932776018763,0.134252525872984,0.00777149283526898,0.113274792925332
32.8,1707828852,23048893,vehicle_velocity_cg,,631.91252083438,822.498485470002,600.379828492849,0.00767642454897851,-0.110885346617171,0.992450640709799,-0.0518385779747307,59.7123704564141,0.259166718107571,-0.227191193986568,0.0712547178839806,-0.00223664352231123,0.114955367807407
32.9,1707828852,123048893,vehicle_velocity_cg,,625.941056576087,821.818859902227,600.436303673592,0.00619802884245709,-0.107161990221611,0.992537070586312,-0.0578623867650947,59.7222973898099,0.237177513310516,-0.108058264026131,0.0713319612804014,0.0863685034653702,0.114290253285652
33,1707828852,223048893,vehicle_velocity_cg,,620.023091469607,821.080942705126,600.468733389826,0.00611171450107157,-0.102893791382996,0.992571746580849,-0.0646284962700938,59.7278948543304,0.160810604665364,-0.229115383544254,0.0806207182385324,0.0131193968523422,0.100603670758032
33.1,1707828852,323048893,vehicle_velocity_cg,,614.069396726958,820.257924162821,600.494663274781,0.00689303225337068,-0.0990682072954784,0.992557517768102,-0.0704808508152299,59.7576391833525,0.265780490932328,-0.186228269707319,0.0683954373684316,-0.054998533193875,0.121069025615971
33.2,1707828852,423048893,vehicle_velocity_cg,,608.13264992122,819.362044005621,600.521867756429,0.00579097086722616,-0.0967771270969011,0.992400462250802,-0.0757758197031267,59.7485894396481,0.229190716730635,-0.149276907062608,0.0800294090533909,0.0360058569444377,0.114858604929973
33.3,1707828852,523048893,vehicle_velocity_cg,,602.208221437177,818.410606151663,600.529097613228,0.0055491007533701,-0.0934053692472851,0.992273586328142,-0.0814725374104352,59.7713801495576,0.160775903062828,-0.223877059105896,0.0561248425317553,-0.0538224151503947,0.108430335425345
33.4,1707828852,623048893,vehicle_velocity_cg,,596.341263890861,817.403075749279,600.538746067611,0.00622746439747394,-0.0911850263170616,0.992068420026417,-0.0862946096174224,59.7178945436536,0.242571098807009,-0.146732873128987,0.0287499893208353,-0.0328851786668301,0.107963511477129
33.5,1707828852,723048893,vehicle_velocity_cg,,590.609187099276,816.356405462813,600.53306831452,0.00632878086451032,-0.0904382069932821,0.991599606696543,-0.092255608219071,59.5457574635317,0.175171159391607,-0.169350619982689,0.0130988887371368,-0.00226767231543234,0.126063002466461
33.6,1707828852,823048893,vehicle_velocity_cg,,584.812195489788,815.22038740741,600.554235490239,0.00599967472179291,-0.088409812799682,0.991208519704774,-0.0982516125497562,59.5123554967958,0.147690485505553,-0.183103680789478,0.0423517219175578,-0.0467463418784115,0.106250094171197
33.7,1707828852,923048893,vehicle_velocity_cg,,578.915352177542,813.995222070737,600.554448706033,0.0067422679175285,-0.0888156946022521,0.990671347942754,-0.103133867283907,59.5796423621944,0.230095551441156,-0.122322504172032,-0.0104071236249496,0.000879883669811423,0.0985455679354061
33.8,1707828853,23048893,vehicle_velocity_cg,,573.034062880455,812.709942216239,600.54725743525,0.00669811475614876,-0.0883362720055979,0.990149804566607,-0.108421413122951,59.6473859474997,0.161647953047176,-0.165721088936957,0.0434769680075092,0.0239404303979063,0.0986982165258936
33.9,1707828853,123048893,vehicle_velocity_cg,,567.166588984608,811.372051787428,600.543607712827,0.00896674653047185,-0.0864824357475598,0.989816219654975,-0.112713074094183,59.7125870648192,0.185651704631947,-0.263975259286684,0.0073047683194193,-0.0514873378819626,0.0716479429832766
34,1707828853,223048893,vehicle_velocity_cg,,561.358398699697,809.997723463509,600.547273416357,0.00780552201775887,-0.0868101258282547,0.98938767731724,-0.116254461645609,59.7207430234094,0.173896364414665,-0.151823395478278,-0.021055206543513,-0.0285512516906224,0.0782558958319912
34.1,1707828853,323048893,vehicle_velocity_cg,,555.512278839531,808.572613034572,600.534280006893,0.0068957209715467,-0.0871242792687803,0.988946804925518,-0.119774897293999,59.7952404003063,0.125200529838274,-0.133653734269113,0.00160841449535913,-0.0672397326679978,0.0702372325444914
34.2,1707828853,423048893,vehicle_velocity_cg,,549.67610403619,807.110620397501,600.518366317305,0.00695632005966113,-0.0873741031595619,0.988640631864719,-0.122094540149916,59.8192679461025,0.195443744093854,-0.129626410493157,-0.0267260965955803,-0.00381677427830002,0.0408780678161748
34.3,1707828853,523048893,vehicle_velocity_cg,,543.850770864635,805.619443552609,600.500971556233,0.00674258982541685,-0.0874616842745932,0.988315632588335,-0.124648311853054,59.8301296437848,0.188014334227563,-0.133957218499662,0.00728913001178473,0.0671844192741017,0.0508465771232047
34.4,1707828853,623048893,vehicle_velocity_cg,,538.047623105025,804.105517960352,600.452509916459,0.00644060173811985,-0.0881153114495572,0.987912517642791,-0.127369808126104,59.8636984431638,0.177706658964923,-0.183833055699068,-0.00728864961331676,0.0282322512091618,0.0450652775400354
34.5,1707828853,723048893,vehicle_velocity_cg,,532.399458302789,802.595670829239,600.42826520172,0.0073736304607628,-0.0888234026160746,0.987534436020746,-0.129737313039533,59.7329418688473,0.202190253783466,-0.218441084391689,-0.0398441129455501,-0.0539670899095079,0.0456407803336933
34.6,1707828853,823048893,vehicle_velocity_cg,,526.608721699764,801.019702768533,600.380973586803,0.00651157183685613,-0.0896923339938688,0.987114726192224,-0.132353322547627,59.7560325342369,0.162862369436217,-0.112673251165283,-0.0118898022448906,0.00378145557195346,0.0578910941621714
34.7,1707828853,923048893,vehicle_velocity_cg,,520.815284871687,799.402497392055,600.353289141148,0.00691319917778706,-0.0880014196871751,0.986882632929576,-0.135168881892829,59.7805248900886,0.150469691130732,-0.110565872491568,0.0328762035272422,0.0808967568372853,0.0403858997741431
34.8,1707828854,23048893,vehicle_velocity_cg,,515.03746810635,797.770170712193,600.287243230498,0.00585180555805859,-0.0884280789236433,0.9864746608718,-0.137891169722542,59.8210417780061,0.0992338212243417,-0.142004782055067,-0.0115114773525953,-0.00364829097275015,0.0618930358209326
34.9,1707828854,123048893,vehicle_velocity_cg,,509.304009919289,796.109251727305,600.23218253751,0.00512787289783484,-0.088445099545506,0.98609552364674,-0.140594407889469,59.8126225204867,0.112453918317883,-0.0684754298268205,0.000133446844955127,-0.0106867408867249,0.0518913042881589
35,1707828854,223048893,vehicle_velocity_cg,,503.558527876915,794.414730151359,600.162849653731,0.00557410286386343,-0.0878304245968319,0.985671075487113,-0.143900232246101,59.8092472304496,0.0771482198348635,-0.157012066618144,0.0269731244013109,-0.0125735179523044,0.0720230250393288
35.1,1707828854,323048893,vehicle_velocity_cg,,497.779040787836,792.668519638079,600.091545126695,0.0063390469331534,-0.0860972922313174,0.985324110060768,-0.14725308447489,59.8464088824441,0.0712325886843856,-0.239808215807649,0.0361437705024473,-0.0738592730230115,0.0650397765996704
35.2,1707828854,423048893,vehicle_velocity_cg,,492.018009111462,790.889962766551,600.026136158702,0.0059586192362878,-0.0861645202746023,0.984872476691062,-0.150221086932089,59.8479788922399,0.0467472321437722,-0.193318922879646,-0.00916841323665315,-0.0396214303358042,0.0685722824167028
35.3,1707828854,523048893,vehicle_velocity_cg,,486.272165731461,789.076356348038,599.959002072097,0.00698016326593528,-0.0862874623037112,0.984267500122627,-0.154023502662161,59.860545882165,0.0369474963769351,-0.196957558576997,-0.00307437651005852,-0.0914124030602515,0.0826029900065801
35.4,1707828854,623048893,vehicle_velocity_cg,,480.54795198015,787.214485512162,599.905849813367,0.00720730984158213,-0.0882761075865891,0.983440257459161,-0.158115917993313,59.8489975783482,0.0839142102425816,-0.0737649453740653,-0.0300967237424058,-0.0291976352627017,0.0941738642607489
35.5,1707828854,723048893,vehicle_velocity_cg,,474.979838850726,785.351894415284,599.854050526816,0.00839535853510898,-0.0870346109680615,0.982822053674894,-0.162527859947053,59.6639987011187,0.0798851765528068,-0.223884337458851,-0.0085806775423151,-0.000774788270813076,0.0719136136339697
35.6,1707828854,823048893,vehicle_velocity_cg,,469.289075364819,783.388957355084,599.814819930753,0.00993516091736534,-0.0864992035599643,0.982138234907312,-0.166804280203441,59.6753529447478,0.0813142499511235,-0.251096409928761,0.0134044077365175,0.0185017539585858,0.0709387839845085
35.7,1707828854,923048893,vehicle_velocity_cg,,463.703841669105,781.416206915062,599.776631941598,0.0102004943484773,-0.0847194080934294,0.981631510072218,-0.170640412097143,59.6048007018086,0.0411148094547056,-0.222783515102812,0.0229888315175387,0.00964718194678916,0.0717860742468809
35.8,1707828855,23048893,vehicle_velocity_cg,,458.044226530835,779.367522154647,599.74503933407,0.0109861511830401,-0.0844774099386722,0.980994075438002,-0.17433730423457,59.6457761262321,0.0374082158543524,-0.220684414748899,0.0036634677219588,-0.0122718029286319,0.0668561927549471
35.9,1707828855,123048893,vehicle_velocity_cg,,452.40158151228,777.279955652542,599.706133375762,0.0108354348294049,-0.0856307648481833,0.980240035308365,-0.177987186736093,59.6853972498152,-0.0133352185095639,-0.127921969588656,-0.0438321096274366,-0.0338144181430205,0.0862825523585029
36,1707828855,223048893,vehicle_velocity_cg,,446.82185765252,775.163794073033,599.680179890243,0.0130194467646924,-0.0859004709484658,0.97939302956403,-0.182320862048655,59.6785304921866,0.0271171019248843,-0.17313217480089,0.0128025859309709,-0.0352160007046328,0.0770905908576719
36.1,1707828855,323048893,vehicle_velocity_cg,,441.21654669614,772.982394645275,599.652460243563,0.0118409731149586,-0.0871093687824325,0.978580000509498,-0.186152979639992,59.7300843010387,-0.000308906039143054,-0.134328610515597,0.00158476830056958,-0.035855183098084,0.10063228808821
36.2,1707828855,423048893,vehicle_velocity_cg,,435.631705620886,770.756172447951,599.628290227581,0.0135988815193318,-0.0857603851059999,0.977901182200109,-0.190182818938839,59.7537208366966,0.0737098536384305,-0.168165100085185,0.00213940981906558,-0.0257623923298076,0.0741963155130724
36.3,1707828855,523048893,vehicle_velocity_cg,,430.087393935346,768.489355864823,599.594428662981,0.0133089495562605,-0.0850672055015411,0.977133668054041,-0.194412543744286,59.7590956253643,0.012611532473526,-0.187593321334451,0.00486133790115199,0.0097362974243777,0.0870622950091398
36.4,1707828855,623048893,vehicle_velocity_cg,,424.565479365006,766.179276516138,599.586872202397,0.0148964948723378,-0.08646459706675,0.975994443791193,-0.199340948084739,59.7856950147035,-0.0198965940271482,-0.208092036849272,0.0154093927122396,-0.101914100578742,0.107208423573244
36.5,1707828855,723048893,vehicle_velocity_cg,,419.202372550288,763.873546189036,599.563110257064,0.0142296607884109,-0.0870979932560694,0.975044881448123,-0.203712875112079,59.6100911047476,0.0439813550996306,-0.0893223117654365,-0.0265684837581928,-0.00923134437330721,0.11036748154476
36.6,1707828855,823048893,vehicle_velocity_cg,,413.70708082594,761.43647675702,599.560461452513,0.0150423179239947,-0.0872982018665822,0.973962972129378,-0.208683687774687,59.6739630093897,0.0534909239736072,-0.1556326790472,-0.0151176620577779,-0.0269862399562214,0.0889104215008552
36.7,1707828855,923048893,vehicle_velocity_cg,,408.224198756058,758.941583400561,599.547935296386,0.0157818965384607,-0.086991587419178,0.972998300507953,-0.213208120550264,59.7121711775089,0.0644107645621153,-0.161281518301713,0.0149573988577085,0.0497285996406692,0.0844033987957302
36.8,1707828856,23048893,vehicle_velocity_cg,,402.763912900166,756.400732677631,599.534227597335,0.0172800510082925,-0.086911337021141,0.971988362636984,-0.21768427189998,59.7785717715658,0.0608368127594697,-0.300245665420201,-0.0254475462432616,-0.0477576137321236,0.0809483424190371
36.9,1707828856,123048893,vehicle_velocity_cg,,397.332686163833,753.806863509024,599.532326503535,0.0180121762270808,-0.0877801806070679,0.970811598554077,-0.222474810963026,59.8100192863882,0.0796711151961421,-0.216135016076136,-0.0137212905501691,-0.0263347167815956,0.118696064299095
37,1707828856,223048893,vehicle_velocity_cg,,391.974172527808,751.175996652537,599.536294866148,0.0190079973701681,-0.088633663254349,0.969331711026592,-0.228426801781994,59.7772288318414,0.0322002875057912,-0.243713529007615,-0.0129553774424981,-0.00216774007294687,0.118642766300023
37.1,1707828856,323048893,vehicle_velocity_cg,,386.606454379528,748.459571439062,599.538315060349,0.0198966276380021,-0.0884602118043789,0.967930112671086,-0.234286602520712,59.8115629919631,0.0123484058434298,-0.290560042340414,0.0389643363626326,-0.0413932398180921,0.109953466294546
37.2,1707828856,423048893,vehicle_velocity_cg,,381.351380665446,745.73228603508,599.542322423916,0.0196664071869921,-0.0875227795907101,0.967038024760428,-0.238307478163237,59.7292320361512,0.119779123711302,-0.199021021573287,0.0235208608016825,-0.0357219251459775,0.102589876046861
37.3,1707828856,523048893,vehicle_velocity_cg,,376.038248121428,742.903345201729,599.544999547585,0.0204167830908491,-0.0870995092210268,0.965660931703431,-0.243917599699856,59.7691694592388,0.0593870078991633,-0.232446114038659,0.0159387034732505,-0.0875756833764173,0.129630150200589
37.4,1707828856,623048893,vehicle_velocity_cg,,370.761104571055,740.014439770641,599.552439691468,0.0201063732948322,-0.087167342583486,0.964316505055521,-0.249181191540148,59.7890097360348,0.117475043433098,-0.153399036937981,0.0122732187568005,-0.0281665108187427,0.12421863296318
37.5,1707828856,723048893,vehicle_velocity_cg,,365.643032362932,737.141385461148,599.557197323711,0.0196980733265199,-0.08691162791934,0.962913315360191,-0.254669004674064,59.642763307231,0.103491489003725,-0.155858879000502,-0.0100283695406373,0.0239740817161319,0.10986958205913
37.6,1707828856,823048893,vehicle_velocity_cg,,360.4286819696,734.127489269442,599.557105466089,0.0215776104899327,-0.0860768445789505,0.961333675111238,-0.260696660220258,59.6941096004649,0.120738538649009,-0.221364715403603,0.00947016193340612,-0.0388620982407808,0.112182867125071
37.7,1707828856,923048893,vehicle_velocity_cg,,355.29539170952,731.078251043168,599.569037730671,0.0219255165278567,-0.0867610780950124,0.959869362302165,-0.265786746032251,59.6749290910722,0.150349831326728,-0.192335409488335,-0.0122291049701135,-0.00335178608955862,0.120037317690124
37.8,1707828857,23048893,vehicle_velocity_cg,,350.157494523642,727.94651398101,599.576819693498,0.0231664382339437,-0.0849517328757903,0.958254408479866,-0.272020234265497,59.7024635461066,0.100423452941718,-0.26228919383514,0.0452059187038931,-0.0144414853441161,0.112721443938386
37.9,1707828857,123048893,vehicle_velocity_cg,,345.061798381634,724.757547760544,599.586513194699,0.0227738002509361,-0.0845661197919185,0.956629981572908,-0.277829090919737,59.7289959454109,0.0762830474725079,-0.218743819166069,0.0467951694855424,-0.0404154407683477,0.130040950897048
38,1707828857,223048893,vehicle_velocity_cg,,340.066982945444,721.549798923446,599.579319490725,0.0233254354815359,-0.0846519425516233,0.955032788425595,-0.283200186641652,59.674402320388,0.128439179777913,-0.197165501093821,-0.0123939656357285,-0.0349746007110597,0.12247366532157
38.1,1707828857,323048893,vehicle_velocity_cg,,335.103477365369,718.275882005388,599.615747495581,0.0235799742709502,-0.0842223831951026,0.953309459757387,-0.289053020948404,59.637351927931,0.128463825655295,-0.169568930128667,0.0221787026680049,0.0345636436798645,0.124543977777363
38.2,1707828857,423048893,vehicle_velocity_cg,,330.14800072475,714.914068505553,599.602060977437,0.0253595313673227,-0.0841657266275539,0.951186292916167,-0.29583383984677,59.6669175956022,0.0550174821362875,-0.296430435963763,-0.00264249027130093,-0.0849694761622603,0.132018990969977
38.3,1707828857,523048893,vehicle_velocity_cg,,325.26650768634,711.509542944002,599.64379017279,0.0257967438955927,-0.0846179246333436,0.949250600784732,-0.301823842240729,59.6626042278684,0.0563693326788071,-0.218855290930931,0.025146603957103,-0.0921576236981096,0.155293260989055
38.4,1707828857,623048893,vehicle_velocity_cg,,320.376255620836,708.006954972153,599.670050048574,0.025736254084056,-0.0835706870671631,0.94776811955807,-0.306739591572726,59.6802924879665,0.162350024583481,-0.138948922793545,-0.00096274160387453,0.00932094748902284,0.0936283805956142
38.5,1707828857,723048893,vehicle_velocity_cg,,315.669811724656,704.558421139844,599.672027603881,0.0273212079431763,-0.0824566479275021,0.945927062226339,-0.312532311540637,59.5269721340444,0.155669832558953,-0.278624453522786,0.0210653341308251,-0.0431578401520124,0.12033980188065
38.6,1707828857,823048893,vehicle_velocity_cg,,310.866461189978,700.937456591927,599.729429192104,0.0286529258403262,-0.0812275173318875,0.943983452363094,-0.318553515023052,59.5728944084992,0.173878599967878,-0.266972543235209,0.00282147361207779,0.00642707058575748,0.122316330553077
38.7,1707828857,923048893,vehicle_velocity_cg,,306.166614629437,697.303710463315,599.73898613349,0.0283607058205718,-0.0816228436077709,0.941724514204241,-0.325097402501969,59.5652982922232,0.0361537279862058,-0.285986525026432,0.0234954026113352,-0.0845343691729011,0.153348434332386
38.8,1707828858,23048893,vehicle_velocity_cg,,301.452093604408,693.566201260564,599.78171292652,0.0283015438512367,-0.0814950444742143,0.939955300020598,-0.330214497417922,59.6332609128088,0.168513664795822,-0.136158303495839,-0.012950219392524,-0.061637215546848,0.123208602538537
38.9,1707828858,123048893,vehicle_velocity_cg,,296.78145929346,689.761964359998,599.80907182703,0.0294347394103385,-0.0811930738493639,0.937844992149122,-0.336136953600093,59.6661240122389,0.195435760222502,-0.170553729094051,0.0139248693853399,0.0478656230051489,0.118188124125784
39,1707828858,223048893,vehicle_velocity_cg,,292.196400374277,685.930702308962,599.828871348905,0.0299754546975919,-0.0811771532992646,0.935245351760299,-0.343260650102301,59.697128000076,0.0277942245580769,-0.266033986390487,0.00386233744426613,-0.0616945393979069,0.159797371552482
39.1,1707828858,323048893,vehicle_velocity_cg,,287.629430907834,682.007911990097,599.845618511649,0.0294142491735782,-0.0802127688633706,0.933265272568647,-0.348879126165777,59.75206139487,0.161386120593542,-0.172353916622089,-0.0220195946703165,-0.108333818522949,0.149220183352048
39.2,1707828858,423048893,vehicle_velocity_cg,,283.118287995129,678.026134462061,599.859810949388,0.0290635364453326,-0.0819950065466661,0.93093304626573,-0.354677026491866,59.7778800923862,0.190779561487559,-0.0814190341946418,-0.00856821437886727,-0.0387424895358905,0.155158342492567
39.3,1707828858,523048893,vehicle_velocity_cg,,278.683447677039,673.998855520081,599.860442064081,0.0309241760885286,-0.081718486509006,0.928328132726717,-0.361348394605607,59.7627329890681,0.19524877922569,-0.17857759650238,-0.0639675028385892,0.0554790467922285,0.10374942728515
39.4,1707828858,623048893,vehicle_velocity_cg,,274.298087323705,669.917293935593,599.886497344285,0.0322084736691858,-0.0815225633683826,0.925994652144964,-0.367220083988711,59.8006468953902,0.164579616241928,-0.276637766319499,0.011352224729238,-0.0577583005222733,0.116961741115244
39.5,1707828858,723048893,vehicle_velocity_cg,,270.064736876714,665.890103317762,599.877200747829,0.030635923654157,-0.0842927962083603,0.92414943698299,-0.371354255143595,59.6727108540345,0.306394819596302,-0.0113426746036028,-0.0245575425840944,-0.115401648563095,0.146101565697493
39.6,1707828858,823048893,vehicle_velocity_cg,,265.793056249259,661.716228940668,599.897364842053,0.0306481305253635,-0.0837076174788218,0.92198291167813,-0.376830515543577,59.6902594471546,0.317597626137502,0.0400132907100265,-0.023752453469607,-0.0353354397681353,0.127386926719077
39.7,1707828858,923048893,vehicle_velocity_cg,,261.529737387704,657.446471733775,599.898190994579,0.0320504076016309,-0.0835623827206306,0.9194694485568,-0.382839434668472,59.7595629096584,0.28803696821029,-0.0879541004034378,-0.03140018695544,-0.0232229336091364,0.131452688501506
39.8,1707828859,23048893,vehicle_velocity_cg,,257.330378633425,653.120345396576,599.90947525693,0.033002610504611,-0.0833154256524686,0.916702608214443,-0.389391442691114,59.810551437422,0.271043147597834,-0.112921429181796,-0.0132812504242142,0.0702373689935552,0.124269703495389
39.9,1707828859,123048893,vehicle_velocity_cg,,253.188021365583,648.742778976616,599.910025000378,0.0332447198368018,-0.0823970212380496,0.913780214766627,-0.396372600711914,59.8735880919331,0.127667090374719,-0.240546012395791,0.00852754447417161,-0.0401560302034075,0.123559904963228
40,1707828859,223048893,vehicle_velocity_cg,,249.134508389034,644.346841619961,599.92121683528,0.0337330285402126,-0.0819193475397198,0.911756798746417,-0.401062143842892,59.8403738635517,0.285563449881385,-0.147973396360492,-0.0517690416814386,0.0345982507749439,0.0997525628654332
40.1,1707828859,323048893,vehicle_velocity_cg,,245.105369419466,639.86792713787,599.930641182782,0.0346400641512916,-0.0817857441696123,0.909116582193363,-0.406962157930288,59.8815935183579,0.218352179986849,-0.206778647049664,-0.00665212559044138,-0.0196939445194653,0.106262785291735
40.2,1707828859,423048893,vehicle_velocity_cg,,241.16355330416,635.377221912026,599.949677836138,0.0357872048373426,-0.0809215703935944,0.906815286178,-0.412137127869933,59.8411037081841,0.278200843604932,-0.236801516144032,0.0147789920321014,-0.0162550098768006,0.111992005724618
40.3,1707828859,523048893,vehicle_velocity_cg,,237.247254122698,630.80545603351,599.975109104956,0.0360114526710866,-0.080237954252537,0.90430100050425,-0.417737652673179,59.8487999463273,0.225441431206069,-0.217514659684182,-0.000313471837985475,0.0107275209368509,0.11721729231366
40.4,1707828859,623048893,vehicle_velocity_cg,,233.444918802977,626.264599313715,599.989964048342,0.0351474718472532,-0.0794298168528006,0.901808369910182,-0.423316930180471,59.7744278720902,0.150835715014901,-0.207340290639588,0.00877442063435236,0.00334600817541887,0.119990745846591
40.5,1707828859,723048893,vehicle_velocity_cg,,229.749577136035,621.749407501933,600.001887039875,0.0369235295164871,-0.0785354678943594,0.899167098650257,-0.42891416618659,59.6127392458739,0.145183022550421,-0.287425725858139,0.00424546373440616,-0.0473109338348242,0.115073581356302
40.6,1707828859,823048893,vehicle_velocity_cg,,225.989125531731,617.025240090667,600.031470692906,0.0383514703703172,-0.0778748318904095,0.896574630541722,-0.43430243741827,59.6804273267909,0.12022811707121,-0.305632042312539,-0.0198475970044531,-0.0317112032800131,0.118167596499033
40.7,1707828859,923048893,vehicle_velocity_cg,,222.290543694724,612.259842004866,600.059467965001,0.0392864028229755,-0.0789665140413045,0.893575971297168,-0.44016230158172,59.7338672083769,0.0935252938566351,-0.249049438944825,0.00676917396515822,-0.0683626649769724,0.13773401133677
40.8,1707828860,23048893,vehicle_velocity_cg,,218.681656644066,607.48974007301,600.093867858263,0.0398744574089073,-0.0785398782497449,0.891171572159716,-0.445033419133036,59.7069351932528,0.176833403493907,-0.272834456443469,-0.0386838870784564,-0.0180556546023808,0.10891746442162
40.9,1707828860,123048893,vehicle_velocity_cg,,215.126302568502,602.681058425457,600.124820885643,0.0400978151179529,-0.0783314749252639,0.888745091358814,-0.449876102770988,59.7107116593767,0.136257110600473,-0.242398674680788,0.0349646244914267,-0.0529819413828996,0.105884188444545
41,1707828860,223048893,vehicle_velocity_cg,,211.636207825292,597.86625508032,600.140275928213,0.0407796472399753,-0.0791493469277966,0.886471454351525,-0.454137382156301,59.6747901775701,0.173600883503011,-0.165839943221997,-0.0208404322811698,-0.0582050353533706,0.12243938054736
41.1,1707828860,323048893,vehicle_velocity_cg,,208.19148319497,592.987117779857,600.194760622343,0.0416754787316754,-0.0786151244473506,0.883860694043889,-0.459209200914865,59.6660845314197,0.155640067639826,-0.146972280184743,-0.0171227639300255,0.0212411034748731,0.0906408403044036
41.2,1707828860,423048893,vehicle_velocity_cg,,204.76782151872,588.023608382901,600.232234609449,0.0418472362081826,-0.0774979281459724,0.881308451204613,-0.464261019029322,59.706535780506,0.13532534105145,-0.179156320152356,0.034751239616172,0.0472759776754803,0.0737361674245376
41.3,1707828860,523048893,vehicle_velocity_cg,,201.395241102218,583.030082561307,600.276040238534,0.0429340009897947,-0.0764279011979324,0.879238137490029,-0.468247525418503,59.7380857086884,0.181203797165502,-0.239735070256213,-0.00203470797461762,0.0798347577194306,0.0744812436126029
41.4,1707828860,623048893,vehicle_velocity_cg,,198.072462373172,578.011465102344,600.311722119658,0.0425793060349212,-0.07589684215055,0.876937671775246,-0.472659488290005,59.766616343895,0.112274197631225,-0.250164532790999,-0.03633126049197,0.0224957200568684,0.0796357149779011
41.5,1707828860,723048893,vehicle_velocity_cg,,194.871096007168,573.082156189959,600.343957789208,0.0431040127969385,-0.0763965974448106,0.874540693533969,-0.476953015854581,59.6816945457252,0.0819227984199254,-0.0840767051786571,0.00276178332071194,-0.0498197865633627,0.106828907829555
41.6,1707828860,823048893,vehicle_velocity_cg,,191.647810174455,567.989499865645,600.384191572153,0.0449211612069737,-0.0770468935173148,0.871641288199226,-0.481961959268097,59.7350601130654,0.071391611523802,-0.184347610712075,-0.0156968043740959,-0.0953697872622995,0.124930565890059
41.7,1707828860,923048893,vehicle_velocity_cg,,188.506198302839,562.906552629745,600.422584516935,0.043610733415588,-0.0783651604785127,0.869501628657611,-0.485720005060419,59.7199531601745,0.0868451915376665,-0.0501369821624349,-0.00316715399086102,-0.0340854414644632,0.0942315127281987
41.8,1707828861,23048893,vehicle_velocity_cg,,185.384776180471,557.758313281654,600.453462176035,0.0445024237971921,-0.07854927414728,0.867568203332063,-0.489055169049758,59.7401321507298,0.156058522264216,-0.0887437735050139,-0.0461165146755629,-0.0173663591274988,0.0674788879873087
41.9,1707828861,123048893,vehicle_velocity_cg,,182.311957191059,552.588003305535,600.488746676645,0.0452609567396426,-0.0776851832183587,0.865543234767538,-0.492698048353643,59.7322555666824,0.142812155912755,-0.136362371112584,-0.000237487205292503,0.0162417413607091,0.0691694462593098
42,1707828861,223048893,vehicle_velocity_cg,,179.304851563618,547.442437653595,600.53521176248,0.0458405200062122,-0.0765942965501569,0.863697662083669,-0.496042648340595,59.6752215750724,0.137436330867084,-0.17787808600883,0.0224709219216618,-0.0407876927497692,0.0656626715883062
42.1,1707828861,323048893,vehicle_velocity_cg,,176.315333506766,542.235022965476,600.586650813775,0.0465429243374706,-0.0761606836829466,0.86185461951304,-0.499239342679536,59.6553985066409,0.14831441631519,-0.142242567746516,-0.00343207412625462,-0.00855047346329486,0.0767653394844273
42.2,1707828861,423048893,vehicle_velocity_cg,,173.373008255121,537.015545763251,600.649323336028,-0.0468395237017351,0.0751356800355048,-0.859854303622992,0.502803406060477,59.5831226064959,0.105781794670466,-0.209095566685723,-0.00883631966329418,0.0956831288975916,0.0571741103817368
42.3,1707828861,523048893,vehicle_velocity_cg,,170.468761348852,531.797455662493,600.676148695171,-0.0482011484892063,0.0737966384836042,-0.85803447795126,0.505971876767622,59.5627982130219,0.0857846117367034,-0.477341176518729,0.0546382173547364,-0.141667555034536,0.061680157322546
42.4,1707828861,623048893,vehicle_velocity_cg,,167.621963848376,526.574719931628,600.77883835645,-0.0494997253581626,0.0733433972755534,-0.856496132796269,0.508512436200514,59.4521492314782,0.155389199414041,-0.228302432007781,0.0344616218086305,-0.0398850815888816,0.0804519741520166
42.5,1707828861,723048893,vehicle_velocity_cg,,164.87367998129,521.470627751704,600.842724479573,-0.0484305083932266,0.0742360693624186,-0.854382070887821,0.512030046782248,59.2245745956597,0.020177413388193,-0.175869109752661,0.0305796891793788,-0.0321980376189514,0.090262438953187
42.6,1707828861,823048893,vehicle_velocity_cg,,162.0975125255,516.198085786531,600.943848029352,-0.0486085233839484,0.0726015654498598,-0.852901958170971,0.51470814438552,59.1619238905986,0.117285243802421,-0.0672516131061934,-0.00589969558987179,0.0280631113902401,0.0431999927017398
42.7,1707828861,923048893,vehicle_velocity_cg,,159.346509532138,510.905788103705,601.027847090448,-0.0493858790926731,0.0710914234203818,-0.851384825633258,0.517349903975767,59.1253967867463,0.0407359761289238,-0.190063529106976,0.0198965365785077,0.0311657181726717,0.0537954677630156
42.8,1707828862,23048893,vehicle_velocity_cg,,156.626970894777,505.608722913142,601.111931702491,-0.0493395068230727,0.0716275148163378,-0.849749234085409,0.519962836517142,59.0858382147365,0.0330884436950282,-0.154226801115688,-0.0379979603431049,-0.0229774936420112,0.0753546370757413
42.9,1707828862,123048893,vehicle_velocity_cg,,153.950772529608,500.301838102299,601.193662804341,-0.0497834168977071,0.0732054441572992,-0.847577157185584,0.523235641909958,59.0438189240746,0.028445844588177,-0.0848716053181232,-0.0136877804702514,-0.00110423930633129,0.0717527282503846
43,1707828862,223048893,vehicle_velocity_cg,,151.336399898385,495.0256590893,601.269572120996,-0.0496269576745951,0.0732242273864624,-0.845917197527926,0.52592725021824,58.9524529399646,0.0379035775774172,-0.0988955496998087,0.0032816302748584,-0.00752609229246342,0.0508304932896146
43.1,1707828862,323048893,vehicle_velocity_cg,,148.731476945598,489.699081403555,601.332714494687,-0.0483745024497167,0.0733956090828694,-0.844870037921818,0.527700304246722,58.9123856353929,0.0636542733218619,-0.0849567337669811,-0.000318189482566768,-0.00828989920543954,0.0437310651923824
43.2,1707828862,423048893,vehicle_velocity_cg,,146.175222544861,484.408167211243,601.398766805969,-0.0496804903213996,0.0724063252909019,-0.843435314670375,0.530005700824225,58.8280541855323,0.0977129664782044,-0.179426284403443,0.00808740559465092,0.0218255661153636,0.0562043898398008
43.3,1707828862,523048893,vehicle_velocity_cg,,143.632910935855,479.064849174485,601.453360329743,-0.047793847118631,0.0726321022417605,-0.841668963234905,0.53294810462992,58.8125787850698,0.000743537362635519,-0.148015361127813,0.0319603330168566,-0.0170170903559854,0.0694093320261275
43.4,1707828862,623048893,vehicle_velocity_cg,,141.120917457846,473.712019205568,601.507928121889,-0.0499594211254869,0.0717694567102002,-0.840235152031807,0.535124369295975,58.7916755877045,0.0769356372533786,-0.258139223234389,-0.014039446641899,-0.0622133734568845,0.0432544058139422
43.5,1707828862,723048893,vehicle_velocity_cg,,138.702067073123,468.478807965696,601.569262649754,-0.0487355202881613,0.0743178598395212,-0.838716321039015,0.537267752237091,58.6026939029631,0.0564638184910293,-0.082156068982093,-0.00109736602181454,0.0076533005169547,0.0738797519185081
43.6,1707828862,823048893,vehicle_velocity_cg,,136.253395226277,463.097454511155,601.613891234978,-0.0481374984232608,0.0739513304175329,-0.837103101244128,0.539881820274114,58.6015616495828,0.104173369335632,-0.119646488425639,0.00417102983964103,0.0156779302333476,0.0513434272858317
43.7,1707828862,923048893,vehicle_velocity_cg,,133.857805872727,457.749181816177,601.649392900723,-0.0479727061696554,0.0740624537587079,-0.835692753538732,0.542061799141805,58.5551038010267,0.10747981781363,-0.166366918622528,-0.0280241969074869,0.0220529810260993,0.0456897096212008
43.8,1707828863,23048893,vehicle_velocity_cg,,131.470040216719,452.349746637694,601.671579706656,-0.0470109654308888,0.073841893490585,-0.834296774528965,0.544321812814392,58.5852497548136,0.0556854177831866,-0.121150521938776,0.0221947134687452,-0.0126110248241585,0.0591693843184427
43.9,1707828863,123048893,vehicle_velocity_cg,,129.11097500271,446.940803690881,601.691637128742,-0.0476838122817151,0.0732799145910877,-0.832442606020525,0.547170554622196,58.6307591984427,0.0138282996816332,-0.13988074334336,-0.0118244933760628,-0.0659815002073665,0.0781045992319817
44,1707828863,223048893,vehicle_velocity_cg,,126.819866948758,441.58235759143,601.704901446959,-0.0464622986328909,0.0732157307822429,-0.830330239356088,0.550483791934542,58.5769098136492,-0.00684184954764419,-0.0599090087811408,0.066285139547432,0.082578905822022,0.0806670542867958
44.1,1707828863,323048893,vehicle_velocity_cg,,124.561655773422,436.193177388305,601.739304529468,-0.047398211077763,0.0720270623199597,-0.828206931422321,0.553749754513903,58.5936660079924,-0.063072897141828,-0.23656432893851,-0.075383904942817,-0.0241099828539645,0.0564348154022367
44.2,1707828863,423048893,vehicle_velocity_cg,,122.322043308892,430.722291245636,601.754016452659,-0.0466674585744601,0.0734474865411333,-0.826211469785804,0.556598798260805,58.6565654485886,0.0188447249397632,-0.0816834712106355,0.0580838051760781,0.00812422033993322,0.0878896786429005
44.3,1707828863,523048893,vehicle_velocity_cg,,120.119785417029,425.236268339236,601.762989357857,-0.0466547837609503,0.072426984532084,-0.824121281074484,0.559822987330781,58.724852842548,-0.0241514507029791,-0.206916641163297,-0.0252229486385338,0.00279662981906908,0.0634063259439948
44.4,1707828863,623048893,vehicle_velocity_cg,,117.959669053219,419.732806393411,601.769177673233,-0.0465580727142144,0.0736046786214726,-0.821936031943431,0.56288174294718,58.786811366286,-0.0139471768995697,-0.12419705877019,-0.0262208975462716,-0.0151795003432309,0.093633068700521
44.5,1707828863,723048893,vehicle_velocity_cg,,115.892437677598,414.34015187582,601.779676335358,-0.048357500234129,0.0729118246911485,-0.819152477003664,0.566863861443006,58.7273829347912,0.0156528589601536,-0.215622813764719,-0.0279885985412917,-0.0146592896887093,0.089111142858029
44.6,1707828863,823048893,vehicle_velocity_cg,,113.830920360227,408.77966742914,601.788806219052,-0.0491198460790464,0.075542985322598,-0.815850571755458,0.57119903943898,58.8247753612981,-0.0632491736987865,-0.162629722920947,-0.0219518018572041,0.006558873422398,0.125005149520319
44.7,1707828863,923048893,vehicle_velocity_cg,,111.841280756851,403.236563100388,601.786911715134,-0.0507508163767062,0.0770071351548122,-0.812085497263231,0.57620430483213,58.8851738293953,-0.0398263968847106,-0.252076164778912,-0.0671894934621008,-0.0505887642561132,0.124405511852641
44.8,1707828864,23048893,vehicle_velocity_cg,,109.911811239285,397.620939670976,601.78326395725,-0.0525256010825337,0.0793581572797218,-0.808692632670673,0.580482187468541,58.9735397033007,0.047503670641992,-0.214472574093596,-0.0405697493991956,-0.0694172108448522,0.127868257970092
44.9,1707828864,123048893,vehicle_velocity_cg,,108.073523718387,392.069533186712,601.782151013968,-0.0539034173647735,0.0812618999525254,-0.805291205606654,0.58480509521129,58.9538885701067,0.0820783414290443,-0.158927834958703,-0.0699717578239953,-0.003505770525043,0.114604070044165
45,1707828864,223048893,vehicle_velocity_cg,,106.286112714582,386.442758398968,601.778296837287,-0.055942785760834,0.0839875694174739,-0.801318556935701,0.589665212824318,58.9941756498632,0.0359891828563941,-0.145727999069838,-0.0920662486114726,0.0279284502381985,0.115098559470745
45.1,1707828864,323048893,vehicle_velocity_cg,,104.554154428379,380.743306923711,601.763458064398,-0.059474164503029,0.0869728074530207,-0.796896659517558,0.59485651090844,59.0947514083463,0.03425484616466,-0.181100318372656,-0.116696334124248,-0.0185065894338634,0.124165931324439
45.2,1707828864,423048893,vehicle_velocity_cg,,102.901656469094,375.022307899041,601.748732912911,-0.062887383612579,0.0913894505134845,-0.792398648926248,0.599831248349955,59.1743940445333,0.0466287162305539,-0.171237537217918,-0.109989347222972,-0.0249262800676134,0.137568564304927
45.3,1707828864,523048893,vehicle_velocity_cg,,101.32868454982,369.277185105067,601.738802898008,-0.0672224879433088,0.0929162300306964,-0.787561929509271,0.605469998017432,59.2334524721183,0.075585349849734,-0.256422601106292,-0.0700150561802181,-0.0609281038751951,0.137814807015706
45.4,1707828864,623048893,vehicle_velocity_cg,,99.8448057427454,363.511282000197,601.730258308596,-0.0704234597920405,0.0989324045020696,-0.782566293890198,0.610608640061142,59.2817529586129,0.061356355457148,-0.125498972241588,-0.105844634002208,-0.0662976353599468,0.179801158321512
45.5,1707828864,723048893,vehicle_velocity_cg,,98.4743390538775,357.89359030438,601.691700563543,-0.0743225328408152,0.102935410537701,-0.77728498130589,0.616204933610453,59.1223215601709,0.0364285939761862,-0.125104137509272,-0.18690388859216,-0.0165045768583727,0.145578136769795
45.6,1707828864,823048893,vehicle_velocity_cg,,97.1791155192871,352.085583177827,601.699955235411,-0.0808861785171402,0.108548617772203,-0.770595253782684,0.622782127675673,59.1817543803061,0.0502422112875563,-0.218734794639866,-0.163927836278678,-0.0592464673070695,0.196067938099191
45.7,1707828864,923048893,vehicle_velocity_cg,,95.9961698749805,346.31496233025,601.649766512103,-0.085570905329372,0.114643607704793,-0.763873935851543,0.629309997934415,59.1689997235483,0.0889305542711888,-0.209600865672103,-0.118218677257009,-0.0493264719846953,0.196888496550604
45.8,1707828865,23048893,vehicle_velocity_cg,,94.926554372021,340.453605542263,601.642786485605,-0.0905612447211505,0.11919036072209,-0.757089650979869,0.635930483028353,59.234576994664,0.112301086413416,-0.199162477049289,-0.167745194805236,-0.0195063565766168,0.167403699696312
45.9,1707828865,123048893,vehicle_velocity_cg,,93.9623840967801,334.557673008646,601.605435161244,-0.0964689034999845,0.122751381489105,-0.750011106921453,0.64273570656568,59.3032334919497,0.136761869311232,-0.24691843192996,-0.160731277809454,-0.0517180652819214,0.176137850478558
46,1707828865,223048893,vehicle_velocity_cg,,93.12093669588,328.690731173134,601.572373586652,-0.100715233173286,0.126095908284193,-0.743256957818551,0.649249842799479,59.3014814961999,0.180359960004458,-0.224122579096811,-0.0827332820595501,-0.020172527407896,0.164130644848908
46.1,1707828865,323048893,vehicle_velocity_cg,,92.3792873828543,322.763903590588,601.532987545979,-0.104271414315282,0.128491186576447,-0.736675481398174,0.655687976278074,59.3511222056256,0.125679846552936,-0.244688823886031,-0.051001920621409,-0.0850169479564777,0.182408981189849
46.2,1707828865,423048893,vehicle_velocity_cg,,91.747479922374,316.828181390006,601.49363272301,-0.108814615361371,0.13053580356345,-0.730094403237522,0.661877591275794,59.3817070479007,0.176859815008295,-0.249365814457743,-0.117920484254091,-0.131379847101907,0.188529291426132
46.3,1707828865,523048893,vehicle_velocity_cg,,91.2350469957746,310.885202008821,601.463419491186,-0.112554662286119,0.13068372536426,-0.722997871076708,0.668974805460657,59.3964987305631,0.153174439718999,-0.285799537648895,-0.00593811713372995,-0.125616914706751,0.20066138929387
46.4,1707828865,623048893,vehicle_velocity_cg,,90.8362149053898,304.984542860111,601.431765221108,-0.11264768586357,0.132147455385741,-0.717015086158385,0.675082895003229,59.3637349259266,0.139942986715867,-0.0934115999306062,0.0102554038514986,-0.10762038642264,0.198897671948376
46.5,1707828865,723048893,vehicle_velocity_cg,,90.5373274170356,299.202162557839,601.36885559605,-0.113551053370858,0.129812311255024,-0.711199533665469,0.68150579266725,59.1629059547748,0.244392217581495,-0.190327918072626,-0.033338777561732,-0.0713519171423721,0.174518832975455
46.6,1707828865,823048893,vehicle_velocity_cg,,90.3832250577174,293.244524142076,601.372571853615,-0.116367560570423,0.128583859136471,-0.703282210320886,0.689433763796516,59.1921541405383,0.163715187761935,-0.187364829386433,-0.0312274554190154,0.00398864339309699,0.199277823317486
46.7,1707828865,923048893,vehicle_velocity_cg,,90.351661868032,287.271733187995,601.333249756515,-0.117087068504087,0.127473694276485,-0.694257206468256,0.698604327873453,59.289123065677,0.00535518449143062,-0.262456423562787,0.0693590802918262,-0.132113308388542,0.255636351255655
46.8,1707828866,23048893,vehicle_velocity_cg,,90.4723147144433,281.299528838299,601.310236593164,-0.119453372381169,0.124748718126769,-0.685982436600366,0.706821579911309,59.3393515766618,0.183202530887904,-0.130061994577148,-0.0335888477408608,-0.0536407894531425,0.208330262558889
46.9,1707828866,123048893,vehicle_velocity_cg,,90.7402691525381,275.381919566162,601.29731194615,-0.120676911096755,0.12246662002907,-0.677334299340004,0.715302213784067,59.3548610671904,0.123268916137185,-0.262037488120848,0.00965949225986626,-0.106460688310787,0.22714988237469
47,1707828866,223048893,vehicle_velocity_cg,,91.1340962539144,269.495720060314,601.254006307508,-0.121714114498168,0.122418060659274,-0.669332734006584,0.722629354471309,59.321857118335,0.209179134474331,-0.244822530512882,-0.00735364549944057,-0.00783137582695967,0.218265931899005
47.1,1707828866,323048893,vehicle_velocity_cg,,91.6824133563643,263.602796294418,601.270653168801,-0.123151330548244,0.119887705043908,-0.659721693135432,0.731592766209468,59.3634013991735,0.0947154851639819,-0.368882988833036,0.0418927551236687,-0.132061605442147,0.242189279373917
47.2,1707828866,423048893,vehicle_velocity_cg,,92.389674867691,257.658579557668,601.260748280382,-0.125432137500862,0.116550377211516,-0.650665255911154,0.739809105921177,59.4321180780278,0.241981467513213,-0.282494014641371,-0.00893566813396972,-0.156339328107882,0.241918522102936
47.3,1707828866,523048893,vehicle_velocity_cg,,93.2548084641287,251.737582124261,601.274946648099,-0.128024357681751,0.114548647138724,-0.641189694708718,0.747906509316642,59.4490185919429,0.264348104608133,-0.357530702831602,-0.0411420754935839,-0.0557584364218472,0.228949013375821
47.4,1707828866,623048893,vehicle_velocity_cg,,94.2684460744631,245.844477837933,601.291633706269,-0.130827600305299,0.112469892892319,-0.630653614969125,0.756644355108476,59.5078256392157,0.194089703755469,-0.479071216982257,0.0731725111331713,-0.162024770196221,0.265454398844598
47.5,1707828866,723048893,vehicle_velocity_cg,,95.3852242464201,240.15099974425,601.284191160498,-0.130833011219582,0.111209342262841,-0.622255474578271,0.763749520278771,59.3109169915037,0.375727606590785,-0.23671645695729,-0.00500631656162979,-0.0333006925490758,0.227068548377463
47.6,1707828866,823048893,vehicle_velocity_cg,,96.7062641490438,234.325547695369,601.354168473881,-0.131084291905231,0.10782034200868,-0.612209907391128,0.77226336929637,59.3683417936359,0.287235026087677,-0.353970013995553,-0.000543719606435269,-0.0194898547493334,0.206166813233166
47.7,1707828866,923048893,vehicle_velocity_cg,,98.1374235876082,228.588569300435,601.330096905715,-0.133496595541225,0.107539889386237,-0.602545927080662,0.779456372690739,59.3893202924444,0.350616584234372,-0.309992772491389,-0.00705831557086399,-0.120242569083346,0.247093838628663
47.8,1707828867,23048893,vehicle_velocity_cg,,99.7527143516622,222.832038462972,601.404404716312,-0.134485084056757,0.103858399446154,-0.592815431222709,0.78720839650944,59.4176351325049,0.430108765466673,-0.248860468919565,-0.0141663090054387,0.0260470822043277,0.201626895822362
47.9,1707828867,123048893,vehicle_velocity_cg,,101.469447341762,217.186558836564,601.416205253639,-0.135732984597458,0.104418309458994,-0.582289058070034,0.794740729039291,59.4357258613005,0.170279735886601,-0.321604144944174,-0.00597155961396611,-0.100645799692676,0.264180660001919
48,1707828867,223048893,vehicle_velocity_cg,,103.342762888278,211.533430775786,601.423009843286,-0.138301868538861,0.103734637090047,-0.572270430386729,0.801634750202013,59.4909963779814,0.354811588537686,-0.248801861239762,0.0105957076946323,-0.177858844822813,0.275902493607099
48.1,1707828867,323048893,vehicle_velocity_cg,,105.377942573068,205.934885063636,601.440403964267,-0.139478180806975,0.100771729003049,-0.561826528695632,0.809161199864606,59.4951822842733,0.42068071665343,-0.20861377340508,0.0133897815019675,-0.0694873109211232,0.23477795686429
48.2,1707828867,423048893,vehicle_velocity_cg,,107.585710321238,200.353320161659,601.471853594476,-0.140598241424793,0.0972112861441624,-0.551046318134183,0.816780298259706,59.527678538005,0.367101967707401,-0.266100978712208,0.00683734433846688,0.0169527669446824,0.209455922281372
48.3,1707828867,523048893,vehicle_velocity_cg,,109.911159074784,194.853574577196,601.449993537706,-0.141315126055123,0.0963211474836903,-0.540116055433435,0.824030896482939,59.5627136385995,0.216593966355789,-0.412720054175929,0.0141754122428255,-0.0667952339916037,0.253535831290108
48.4,1707828867,623048893,vehicle_velocity_cg,,112.385095259235,189.413743101779,601.504197643997,-0.143200194391723,0.0931804042947496,-0.528827184047904,0.831356076536164,59.6013040901867,0.263055076559158,-0.416853541517936,0.0226456703700762,-0.143084936878725,0.259578280684501
48.5,1707828867,723048893,vehicle_velocity_cg,,114.923370244961,184.176325578642,601.494778335509,-0.144050812339532,0.0909662089722946,-0.518340007667968,0.838032307694817,59.4675093844621,0.305886560091836,-0.373276187981857,0.00872413679342511,-0.13441675473066,0.258723555460054
48.6,1707828867,823048893,vehicle_velocity_cg,,117.678177242912,178.897109099111,601.553485894113,-0.145507134058364,0.0905387836756632,-0.507613872650258,0.844368733955527,59.5065914293818,0.272828138394231,-0.287103747549169,0.0279232897280845,-0.247140348535494,0.33151815969163
48.7,1707828867,923048893,vehicle_velocity_cg,,120.598845577959,173.644047030811,601.587005177512,-0.14605220261189,0.0857045994973808,-0.496588416953071,0.851306889367901,59.5482550988643,0.387972231305595,-0.253495154657283,-0.0402824868128699,-0.106173330728295,0.21231344880052
48.8,1707828868,23048893,vehicle_velocity_cg,,123.645448894091,168.466420431234,601.608488188225,-0.147020707749152,0.0863226887469984,-0.486749828064927,0.856742615829977,59.6076092058707,0.302078684398244,-0.187017497852342,0.0119446310353245,-0.0676671899829619,0.281839182085184
48.9,1707828868,123048893,vehicle_velocity_cg,,126.816277669006,163.372052715486,601.641780160566,-0.147398127780576,0.0812455372581616,-0.474661274141899,0.86392686578923,59.636730262082,0.306770342891454,-0.312524157841616,-0.0827916549639228,0.0118470745933255,0.167471590135763
49,1707828868,223048893,vehicle_velocity_cg,,130.094072258803,158.404243027,601.6831997508,-0.149290852575885,0.0787169346133946,-0.46432064733021,0.869437877024627,59.635282763504,0.410684436777143,-0.30398158360324,0.0307110200384218,0.00899628351129978,0.20562725637776
49.1,1707828868,323048893,vehicle_velocity_cg,,133.518285139424,153.480500524265,601.711964270285,-0.150042881899293,0.0779389533836224,-0.452541843076856,0.875567549308118,59.6926729853183,0.235317549259271,-0.302683651439406,-0.0212336414077303,-0.101015618151525,0.266412480074295
49.2,1707828868,423048893,vehicle_velocity_cg,,137.038684518918,148.685145509538,601.740167186431,-0.151026211656713,0.0762666130897987,-0.441275709403617,0.881277615403209,59.6721011537781,0.369527562677526,-0.248284199558807,0.00820397465419294,-0.0973359257518263,0.254774670924646
49.3,1707828868,523048893,vehicle_velocity_cg,,140.723477232764,143.953534496478,601.76620336659,-0.151972874769556,0.0727037721988799,-0.428718247900478,0.887591725265324,59.709943518966,0.368721047983766,-0.302079742586838,0.0496476435687517,-0.146470034388726,0.26315181924691
49.4,1707828868,623048893,vehicle_velocity_cg,,144.53565475654,139.330408977005,601.797413209463,-0.152921626567653,0.0726452776175014,-0.418220463410677,0.892428867614858,59.7024255678044,0.4116317096815,-0.11212002859756,-0.0659574760611342,0.00611359111306828,0.219029765756584
49.5,1707828868,723048893,vehicle_velocity_cg,,148.3180764275,134.93449466461,601.807360837741,-0.154631724668366,0.0704003383321359,-0.405606100782102,0.898118317983297,59.5631787916991,0.246844605899686,-0.350582412613867,0.0212539303492901,-0.12164434075461,0.258743141762377
49.6,1707828868,823048893,vehicle_velocity_cg,,152.367421802036,130.495424044636,601.822279525891,-0.155062089849961,0.0678618069721747,-0.3946092328007,0.903124618662495,59.6352524583647,0.354393370752373,-0.307315961071285,0.00253012818976384,-0.154025276188354,0.25520744548116
49.7,1707828868,923048893,vehicle_velocity_cg,,156.529812750741,126.168987810506,601.843420507068,-0.156109628024547,0.0653945299686798,-0.382886135393425,0.908158326951694,59.6644403209642,0.397981726364867,-0.233983279969817,-0.0140613748849929,-0.0704007044055776,0.239012354413995
49.8,1707828869,23048893,vehicle_velocity_cg,,160.779008939675,121.962192129135,601.83501746587,-0.157843827310961,0.0651690068848639,-0.371107647129521,0.912752672394586,59.6913337152506,0.317486299268088,-0.382073411158557,0.0160147001465743,-0.0972215736707741,0.264221895106914
49.9,1707828869,123048893,vehicle_velocity_cg,,165.13981449544,117.880181375955,601.867969983651,-0.159050459175313,0.0631110745107611,-0.359346285856421,0.917382248875252,59.6905146365185,0.421014081445533,-0.333247728911803,-0.033070889304899,-0.0349067150249317,0.214385907787469
50,1707828869,223048893,vehicle_velocity_cg,,169.560656584941,113.927286577531,601.855098988189,-0.159485832912322,0.0603401849995813,-0.347165997431676,0.922170863453052,59.6735006734483,0.347021724005831,-0.405579618008262,0.0391590452827322,-0.128040234856388,0.252474691685277
50.1,1707828869,323048893,vehicle_velocity_cg,,174.101739106186,110.099912662088,601.889618889177,-0.160530665825766,0.0571867379090746,-0.335451182993485,0.926516101406298,59.6560247821194,0.414734692866937,-0.327898254280687,-0.00146072428153675,-0.121234554660766,0.242304687248783
50.2,1707828869,423048893,vehicle_velocity_cg,,178.785240361255,106.341553035307,601.897512438966,-0.160147328520618,0.0568140765061041,-0.324107156305615,0.930633947967704,59.6972909243137,0.29801116272583,-0.272637334736032,0.0660447006575672,-0.148793440866814,0.285396222714321
50.3,1707828869,523048893,vehicle_velocity_cg,,183.522623197085,102.728503381904,601.917475978226,-0.16077667624792,0.0524835674914,-0.3116910998903,0.935010691792999,59.6626062458041,0.373142713793592,-0.319875962311354,-0.00868211693821244,-0.101651936927806,0.222121510283701
50.4,1707828869,623048893,vehicle_velocity_cg,,188.390162472973,99.2205475460002,601.935955956527,-0.16216061955511,0.0519615101222424,-0.300322495723503,0.938514961784694,59.6797335283411,0.32528030189909,-0.287012541580399,-0.0546941097066817,-0.0324809393694628,0.245497864945688
50.5,1707828869,723048893,vehicle_velocity_cg,,193.184611408664,95.9070587887281,601.920818862863,-0.164016573483898,0.0514203923510239,-0.287629017988381,0.942191092551881,59.5622882202281,0.255666071919434,-0.347520760880914,0.0100855287114658,-0.178495768441229,0.285889399881552
50.6,1707828869,823048893,vehicle_velocity_cg,,198.229254303825,92.66048753333,601.951983163844,-0.16408526689878,0.0480604916334385,-0.275835485752051,0.945875784197185,59.5905660197359,0.474392572522709,-0.198415663569126,0.0154585821378974,-0.11625626150222,0.232926652660936
50.7,1707828869,923048893,vehicle_velocity_cg,,203.318890497948,89.5505721908034,601.956031282782,-0.165034878514691,0.0475475950317161,-0.264669478023446,0.948921905365841,59.5855685177133,0.360494328129913,-0.246638174840456,-0.0353189781314792,-0.0752342736520407,0.256308044249624
50.8,1707828870,23048893,vehicle_velocity_cg,,208.524522791468,86.546572698882,601.966052736372,-0.166444181143538,0.04501853900514,-0.252015374745359,0.952238371733284,59.6347466888431,0.406102479109693,-0.279642719072454,-0.0524389300093013,-0.0622369965843102,0.218004082036751
50.9,1707828870,123048893,vehicle_velocity_cg,,213.805149637509,83.6807436376811,601.97260732889,-0.166925540156733,0.0418227902095729,-0.239644084165975,0.955488059154441,59.6657227630862,0.423354484465305,-0.394345179662938,0.0330999646532472,-0.075126164792447,0.225480971402911
51,1707828870,223048893,vehicle_velocity_cg,,219.108397882585,80.975543042851,601.995110695314,-0.166610114843312,0.0399612681489684,-0.22751121259774,0.958583754724714,59.6502673099566,0.370562696649987,-0.27742796642597,-0.033637262752115,-0.064456342466733,0.244999302470707
51.1,1707828870,323048893,vehicle_velocity_cg,,224.451606042989,78.4092819128229,601.995733879217,-0.167206040552271,0.0384972913683304,-0.215243962904779,0.961368886012638,59.5830287801478,0.385798737620423,-0.259119664470103,-0.0197788729455756,0.0331368968225014,0.20194775318197
51.2,1707828870,423048893,vehicle_velocity_cg,,229.87588750836,75.9906132041649,602.023052235677,-0.168207951724878,0.036586810038954,-0.202102979754054,0.964117148422445,59.579656929488,0.316321542479396,-0.336960158199264,-0.00618336574991015,-0.00461964211618175,0.210126550048708
51.3,1707828870,523048893,vehicle_velocity_cg,,235.425997790738,73.6805472292031,602.023097544642,-0.168486090242122,0.0317511918095992,-0.18905448489852,0.966882982037304,59.6677124087757,0.319870829919007,-0.529215910167108,0.00233556468349963,-0.230704500175672,0.245679604178827
51.4,1707828870,623048893,vehicle_velocity_cg,,241.028457139481,71.5229633465829,602.049245694436,-0.170093423044112,0.0320157748923732,-0.177219955318843,0.968832444250277,59.7002865798716,0.351057402736208,-0.187075646112624,-0.000339965228240327,-0.153214093605907,0.299639662703433
51.5,1707828870,723048893,vehicle_velocity_cg,,246.508991928231,69.5500309760006,602.048555214145,-0.170160882134833,0.0310104781807844,-0.165576456304634,0.970910944191945,59.528039790027,0.404865518927871,-0.25821477762987,-0.014629410061565,0.016024469248926,0.205762774119926
51.6,1707828870,823048893,vehicle_velocity_cg,,252.215950175583,67.6879331895659,602.078200464112,-0.169859750908619,0.0260785215402406,-0.151984558733528,0.973328449004812,59.5777833223411,0.386086442756927,-0.463946175369088,0.0126628015785084,-0.0529181004827146,0.202770930789752
51.7,1707828870,923048893,vehicle_velocity_cg,,257.944267711654,65.9601447141711,602.063720467943,-0.170110958558222,0.0263616325855011,-0.140325449634566,0.975026201848282,59.6395560580543,0.366738869857106,-0.278282615019297,0.0185114481132968,-0.146915799861281,0.285075508186469
51.8,1707828871,23048893,vehicle_velocity_cg,,263.688535867499,64.3991315147397,602.098645490952,-0.170177742638307,0.023287223609637,-0.127542946953782,0.976846987920539,59.6393890726638,0.438018470619162,-0.277045749930627,-0.0525468836311274,-0.119343678925685,0.237152502767623
51.9,1707828871,123048893,vehicle_velocity_cg,,269.531642595303,62.9745058281185,602.109455512685,-0.173219629788456,0.0223537200651836,-0.115187720639568,0.977868631294132,59.6984667273165,0.425900757815876,-0.242705335983419,-0.05684836504816,-0.0681308984885932,0.258588949216858
52,1707828871,223048893,vehicle_velocity_cg,,275.363420490451,61.7081396264737,602.121218613303,-0.172411239360801,0.0187988989065622,-0.101489230292191,0.979602420411808,59.7083935832771,0.389362435604161,-0.292320740636644,0.0158547272023347,-0.0701711049337361,0.221975787242679
52.1,1707828871,323048893,vehicle_velocity_cg,,281.272109740405,60.596902607712,602.144779519775,-0.172111690947886,0.0149606658513436,-0.0884639687543333,0.980983114303491,59.7495514450249,0.371655446860864,-0.391954954226459,0.0203908187457556,-0.0626310373804207,0.225781189076161
52.2,1707828871,423048893,vehicle_velocity_cg,,287.159345623761,59.6353261312897,602.162305240976,-0.172919798137885,0.0147533707485927,-0.0762907053818421,0.981865983592389,59.7806030233974,0.332304186923535,-0.26870819672044,0.00182785353757475,-0.187837460388895,0.285226179877552
52.3,1707828871,523048893,vehicle_velocity_cg,,293.068480674521,58.8181975030476,602.172797550525,-0.172846762478544,0.0144580374769658,-0.0653582971938582,0.982671488769731,59.774389928337,0.458780537889747,-0.157093575289455,0.0184992701719849,-0.18347528268462,0.280478868318425
52.4,1707828871,623048893,vehicle_velocity_cg,,298.950785690513,58.1526823066272,602.186543081657,-0.171672761557646,0.0108515962825155,-0.052997930901004,0.983667588729803,59.6873987623308,0.507770032434947,-0.289960203633282,0.00251242910957683,-0.0684815620067719,0.221311602425639
52.5,1707828871,723048893,vehicle_velocity_cg,,304.805215469232,57.6398111913055,602.204383811911,-0.173491537164638,0.00928416460594418,-0.040190715955096,0.983971136350471,59.618426086559,0.363802290499949,-0.288431324591596,-0.0684873201355893,-0.0967795664129471,0.259316924434985
52.6,1707828871,823048893,vehicle_velocity_cg,,310.825301887476,57.2837045184105,602.22405446873,-0.174464831982867,0.00706981870019772,-0.0268643014337322,0.984271481540136,59.6813509921817,0.47215133026715,-0.184526280256478,-0.0227793763541298,-0.0304365418553636,0.229389884890248
52.7,1707828871,923048893,vehicle_velocity_cg,,316.845692174678,57.0911483539838,602.236590798458,-0.174698917992041,0.00473296874175557,-0.0131881632010069,0.984522198536266,59.741122166424,0.401999978334342,-0.274037069992886,0.0125474191222684,-0.0753714143510634,0.243668817276937
52.8,1707828872,23048893,vehicle_velocity_cg,,322.865769369549,57.0609757412367,602.24853261375,-0.173769333137654,0.00265287326999455,-0.000308152304050224,0.984782760900325,59.7780778426303,0.39218050608741,-0.209616162466363,-0.0398224411948729,-0.018302683496924,0.207141043781207
52.9,1707828872,123048893,vehicle_velocity_cg,,328.8810100504,57.1816706902375,602.263184643585,-0.174820261250853,-0.000372043485863296,0.012762125588337,0.984517580335819,59.8130618041285,0.345705696500928,-0.384337231682353,-0.0364977963297382,-0.0645523692089128,0.218963705693444
53,1707828872,223048893,vehicle_velocity_cg,,334.815236577725,57.4420085345823,602.261003643253,-0.17477431962993,-0.00381637035076602,0.0253569425296897,0.984274554167071,59.7582720051447,0.427493357734655,-0.388178353864438,0.0371132913511338,-0.0262877217209657,0.212019729668617
53.1,1707828872,323048893,vehicle_velocity_cg,,340.750284198127,57.8736487357832,602.308023009052,-0.175385186583687,-0.00486634984658202,0.0383451045454911,0.983740823552409,59.7560800350278,0.267770220186629,-0.412082148412487,0.07949482607666,-0.21539703132963,0.309061287006977
53.2,1707828872,423048893,vehicle_velocity_cg,,346.736052606553,58.4660136536793,602.347215330154,-0.17452374231173,-0.00766663252917547,0.0497800873760978,0.98336393518168,59.7322263812375,0.509716107718588,-0.173709305659659,-0.09895304966585,0.0456885087962419,0.16899004546339
53.3,1707828872,523048893,vehicle_velocity_cg,,352.700612802619,59.2038059101555,602.375035843092,-0.175187765319308,-0.0108676506145683,0.0626397674024785,0.982480229110139,59.754187631985,0.37688317972345,-0.358557753315205,0.0215911740040496,0.0170023982777223,0.174086758044585
53.4,1707828872,623048893,vehicle_velocity_cg,,358.639474084222,60.0828819166714,602.40414735726,-0.172925034586154,-0.012675494683378,0.0745261342308807,0.98202959200042,59.7695249334481,0.354968018417712,-0.299901061044808,0.0289156913068367,-0.0593898322146726,0.214392749725583
53.5,1707828872,723048893,vehicle_velocity_cg,,364.417358159761,61.0538668956219,602.416431466513,-0.174927780537053,-0.0104147200931783,0.0846287847960394,0.980882140721151,59.6685147060534,0.341520603519367,-0.123723581156081,0.0454817861449214,-0.156621660374541,0.294247937483508
53.6,1707828872,823048893,vehicle_velocity_cg,,370.313789044823,62.2075967564819,602.427703706854,-0.17238845707474,-0.0133197679374901,0.0967149940225981,0.980179072200938,59.6669959427554,0.529372408581219,-0.0732819334612914,0.00544668391669237,-0.0217583170764082,0.197767847616141
53.7,1707828872,923048893,vehicle_velocity_cg,,376.131424733959,63.4918063020506,602.430595901527,-0.170910638606082,-0.0154068455766711,0.108470548112037,0.979176349240989,59.6617784671178,0.386177479110695,-0.28886505911455,0.104477412403276,-0.0536764451692775,0.20009843937407
53.8,1707828873,23048893,vehicle_velocity_cg,,381.962788222253,64.9133897142851,602.438481887304,-0.168187178686844,-0.0171056605730829,0.119051936926351,0.978390058011529,59.6861117866466,0.416309579563135,-0.286541025510575,0.0223195641813106,-0.0752676286790722,0.196358752748313
53.9,1707828873,123048893,vehicle_velocity_cg,,387.759196523813,66.4598480469278,602.447515344964,-0.164743935223993,-0.0184346716875979,0.129746752719913,0.977591621713955,59.7092693418698,0.385692990648558,-0.284238774939218,0.0752685311851723,-0.0538239749105543,0.204681516705685
54,1707828873,223048893,vehicle_velocity_cg,,393.473518295245,68.1116581664322,602.460058797467,-0.160928878361049,-0.0193673697950024,0.140506597892652,0.976721401959285,59.693681726247,0.343422608786308,-0.297898612082635,0.0274386489286215,-0.0739758831999797,0.210242020412215
54.1,1707828873,323048893,vehicle_velocity_cg,,399.155338217452,69.8890686631115,602.471000688845,-0.159506300154485,-0.0215553074933803,0.151356332117586,0.975286814048977,59.6821120299369,0.358954769251405,-0.3289036024628,-0.00524150299525002,-0.078799269076709,0.202464428922591
54.2,1707828873,423048893,vehicle_velocity_cg,,404.840605248352,71.8065241307225,602.482667577444,-0.157232404060921,-0.0220398649106092,0.161856494930786,0.973958259124417,59.7229089190392,0.325836721521742,-0.275229903075924,0.0763470271107777,-0.0529574124554279,0.206164028709571
54.3,1707828873,523048893,vehicle_velocity_cg,,410.424261356878,73.803517136452,602.460073389079,-0.153723952023548,-0.0232832348897445,0.171963045061157,0.972756674960715,59.6776621007468,0.363346836520671,-0.294732093634851,0.0429299767844658,-0.0352130960954169,0.181001014789935
54.4,1707828873,623048893,vehicle_velocity_cg,,415.963482602586,75.9395998566017,602.499242642601,-0.150123973089467,-0.0236269639101842,0.181920734174942,0.971498536158172,59.665966021326,0.354549806602931,-0.194366203000766,0.0669979561142696,-0.00450195269734681,0.176619678829735
54.5,1707828873,723048893,vehicle_velocity_cg,,421.406149711269,78.1405038923546,602.498628597399,-0.145646467268338,-0.0246577874090095,0.192002523013722,0.970213446231658,59.6075470659539,0.273087413374713,-0.341912795990134,0.069107524842582,-0.0795037067547582,0.190488781266935
54.6,1707828873,823048893,vehicle_velocity_cg,,426.942953661218,80.5140762954104,602.496912671491,-0.142658394784641,-0.0247066450209836,0.201190716658179,0.968793300771555,59.687851178043,0.27883774263661,-0.256102702631345,0.0692814345837552,-0.0363019102662218,0.19101748350618
54.7,1707828873,923048893,vehicle_velocity_cg,,432.409583698524,82.9670468941268,602.462475571795,-0.138389062235124,-0.0256780788808838,0.210568656729425,0.967393376306575,59.7242326903598,0.257841761244221,-0.338524767639202,0.0704065285591851,-0.0861826622692382,0.171264516668809
54.8,1707828874,23048893,vehicle_velocity_cg,,437.796688865469,85.515070347827,602.487802016753,-0.134190776397937,-0.024819286217379,0.218567586689831,0.966232398861662,59.7193564305189,0.304307885326276,-0.210250299474743,0.0810908245627462,-0.0294930068392491,0.17365949705091
54.9,1707828874,123048893,vehicle_velocity_cg,,443.20355960366,88.1783397892762,602.490233898187,-0.127630071380547,-0.0274481112489199,0.227443737953205,0.965000783488872,59.7653423319534,0.304188661431778,-0.348110146772865,0.0997869875515094,0.0008689892646514,0.125339307765369
55,1707828874,223048893,vehicle_velocity_cg,,448.483323850197,90.8826440244186,602.494320564358,-0.122431682002137,-0.0271223849490645,0.235059408933565,0.963857838972432,59.753950860057,0.25515891297613,-0.284180115116161,0.107327040045816,-0.0782636316636817,0.161400058795172
55.1,1707828874,323048893,vehicle_velocity_cg,,453.808479324715,93.7140404628789,602.503496669773,-0.116749621592155,-0.0265688893825598,0.241717127600753,0.962931176252751,59.8231263859694,0.27872226040809,-0.243631960840613,0.102880981072096,-0.10127210661972,0.147648364826839
55.2,1707828874,423048893,vehicle_velocity_cg,,459.0917569695,96.615375922238,602.51180966278,-0.110691474340769,-0.0250065688483281,0.2483813162546,0.96199209495626,59.8632324304893,0.218754430597829,-0.164128838169043,0.124948446162957,-0.036234764133484,0.138900849459444
55.3,1707828874,523048893,vehicle_velocity_cg,,464.332526493827,99.5804054073667,602.517847974343,-0.10491923570485,-0.0236947550402582,0.255320352693249,0.960854843388577,59.876579010383,0.178879862126641,-0.144171912298708,0.137677700600589,-0.0350682493260785,0.153331986235933
55.4,1707828874,623048893,vehicle_velocity_cg,,469.525894198211,102.619767761516,602.524362387825,-0.097835368913735,-0.0231684674489011,0.262737142117832,0.959614848185113,59.8516943166208,0.16320742384722,-0.220381497505256,0.122897868336431,0.0826132935443074,0.115836471802418
55.5,1707828874,723048893,vehicle_velocity_cg,,474.552534065223,105.652462726413,602.528066405142,-0.0924777229438134,-0.0236480658666449,0.270726514042085,0.957912205963842,59.72644309252,0.0549689995756757,-0.322065792563784,0.109973047472482,-0.0233783744616149,0.13783507358305
55.6,1707828874,823048893,vehicle_velocity_cg,,479.638675841319,108.827862234688,602.511513521062,-0.0875383933562891,-0.0231647444128403,0.277340679373806,0.956494940848807,59.7469398602299,0.111805704483472,-0.311281060343942,0.10266713748075,-0.0608651568616692,0.147582744646513
55.7,1707828874,923048893,vehicle_velocity_cg,,484.682868103555,112.080988761379,602.552791730687,-0.0823413047303051,-0.0220186350830089,0.283702427846946,0.955116758139098,59.7516897833236,0.111585354576563,-0.217759655491599,0.101627026637309,-0.0447310140423583,0.13690090824876
55.8,1707828875,23048893,vehicle_velocity_cg,,489.699667862904,115.405934109721,602.569388814205,-0.0778404443964738,-0.0214570674822356,0.289421260713937,0.953790225006514,59.7787076498548,0.155607248760168,-0.196796975742277,0.0731024500404077,0.0126969468832977,0.0999946039712972
55.9,1707828875,123048893,vehicle_velocity_cg,,494.681223717349,118.783865603058,602.573558177663,-0.0744188303082947,-0.0209477533144893,0.294738913526442,0.952445275162764,59.8282691428959,0.122223015295861,-0.308081914442305,0.0692284529388043,-0.0620317359549241,0.117185292934841
56,1707828875,223048893,vehicle_velocity_cg,,499.582978164644,122.185771091894,602.594709544642,-0.0699498374508485,-0.0205132276460131,0.299677484992931,0.951251613780736,59.7903230590236,0.207906905259324,-0.231242804013208,0.0745419362110912,0.0229433814225275,0.0989962804293059
56.1,1707828875,323048893,vehicle_velocity_cg,,504.452183695023,125.643395898099,602.601561355301,-0.0671114041773199,-0.0195313485238909,0.305160624960792,0.949732372212154,59.7826445823091,0.112766458121266,-0.27056811423436,0.0413945182722836,-0.0122901022907507,0.109021576058953
56.2,1707828875,423048893,vehicle_velocity_cg,,509.322007052321,129.181323665634,602.605453093524,-0.0646993326018195,-0.0192239080087034,0.309999925814983,0.948337747701976,59.823569187424,0.178516602718911,-0.219635480251164,0.0423074325484369,-0.0421094078270747,0.10071696516294
56.3,1707828875,523048893,vehicle_velocity_cg,,514.154386264789,132.767978162681,602.604566814962,-0.062389340511235,-0.0179343296494958,0.314534674311529,0.947023689601446,59.8533813082002,0.144973548601031,-0.139756465150971,0.0478126478874887,-0.0190669810317458,0.095782512360327
56.4,1707828875,623048893,vehicle_velocity_cg,,518.950342011632,136.398653177427,602.612940393963,-0.0619102494238668,-0.0194400504247705,0.31924183242015,0.945449024479259,59.8654450650031,0.177494818829069,-0.208986966755357,0.00611186078420338,0.00590747938325968,0.0964204492644541
56.5,1707828875,723048893,vehicle_velocity_cg,,523.576016705086,139.967561127946,602.603288997289,-0.0600194775154071,-0.0193585340357503,0.324047708447069,0.943936434368844,59.7033274973103,0.127318795418859,-0.287225874945529,0.0530995051860091,0.0015908674770815,0.093516282951473
56.6,1707828875,823048893,vehicle_velocity_cg,,528.301708133178,143.688076122396,602.626882625443,-0.0588388014015552,-0.0199210207989736,0.328038843387592,0.942619576291988,59.7612989091536,0.122763678129326,-0.331441810925348,-0.00191390920665268,-0.0942931410725836,0.0850133133740147
56.7,1707828875,923048893,vehicle_velocity_cg,,532.973891462804,147.427979291808,602.63651295704,-0.0591396877332189,-0.0200687945398281,0.331637732778874,0.941337428883939,59.765744387937,0.177367711448812,-0.167208224896717,-0.0143406701268125,-0.0511966615973709,0.0982504196811314
56.8,1707828876,23048893,vehicle_velocity_cg,,537.650263511579,151.239855787018,602.633700742777,-0.0587472650377703,-0.0190038788800272,0.335956063113093,0.939851655898763,59.8262554964545,0.0668438372189517,-0.122251138514122,0.0394408006508678,-0.0522293956086529,0.082982516952091
56.9,1707828876,123048893,vehicle_velocity_cg,,542.297921916139,155.079248787801,602.635857760511,-0.0585563504676811,-0.0193131000589859,0.337907764325434,0.939157335484638,59.8435012348835,0.191496639527948,-0.109399532812281,-0.0254406615383802,0.0525509354222298,0.0226273825161214
57,1707828876,223048893,vehicle_velocity_cg,,546.892660251088,158.909294505899,602.626960072084,-0.0575147204470484,-0.0187695264707534,0.339698451565123,0.938586556377311,59.8430962849573,0.179533034577247,-0.21579118038513,0.0463310502102243,0.0279495229300701,0.0272693827341228
57.1,1707828876,323048893,vehicle_velocity_cg,,551.512983079261,162.785891107889,602.623166691155,-0.0554520584946957,-0.0199005911779383,0.341202970011289,0.938141550585489,59.865961230505,0.171208319285437,-0.246852115974031,0.00209305625571932,-0.0155920708208373,0.024553857216704
57.2,1707828876,423048893,vehicle_velocity_cg,,556.082919650952,166.645486892333,602.625666053067,-0.0550328668270032,-0.0197336695351207,0.342757201775555,0.937603043129912,59.8340206009558,0.121548124950475,-0.272760714411829,0.0306003290953696,8.56292660056694E-06,0.023259767220509
57.3,1707828876,523048893,vehicle_velocity_cg,,560.681329663011,170.541775070027,602.629291570671,-0.0551011959511994,-0.0199962548705464,0.343176252613275,0.93744016749775,59.8567485534339,0.128888927326055,-0.20504254693336,-0.0187389261298549,-0.0235446122254695,-0.00183799590420101
57.4,1707828876,623048893,vehicle_velocity_cg,,565.202526572838,174.380000516603,602.628130572995,-0.0562502178806206,-0.0188798139283619,0.343647377617655,0.937222463170256,59.7600131217318,0.0869642360480077,-0.0906373489570372,0.00462346234751311,0.0582739618916136,0.0200168944861072
57.5,1707828876,723048893,vehicle_velocity_cg,,569.690095557322,178.195356804843,602.629121077271,-0.0529400845404448,-0.020251389419235,0.344150433922884,0.937202063327931,59.6523205315011,0.0600959949614986,-0.331628627427735,0.0467073702694162,0.0256766847708826,-0.00129161595938324
57.6,1707828876,823048893,vehicle_velocity_cg,,574.290969720311,182.111713520562,602.629864323913,-0.0515671047595522,-0.0206934769286876,0.344486859679933,0.937145355442355,59.7279877104896,0.0193589795683366,-0.328048424719397,0.00890502120118534,-0.0317765482886201,0.00468687607190216
57.7,1707828876,923048893,vehicle_velocity_cg,,578.864926990049,186.00306239785,602.641450507115,-0.0522269361687321,-0.0208110985921103,0.34501025209374,0.93691364130534,59.7403239805332,-0.0296824647911474,-0.208714006315571,-0.0294916289525292,-0.0296461225604673,0.00579898995380742
57.8,1707828877,23048893,vehicle_velocity_cg,,583.440885229054,189.91877825917,602.649504373807,-0.0532536039776202,-0.0213942937671269,0.34561347391333,0.936620341711176,59.7677202650226,-0.0323966011457614,-0.177286323527592,-0.00978734364859498,-0.0298585380017179,0.00772546487136465
57.9,1707828877,123048893,vehicle_velocity_cg,,588.022468282551,193.840776472516,602.65655421539,-0.0530216155879261,-0.0200468813023088,0.345956187396129,0.936536783705174,59.7839124066232,-0.0309847122103194,-0.156038986730205,0.0340150544838994,-0.00437928298393702,0.000465151360629174
58,1707828877,223048893,vehicle_velocity_cg,,592.545680183638,197.707355808948,602.657604226032,-0.0527889763326552,-0.020065623522377,0.345568235863189,0.936692739959488,59.7217920741849,0.00111391162579935,-0.212180621622824,-0.0431785972055342,0.0100397033871697,-0.0156944905412025
58.1,1707828877,323048893,vehicle_velocity_cg,,597.115057977809,201.620410244414,602.648658946854,-0.0533612772216467,-0.0201231133078866,0.345419041283814,0.936714108104839,59.750990576528,-0.00192751488858756,-0.191457511578847,0.0036277515314847,-0.000402439781300604,-0.0064566857973648
58.2,1707828877,423048893,vehicle_velocity_cg,,601.680994884231,205.514577002753,602.647951367808,-0.0529642753906653,-0.0201897228896531,0.34514206015879,0.9368372958691,59.7357552753631,-0.00159529975507075,-0.158792774955414,-0.00443739180120187,0.0365319615494012,-0.00660107864872102
58.3,1707828877,523048893,vehicle_velocity_cg,,606.214042102886,209.387412434626,602.632202084784,-0.0524612057369561,-0.0197054162028813,0.344966270706729,0.936940654758661,59.7145966366292,-0.017848075754387,-0.214823139094325,0.00253919879701008,-0.0153376979517285,-0.0115221204343922
58.4,1707828877,623048893,vehicle_velocity_cg,,610.80483226999,213.294544511506,602.618073628327,-0.0521649108753236,-0.0193634231598832,0.344327606079984,0.937199220874691,59.7429633668845,-0.0238088818648642,-0.176855860131707,0.0179833603701381,-0.00312292426408391,-0.0226980494401583
58.5,1707828877,723048893,vehicle_velocity_cg,,615.291328499513,217.102128092537,602.604341203047,-0.0524616176053533,-0.0194355391623809,0.343583464540311,0.937454234291026,59.6272598659152,-0.0235197428053585,-0.153562387742554,-0.0123745467685783,0.00587640379150248,-0.01613565500989
58.6,1707828877,823048893,vehicle_velocity_cg,,619.899101300345,220.999373418591,602.59664370926,-0.0522436975119965,-0.020471367530741,0.342919547881012,0.937687422792254,59.6845000015535,-0.0232633165579228,-0.207740875198681,0.0175380201776599,-0.0115389331381879,-0.0127728538467468
58.7,1707828877,923048893,vehicle_velocity_cg,,624.505824324735,224.885931953776,602.584967848406,-0.052773838710434,-0.0193074539768261,0.342723513133561,0.937754092347289,59.7115573652466,-0.0910223507036712,-0.161943770870278,-0.0337119967634653,0.00244901543370152,-0.00704233960224225
58.8,1707828878,23048893,vehicle_velocity_cg,,629.11472348953,228.764854428587,602.566315331282,-0.0527047487564637,-0.0194943755477961,0.342493419429884,0.937838171769386,59.7501280233404,-0.105307999720455,-0.205616277302107,0.0267873046943256,-0.0469140947983916,-0.0149323129049757
58.9,1707828878,123048893,vehicle_velocity_cg,,633.689486542797,232.608333237902,602.543135219389,-0.0537562727163933,-0.0183977299682636,0.342253521676849,0.937888220192284,59.7138198915906,-0.11649643072929,-0.0929082540968647,-0.023034306960347,-0.0466345282780142,-0.00824034045467316
59,1707828878,223048893,vehicle_velocity_cg,,638.264536694815,236.449986238715,602.524997359219,-0.0543223645445426,-0.0192606082412164,0.341975431541004,0.937939717627318,59.701056486975,-0.105912221811435,-0.110202564943942,-0.00964886399139661,-0.0105559536957508,-0.00440443628528629
59.1,1707828878,323048893,vehicle_velocity_cg,,642.807261225205,240.26240825217,602.514747136412,-0.0543026359045702,-0.019590286120401,0.342101723518552,0.937887975820765,59.6367142694565,-0.115367009167145,-0.160294991256219,0.0119069391823555,0.054606801392463,0.00395410163335109
59.2,1707828878,423048893,vehicle_velocity_cg,,647.427628588855,244.1353520602,602.500521580807,-0.0542150730095471,-0.0190522333682874,0.341745857158123,0.938033851935797,59.6934024008388,-0.118743197155636,-0.180808112592572,-0.0124045136079181,0.0601883046188688,-0.0121164285493397
59.3,1707828878,523048893,vehicle_velocity_cg,,652.052479794279,247.999557142235,602.477170929369,-0.0542513159257346,-0.0198300219759336,0.340589197473491,0.93843623305642,59.7597129717558,-0.0708326979819837,-0.348602341682016,-0.00210191707000821,-0.0250262042936944,-0.0315083595047807
59.4,1707828878,623048893,vehicle_velocity_cg,,656.68320195317,251.851035271085,602.458095321277,-0.0543569186653672,-0.0195012848219239,0.339488420604432,0.938835788388475,59.8000068947313,-0.0700118741984249,-0.291367061547591,0.00852823452639249,-0.0650170656525142,-0.0301108056931227
59.5,1707828878,723048893,vehicle_velocity_cg,,661.183219340215,255.578652183571,602.444548540654,-0.0542515485558248,-0.018203470091284,0.339036547980279,0.93903121475782,59.6173399783245,-0.152402559754066,-0.0680235066639188,0.0262963850696197,0.0157216226053896,-0.00568085361224633
59.6,1707828878,823048893,vehicle_velocity_cg,,665.823489472907,259.415241673544,602.417547311072,-0.0538092193849003,-0.017892934899328,0.338953947341358,0.939092451450648,59.66315621038,-0.173086987530869,-0.130975905338417,-0.000649862411982313,-0.00452929965063243,-0.00377699669638179
59.7,1707828878,923048893,vehicle_velocity_cg,,670.449556793756,263.231823516069,602.398702116386,-0.0533215120525086,-0.018188499129764,0.338754374337532,0.939186599520579,59.6546277025988,-0.175298014463244,-0.141010821787034,0.0199264627209812,0.0486083991865803,0.00186752702241001
59.8,1707828879,23048893,vehicle_velocity_cg,,675.052712279627,267.030862329592,602.369888892737,-0.0534253861931233,-0.0176911753350104,0.338621174641104,0.939238228837636,59.6401185928752,-0.18986515021476,-0.222844265687198,0.00973329411111423,-0.024489092723455,-0.0103687514844934
59.9,1707828879,123048893,vehicle_velocity_cg,,679.704141795324,270.864173957172,602.34606248962,-0.0534752896117783,-0.0181119325832094,0.338319315531137,0.939336144326183,59.6580974222398,-0.163509531209371,-0.156974107666694,-0.0154915528940511,-0.0244516522482157,-0.0063656674963391
60,1707828879,223048893,vehicle_velocity_cg,,684.314217379198,274.663099824878,602.331938924598,-0.0549360064175078,-0.0185834695328643,0.338299927091665,0.939249620276096,59.6218720453522,-0.178140468943184,-0.132658437880448,-0.0254578268012246,-0.00101658196916809,0.00256295671387076
60.1,1707828879,323048893,vehicle_velocity_cg,,688.957782987161,278.486870143391,602.323390030137,-0.0548690535950186,-0.0192434432825781,0.3379150404804,0.939378785296617,59.5997850402472,-0.155433461082615,-0.13660758025462,-0.0224005203428336,0.0606710198613726,-0.0162422106465859
60.2,1707828879,423048893,vehicle_velocity_cg,,693.566204078896,282.26923348869,602.309422229078,-0.0548691367197195,-0.0186952146561938,0.336801687403603,0.939789598871299,59.5477879892453,-0.0966723291702354,-0.192615578937532,0.0569550388342306,-0.0191224048853377,-0.0294237426669722
60.3,1707828879,523048893,vehicle_velocity_cg,,698.211853698755,286.065965136767,602.292117351385,-0.0546863702856673,-0.0178651410411844,0.335588043827037,0.940250446679447,59.5071982230004,-0.0878841971952667,-0.105973125731386,-0.00754659160838438,0.0280062736102093,-0.0141863604594582
60.4,1707828879,623048893,vehicle_velocity_cg,,702.788365673129,289.793032511729,602.269065280169,-0.054263820111808,-0.017771694630633,0.335352270433407,0.940360813417907,59.38676107042,-0.15242001451034,-0.213131747155151,0.0141365029274751,-0.00318885569727504,-0.0103529526887764
60.5,1707828879,723048893,vehicle_velocity_cg,,707.332962752536,293.480873786531,602.253711236597,-0.053767766488011,-0.0185590746381495,0.33473501951488,0.940593990383651,59.2186437383065,-0.183339397526535,-0.232027179028611,0.0089339517999545,-0.0108010237735305,-0.00689115817116041
60.6,1707828879,823048893,vehicle_velocity_cg,,711.991365539622,297.253676999563,602.241069815537,-0.0530988735887326,-0.0180420300322283,0.335108589039406,0.940509026181005,59.2199243095477,-0.246284148594798,-0.163917719039056,0.0103223238897272,0.015469407512542,0.0187361495225722
60.7,1707828879,923048893,vehicle_velocity_cg,,716.636832758022,301.02660905228,602.225131836665,-0.0522173603798497,-0.0179376122926351,0.335953713124958,0.940258843073413,59.2130149712505,-0.256143846926045,-0.197149314014693,0.0181173928814179,-0.0317092208653173,0.00957087806683116
60.8,1707828880,23048893,vehicle_velocity_cg,,721.269113569371,304.798334451174,602.210380348373,-0.0523223478320903,-0.0172689419005074,0.33616995608332,0.940188234445589,59.1650606652085,-0.199857629804747,-0.12053360476367,0.0168131911492308,0.0297004926675527,0.00230837507857745
60.9,1707828880,123048893,vehicle_velocity_cg,,725.889779589932,308.56706239809,602.19290574707,-0.0511124905745951,-0.0170093587671051,0.336043151096625,0.940304841858556,59.1310715919136,-0.151344258570198,-0.184851144129927,0.0214338201119234,-0.00559259438526103,-0.0157851457435685
61,1707828880,223048893,vehicle_velocity_cg,,730.470541991846,312.295031369735,602.170710797435,-0.0508282808410131,-0.0157668751321001,0.334859815529728,0.940763942473728,59.0399636438876,-0.0960376078480621,-0.14811523108465,0.0189393851727181,0.00668875006073006,-0.0307528096626185
61.1,1707828880,323048893,vehicle_velocity_cg,,735.089960659568,316.036821360316,602.149962684452,-0.0507854610204712,-0.0162633860702438,0.333663676437094,0.941182708218203,58.9873862011583,-0.0734898428690876,-0.142807173603587,0.01621985857507,0.0161444538792194,-0.0151540292655484
61.2,1707828880,423048893,vehicle_velocity_cg,,739.690078187824,319.748207664088,602.134390261533,-0.0498932275897659,-0.0166953498489223,0.334011444302254,0.941099509196142,58.9062998303253,-0.206215641230902,-0.202164119069166,-0.00965616856170458,0.0331307134308122,0.0433013260924598
61.3,1707828880,523048893,vehicle_velocity_cg,,744.275573437776,323.459839098108,602.126121729363,-0.0500377146279615,-0.0170362597977717,0.336302082791281,0.940269590105497,58.8280383819225,-0.299189678603879,-0.223418165331295,0.00403943517672801,0.0389566934023183,0.0464995846325867
61.4,1707828880,623048893,vehicle_velocity_cg,,748.862387633411,327.197599671544,602.110758567265,-0.0505816499576033,-0.0175065588268766,0.337718751472287,0.939723928603293,58.7912951887799,-0.282828196168483,-0.256231593315202,-0.009445644970965,-0.0519483009056952,0.0236613663174681
61.5,1707828880,723048893,vehicle_velocity_cg,,753.324573190622,330.856002670276,602.099204200471,-0.0515338806451367,-0.0167251204098498,0.338610093638525,0.939365601871305,58.5918393463402,-0.183387562369613,-0.196995491264404,0.0197452879525258,0.00117707558294831,0.0216116855241619
61.6,1707828880,823048893,vehicle_velocity_cg,,757.888360258394,334.615705905333,602.08260474955,-0.0512981313907151,-0.0168941280444662,0.339144483680743,0.939182681560068,58.5782288713068,-0.139419397636891,-0.17855723971576,-0.0375144282677113,-0.0137279683326125,0.0120058606574674
61.7,1707828880,923048893,vehicle_velocity_cg,,762.439035286023,338.378900555907,602.06279156432,-0.0520623649792026,-0.0164607673230959,0.340285916034663,0.938735345366498,58.568139214327,-0.169036748754623,-0.127386609877617,-0.00151787086384403,0.00463185318713005,0.0349465457709442
61.8,1707828881,23048893,vehicle_velocity_cg,,766.975761087154,342.149009502089,602.04654371748,-0.0524104248014599,-0.017284378219264,0.341739790289873,0.938172859005385,58.5645309005029,-0.161144673334833,-0.164299952796578,0.000378227737823483,0.0393766078092529,0.0310579591123856
61.9,1707828881,123048893,vehicle_velocity_cg,,771.49790197281,345.930827245528,602.027753158704,-0.0513242052984021,-0.0173078702594181,0.343324939878376,0.937653587011259,58.5827679503028,-0.184462797907011,-0.22525332195623,-0.000320620147213302,-0.0250105538363548,0.038719458549496
62,1707828881,223048893,vehicle_velocity_cg,,775.970762659526,349.697146654046,602.018019618454,-0.051877915265333,-0.0181686126866582,0.34494086506027,0.937013544743211,58.5433242209489,-0.174776403945974,-0.216818172057842,-0.045872086108941,-0.0153104930788518,0.0372947339374325
62.1,1707828881,323048893,vehicle_velocity_cg,,780.431161118564,353.482056658548,602.007670220848,-0.0534259522425862,-0.0179549023711084,0.347008145867806,0.936166991411898,58.5355646177569,-0.212659650211068,-0.156734018179875,0.0188799349612094,0.0180111278007405,0.0558699651088678
62.2,1707828881,423048893,vehicle_velocity_cg,,784.90860073917,357.322366654387,601.996683823899,-0.0539756722590197,-0.0192676280228429,0.349701192527709,0.935106657691656,58.58657745683,-0.204682215986632,-0.203074744114964,-0.0689054800098048,0.00923036421722921,0.0596197266596981
62.3,1707828881,523048893,vehicle_velocity_cg,,789.297384909622,361.129300214885,601.982854112571,-0.0554540989806292,-0.0186859986399324,0.352132481573241,0.934119045829891,58.5592843573822,-0.207323022998556,-0.132584803021717,-0.035998876643569,-0.0129460276536362,0.0441202932169781
62.4,1707828881,623048893,vehicle_velocity_cg,,793.742219284937,365.027680657205,601.966669531469,-0.0576587246325386,-0.0196351079381738,0.353835573315634,0.933322195742929,58.6403143446597,-0.0730817341253008,-0.1270952643141,-0.0154741471632421,0.0128961442453083,0.0430410820441199
62.5,1707828881,723048893,vehicle_velocity_cg,,798.030987456437,368.825421333331,601.945988781263,-0.058838468523455,-0.0200867749554397,0.355852249427959,0.932471840148948,58.5401249369175,-0.0581514217467363,-0.101641107594687,-0.0208032543705618,-0.0186630872592846,0.047706723776928
62.6,1707828881,823048893,vehicle_velocity_cg,,802.452077318598,372.781482903936,601.935792558453,-0.0585415002148172,-0.0209775453158442,0.35781613659791,0.931719081985158,58.6579948783226,-0.0403777237464794,-0.126406427088398,-0.00499264768136493,-0.0317480959934001,0.0448933236925972
62.7,1707828881,923048893,vehicle_velocity_cg,,806.798552265379,376.703517838495,601.91449910402,-0.0613598177195935,-0.0200560876116949,0.360481960296536,0.930529678419714,58.6760447554161,-0.123542116356113,-0.0590344282783226,-0.0615731039250998,0.0172546996464089,0.0823428882037373
62.8,1707828882,23048893,vehicle_velocity_cg,,811.175061864167,380.708815898238,601.897204160054,-0.0624092539466746,-0.0217418551100342,0.364449474167061,0.928875103303747,58.7884015310075,-0.0976237950260134,-0.10853650109622,-0.0394027394973962,0.0119710167407687,0.0701681810591499
62.9,1707828882,123048893,vehicle_velocity_cg,,815.523259239004,384.762722739759,601.882152155239,-0.0654328669889185,-0.0244894447455182,0.368533786610761,0.926985250767239,58.8882179460519,-0.0926426254209559,-0.256586867197915,-0.0738928067486477,-0.0433694955471183,0.0987177643887882
63,1707828882,223048893,vehicle_velocity_cg,,819.801087696263,388.825190312393,601.864341108479,-0.0682522281738944,-0.0240562792168454,0.372944946719874,0.925027024197483,58.9285317303063,-0.102606266927236,-0.187650281726748,-0.0478490908303352,-0.0421662885927436,0.124046513577229
63.1,1707828882,323048893,vehicle_velocity_cg,,824.071298239273,392.968308091953,601.84510551334,-0.0707301691910751,-0.0270466623242001,0.378292450580174,0.922583623883152,59.0159818484755,-0.0693994636640429,-0.205224065619966,-0.0608061971706599,-0.0445962622725325,0.105919077080472
63.2,1707828882,423048893,vehicle_velocity_cg,,828.292494779121,397.161610423948,601.833000454076,-0.0744427727284595,-0.0279433425383719,0.383093272596129,0.920280928677689,59.088567912584,-0.0725276181840586,-0.172608729166968,-0.0747688303006186,-0.00231527574210738,0.126835585487944
63.3,1707828882,523048893,vehicle_velocity_cg,,832.462939724334,401.405126934084,601.819804080686,-0.0779141222552202,-0.0302188052443299,0.38910550139803,0.917394747175168,59.1474932481691,-0.0479944071600616,-0.203377466388105,-0.100482460133552,0.0220984842852437,0.114596805762145
63.4,1707828882,623048893,vehicle_velocity_cg,,836.544956747961,405.671862424777,601.803511823479,-0.0838056710168233,-0.0332761213159275,0.395051570037612,0.914222930289109,59.1585522769415,-0.0512587959333088,-0.201604698911185,-0.0724976140372581,0.0206697370323344,0.124059019986537
63.5,1707828882,723048893,vehicle_velocity_cg,,840.510207015045,409.927035796771,601.790754639493,-0.0867228654934516,-0.0357582963620547,0.401047197203474,0.91124180899316,59.0881191813865,-0.0289906303113656,-0.260167262961443,-0.0818959251141402,-0.0191266052142948,0.123841574078542
63.6,1707828882,823048893,vehicle_velocity_cg,,844.45865189289,414.283339635715,601.779877213505,-0.0910713450674775,-0.0387914477486064,0.40689719260021,0.908094658250579,59.1057711594224,0.0329407562171827,-0.263803757989917,-0.0470075353683495,-0.0861021272155816,0.145149606804591
63.7,1707828882,923048893,vehicle_velocity_cg,,848.378321237558,418.740057142128,601.773528260934,-0.0960388457029294,-0.0408129396065394,0.412639134771729,0.904897667436247,59.1528962920339,0.0893295252761334,-0.158533936992392,-0.0999455283076198,-0.0315955029619236,0.15492778685023
63.8,1707828883,23048893,vehicle_velocity_cg,,852.264573847298,423.290577237498,601.760681220942,-0.100701392965325,-0.0434824971630996,0.419632316461319,0.901042296940944,59.2563848795904,0.0599012118629467,-0.174932505927936,-0.09489790102115,-0.0432630092389097,0.162351730808993
63.9,1707828883,123048893,vehicle_velocity_cg,,856.056907524671,427.875145438785,601.730344438618,-0.104487255620329,-0.044928392822071,0.426182372100127,0.897458878524507,59.2851334588459,0.0937081399943281,-0.143223580511796,-0.0997225533328886,-0.0113308646996206,0.158324354701405
64,1707828883,223048893,vehicle_velocity_cg,,859.762208560741,432.496898886636,601.733160580839,-0.10714062271905,-0.048664255648164,0.433219039834887,0.893573690699387,59.2894249737619,0.116818697323357,-0.254630345456819,-0.0923890710125469,0.00854319977704518,0.135500316246937
64.1,1707828883,323048893,vehicle_velocity_cg,,863.422129888865,437.234760797987,601.724473516344,-0.113433478955447,-0.0526858797208381,0.441004859426744,0.888747296981602,59.3581857079442,0.0824751978331131,-0.25473776364116,-0.15266344148895,-0.0345683038163848,0.188736865382273
64.2,1707828883,423048893,vehicle_velocity_cg,,866.979735085078,442.013906105639,601.687006419201,-0.118916846540795,-0.0561179800870837,0.449366453421055,0.883617194524598,59.3811400095518,0.0950509192375399,-0.31224787329924,-0.132012505947144,-0.0704941542150565,0.192429100607245
64.3,1707828883,523048893,vehicle_velocity_cg,,870.437267198426,446.86979127153,601.695724498276,-0.122767419261246,-0.0597970165964699,0.457551005677577,0.878635052099296,59.399844539804,0.144086658085748,-0.298718075081023,-0.0738448532951925,-0.0713535907233024,0.189442065124809
64.4,1707828883,623048893,vehicle_velocity_cg,,873.802308492757,451.780658155183,601.660825510324,-0.126514216771538,-0.0620276522106787,0.465052491326519,0.87399822861772,59.3938705871987,0.180116424608571,-0.255997569866835,-0.0843734616598334,-0.0321832432581971,0.188416205153581
64.5,1707828883,723048893,vehicle_velocity_cg,,876.978262941165,456.601700579078,601.670493208383,-0.127705952750655,-0.0664763880473577,0.473491196984052,0.868952338073173,59.231408117156,0.164602040606217,-0.384326145254813,-0.0804042074217999,-0.0381446886446092,0.155772977103449
64.6,1707828883,823048893,vehicle_velocity_cg,,880.171443905653,461.673265668836,601.665623732701,-0.131802255833783,-0.0684251111492573,0.480366578772904,0.864403909939881,59.282420348262,0.195902547699913,-0.221149585203868,-0.0972544149276413,0.0939852760348049,0.141921609012192
64.7,1707828883,923048893,vehicle_velocity_cg,,883.26783600583,466.764252949597,601.612959220003,-0.134096391415607,-0.0699568725632152,0.488438123705858,0.859390710387998,59.3163345422471,0.123432775918211,-0.315771087225889,-0.0409951256896572,-0.0212648749283115,0.151091718469322
64.8,1707828884,23048893,vehicle_velocity_cg,,886.269975263185,471.931223028934,601.603918829484,-0.135455224243065,-0.0733914078473238,0.49589517517031,0.854607254077717,59.360276846092,0.269707646729628,-0.237048007026747,-0.0568988208849569,-0.0450827913011811,0.170119108351307
64.9,1707828884,123048893,vehicle_velocity_cg,,889.135456468817,477.083245298957,601.575128268576,-0.138865308461038,-0.076207204913911,0.504458230775825,0.848781939857202,59.3355055137018,0.172228897838315,-0.220436945090543,-0.0730960018293915,-0.0707246637802385,0.227610561081529
65,1707828884,223048893,vehicle_velocity_cg,,891.908798296342,482.344115311453,601.54398386997,-0.141220725334854,-0.0789087180739406,0.513871795597865,0.84247605226312,59.3600205973413,0.187593970327631,-0.184246565014981,-0.022551614597705,-0.0809518923019647,0.233377557204363
65.1,1707828884,323048893,vehicle_velocity_cg,,894.579716666329,487.70831382251,601.500076660886,-0.141563359713688,-0.0805266676498266,0.523438594889852,0.836353578556058,59.4265717428181,0.168764414337252,-0.186981893801024,-0.0132332272800283,-0.110164743383675,0.229604066663725
65.2,1707828884,423048893,vehicle_velocity_cg,,897.126153331488,493.126255238643,601.458672571822,-0.142461664208214,-0.082183868116906,0.532095048555318,0.830557249896287,59.4688373954297,0.249638037026015,-0.132387865582106,-0.0424128750485069,-0.069879274622746,0.226131554421871
65.3,1707828884,523048893,vehicle_velocity_cg,,899.548790489962,498.572767679316,601.383491477297,-0.144425112005332,-0.084937514912884,0.541242913669545,0.824004316727268,59.4911616778426,0.220908924126773,-0.160574415680344,-0.130196735581523,-0.0466024475498128,0.202323232419144
65.4,1707828884,623048893,vehicle_velocity_cg,,901.830556171135,504.078727187811,601.358275685416,-0.145201945548119,-0.0878326603011595,0.550642324592192,0.817309518579815,59.4950273672667,0.251178137139004,-0.11499510128098,-0.0767429595555296,-0.0243398184154592,0.206399214144827
65.5,1707828884,723048893,vehicle_velocity_cg,,903.949358802051,509.489009342916,601.274591557428,-0.143294757433115,-0.0905787312591082,0.561604382833775,0.809853457804293,59.3954469937258,0.114388504379072,-0.384638488028056,0.0297266655143363,-0.0848187707228893,0.231903986895811
65.6,1707828884,823048893,vehicle_velocity_cg,,905.963994156581,515.12388420165,601.254486920538,-0.144456178249454,-0.0918767352654691,0.570933819322727,0.802948100462343,59.4659861751706,0.156966478427932,-0.250355457944498,0.0178249943285133,-0.132182946034679,0.279598803360269
65.7,1707828884,923048893,vehicle_velocity_cg,,907.840015868645,520.770562579684,601.202716017212,-0.143319481146383,-0.094583732884203,0.580651127397835,0.795837742287487,59.4802230448696,0.289484243561664,-0.274650227819196,-0.0218261711798125,-0.155864285609565,0.235279093874782
65.8,1707828885,23048893,vehicle_velocity_cg,,909.582963942712,526.509388497877,601.150722641024,-0.142674014405322,-0.0958063702202389,0.589750747916512,0.789087650626093,59.5407231804258,0.293152899724828,-0.213081444139719,-0.0800192507010266,-0.07369069378833,0.239909638782861
65.9,1707828885,123048893,vehicle_velocity_cg,,911.184358987675,532.285063508692,601.112377307841,-0.13963597474214,-0.0981359989136532,0.600306629947653,0.781346958985523,59.5706406587805,0.282918230286509,-0.295582853488701,-0.000640807798426501,0.0135435921308129,0.189016888958105
66,1707828885,223048893,vehicle_velocity_cg,,912.634370853575,538.053167633511,601.064290647935,-0.138263267544367,-0.0998473731847805,0.609814746116691,0.77397657996524,59.5971251864672,0.259557268134031,-0.358796788140012,0.030604177029392,-0.0599784897487186,0.210702050137835
66.1,1707828885,323048893,vehicle_velocity_cg,,913.950695993843,543.900390316102,601.033285865775,-0.136242474627516,-0.102353814348951,0.619043654918445,0.766646357912698,59.6245424256328,0.327358312149622,-0.345270277816454,-0.0115666329360015,-0.052138567207234,0.21474255650163
66.2,1707828885,423048893,vehicle_velocity_cg,,915.124205664375,549.729171606858,600.989118115131,-0.136930804994819,-0.103340562010195,0.62812675305326,0.758964732372761,59.6501911874189,0.250591643400482,-0.341926290447169,0.0500077911714898,-0.166505913995669,0.287196812921384
66.3,1707828885,523048893,vehicle_velocity_cg,,916.149587459121,555.631806727116,600.961296314654,-0.133721415197352,-0.105313152403506,0.637774153015851,0.751180306446706,59.6492126781955,0.378060937588764,-0.18999603962264,-0.0405856011486152,-0.0129466816650532,0.206243982055272
66.4,1707828885,623048893,vehicle_velocity_cg,,917.023533425344,561.508254287498,600.921949021458,-0.132891330255269,-0.106194101377442,0.647231795981714,0.743070460619925,59.6392397014303,0.225390474565245,-0.320564432251337,0.0600820778712056,-0.115391382302554,0.262535389620414
66.5,1707828885,723048893,vehicle_velocity_cg,,917.74049902373,567.312018807307,600.900407621531,-0.129393169946633,-0.107926366403942,0.656831860750922,0.734970212803543,59.5044436731411,0.378212990729684,-0.199471881769335,-0.0229335431155049,-0.0216361959907558,0.213103825346185
66.6,1707828885,823048893,vehicle_velocity_cg,,918.312762918266,573.288293655299,600.860613578369,-0.128885258911985,-0.109737316517679,0.666786670918612,0.725769830513754,59.598204199709,0.184206671807593,-0.418933658517433,0.0466737130501976,-0.142800541622399,0.270944699803593
66.7,1707828885,923048893,vehicle_velocity_cg,,918.725518049325,579.269868825735,600.843303232944,-0.126317722342321,-0.110494757854283,0.675621122527896,0.717893334906459,59.6043039229615,0.363106133432976,-0.182214586240244,-0.00205451363175848,-0.0218722163121677,0.218374050128694
66.8,1707828886,23048893,vehicle_velocity_cg,,918.986571654344,585.258385211469,600.809462915388,-0.124674047478983,-0.114027695499763,0.685345550391295,0.708347049900735,59.644564021832,0.275914413251168,-0.449099890397354,-0.033398850864679,-0.12030536510356,0.24583766908809
66.9,1707828886,123048893,vehicle_velocity_cg,,919.086558044261,591.243164646453,600.784063393043,-0.12464569572131,-0.115621564331993,0.693938190471929,0.699674847485686,59.6519250176011,0.312223394349085,-0.254153185529612,-0.0269394822692162,-0.0383897154930702,0.239868537148955
67,1707828886,223048893,vehicle_velocity_cg,,919.050982224549,597.161270144553,600.728797223617,-0.122871771792185,-0.116664382725523,0.703022516279818,0.690688997381249,59.599169585071,0.29390384926353,-0.376555031514969,0.0089365905488362,-0.0528235256245426,0.215323176617645
67.1,1707828886,323048893,vehicle_velocity_cg,,918.843071665764,603.11925613122,600.729796335047,-0.119777975309118,-0.118574376672321,0.711871517280505,0.681786107743749,59.5879601228245,0.349187341660555,-0.346892545275384,0.0283948404945005,-0.0235125201181345,0.214308848024604
67.2,1707828886,423048893,vehicle_velocity_cg,,918.494303519211,609.080952601638,600.678659638532,-0.117187401485547,-0.120518610621876,0.720885503081557,0.672358883985099,59.6136178066708,0.290524045796343,-0.48988779175876,-0.0022199233479087,-0.0961450347790702,0.237533422142165
67.3,1707828886,523048893,vehicle_velocity_cg,,917.980382366624,615.018089516328,600.693220788994,-0.117381345084444,-0.123342140575207,0.729132829707674,0.662852662985503,59.6169878207627,0.257970618838248,-0.330535803929763,-0.0783715247148642,-0.0781944917704444,0.260668658905863
67.4,1707828886,623048893,vehicle_velocity_cg,,917.329056452225,620.95342643512,600.641457136823,-0.116337656791636,-0.124605572665192,0.737817163143643,0.653119311185696,59.6449569555475,0.237573109477704,-0.38799432953952,0.0581707673997087,-0.258147837408369,0.307081836000162
67.5,1707828886,723048893,vehicle_velocity_cg,,916.545901147182,626.673534355379,600.659317058247,-0.113264767054513,-0.125753833776787,0.745753561340254,0.644366892059838,59.4351926763835,0.428797470985297,-0.185854324684483,-0.0417657206892194,-0.0902502678622775,0.228051436765595
67.6,1707828886,823048893,vehicle_velocity_cg,,915.56471714456,632.597444395001,600.647626650793,-0.11140724026725,-0.128022385872046,0.754104394346684,0.634448782770276,59.5015679382747,0.392268838042228,-0.254345035801719,-0.0147643363508947,-0.128010785630354,0.266982332021214
67.7,1707828886,923048893,vehicle_velocity_cg,,914.456841144046,638.415836363693,600.611333071352,-0.110843420256394,-0.127775893299589,0.762137244864469,0.62492709756239,59.4814497928593,0.302105157981609,-0.120184787431334,-0.00880580716837233,-0.0390980893540133,0.249147741539238
67.8,1707828887,23048893,vehicle_velocity_cg,,913.18070333134,644.269891207633,600.612927554806,-0.106983225147102,-0.129349405704642,0.770940208750897,0.614389546877308,59.5271093379748,0.288148600746167,-0.266189389509603,0.00133119208964299,-0.0240957140487852,0.202301972728829
67.9,1707828887,123048893,vehicle_velocity_cg,,911.766077754461,650.059856716629,600.577352639759,-0.107751339561896,-0.130493389827854,0.778052285092681,0.604975838935664,59.583128716462,0.322454822349597,-0.19737231744091,0.00768418395900982,-0.135868125180975,0.276215427310081
68,1707828887,223048893,vehicle_velocity_cg,,910.198902151997,655.809439826558,600.561413821497,-0.103679631489965,-0.131065895559789,0.786194394780935,0.594954316439721,59.5652695893389,0.42291468353906,-0.188589659352753,-0.00651226074538928,0.0056299258345235,0.199894604186352
68.1,1707828887,323048893,vehicle_velocity_cg,,908.496088922799,661.47317768739,600.528982591231,-0.102935879597949,-0.133779471576733,0.793830906766599,0.584242885397988,59.5359923876173,0.291013816214431,-0.354111580161831,-0.0120738381061937,-0.0119217279690306,0.215494325759051
68.2,1707828887,423048893,vehicle_velocity_cg,,906.608870863118,667.18268644392,600.505468746933,-0.101353485273253,-0.136419551862939,0.801325584107577,0.573580408615156,59.5910763749712,0.342038985894924,-0.345924403968723,-0.0110354207267749,0.0455706125018241,0.189822711118661
68.3,1707828887,523048893,vehicle_velocity_cg,,904.581475389606,672.842459690064,600.462823308703,-0.099193046447089,-0.138101202306787,0.809075751212994,0.562570196737345,59.7038218012066,0.202679925836291,-0.51054044532172,0.075925277819745,-0.209135054649861,0.276517655354744
68.4,1707828887,623048893,vehicle_velocity_cg,,902.412279701229,678.441605723686,600.43492196995,-0.0986199280587031,-0.13860573621525,0.815144343328667,0.553716768047709,59.7232235933169,0.42995080433427,-0.22967615437652,0.0415520965874537,-0.127932985505994,0.263521737251058
68.5,1707828887,723048893,vehicle_velocity_cg,,900.247726330966,683.780245836923,600.384767209832,-0.0963310098814683,-0.140419836127337,0.822294892939419,0.542985925418825,59.4775802908522,0.317891269344469,-0.413222781549122,-0.0321193919018858,-0.0989876986487154,0.254010563639097
68.6,1707828887,823048893,vehicle_velocity_cg,,897.764671605531,689.258461009585,600.367715257002,-0.0960671608941882,-0.143380588777809,0.829843361408308,0.530634622773542,59.5808817305473,0.199512911766476,-0.394960364613167,0.0123844522069482,-0.210486222747607,0.329321806002524
68.7,1707828887,923048893,vehicle_velocity_cg,,895.14195715388,694.671538558872,600.333768358935,-0.0959399952466591,-0.144495619130433,0.836034204294143,0.520541393756964,59.6156572000068,0.42094609989264,-0.122253888800212,-0.0161243705491158,-0.0722936944027595,0.242783241483762
68.8,1707828888,23048893,vehicle_velocity_cg,,892.380244615003,700.010400286478,600.294715157093,-0.0928452017024871,-0.14611596705887,0.842834602479795,0.509568175570258,59.642339006051,0.406956449408112,-0.28412557098311,-0.0561519021548383,0.0345950223090935,0.169567253828829
68.9,1707828888,123048893,vehicle_velocity_cg,,889.489855147663,705.274480077504,600.249407787242,-0.091376330575682,-0.148954343123662,0.849278800878399,0.498185194735523,59.6875242016553,0.343033064250798,-0.392048984654691,0.00062331591148996,-0.0845943610643231,0.23824657857481
69,1707828888,223048893,vehicle_velocity_cg,,886.494475703628,710.42014015987,600.205399201078,-0.0890855069845452,-0.148306285498237,0.855946493074292,0.487262371952569,59.6665116359704,0.319718164659844,-0.316750284418288,0.0472793784230551,-0.0856794140578271,0.252260445768542
69.1,1707828888,323048893,vehicle_velocity_cg,,883.338750801953,715.524769694125,600.16966627476,-0.0855382069664644,-0.15019002649402,0.862439270179308,0.475735931314075,59.6935808367041,0.34543170905663,-0.399020849106702,-0.022335149959113,-0.110626664835878,0.223596936713114
69.2,1707828888,423048893,vehicle_velocity_cg,,880.085165734528,720.50595335531,600.12746138108,-0.0858898061294595,-0.15106938021826,0.867789373306089,0.465556212653788,59.6785074435012,0.350270767046974,-0.28191922461677,0.0128005442042541,-0.157269146196177,0.280657816860684
69.3,1707828888,523048893,vehicle_velocity_cg,,876.688734609257,725.446481395648,600.079319557513,-0.0841092067959364,-0.150135144455305,0.873291832414168,0.455792118372233,59.7097617208448,0.410462667648326,-0.19368195898928,-0.0181068509661976,-0.172845311983938,0.238530834989327
69.4,1707828888,623048893,vehicle_velocity_cg,,873.230856391213,730.229660504584,600.035761953749,-0.0820036120066483,-0.151014887994773,0.87842682875769,0.445910549034779,59.5920485801795,0.501996603562536,-0.203162824893036,-0.015672545920602,-0.00789769650654944,0.202528897106678
69.5,1707828888,723048893,vehicle_velocity_cg,,869.682608636362,734.892970791089,600.009223737751,-0.0758036935125082,-0.153984920634858,0.884843442983495,0.433121836988223,59.459888519367,0.323119143651621,-0.651312212805587,-0.0368960527181331,-0.0275073119327712,0.196921857231664
69.6,1707828888,823048893,vehicle_velocity_cg,,865.917540214551,739.579751833764,599.983055402887,-0.0744007601137864,-0.155571041938115,0.890466109049104,0.421108402243092,59.5458324086278,0.196160286839493,-0.67828526207932,0.0172572834000858,-0.115731560738133,0.256543229723623
69.7,1707828888,923048893,vehicle_velocity_cg,,862.039815000466,744.167078463264,599.962925425458,-0.0719718432885384,-0.155777133262314,0.895796287553905,0.410003109416095,59.6079339057827,0.285427439795043,-0.476105816686287,0.0443671644230989,-0.174648574533013,0.268499180881007
69.8,1707828889,23048893,vehicle_velocity_cg,,858.044288599033,748.646382002461,599.948291879133,-0.0693717219579961,-0.1568630199035,0.901138032791674,0.398160524205612,59.6393475046731,0.332197731136808,-0.445345503110971,0.00903783225043859,-0.174543955347235,0.276253703145884
69.9,1707828889,123048893,vehicle_velocity_cg,,853.969334369225,752.982875244689,599.943705656667,-0.0683166047917599,-0.157702958247999,0.905994988772937,0.386827737872923,59.612759936197,0.329826193443324,-0.320613956035438,-0.0270874924613166,-0.0907908941553279,0.25449765969721
70,1707828889,223048893,vehicle_velocity_cg,,849.808942727335,757.203350072648,599.920326895385,-0.0674054683901647,-0.158212608356978,0.910651379321952,0.375685159045456,59.5699005267613,0.329686457318968,-0.285970868558629,-0.0333682346740336,-0.0684814919815275,0.230571180914424
70.1,1707828889,323048893,vehicle_velocity_cg,,845.534361597889,761.331750928323,599.898471306404,-0.06373356766312,-0.158992411478535,0.915793689898283,0.363292393242219,59.6029135205362,0.311814837925925,-0.40426108306068,0.00144202917664814,-0.235912808914907,0.285103153446897
70.2,1707828889,423048893,vehicle_velocity_cg,,841.099518872644,765.382702593595,599.880169032393,-0.0646070506956287,-0.159347439600052,0.919677143060172,0.35302730068084,59.6449636243268,0.408020591112396,-0.0728854401198898,-0.00907840261306834,-0.0753089201265988,0.267850933145847
70.3,1707828889,523048893,vehicle_velocity_cg,,836.602247847879,769.295016028757,599.859436904863,-0.0591397853477159,-0.160782937105225,0.924780116219873,0.33975442538575,59.63570732064,0.308294314485669,-0.477953509946285,-0.0848240018518642,0.0138414224409523,0.162719839608153
70.4,1707828889,623048893,vehicle_velocity_cg,,831.965350026927,773.112458242593,599.848893426561,-0.0576911249791581,-0.162664547766574,0.928591514273868,0.328526678699159,59.6699325773187,0.34068567726562,-0.340084253355396,-0.0287908288538634,0.0145893405520357,0.203542291383885
70.5,1707828889,723048893,vehicle_velocity_cg,,827.357981582767,776.736950493012,599.832882966787,-0.0544837447231105,-0.162202893906992,0.933205430071711,0.315989506240029,59.5640389699407,0.212465390707749,-0.562657681588029,0.0365082692349,-0.0833998088999669,0.237233443840579
70.6,1707828889,823048893,vehicle_velocity_cg,,822.524549095825,780.315407244141,599.840287818646,-0.0506386540497616,-0.163858546794243,0.937211118512453,0.303679802909487,59.6188710908604,0.307691389757419,-0.485559055623841,-0.0819801502036273,-0.0476109412437515,0.209950474662301
70.7,1707828889,923048893,vehicle_velocity_cg,,817.628011981222,783.756993126661,599.825611538195,-0.0518741084268272,-0.16418459190987,0.940629096785212,0.292522475949024,59.675077664724,0.217909743246172,-0.318719828270212,0.0162580024766482,-0.118313694693577,0.276296275168537
70.8,1707828890,23048893,vehicle_velocity_cg,,812.685989181017,787.053385930471,599.830822278175,-0.0488852891694781,-0.165818567891989,0.944076567192711,0.280773692362183,59.6225597308235,0.379322056554251,-0.21161631011712,-0.07283731322746,0.0753449798011984,0.167945977947766
70.9,1707828890,123048893,vehicle_velocity_cg,,807.621528019313,790.247655616247,599.806237296191,-0.0467740399742481,-0.167479892534513,0.947609089897976,0.267954637063525,59.6982451940721,0.164440012700341,-0.469895032714473,0.0346733982132464,-0.208103546214356,0.277301641758071
71,1707828890,223048893,vehicle_velocity_cg,,802.553884332153,793.270927520008,599.810414653504,-0.0445523914237317,-0.167443549411415,0.950851884566913,0.256628984712335,59.6131907071736,0.340408273460034,-0.198949852744918,-0.0355492395120678,-0.0540608076829132,0.237941887383587
71.1,1707828890,323048893,vehicle_velocity_cg,,797.30369511392,796.210998825212,599.803110441954,-0.0422541355589534,-0.167237334183242,0.954318572270475,0.243971975241197,59.6589272923135,0.224287342505427,-0.401080209588225,0.0139719952268011,-0.0647657676716577,0.224709943958722
71.2,1707828890,423048893,vehicle_velocity_cg,,791.981993470396,799.013426788749,599.789992694338,-0.039390637184861,-0.168172093851239,0.957392722999291,0.231442646242788,59.7024121569392,0.335014789139997,-0.362127691291198,0.0604453018175149,-0.0948181242272609,0.249252728503249
71.3,1707828890,523048893,vehicle_velocity_cg,,786.593824817154,801.665246926289,599.79003195567,-0.0368951544921122,-0.167835716388799,0.960426222278279,0.219206276003985,59.7020379450714,0.3132499005227,-0.35329279543952,-0.0145659577089662,-0.0458803710879013,0.219626365631528
71.4,1707828890,623048893,vehicle_velocity_cg,,781.147358170111,804.185621520363,599.781004737779,-0.0354714258870709,-0.169093793612574,0.962919409837975,0.207208293908648,59.7231642671429,0.279104727633017,-0.414481376422101,0.021939126372009,-0.152120454178445,0.260010137083789
71.5,1707828890,723048893,vehicle_velocity_cg,,775.777398711784,806.511014849216,599.7836464566,-0.0336029955549119,-0.169365190192946,0.965349534411111,0.195669485236956,59.55195223213,0.405095326016104,-0.184463549500953,-0.0150756564277362,-0.0709538406031922,0.240390499951211
71.6,1707828890,823048893,vehicle_velocity_cg,,770.251338195222,808.7327715542,599.775409754089,-0.0333982678654626,-0.171049242260334,0.967478207527815,0.183337476759442,59.5430546561056,0.312052112742403,-0.257466307006303,-0.00987716171133021,-0.127089328538196,0.2758197366878
71.7,1707828890,923048893,vehicle_velocity_cg,,764.666547088452,810.805449436804,599.766172531218,-0.030178139261122,-0.171515729868345,0.969911918382557,0.170124968472983,59.52485494725,0.406670858906944,-0.237594315950801,-0.028328575581697,-0.078374964411417,0.238605595679767
71.8,1707828891,23048893,vehicle_velocity_cg,,758.982530776688,812.734753059467,599.750840690526,-0.0284444047383506,-0.171462566855051,0.972203652861212,0.156880723385235,59.5660715553744,0.332237768281749,-0.336419289094031,0.00367181164434822,-0.091357729779573,0.252710422546206
71.9,1707828891,123048893,vehicle_velocity_cg,,753.255890824619,814.506498119603,599.752717358785,-0.0258223777092548,-0.171895923471001,0.974095977939701,0.144644467800153,59.5628311952271,0.43262640616438,-0.246281292812953,-0.0271548278839434,0.0651380602666297,0.182865741861405
72,1707828891,223048893,vehicle_velocity_cg,,747.532670063196,816.124763494806,599.741634639785,-0.0210984881795773,-0.172219202145345,0.976184566501415,0.130227079877426,59.5606014790988,0.262487442716657,-0.636404066721153,0.0805391971673218,-0.134667339866451,0.247798373306516
72.1,1707828891,323048893,vehicle_velocity_cg,,741.725275391707,817.597450255706,599.753052566256,-0.0188159353405704,-0.173359590824902,0.977528585988464,0.1184494677982,59.6075391077314,0.348994108639364,-0.464305994616289,0.000360362351853703,-0.230544214343194,0.266451563299859
72.2,1707828891,423048893,vehicle_velocity_cg,,735.887211620593,818.921947429828,599.778125345966,-0.0179812075908672,-0.172786369023704,0.978895563799297,0.107633740189748,59.5981968333578,0.439979046929907,-0.203769641828013,-0.0100186453963743,-0.0396342147784857,0.223764543895515
72.3,1707828891,523048893,vehicle_velocity_cg,,730.025889016592,820.108458184055,599.796658429236,-0.0160955496646859,-0.172671629705845,0.980208662713914,0.0954799409107449,59.6020259923047,0.39906035925252,-0.234752199683492,0.0251768899795862,-0.050068534827637,0.207962650090522
72.4,1707828891,623048893,vehicle_velocity_cg,,724.155592212727,821.152332035786,599.807785184813,-0.0128151102256729,-0.173661389697207,0.98118831372731,0.0833485913696048,59.5802318825089,0.440956672276498,-0.32245164051967,-0.00285318314099319,-0.0625936483324283,0.211515948524079
72.5,1707828891,723048893,vehicle_velocity_cg,,718.464526369812,822.028715166167,599.839613969362,-0.0127284445118799,-0.172682496947033,0.982218600207656,0.0725628235018383,59.3815566475564,0.404331256006517,-0.253571243340512,0.0351597293585607,-0.0590350807198337,0.225976952633344
72.6,1707828891,823048893,vehicle_velocity_cg,,712.519425546857,822.796340369635,599.862963947295,-0.00931796009987827,-0.171869886549098,0.98317242282808,0.0612037965124772,59.4276528753853,0.461043667374075,-0.264414988642441,-0.0382136759789862,0.0172560439186033,0.151737256723429
72.7,1707828891,923048893,vehicle_velocity_cg,,706.561381734056,823.434652270186,599.875435212857,-0.00815036033885374,-0.172083341127609,0.983756576774641,0.0504370199887587,59.4998951904604,0.392431720032623,-0.285480523750607,0.054960331646112,-0.0936980650790692,0.212944534517577
72.8,1707828892,23048893,vehicle_velocity_cg,,700.594118333808,823.946474250306,599.902385136808,-0.00508925160899374,-0.167562787281967,0.985030973493712,0.0401346869227692,59.5398211915286,0.426846709556533,-0.192199254413277,0.0839459140459681,-0.0787939988012473,0.18034327487066
72.9,1707828892,123048893,vehicle_velocity_cg,,694.712338676672,824.336922967512,599.934826796709,-0.00290924121214752,-0.164949675237963,0.985832110837676,0.0303016533508037,59.5032114086827,0.345993338224328,-0.309631557020646,0.111319405036934,-0.120576424409265,0.192202938586548
73,1707828892,223048893,vehicle_velocity_cg,,688.771223706336,824.62059362651,599.971586592726,-0.00208446261402168,-0.160162281036855,0.986839100220399,0.022187587180109,59.5020710069212,0.390994377369878,-0.217590952392332,0.100803038572689,-0.13401159322235,0.185990740092048
73.1,1707828892,323048893,vehicle_velocity_cg,,682.777476127956,824.801666495984,600.012146335514,0.00014661352044959,-0.155261534129757,0.987774480767269,0.0139789008545941,59.5596755571977,0.388043832720388,-0.233159091616037,0.0654004828492062,-0.0857417382701839,0.157818581423491
73.2,1707828892,423048893,vehicle_velocity_cg,,676.783376150424,824.879759955558,600.057914809954,0.00161597101430325,-0.150911659857576,0.988534285653144,0.00479850444838499,59.6167276746596,0.295235399503152,-0.255227775207688,0.110675079060161,-0.113397430355384,0.200399140744393
73.3,1707828892,523048893,vehicle_velocity_cg,,670.790816687604,824.848744467409,600.108424904065,0.00241471220295271,-0.144430350913145,0.989503529718133,-0.00409970431118429,59.6483228260556,0.282110075810058,-0.182873849756883,0.135628763551286,-0.0371478369759566,0.170445565186507
73.4,1707828892,623048893,vehicle_velocity_cg,,664.801269542804,824.714851940477,600.16306230844,0.00498040960840731,-0.139127535282418,0.990179615575013,-0.0127692343580984,59.6678085562318,0.29170740349409,-0.327752097666523,0.0845887004574069,-0.0872843704250481,0.14915702738907
73.5,1707828892,723048893,vehicle_velocity_cg,,658.95517219059,824.493481533961,600.218018410431,0.0042391407843039,-0.133006581868371,0.990907438080288,-0.0198425810383429,59.5418327844005,0.299578471582679,-0.0980899617096997,0.136341827860823,-0.0651850707538368,0.155799493766563
73.6,1707828892,823048893,vehicle_velocity_cg,,652.961373896767,824.176291911188,600.271927296586,0.00520358053963329,-0.125510590931802,0.991704041671129,-0.0272600081926856,59.6051375625852,0.23817483177636,-0.126633125563733,0.139181740294619,-0.0879525440491299,0.143889753202267
73.7,1707828892,923048893,vehicle_velocity_cg,,646.97611142254,823.772597376837,600.330144417326,0.00560247531176994,-0.119697418389072,0.99219746364996,-0.034428671597354,59.6288724205353,0.227080763691664,-0.107421448850635,0.0952246449622492,0.0385563012034889,0.140015266876074
73.8,1707828893,23048893,vehicle_velocity_cg,,640.995801948608,823.284021353107,600.374227289278,0.00614611799055399,-0.114922818417072,0.992420861901465,-0.0430790425088087,59.690266148157,0.0766481340463497,-0.204243405736322,0.14897168760786,-0.0249690112544596,0.154468433027006
73.9,1707828893,123048893,vehicle_velocity_cg,,635.027607738837,822.708048244959,600.416000199886,0.00601904271451831,-0.108482110214093,0.992854470740316,-0.0493498006000494,59.7150262354002,0.161980718276389,-0.201758336353908,0.0931440148792132,-0.0496207354644486,0.116093773655087
74,1707828893,223048893,vehicle_velocity_cg,,629.112747910795,822.06679061016,600.457543313476,0.00657366472046547,-0.104854013382404,0.992954113400008,-0.0548137892482426,59.6757810192098,0.247641759742049,-0.273631230989873,0.0886128977950708,-0.0346823839046902,0.115750366311872
74.1,1707828893,323048893,vehicle_velocity_cg,,623.158906692775,821.352318518919,600.48172099463,0.00445083598055332,-0.10152128401357,0.992982482189465,-0.0604930493210427,59.7067708612302,0.164107473025725,-0.173036212724776,0.084609977309303,-0.0644140409088397,0.148294915742126
74.2,1707828893,423048893,vehicle_velocity_cg,,617.259463912836,820.578813169785,600.500951398302,0.00531575322662349,-0.0974681015189288,0.993011105409881,-0.0663374440762889,59.6742126138294,0.241292485991192,-0.207776584656216,0.0474000154061393,-0.0412736050373172,0.106891910254052
74.3,1707828893,523048893,vehicle_velocity_cg,,611.323031787401,819.718305152617,600.51957354013,0.0056970120275116,-0.0936760459468361,0.992908573235706,-0.0729719649232406,59.6820547285598,0.199629773040112,-0.18330725103438,0.0689828847259115,0.0180470532930306,0.119864996210141
74.4,1707828893,623048893,vehicle_velocity_cg,,605.490380781559,818.80809605701,600.527112968321,0.00390030524949515,-0.0906240858846074,0.992764699833779,-0.0786785449820167,59.6083924091115,0.120043850477396,-0.15798308932631,0.0501237994479019,0.0354669243916169,0.11428580144733
74.5,1707828893,723048893,vehicle_velocity_cg,,599.705155957342,817.841546710973,600.528817770848,0.00582330463284341,-0.0877761974406656,0.992499892033437,-0.0848845839927684,59.5105010156586,0.152501647577112,-0.308485226920426,0.0418760478975921,-0.0152758157235225,0.100048571993273
74.6,1707828893,823048893,vehicle_velocity_cg,,593.782903402709,816.772975693155,600.532013192392,0.0062010260291222,-0.0866333732764578,0.992140656839455,-0.0900728758123312,59.5907020387408,0.17240777284358,-0.244432843652589,0.0166570152651276,-0.0149053805464507,0.104130143753016
74.7,1707828893,923048893,vehicle_velocity_cg,,587.876821380244,815.643917678488,600.533567058069,0.00561953375805742,-0.0858591954432478,0.991681028871728,-0.0957358677512802,59.6442041707772,0.127884172505118,-0.175832713426193,0.0513933863046803,-0.00966284341110056,0.114374501508693
74.8,1707828894,23048893,vehicle_velocity_cg,,581.983145147021,814.456498376214,600.529060675387,0.00686223043462884,-0.0841651010964903,0.991355663389155,-0.100414611571859,59.6946203597825,0.159147356186176,-0.271824999509113,-0.0172869976524181,-0.0482093337103038,0.079252919026493
74.9,1707828894,123048893,vehicle_velocity_cg,,576.103968603525,813.211304997246,600.528880388649,0.00694628685020282,-0.0846473818516997,0.99083030617549,-0.105080322652874,59.731697407629,0.142895294100305,-0.178633087422943,-0.00326654467283037,-0.022757032621594,0.0984196194796666
75,1707828894,223048893,vehicle_velocity_cg,,570.305796024678,811.934426273678,600.511151994401,0.00628963724554998,-0.0830541029761621,0.990499892001383,-0.109418555955531,59.7004792515829,0.103122782934238,-0.0913371067441866,0.0297332586232346,-0.0475867871339312,0.0688600396696742
75.1,1707828894,323048893,vehicle_velocity_cg,,564.46633457063,810.591704047953,600.534768477576,0.00752765502911666,-0.0824125607885515,0.990114136968488,-0.113249724102015,59.7151282149556,0.163346986709045,-0.0907635384130488,0.00619690232375327,0.0673925808407279,0.0728408044622447
75.2,1707828894,423048893,vehicle_velocity_cg,,558.617861167366,809.199478426172,600.529669901944,0.00637189974819618,-0.0825835149870334,0.9896305871045,-0.117348468303548,59.7474383194664,0.057851270438759,-0.14895780267921,0.0102555971961538,0.0616910104170702,0.0628340010851712
75.3,1707828894,523048893,vehicle_velocity_cg,,552.777689129927,807.770955689884,600.509455380162,0.00701654017608343,-0.0825999318252586,0.98927220375609,-0.120285187375627,59.7747044575131,0.130809434385298,-0.209603750707042,0.00340347846611884,-0.00937799368616472,0.0498128039831505
75.4,1707828894,623048893,vehicle_velocity_cg,,546.951667503421,806.304679693275,600.489625581224,0.00690363261687357,-0.0830933082235362,0.988812719992703,-0.123682038978144,59.7923225735891,0.0811951152101146,-0.177435976371716,0.00949903308843291,-0.0464208893359666,0.0817339882037584
75.5,1707828894,723048893,vehicle_velocity_cg,,541.274400940674,804.834373311933,600.462258289873,0.00491583003430147,-0.0841336098036088,0.988289417737916,-0.127206120543545,59.6329793438286,0.0913851818262499,0.0125836674978771,-0.0154201016346351,0.0207800270858262,0.0753645504872088
75.6,1707828894,823048893,vehicle_velocity_cg,,535.462624619805,803.281883583323,600.419002011054,0.00468550875306197,-0.0837203642678505,0.987902549851505,-0.130451134956649,59.6820167656805,0.102074849087381,-0.0751836501265145,-0.0191257338669649,0.0115357314598121,0.0440217329593746
75.7,1707828894,923048893,vehicle_velocity_cg,,529.703826752492,801.707878742431,600.37594008769,0.00653437000995489,-0.08457049493535,0.987501099900376,-0.132840924005031,59.6656616627226,0.142671171521697,-0.190949722694109,-0.0113636894433245,0.0339068041022622,0.0371667277306877
75.8,1707828895,23048893,vehicle_velocity_cg,,523.906149707719,800.092528934181,600.331893281181,0.00719610510473494,-0.0842401026902448,0.987152654195875,-0.135578237501816,59.7346153956192,0.0747254043304266,-0.262277593703566,-0.00351634846556942,-0.0914353224912667,0.0460517052098404
75.9,1707828895,123048893,vehicle_velocity_cg,,518.208830056928,798.475442219543,600.290459086821,0.00489442969195442,-0.0835557958315026,0.986925801186671,-0.13773865286477,59.6472430442046,0.0979804209755865,-0.0163841898101159,-0.0178738138190524,0.0252045923577782,0.0551263837535466
76,1707828895,223048893,vehicle_velocity_cg,,512.469569805133,796.817138126974,600.23238060405,0.00487439344628802,-0.0845585576329013,0.98644357516367,-0.140553063424074,59.6497076267829,0.0644613080601957,-0.112112486342308,-0.00891322030066991,0.0230183678280711,0.0447949122147959
76.1,1707828895,323048893,vehicle_velocity_cg,,506.692032982084,795.113892264084,600.161049571972,0.0046919688080507,-0.0839318614795895,0.986079392731425,-0.143460305616917,59.7159186938998,0.0817513927867529,-0.0598715316732225,0.0288110789601649,-0.012923546540193,0.0660385872609523
76.2,1707828895,423048893,vehicle_velocity_cg,,500.928895365331,793.375515842757,600.087444836056,0.00375555471506105,-0.0833669203074159,0.985682561492501,-0.146511912064585,59.7449572624332,0.0505920987633983,-0.0322306121720455,0.0132182259830214,-0.0102508513211944,0.0596549637298893
76.3,1707828895,523048893,vehicle_velocity_cg,,495.201698214013,791.61472918257,600.005630425867,0.00473197600576391,-0.0825242967818022,0.985292794575503,-0.149550853562748,59.7221084571966,0.0566088238920843,-0.145629522592526,-0.0290558665501574,0.0685684070178721,0.0532604559588696
76.4,1707828895,623048893,vehicle_velocity_cg,,489.487051520533,789.810381409662,599.945336205478,0.00508462572998047,-0.0835093191808627,0.984654273990299,-0.153154500109435,59.7245336452585,0.0221773287695071,-0.1757843389523,-0.0786176001159562,0.0218640407744925,0.0691443680463146
76.5,1707828895,723048893,vehicle_velocity_cg,,483.930886144971,788.020987955155,599.868625264088,0.00693141963169916,-0.0843785467767276,0.983966377635606,-0.156978928357922,59.5422558594487,0.0725408092068929,-0.163108359233001,-0.00661178530744338,0.009076539056408,0.063724473208509
76.6,1707828895,823048893,vehicle_velocity_cg,,478.264906423409,786.135340011496,599.824589250712,0.00777959815183573,-0.0839485683876349,0.983404005753339,-0.16065079267327,59.5667013925309,0.0496382778744598,-0.227823985952251,0.0292903426970951,-0.0244358888602217,0.0651516693824193
76.7,1707828895,923048893,vehicle_velocity_cg,,472.556125232778,784.196520981086,599.770745381573,0.008480610383965,-0.0835543033311606,0.98284439561335,-0.164206125506295,59.6406580940496,0.0310773421764149,-0.189162855719204,0.00860910085881108,-0.0683849581129919,0.0815879127010856
76.8,1707828896,23048893,vehicle_velocity_cg,,466.866426999941,782.216344827678,599.726242724823,0.00873252966612704,-0.0822893710773917,0.982338164307159,-0.167821134780332,59.6914911909032,0.0301794449005801,-0.106028319553487,0.0283338810220796,-0.0156053490789087,0.0668724660036509
76.9,1707828896,123048893,vehicle_velocity_cg,,461.193749056157,780.200776430035,599.687339990401,0.00865103985897778,-0.0817694185202546,0.981834146290522,-0.170998920704725,59.7223416405038,-0.0053442670884117,-0.125767210729926,-0.0113604319626435,-0.0173339110937845,0.0652578110796483
77,1707828896,223048893,vehicle_velocity_cg,,455.580598206024,778.165280351431,599.653457135813,0.0093967464604753,-0.0825389524636602,0.981138210890533,-0.174547511046942,59.7114829862434,0.0236789704334329,-0.116392506961232,-0.00135477932599387,0.0300635252335945,0.0733333598078602
77.1,1707828896,323048893,vehicle_velocity_cg,,449.940010434071,776.068250717009,599.618643899641,0.0105725254151907,-0.0832073327020287,0.980263997104296,-0.179017478118944,59.7551614157434,-0.0177993409589651,-0.15804831556092,-0.0206912774374827,-0.0482611373307962,0.0916831711581046
77.2,1707828896,423048893,vehicle_velocity_cg,,444.365723283541,773.934689471063,599.599950170944,0.011475668337449,-0.0826286120674804,0.979466826563506,-0.1835362557252,59.7039664510836,0.0192301611789351,-0.114111783546565,-0.0277168372546019,0.0798682468580663,0.0776044204999005
77.3,1707828896,523048893,vehicle_velocity_cg,,438.767322127759,771.734577613588,599.573427775495,0.012481962360683,-0.083171962736521,0.978489684208622,-0.188373467153666,59.7626496016729,-0.0581830677768653,-0.25191994283179,0.00951837484755423,-0.0556350449781976,0.0816465117190931
77.4,1707828896,623048893,vehicle_velocity_cg,,433.276275093493,769.523103462293,599.561076025395,0.013635216061675,-0.0822889828538403,0.9779270822401,-0.191575640427472,59.6897386705062,0.0729274260109288,-0.15212878705593,0.0233714052769566,-0.00298925401844581,0.0752729504823455
77.5,1707828896,723048893,vehicle_velocity_cg,,427.840639730388,767.287905322372,599.550299302883,0.0130186458318235,-0.0830343253710146,0.97707839140166,-0.195585359183224,59.5789812620516,-0.0460382243176626,-0.244934749739149,-0.0555650933544811,-0.0151259822329868,0.0940207498188352
77.6,1707828896,823048893,vehicle_velocity_cg,,422.286788172007,764.944316265858,599.543187352127,0.0157020238856384,-0.0829521845858137,0.97608144969301,-0.200343168297618,59.620650531963,0.0181227351016333,-0.321270626189183,-0.00900459690009213,0.00422051592440007,0.0765616879652643
77.7,1707828896,923048893,vehicle_velocity_cg,,416.8034972563,762.566850828104,599.544009755807,0.0160630783959995,-0.0836320157625539,0.975037443397693,-0.205060106857541,59.6346096121125,-0.031839980488345,-0.27484971860187,0.0149967486839279,-0.0123039379568736,0.09418267651176
77.8,1707828897,23048893,vehicle_velocity_cg,,411.299545578727,760.119014767162,599.543614840535,0.0170407330423938,-0.0834800267170207,0.974072348987132,-0.209579954898826,59.6934601994152,0.00421922164578831,-0.241593066958891,0.011210115218952,-0.0575968866167627,0.0971841487394511
77.9,1707828897,123048893,vehicle_velocity_cg,,405.822957812558,757.620557960471,599.54666653555,0.0162781784453879,-0.0830787335987585,0.973155802686656,-0.214011047909723,59.7354612918557,-0.00643670330669174,-0.144787847911993,0.00931561139688214,-0.0527448018961341,0.100055813965081
78,1707828897,223048893,vehicle_velocity_cg,,400.438999365274,755.104739916136,599.543121286526,0.0183903696574738,-0.0830806322029873,0.972075796406335,-0.218696248019032,59.6815164845569,0.0433639636143961,-0.269495730485258,-0.0360496948313856,0.00953369564412964,0.0838847846940366
78.1,1707828897,323048893,vehicle_velocity_cg,,395.030423886722,752.502877918499,599.572130595198,0.0194739402995764,-0.0844318538600897,0.970610468794085,-0.224515802495689,59.7078107082123,-0.0301227682544191,-0.255805802326824,-0.0253417272866476,-0.0164535059464996,0.137314013587553
78.2,1707828897,423048893,vehicle_velocity_cg,,389.662036990249,749.841354969457,599.575872206466,0.0194130307400875,-0.0850708148805677,0.969147368998222,-0.230519994483915,59.7100737495229,-0.00712625196609761,-0.159683351853633,-0.0253765087922235,-0.0061785494612682,0.11487623114029
78.3,1707828897,523048893,vehicle_velocity_cg,,384.361097453215,747.132907513491,599.601116126106,0.0192826841777206,-0.0840933920267336,0.968063652489375,-0.235391682600026,59.6823816982905,0.0392609464014871,-0.100835865862573,0.0098978494532152,0.0156500045720333,0.0735848846720556
78.4,1707828897,623048893,vehicle_velocity_cg,,379.028431687891,744.340840277868,599.610729381192,0.0196929480997368,-0.0839297181163458,0.967011200932593,-0.239702581302237,59.7190753300405,0.103455349972241,-0.131972122655677,-0.00950612872382253,0.0224814076470609,0.0863135195974973
78.5,1707828897,723048893,vehicle_velocity_cg,,373.848881028976,741.563528951189,599.626432205612,0.0225058493704802,-0.0834557061414767,0.965541115623494,-0.245477057781535,59.6052796895646,0.104674667726937,-0.299316410810415,-0.0106302898696222,0.00629646684444123,0.107097616754019
78.6,1707828897,823048893,vehicle_velocity_cg,,368.573790665272,738.649088450282,599.653019136629,0.0227046631162813,-0.0832773382585896,0.964110241018861,-0.251079322860115,59.6613836060967,0.0738190254055116,-0.285809215893613,-0.00458301372712811,0.00399231661839928,0.104573793661565
78.7,1707828897,923048893,vehicle_velocity_cg,,363.334704952051,735.681426001013,599.664970035594,0.0220963554221541,-0.0837851997647999,0.962730460140556,-0.256206659739718,59.706156022103,0.117471436203585,-0.16342575387948,0.00935947707040149,-0.0627091869162567,0.124406077859222
78.8,1707828898,23048893,vehicle_velocity_cg,,358.137104797165,732.652557198983,599.685286609456,0.0235540820768813,-0.0833588002758788,0.961195844940103,-0.261914228907029,59.7171094118676,0.163941855498946,-0.193575140410635,-0.0149831359252181,-0.00454666292051396,0.112156902650577
78.9,1707828898,123048893,vehicle_velocity_cg,,353.018816296205,729.587307683924,599.703269420707,0.0238767137957742,-0.0841229865809137,0.9594647437896,-0.267919075639977,59.71093605361,0.0760187343964172,-0.213127742116523,-0.0133348492641489,-0.0407787145140604,0.127527524493174
79,1707828898,223048893,vehicle_velocity_cg,,347.934715551684,726.464175869384,599.726065443793,0.0232273776945538,-0.0838002918886014,0.958141880100011,-0.272767552328416,59.6861812940081,0.133207165923861,-0.0477968686735938,-0.0122481046582592,0.0262190690996602,0.107456052690159
79.1,1707828898,323048893,vehicle_velocity_cg,,342.866356244091,723.272060284477,599.724460027438,0.0240445635245977,-0.08302662546933,0.956444418920556,-0.278823442242232,59.6930336087401,0.101297141371498,-0.241162010477192,0.011244302162984,0.00798092202335651,0.104151197914482
79.2,1707828898,423048893,vehicle_velocity_cg,,337.837406200058,720.016417098434,599.747541633115,0.0251623754270869,-0.0822630409833232,0.95485426459947,-0.284346584870026,59.6983543096702,0.15549318019569,-0.279574459488423,0.0394887120277699,-0.0248127248857549,0.115069041017949
79.3,1707828898,523048893,vehicle_velocity_cg,,332.849049888855,716.704336830903,599.74782480531,0.0245779451359601,-0.082945117221573,0.953117072042658,-0.289972204052085,59.7095417062932,0.117715361583561,-0.213125147095262,-0.0128828711429902,-0.0497410079174597,0.139738538511464
79.4,1707828898,623048893,vehicle_velocity_cg,,327.939389714555,713.357319021948,599.778085347454,0.0257347553381026,-0.0827472325460373,0.951228523064649,-0.296065727131507,59.6527309012832,0.151246318214789,-0.18738932528991,-0.0160031442745624,0.0757659691143813,0.107011642860972
79.5,1707828898,723048893,vehicle_velocity_cg,,323.127879238509,709.989657808086,599.786995328791,0.0264163295478548,-0.0812359587378203,0.949224462222901,-0.302780146077661,59.5834730029196,0.0258237210527854,-0.27959869017041,0.0466365236545036,-0.0213661740112661,0.119666753365709
79.6,1707828898,823048893,vehicle_velocity_cg,,318.236577920367,706.471179393817,599.795130777015,0.0257815945372863,-0.0815878929786398,0.947498557158886,-0.30809934969787,59.6516283338342,0.107254060480483,-0.166793182920216,-0.0154906506169405,-0.0564053487462591,0.139388891862522
79.7,1707828898,923048893,vehicle_velocity_cg,,313.39759015323,702.890774004496,599.808628656397,0.0272162198867954,-0.0799845533449394,0.945441609153662,-0.314645693252298,59.6910409410696,0.127928891737965,-0.209079859735892,0.0198758057009517,-0.0582910535415688,0.13260054438661
79.8,1707828899,23048893,vehicle_velocity_cg,,308.610598704044,699.248701936406,599.826045689526,0.0268318760599511,-0.0801902636922017,0.943447960060025,-0.320555016642474,59.7192671759973,0.102405454321441,-0.13769689958322,0.000952193818920198,0.024041303040407,0.133067594973908
79.9,1707828899,123048893,vehicle_velocity_cg,,303.872419870938,695.549631360659,599.842336107281,0.0276502632761491,-0.0789426717941613,0.941240672053191,-0.327214783870804,59.7352414800356,0.0717954661631292,-0.235307927773811,-0.0105771306707783,0.0328640157468891,0.101299560336419
80,1707828899,223048893,vehicle_velocity_cg,,299.219202461637,691.821871968716,599.858937506434,0.0294815381240542,-0.0793236578372972,0.939193174195802,-0.332798404084463,59.7322397267492,0.152746588762302,-0.341805673903577,-0.0312968185140083,-0.0682420854766561,0.118645729957866
80.1,1707828899,323048893,vehicle_velocity_cg,,294.579587494098,688.004106393875,599.879623781706,0.0285272863083246,-0.0800017729103185,0.937164106864941,-0.338392297594266,59.7524276321711,0.14588980549804,-0.107681147257963,0.0432340675758919,-0.015086827242853,0.153547237588385
80.2,1707828899,423048893,vehicle_velocity_cg,,289.991922306465,684.12923068281,599.899110588071,0.029234022667681,-0.0785637904261847,0.934669271731169,-0.345494508254564,59.7637764433366,0.0801746049921185,-0.277378288612571,0.04494218989993,0.0471642948674614,0.107105042295031
80.3,1707828899,523048893,vehicle_velocity_cg,,285.462003160706,680.193494553866,599.917133039228,0.0309076322018292,-0.0789276627687283,0.932244244892854,-0.351761012884735,59.7683882634771,0.098562664489392,-0.342013431483829,-0.0281140253411145,0.0394708065231887,0.11125857634555
80.4,1707828899,623048893,vehicle_velocity_cg,,280.983210000647,676.19715824788,599.924791907668,0.0317241828403782,-0.0796226147685578,0.929694950398349,-0.358219366651692,59.8150862513069,0.0558690303621939,-0.366827496606482,0.0149000329497581,-0.130611083377675,0.15678020568013
80.5,1707828899,723048893,vehicle_velocity_cg,,276.664973471269,672.243019587409,599.949763062648,0.03083865376828,-0.0813918988106099,0.92767080416991,-0.363113226600899,59.6621213603402,0.243969312771025,-0.152966220349025,-0.0163875473636171,-0.00662401583543939,0.130035531590893
80.6,1707828899,823048893,vehicle_velocity_cg,,272.289576584599,668.124112357808,599.963707823125,0.0310075805431793,-0.0802742636747214,0.925461879119873,-0.368937505326108,59.6701470909711,0.241768804827808,-0.182756339967483,-0.0196518800265011,0.119716335935481,0.0807742458948659
80.7,1707828899,923048893,vehicle_velocity_cg,,267.967609488184,663.952599533328,599.97448522772,0.033262661478752,-0.0789522266287133,0.922900713928371,-0.375385686317714,59.7032906781237,0.176444082595969,-0.392860566006285,0.0356731699825156,0.046891357330373,0.0948382131085303
80.8,1707828900,23048893,vehicle_velocity_cg,,263.699980765941,659.730872957916,599.985384841133,0.0333368803818104,-0.0791856772519935,0.920515135847623,-0.381143235017997,59.7423863132282,0.169005393717543,-0.333293624452948,0.0256143697598138,-0.0682663481374813,0.1467444207842
80.9,1707828900,123048893,vehicle_velocity_cg,,259.492095946948,655.453777833967,600.009891089291,0.0350879134461026,-0.0788541092707369,0.91774695158926,-0.387674348686804,59.7570483973878,0.172269309124284,-0.308189691408391,0.0224797722123841,-0.0666460888012839,0.141005108039266
81,1707828900,223048893,vehicle_velocity_cg,,255.37388706848,651.156009418232,600.030711972013,0.0336177256984638,-0.0799606627440727,0.91532731197999,-0.39325825213958,59.730750722989,0.136368054511613,-0.154824170326513,0.0295517585209287,-0.0485538451729988,0.16073957662656
81.1,1707828900,323048893,vehicle_velocity_cg,,251.276532323786,646.76934176591,600.044679562119,0.0343691670612622,-0.0768381864012968,0.912908590601384,-0.399390233571464,59.7412924580234,0.116647814477014,-0.300858057791748,-0.00720101947556169,-0.0370430426732608,0.0997818537330631
81.2,1707828900,423048893,vehicle_velocity_cg,,247.234188273421,642.334568080705,600.05418873397,0.0341402639390535,-0.0783210906896916,0.91056195231331,-0.404446758091497,59.7624999637271,0.129421435952782,-0.211834917408061,0.0069250121074764,-0.0545503105176006,0.145395514831783
81.3,1707828900,523048893,vehicle_velocity_cg,,243.248104075538,637.85302260592,600.069817896205,0.0353188857913665,-0.0773011879342474,0.908083209633576,-0.410075586973906,59.7697441098215,0.170482549910019,-0.253046647746938,0.00657025572586183,-0.0487204979797322,0.11919428816028
81.4,1707828900,623048893,vehicle_velocity_cg,,239.324101547812,633.321619477244,600.089043187831,0.0356744837228723,-0.0765134428392059,0.905512692903027,-0.415836250545219,59.7708100275624,0.135211613479306,-0.275953381421153,0.0392529811580689,-0.0389871093491758,0.136632755660894
81.5,1707828900,723048893,vehicle_velocity_cg,,235.542842205284,628.854435242499,600.106082387187,0.0349199317603657,-0.0766766986927971,0.903011837215186,-0.4212729567545,59.6217243320614,0.170102693927443,-0.157843923023619,0.00170149858558374,0.00590548263850461,0.123548225543434
81.6,1707828900,823048893,vehicle_velocity_cg,,231.722948441428,624.217598861904,600.114714216389,0.0350418817697361,-0.0760991298104419,0.900444155775298,-0.426827027370855,59.6795756133204,0.164633082120896,-0.211873732777413,-0.00667097165081437,-0.0543218021185137,0.118574427135094
81.7,1707828900,923048893,vehicle_velocity_cg,,227.958097113336,619.534730276771,600.125415712506,0.0357085715726072,-0.075510547980272,0.898165733226792,-0.431649592513582,59.7130640889475,0.240391815556819,-0.17270032611276,-0.0147681010835052,-0.00718841631870695,0.0973674263840525
81.8,1707828901,23048893,vehicle_velocity_cg,,224.248091815085,614.811693140044,600.143114544953,0.0364959602776706,-0.0762660185131495,0.89563359444324,-0.436682955710713,59.7332105823278,0.212595290295615,-0.146666938029919,-0.0368650328002758,0.0312407144201851,0.112314858669703
81.9,1707828901,123048893,vehicle_velocity_cg,,220.602984773079,610.063190800867,600.148431782209,0.0374827145136625,-0.075189571208539,0.892958938447785,-0.442228344569147,59.7380245739458,0.18334096740245,-0.233959518531355,0.00732238515029352,0.00801552193902424,0.0876370609214317
82,1707828901,223048893,vehicle_velocity_cg,,217.046754642151,605.316802041184,600.180660966996,0.0370224185822925,-0.0758549151729143,0.890604476049012,-0.446876984871556,59.6840517608892,0.167701886493441,-0.134152908625106,0.00472705810356603,0.0199434813434868,0.109126220499777
82.1,1707828901,323048893,vehicle_velocity_cg,,213.50405316918,600.48893290295,600.182895249351,0.0379260059220394,-0.0754209088770658,0.888186197900553,-0.451662022355122,59.6911851691035,0.16518644303613,-0.224773529325613,-0.0535300318854365,0.012339256854241,0.0790606754837003
82.2,1707828901,423048893,vehicle_velocity_cg,,210.045338232009,595.653439482133,600.214170207512,0.0395059038428216,-0.0755771485338123,0.885461674444616,-0.456820535080021,59.6744598122357,0.200730243247348,-0.283472669893997,0.0457245679184499,-0.0536916509694741,0.121414536897907
82.3,1707828901,523048893,vehicle_velocity_cg,,206.601795540664,590.720488124799,600.237778738565,0.0402896633808777,-0.0756112825728028,0.882850404899099,-0.461773580385288,59.7108878314601,0.201390330946334,-0.25287505284505,-0.0115453324746703,-0.0835822845433856,0.134797348723887
82.4,1707828901,623048893,vehicle_velocity_cg,,203.21623851922,585.751002315063,600.265083894052,0.0399179555182355,-0.0730967987831557,0.880590462800548,-0.466501716673816,59.7417813650253,0.178152194808836,-0.250148973432982,0.0136033591325333,-0.11406432966894,0.0924214664605649
82.5,1707828901,723048893,vehicle_velocity_cg,,199.95170424214,580.87313659588,600.303573909729,0.0392785735515297,-0.0737151329638216,0.878787956887867,-0.469845718997982,59.5895275380242,0.259827944294899,-0.0974741826275826,0.0127248684329766,-0.0169278458705049,0.0898829740006125
82.6,1707828901,823048893,vehicle_velocity_cg,,196.651523007623,575.836032016141,600.334381542224,0.0399240160710098,-0.0722508451254114,0.876346136545476,-0.47455593693604,59.6501021968792,0.181471783083141,-0.242847502544579,-0.00425227013530416,-0.0129446549306977,0.103311533617271
82.7,1707828901,923048893,vehicle_velocity_cg,,193.429821778547,570.807013116344,600.377876844982,0.0419830332087752,-0.0718587115698311,0.873703195726085,-0.479287467259621,59.6292983769969,0.176414003075814,-0.26304867807811,-0.0584740697399663,0.0105915468573918,0.0880265947005941
82.8,1707828902,23048893,vehicle_velocity_cg,,190.261780676409,565.744184415809,600.431055652643,0.0434892310373361,-0.0718494336525615,0.871068982942911,-0.483926825689989,59.5990575952034,0.124748872656669,-0.247195095076668,-0.000820710833749038,0.0908958736398379,0.0703116479989127
82.9,1707828902,123048893,vehicle_velocity_cg,,187.117145655059,560.613876610844,600.480537090601,0.0438528541329465,-0.0718401681751542,0.868861253876174,-0.487848376991953,59.6361835380526,0.0962804103069047,-0.297744252887286,0.00138531167928565,-0.0164163312104477,0.0744473412065386
83,1707828902,223048893,vehicle_velocity_cg,,184.064588891944,555.542951030643,600.534027680495,0.0451935795527097,-0.0720848498034458,0.866855495733719,-0.491246235926827,59.5457115724843,0.168209190891036,-0.222319534245239,0.0185469272631639,-0.0627708841449454,0.0908765285975098
83.1,1707828902,323048893,vehicle_velocity_cg,,181.014158555541,550.364478248441,600.593270463278,0.0450406774981147,-0.0711955793424577,0.864689081924533,-0.495192203546372,59.5311150256746,0.126456614041545,-0.198468457467426,0.0116153617550033,-0.0201082579177909,0.0934181537859814
83.2,1707828902,423048893,vehicle_velocity_cg,,178.011669583606,545.167197239112,600.651544707272,0.0458148573268666,-0.0702825919155876,0.86252480505154,-0.499011339342653,59.508064041315,0.11690178324505,-0.201349097515773,-0.00759283486353113,-0.0207513067477025,0.0729224685870234
83.3,1707828902,523048893,vehicle_velocity_cg,,175.056658010708,539.955881379268,600.719864335482,-0.0463742385215281,0.0700280581425622,-0.860553823709531,0.502386920185265,59.4742213814132,0.107657027597673,-0.161975075851946,0.0227116704859307,-0.0498910328179382,0.0792703196361944
83.4,1707828902,623048893,vehicle_velocity_cg,,172.155306878313,534.752344531737,600.775491728844,-0.0435395683858214,0.0711645576496906,-0.859100495838741,0.504961631977055,59.3938152787794,0.0828590645859449,0.110806338020954,0.0291081601049614,0.0668491130386636,0.0635021453436509
83.5,1707828902,723048893,vehicle_velocity_cg,,169.351292492465,529.66231487512,600.84234334289,-0.0455807936612007,0.068061586442745,-0.857756106355974,0.50748839761038,59.1720239630559,0.0734921687205567,-0.145615109228162,-0.0260859718794521,0.00708425384132681,0.0277952579940581
83.6,1707828902,823048893,vehicle_velocity_cg,,166.511524366986,524.437234754402,600.905515288123,-0.0458370093945245,0.0685757844669833,-0.856292870173575,0.509861599695844,59.1141870849974,0.0333144895389162,-0.0975109275817903,-0.03101301629976,0.0568123135295346,0.0604294201261331
83.7,1707828902,923048893,vehicle_velocity_cg,,163.743872811671,519.261504392684,600.988892341629,-0.0463973838918197,0.066805624596945,-0.854610779895906,0.512859343461653,59.011990400949,-0.0210002473096997,-0.197557745402264,0.016272033210294,-0.0478714818372745,0.0508197947389207
83.8,1707828903,23048893,vehicle_velocity_cg,,160.960537883113,513.979014610053,601.064000171323,-0.0463746814029759,0.0660091744724798,-0.853222575418526,0.515270234543402,59.0145696019186,-0.00394797107760963,-0.136704663615417,0.00892621131265822,-0.0607375099028308,0.0617634265519311
83.9,1707828903,123048893,vehicle_velocity_cg,,158.215540747859,508.689842656964,601.150101655789,-0.0462768065509546,0.0654553541662774,-0.851509224358269,0.518175737196553,58.9784268655569,-0.0295111484857127,-0.123027774170872,0.00908922475285595,0.00404858050693473,0.0647973483621321
84,1707828903,223048893,vehicle_velocity_cg,,155.529074723949,503.435325511386,601.236918789557,-0.0472083368023942,0.0658143541442833,-0.849619590089121,0.521139516695594,58.9016860876536,-0.0487005296438673,-0.180430120278539,-0.0414948115547873,0.00570879345851026,0.0695466277935513
84.1,1707828903,323048893,vehicle_velocity_cg,,152.863914106439,498.124750742041,601.311590721097,-0.0472102589300777,0.0675653771524325,-0.847630996213641,0.524144832579579,58.8639204604001,-0.0164866997346707,-0.0792785565651919,-0.00269298952694155,0.000681319460842122,0.0690065652747656
84.2,1707828903,423048893,vehicle_velocity_cg,,150.240556285236,492.80719875985,601.382071643245,-0.0458635346799903,0.067271630248896,-0.846097591474521,0.526773129203957,58.8331997474089,-0.0137823613507312,-0.0645252785600909,0.0296365050571515,0.0556758215059534,0.0544246442072762
84.3,1707828903,523048893,vehicle_velocity_cg,,147.667392031198,487.52281306152,601.439900673798,-0.0459885879875732,0.0670899336220103,-0.844570989592575,0.529229472081935,58.7742723873606,-0.00473817741781906,-0.183133536564176,-0.0178736404135841,-0.0460370933877947,0.0545549883971828
84.4,1707828903,623048893,vehicle_velocity_cg,,145.110196725211,482.187265312493,601.502097905432,-0.0453104193298483,0.0671889432715354,-0.843109250867358,0.53160079279859,58.7183609369939,0.0217501347897671,-0.0819671641366041,0.0281544197702326,0.0689798058960774,0.0579676042729954
84.5,1707828903,723048893,vehicle_velocity_cg,,142.658774797274,477.01504011007,601.546967891708,-0.0450249816505466,0.0661589511157525,-0.841511279543144,0.53427943121207,58.4983233432601,-0.0959253445761383,-0.352409826207396,0.0126640639133566,-0.0308216600754663,0.0562379348901702
84.6,1707828903,823048893,vehicle_velocity_cg,,140.159037965915,471.649914782704,601.612834980244,-0.0464894036341651,0.0659725610952097,-0.839815549241857,0.536839081833539,58.4946176594904,-0.0430223080962956,-0.220437541305064,-0.0359421824342066,0.0722726020341477,0.060555643584019
84.7,1707828903,923048893,vehicle_velocity_cg,,137.704101329755,466.304113490128,601.641085218214,-0.0460621514721057,0.0666260482929289,-0.837606286414439,0.540236019578149,58.507543865465,-0.145230722029004,-0.321757302173573,0.0165609109976973,-0.0402622303731273,0.0862643121921112
84.8,1707828904,23048893,vehicle_velocity_cg,,135.289950779022,460.926686278732,601.705486496723,-0.0456159244781125,0.0664738104131923,-0.835914453625107,0.542906480145335,58.5120017769141,-0.0876753357445729,-0.154796208356508,0.00446370962030151,-0.00104613856124629,0.0598041247837078
84.9,1707828904,123048893,vehicle_velocity_cg,,132.930589951778,455.600146539334,601.733069204755,-0.044646712830035,0.0666366020279598,-0.83448115441185,0.54516734791723,58.4569318100679,-0.0778222585484996,-0.150937454263117,0.0320153403876766,0.00997994158897989,0.0543397268749635
85,1707828904,223048893,vehicle_velocity_cg,,130.610092786534,450.279442942111,601.775954069519,-0.0441402186256337,0.06625483743723,-0.832916838671106,0.547641741902476,58.414246170196,-0.111120883520769,-0.201936224805631,-0.0116064845538248,0.00793994096425842,0.0638807378793117
85.1,1707828904,323048893,vehicle_velocity_cg,,128.278748981613,444.843277920322,601.805939977917,-0.0459141260846903,0.065476404170772,-0.830854329439509,0.550713915544513,58.4867617316676,-0.114065516105723,-0.265564216367716,-0.00365343462279055,-0.00755235471792076,0.0691877906064282
85.2,1707828904,423048893,vehicle_velocity_cg,,125.986777434844,439.390971814664,601.830074487828,-0.0440377515507293,0.0664898192273802,-0.829038680670074,0.553475063873965,58.5645219686136,-0.122616591119967,-0.148940601182136,-0.019061367793102,-0.0388649405863573,0.0656031704187323
85.3,1707828904,523048893,vehicle_velocity_cg,,123.735773291919,433.929395301404,601.865143974716,-0.0465955092608045,0.0667966721255388,-0.827058253999553,0.556184958085788,58.6186467193102,-0.0359498753937434,-0.22687223013078,-0.0370055214160831,0.0245831505810817,0.068909242772132
85.4,1707828904,623048893,vehicle_velocity_cg,,121.527408227842,428.449419482436,601.886323125031,-0.0456416793958253,0.0668356070297067,-0.824812100735607,0.559584521958046,58.6865820357413,-0.0874015123823981,-0.192770717592525,0.0145334856399689,-0.0286718866215139,0.0712696752806622
85.5,1707828904,723048893,vehicle_velocity_cg,,119.403740815008,423.087591050552,601.908214360321,-0.0456558365113317,0.0670273410405295,-0.823103212635797,0.562071153408638,58.6142376523386,0.0149118383469251,-0.0500943656688208,-0.0130522912486825,0.0182050952545041,0.0630719071905233
85.6,1707828904,823048893,vehicle_velocity_cg,,117.281012064504,417.605961963052,601.919935398218,-0.0464303361212751,0.0676967765962819,-0.820733063114472,0.565383594948487,58.6784845938405,-0.043500002545933,-0.247248428588171,0.00604105951675124,-0.059749527688601,0.0913762751431006
85.7,1707828904,923048893,vehicle_velocity_cg,,115.186604371857,412.061901154824,601.934563602122,-0.0474079862149389,0.0688006023825101,-0.818349708434013,0.568614733066963,58.7523201803546,0.00618538724914798,-0.0987373669736187,-0.0576569461563872,0.0250934779209869,0.0909703671053197
85.8,1707828905,23048893,vehicle_velocity_cg,,113.144939303356,406.494212065668,601.938747280282,-0.0482526674666612,0.071277621669433,-0.814837449358471,0.573263562294415,58.8452511455686,-0.088305922428819,-0.161803065298739,-0.042029384609383,0.0053340919059479,0.120873698158885
85.9,1707828905,123048893,vehicle_velocity_cg,,111.17103413569,400.905083047771,601.942297848223,-0.0499237208514556,0.0721799814608668,-0.811297885761399,0.578008142617159,58.928497931519,-0.0169833878977135,-0.193143565368997,-0.0359714634070381,0.0115868742374647,0.102841623560701
86,1707828905,223048893,vehicle_velocity_cg,,109.276883399453,395.332923562312,601.943082967656,-0.0521096567473462,0.0737431162619135,-0.807463396363707,0.582966036755524,58.956514414287,-0.0406555962532,-0.351216437292687,-0.0514349572083572,-0.0269658861228561,0.129784288262278
86.1,1707828905,323048893,vehicle_velocity_cg,,107.440014516011,389.688970102664,601.942269345381,-0.0539946425872065,0.0767535221748135,-0.803516506526646,0.587839007845562,59.0206872232238,-0.0374585617599911,-0.235042628630527,-0.0763768922011811,-0.0296447344658623,0.139660693739966
86.2,1707828905,423048893,vehicle_velocity_cg,,105.674804377315,384.020986265223,601.932682962747,-0.0558116516307399,0.0799129542219176,-0.799384655442215,0.592860145340624,59.0918733910822,-0.0481192295478657,-0.219617815051178,-0.0945873169634306,-0.0370173333119741,0.135812048133303
86.3,1707828905,523048893,vehicle_velocity_cg,,103.987573009395,378.329096420094,601.921633933452,-0.0596486627233497,0.084053717040103,-0.794902217852138,0.597919286978444,59.1355742884849,0.000782365564705431,-0.197235732637069,-0.117433087141602,-0.000670536596438148,0.126906034488506
86.4,1707828905,623048893,vehicle_velocity_cg,,102.380010009276,372.626754803934,601.891904755797,-0.063422140933326,0.0872598174025039,-0.790051741671057,0.603474607410158,59.1830975319653,-0.0111697365407275,-0.26833810497373,-0.0532518599614789,-0.0863943931516167,0.159519191091558
86.5,1707828905,723048893,vehicle_velocity_cg,,100.910406011958,367.089570094233,601.908419181361,-0.0676722239904886,0.0906050140628698,-0.785526753497486,0.608406871317663,58.9973683705687,0.0907496634356307,-0.227818488594619,-0.166597684406687,0.034863734736876,0.11547040965469
86.6,1707828905,823048893,vehicle_velocity_cg,,99.4682197276433,361.300819364269,601.895776380827,-0.0715713873203212,0.0947313458087498,-0.780131908019408,0.614245646894063,59.1069985308946,-0.0313608161725809,-0.296179607687074,-0.0878658809680949,-0.0192136885916733,0.140699694970091
86.7,1707828905,923048893,vehicle_velocity_cg,,98.1144146587912,355.492628003574,601.87989985208,-0.0773490059546923,0.100969611609134,-0.774557419311665,0.619582983141545,59.1636520563981,0.0751765900092962,-0.232424029687584,-0.201327489912093,-0.0250013232265303,0.172999977821557
86.8,1707828906,23048893,vehicle_velocity_cg,,96.8679101906129,349.66247396673,601.865626267836,-0.0831406982632388,0.105944567655651,-0.768046463340871,0.626073480532548,59.2289737803134,0.0760197700135664,-0.330303867909892,-0.14326918611366,-0.0172282382207122,0.148461910076326
86.9,1707828906,123048893,vehicle_velocity_cg,,95.7289625455996,343.856913528401,601.838216435221,-0.0878586152930432,0.111746788408013,-0.762159479868926,0.631590410190981,59.2595325884507,0.0968452157843015,-0.212865309003953,-0.158318474104861,-0.054975236761458,0.168115515944026
87,1707828906,223048893,vehicle_velocity_cg,,94.6883624769476,338.028289798797,601.809602539617,-0.0930323229584251,0.116466367906699,-0.755727091199567,0.637696742706611,59.2647613137419,0.128271451795845,-0.25635820886564,-0.108117847329696,-0.0969750340229863,0.192660446898783
87.1,1707828906,323048893,vehicle_velocity_cg,,93.7550013394808,332.131912193957,601.784840800518,-0.0987605996539131,0.119804200907989,-0.748957680949258,0.644170543837505,59.3051722771097,0.203727422615907,-0.264612228194378,-0.116304647006508,-0.0567953092197925,0.172859634968784
87.2,1707828906,423048893,vehicle_velocity_cg,,92.9344561915952,326.221728340609,601.757418147751,-0.102318963699975,0.123648879490057,-0.742394710565851,0.650455131421117,59.3444619768204,0.155516546441875,-0.219736461785917,-0.105314135328961,-0.0262413059919862,0.174872738414945
87.3,1707828906,523048893,vehicle_velocity_cg,,92.2126553923713,320.318506047961,601.712654760403,-0.105795418859706,0.124955187622569,-0.735945731650158,0.656945515625475,59.3571351598968,0.18125476050189,-0.30451729155178,-0.0879612953800553,-0.0172344522159284,0.151298901339707
87.4,1707828906,623048893,vehicle_velocity_cg,,91.6196551707265,314.407804592102,601.696233587966,-0.109945220022675,0.126053223357351,-0.728850580381819,0.663927303966686,59.3614670948802,0.160360160106189,-0.313265075323126,-0.0212121669103029,-0.0183445635234366,0.182058002352734
87.5,1707828906,723048893,vehicle_velocity_cg,,91.1490593062642,308.599325044669,601.677484207302,-0.113256988396911,0.125480246857546,-0.721375930036959,0.671598339628042,59.2495977065609,0.10205399997705,-0.325003897612918,-0.0186360459159657,-0.0117090530256124,0.175691605427708
87.6,1707828906,823048893,vehicle_velocity_cg,,90.7848534584375,302.629976521371,601.658525137516,-0.114521412085759,0.123938012125094,-0.715104268280464,0.67834364507337,59.3222634390676,0.0576678997115143,-0.43668786463897,0.038973291817716,-0.103449758400741,0.149112976254026
87.7,1707828906,923048893,vehicle_velocity_cg,,90.5299667885472,296.703305963559,601.647669830939,-0.117003666424079,0.123095768719685,-0.709158484059852,0.68428927965632,59.3162591397594,0.201362093024527,-0.282567355280707,0.00186269104640836,-0.145428555303799,0.208139420881165
87.8,1707828907,23048893,vehicle_velocity_cg,,90.4001855563985,290.728722969174,601.640333262788,-0.117602893219292,0.123575108456946,-0.701301220821079,0.692152692511682,59.3360913903762,0.0815074115943145,-0.203555370971444,0.0105435067298524,-0.0422699772138429,0.253776373367921
87.9,1707828907,123048893,vehicle_velocity_cg,,90.4088750656925,284.754569987007,601.62988045277,-0.119592090715146,0.120115225811795,-0.692132755965341,0.701585570323666,59.3820307607352,0.0665568043766154,-0.329992443711735,-0.0122271639698153,-0.116129159897393,0.212758801396478
88,1707828907,223048893,vehicle_velocity_cg,,90.5702363590419,278.831113896753,601.628406537387,-0.121282672191509,0.118652131586063,-0.683851819953178,0.709618822638532,59.3686067637187,0.14852378780724,-0.208560857863607,0.0170818070099775,-0.0790905946112801,0.233464580458313
88.1,1707828907,323048893,vehicle_velocity_cg,,90.8808393186529,272.866742531074,601.637481852284,-0.122882362026271,0.116105316900409,-0.675043684916814,0.718147271765499,59.4048523870758,0.140403524008171,-0.298693032277348,-0.0440998745300872,-0.0656376437038845,0.218177579393304
88.2,1707828907,423048893,vehicle_velocity_cg,,91.3291854244645,266.912890104759,601.627771404754,-0.123223099427301,0.117540493508679,-0.666545881920356,0.725752635164544,59.4577427708446,0.0858676662107512,-0.280144111839162,0.00541115801345755,-0.0938820967231507,0.270850976717373
88.3,1707828907,523048893,vehicle_velocity_cg,,91.9232269587443,260.972779325815,601.624415348782,-0.124476926816654,0.113297466680832,-0.657118249468111,0.734754914886558,59.4830864968879,0.213296385286272,-0.321710090872193,-0.0223321359402398,-0.0843918854408448,0.210249543828073
88.4,1707828907,623048893,vehicle_velocity_cg,,92.6639446090584,255.142336298235,601.629341376362,-0.127937511094274,0.110594055544552,-0.647464292316174,0.743095510892595,59.4037539778505,0.242509143474962,-0.395641221704886,-0.000939477896944963,-0.0793887978143642,0.229061834559569
88.5,1707828907,723048893,vehicle_velocity_cg,,93.5501491359725,249.377091623416,601.657817481657,-0.13039739678937,0.110594857750596,-0.638051463244157,0.750770022444738,59.2783696027293,0.275990883077393,-0.377367255080554,-0.0567682259706885,-0.0710135712263132,0.250232476146757
88.6,1707828907,823048893,vehicle_velocity_cg,,94.6271060989954,243.488451673517,601.683131911233,-0.132669607638774,0.106360896411528,-0.62712108104616,0.760135043680402,59.3222931354568,0.257986866774023,-0.47941779061964,0.0181535628295841,-0.0633821454090175,0.222828671146672
88.7,1707828907,923048893,vehicle_velocity_cg,,95.8577413288558,237.636226644869,601.704189654216,-0.133113923894221,0.106497810861297,-0.617187379276223,0.768126707262144,59.3940117697856,0.142715255642498,-0.382199967721836,0.0241796444074993,-0.141485851989527,0.298040242437123
88.8,1707828908,23048893,vehicle_velocity_cg,,97.2324289888643,231.818977334284,601.727567594237,-0.132493903929322,0.104613471564238,-0.608203464452021,0.775622287468202,59.4160738925476,0.298067260484479,-0.276633809027859,-0.0379861726053299,-0.0545502658861577,0.215820356332216
88.9,1707828908,123048893,vehicle_velocity_cg,,98.7546353467089,226.039726150018,601.740322468833,-0.13548792678009,0.101559032898156,-0.597662883394818,0.783663105132439,59.4548371182849,0.306033589903561,-0.44367993452537,0.0524849361942494,-0.160791835966702,0.253197508897121
89,1707828908,223048893,vehicle_velocity_cg,,100.412698959642,220.350964697843,601.767416676098,-0.13562862036201,0.101285389355303,-0.588696114045516,0.790432180866613,59.4209902160606,0.35181609684475,-0.275819659627506,-0.0413286764751969,-0.0163791522674684,0.240770636835566
89.1,1707828908,323048893,vehicle_velocity_cg,,102.22001530335,214.657994250778,601.775945036607,-0.137848111081631,0.100989605261902,-0.578251535305302,0.797761969397722,59.4565377970818,0.286862868678461,-0.39025368307772,-0.0882835472348445,-0.0239927540154092,0.201835504075645
89.2,1707828908,423048893,vehicle_velocity_cg,,104.167199923725,209.027813316876,601.755240459154,-0.14053129728635,0.098059091632035,-0.567060957726982,0.805653299660017,59.4838314250329,0.33611583464894,-0.453968873306073,0.00577980615470559,-0.129271461702122,0.255178502117121
89.3,1707828908,523048893,vehicle_velocity_cg,,106.273329332489,203.468737162255,601.788701350019,-0.142089353762287,0.0947485246357912,-0.556041896867968,0.813419167191325,59.4824712008417,0.326300187048845,-0.417463147957924,0.0380549152759591,-0.1957147110026,0.27929044848129
89.4,1707828908,623048893,vehicle_velocity_cg,,108.537381321533,197.945364964684,601.818406421295,-0.141649817901304,0.0939087950110835,-0.546364438066223,0.820123385914994,59.4818900257939,0.360368532401649,-0.234428783289912,0.0135172919947665,-0.0686688277767864,0.256566242361302
89.5,1707828908,723048893,vehicle_velocity_cg,,110.850870863142,192.623904739514,601.817072701648,-0.142647348087595,0.0928961809048415,-0.535734695131414,0.82704919447958,59.3281834678391,0.225118286464725,-0.341413383099008,-0.0138576067856232,-0.0618470979871121,0.238245623506011
89.6,1707828908,823048893,vehicle_velocity_cg,,113.391695349026,187.224530956502,601.846119477546,-0.144130928373036,0.0892441234025044,-0.524358563539051,0.834451831304665,59.3666286647615,0.307709136298257,-0.384981529995659,0.00305475507535095,-0.0333861823874154,0.228811394200031
89.7,1707828908,923048893,vehicle_velocity_cg,,116.065200867812,181.921022177034,601.863129511249,-0.14603985944832,0.087559041517198,-0.513318705719341,0.841135946241465,59.3804523788156,0.289855390895512,-0.369839937450738,-0.0483848631646948,0.057348394451858,0.183389412770142
89.8,1707828909,23048893,vehicle_velocity_cg,,118.89871185155,176.641362201868,601.871616959195,-0.147477017854428,0.0844114956031086,-0.501071669643643,0.848559020042415,59.4811609404456,0.163878114314585,-0.553971179729794,0.0832319738666825,-0.129964614141465,0.251711856288533
89.9,1707828909,123048893,vehicle_velocity_cg,,121.873042908017,171.444917734171,601.895827899892,-0.149297037581077,0.0833282020985025,-0.491525408137318,0.853914268799854,59.5248233324034,0.463293437361575,-0.271612317063438,-0.0461432572406319,-0.0236819617142803,0.196581374877007
90,1707828909,223048893,vehicle_velocity_cg,,124.939522729468,166.358006095972,601.896291551206,-0.149855437360621,0.0822300004599279,-0.480006737272274,0.860450525649815,59.5685836963715,0.214058667656801,-0.427637300492447,0.101596208927166,-0.253885712920839,0.317627513016445
90.1,1707828909,323048893,vehicle_velocity_cg,,128.165068139656,161.312079102898,601.91785963964,-0.151682693187688,0.0806728256558497,-0.470706955808797,0.865401188779658,59.6028899894297,0.538910564027368,-0.144682348698406,-0.0240503845756607,-0.150862184335686,0.21538983656951
90.2,1707828909,423048893,vehicle_velocity_cg,,131.512606452858,156.353146246328,601.933821177344,-0.15181314460907,0.0800160019391538,-0.460586870294591,0.87086735124806,59.615182072132,0.439807746841453,-0.186943179845621,-0.0402931300050786,-0.0556081060185259,0.257665624991024
90.3,1707828909,523048893,vehicle_velocity_cg,,134.974333182055,151.472957050252,601.940089417601,-0.153139122641964,0.0778154353315861,-0.448426615828875,0.877158330837066,59.6367794966164,0.364942122198329,-0.338352301941689,-0.0142916732841007,-0.0658363099320486,0.239207268141986
90.4,1707828909,623048893,vehicle_velocity_cg,,138.566470249893,146.691772394343,601.938464509612,-0.15351298841212,0.0755756020721275,-0.436511532197554,0.883277857199398,59.6589550850207,0.358598952463231,-0.330079532392068,0.0423390095327869,-0.105816168275759,0.267141814355579
90.5,1707828909,723048893,vehicle_velocity_cg,,142.21029110505,142.094965887906,601.941062370642,-0.153727602573897,0.0712717109554908,-0.42418998509421,0.88957912743619,59.5623200165238,0.402145331968275,-0.386295439684754,0.00763046564134774,-0.104543755341632,0.243027304282661
90.6,1707828909,823048893,vehicle_velocity_cg,,146.051799974014,137.53618223449,601.957842718156,-0.155834422379557,0.0727011713364167,-0.41318721574167,0.894263102915238,59.5775940082491,0.35697282004011,-0.276084375617413,-0.0273084204827961,-0.0687663205279023,0.266992708462809
90.7,1707828909,923048893,vehicle_velocity_cg,,150.004202240969,133.061685720834,601.951151928649,-0.154949295868296,0.0696587141120041,-0.401561076975319,0.899937264878282,59.5797423840032,0.422018081871369,-0.270563949861016,0.0321021104480751,-0.0249933107882607,0.202149640715428
90.8,1707828910,23048893,vehicle_velocity_cg,,154.043004731592,128.732196516099,601.964160643364,-0.156259693221815,0.0666634465257841,-0.390310058321462,0.904873997606642,59.568753686674,0.457296023635544,-0.360832627594638,-0.030904398866697,-0.0702363834719678,0.221078165147065
90.9,1707828910,123048893,vehicle_velocity_cg,,158.244760228478,124.457748011476,601.97172401172,-0.157271827492279,0.065408174875837,-0.378715791173456,0.909704178539658,59.6067288351696,0.442773580680141,-0.260214169034427,-0.0290319790143959,-0.0454265808485283,0.238439060240792
91,1707828910,223048893,vehicle_velocity_cg,,162.514677478122,120.318077889085,601.97201485181,-0.158887173684978,0.0640986518522835,-0.366598759856565,0.914467920782762,59.6118482649507,0.374148274312376,-0.322374657852861,-0.0402643224414734,-0.0930519402479156,0.240538068912402
91.1,1707828910,323048893,vehicle_velocity_cg,,166.925935268045,116.262273677688,601.967905342544,-0.160002729087447,0.0632732279846102,-0.355236132880462,0.918805156276951,59.6360972386308,0.434605405081808,-0.255185592087183,0.015402825518575,-0.0802159000381689,0.248483897544475
91.2,1707828910,423048893,vehicle_velocity_cg,,171.441191964796,112.32338060407,601.964059210449,-0.160474434701059,0.0595131419761392,-0.34243502625036,0.923820542387112,59.6554755083651,0.355268656656276,-0.316326098162137,-0.0439295686792496,-0.0679417640375795,0.22425606122423
91.3,1707828910,523048893,vehicle_velocity_cg,,176.057437631334,108.513024719229,601.969934343095,-0.161788128548043,0.0578185966339499,-0.330641429774987,0.927985913826581,59.6486945414697,0.341156470539497,-0.322944821905963,0.00289805488808407,0.0135729571852969,0.210153101441859
91.4,1707828910,623048893,vehicle_velocity_cg,,180.760503292365,104.812832131451,601.96330251961,-0.161155658006325,0.055382042518233,-0.318202155615713,0.932581938180539,59.6739371937583,0.265800417970683,-0.373167065412164,0.0703213126207229,-0.121882201684446,0.244334310839266
91.5,1707828910,723048893,vehicle_velocity_cg,,185.440634558206,101.323403940138,601.973325334643,-0.162409062103226,0.0525885095342912,-0.306962460341151,0.936286170544572,59.5353733499238,0.433227664315225,-0.240209408255228,-0.0457814233477218,-0.0714640617312498,0.213783958313546
91.6,1707828910,823048893,vehicle_velocity_cg,,190.297159658568,97.8931792632804,601.977957255299,-0.164420036549305,0.0535276750652273,-0.295876479216429,0.939445553839991,59.5372031464887,0.318601157912164,-0.263798395771772,-0.0185880576586444,-0.00717014539944301,0.233960117439084
91.7,1707828910,923048893,vehicle_velocity_cg,,195.279872513479,94.5586539802377,601.975510841931,-0.16477322431513,0.0489331799921941,-0.282122340659913,0.943855027716238,59.5826836028325,0.333999074353955,-0.393386717397768,0.0505217267738127,-0.0854033640677363,0.223392486347471
91.8,1707828911,23048893,vehicle_velocity_cg,,200.349700106671,91.3650726689728,601.98368947372,-0.165698433755841,0.0466870795387237,-0.270626352741519,0.947167209555329,59.6204683452019,0.39663975818619,-0.368882687547614,-0.0108356271327431,-0.0740239117261419,0.22239486600623
91.9,1707828911,123048893,vehicle_velocity_cg,,205.490262080661,88.2930476923795,601.993553486426,-0.166855314852475,0.0455210552490429,-0.258561819535611,0.950385670616371,59.6713593892775,0.343778589464286,-0.369976157383312,0.0252749099203061,-0.1501978535857,0.27172465190487
92,1707828911,223048893,vehicle_velocity_cg,,210.665104121892,85.3728245894152,602.003494503634,-0.168868490375309,0.0434367340109507,-0.246553716646018,0.953314191599423,59.6508554455745,0.401942929154898,-0.323235181192051,-0.0278784192971202,-0.178160163227394,0.265495655863692
92.1,1707828911,323048893,vehicle_velocity_cg,,215.95759187033,82.5725203376491,602.023694073509,-0.168467476838841,0.0404447646383686,-0.234191692363413,0.956628026710938,59.665403977679,0.388975923120775,-0.343594088717171,0.0156348709582804,-0.112141491458406,0.252648627914386
92.2,1707828911,423048893,vehicle_velocity_cg,,221.302619025868,79.9066143709323,602.018942263849,-0.168436547358621,0.0387220141652124,-0.221538313427417,0.959713765044886,59.6887403739677,0.345364264302077,-0.400240966002382,0.0269013456055146,-0.163208313802093,0.283492510881489
92.3,1707828911,523048893,vehicle_velocity_cg,,226.704573202735,77.4025160815323,602.054024250398,-0.169301336253076,0.0378250650472241,-0.20961990824246,0.962271175950687,59.6819548903218,0.396623587410763,-0.305008293744825,-0.0298260573843188,-0.138607011863579,0.276178915973901
92.4,1707828911,623048893,vehicle_velocity_cg,,232.178748657718,75.0174456296327,602.046562285801,-0.169715224741174,0.0366538367789086,-0.197649807880235,0.964773440858187,59.6726160661,0.449821497585431,-0.233749385449206,-0.0174752937209804,-0.0453720266839707,0.225177734424149
92.5,1707828911,723048893,vehicle_velocity_cg,,237.570146672251,72.8328252502572,602.086740965309,-0.171397071337408,0.0301778939338404,-0.184609376310266,0.967280578132846,59.514486491625,0.452389042848143,-0.467488089164987,-0.077747775322214,-0.00423648800601901,0.202878399704819
92.6,1707828911,823048893,vehicle_velocity_cg,,243.19459440276,70.7350129157648,602.115959198569,-0.172887289723572,0.0287374091047363,-0.171113083884322,0.969538270979326,59.6022570817611,0.297833320828204,-0.480829129600156,-0.00377370316799776,-0.0947498110276236,0.245155500124848
92.7,1707828911,923048893,vehicle_velocity_cg,,248.865768605735,68.7689452422473,602.130373561481,-0.173811653359718,0.0286441985065157,-0.159782681112236,0.971307630910447,59.6838008908698,0.382880687530497,-0.266208714665337,-0.00893880703723096,-0.204784341808585,0.289278528878893
92.8,1707828912,23048893,vehicle_velocity_cg,,254.584031433373,66.9603673733121,602.164012977085,-0.172918287280622,0.0256790648332361,-0.147590344294318,0.973476728958793,59.6707148461501,0.484264851389947,-0.166955094702445,0.0029265440660215,0.0487177756057198,0.192381623747162
92.9,1707828912,123048893,vehicle_velocity_cg,,260.341440139647,65.2900780868731,602.179137193522,-0.172897923464408,0.0233230027079872,-0.134772354871364,0.975396718247917,59.714874670249,0.347842439738077,-0.375440242405475,0.00842067820455843,-0.0858061051937672,0.224405396579781
93,1707828912,223048893,vehicle_velocity_cg,,266.090971008055,63.7764895081574,602.204108081912,-0.175256399318535,0.0211118134367126,-0.122792712293723,0.976607104028466,59.6852125053314,0.465522658364205,-0.251064914663565,-0.0523589073115126,-0.0735465105129866,0.241420092691435
93.1,1707828912,323048893,vehicle_velocity_cg,,271.880364388906,62.4115520028836,602.220476155403,-0.177011963760044,0.0202438758638138,-0.109807199086025,0.977854451953207,59.6752404135527,0.375457391554358,-0.288303684712217,0.0361591792301444,-0.132634509235054,0.277791989296963
93.2,1707828912,423048893,vehicle_velocity_cg,,277.751582525156,61.1981180668176,602.241495579965,-0.177185310436336,0.0176317737058222,-0.0967994257632695,0.979246831750538,59.699239676391,0.458882887975076,-0.199172812779831,-0.0277442331178182,-0.0946195661793496,0.246182072150385
93.3,1707828912,523048893,vehicle_velocity_cg,,283.604750035922,60.1510656571175,602.268814141878,-0.175790879895522,0.0146579255285437,-0.0837040765253063,0.980752945107892,59.6457433715431,0.382515839978524,-0.289323060700033,-0.0141263557224108,0.0204964688205758,0.210240359641439
93.4,1707828912,623048893,vehicle_velocity_cg,,289.529168647006,59.251502914198,602.296171127647,-0.175965174781277,0.0120450285909681,-0.0704612286273061,0.981797529947376,59.6655804895693,0.313217620547147,-0.393024336959559,-0.00336261854739515,0.0376441721387342,0.173882913360122
93.5,1707828912,723048893,vehicle_velocity_cg,,295.298283221258,58.5072825123208,602.306680547654,-0.176581608997169,0.0100030211568247,-0.0577702782268108,0.982538279094155,59.5680580805018,0.254544681707834,-0.300448472654016,0.0236151364125569,-0.146276644011029,0.268967501999619
93.6,1707828912,823048893,vehicle_velocity_cg,,301.277279521272,57.9097612164775,602.334497285707,-0.176623636792352,0.00860449916435132,-0.0457446180760312,0.983177239076176,59.625398257406,0.336467659663374,-0.196142099344845,-0.0355050605862038,-0.0878985665987942,0.250749688439963
93.7,1707828912,923048893,vehicle_velocity_cg,,307.269132733991,57.4650990968162,602.347915589588,-0.179181731712693,0.00588873315005084,-0.0321282526418697,0.983273616662478,59.688446949366,0.340060163301936,-0.379072919771502,0.00779251944602445,-0.146789675910823,0.278289121410511
93.8,1707828913,23048893,vehicle_velocity_cg,,313.265914767434,57.1884084278629,602.363999512589,-0.179738928543517,0.00385469803029667,-0.0188866987688781,0.983525470681231,59.7308554983601,0.332263022566746,-0.332437222215722,0.00851260696169121,-0.139663826336736,0.276553724454112
93.9,1707828913,123048893,vehicle_velocity_cg,,319.247321914736,57.058876709084,602.360518039549,-0.179515385094411,0.00126992270972469,-0.00610405385581307,0.983735408703602,59.7523132361788,0.350271320321076,-0.404330184383544,0.0229356234446898,-0.138346912804497,0.254635106307808
94,1707828913,223048893,vehicle_velocity_cg,,325.174958621238,57.0923508125654,602.402639257684,-0.179173184771544,-7.11387927218972E-05,0.00614347996420105,0.983798364733355,59.7120344339645,0.364226459352972,-0.309950337102452,-0.0112558703912335,-0.108424800986341,0.266543813971767
94.1,1707828913,323048893,vehicle_velocity_cg,,331.156212705131,57.2744865594743,602.398590732135,-0.18002147568788,-0.00284593560107059,0.0192268330819892,0.983470639028614,59.7196795911484,0.410065538664378,-0.281245875930064,-0.0225562348884296,-0.121378482149658,0.245001712508938
94.2,1707828913,423048893,vehicle_velocity_cg,,337.080839024468,57.6199895009613,602.44416405985,-0.180547874955537,-0.00445563140948958,0.0309900911153609,0.983067762898593,59.6528139207679,0.441930618312502,-0.239142377579626,-0.0758936943520038,0.05177986527327,0.198748297429179
94.3,1707828913,523048893,vehicle_velocity_cg,,343.069402039172,58.1117157262757,602.454796141702,-0.178464277415869,-0.0093367307768236,0.0458914303225473,0.982831269225692,59.7183161030271,0.253275473194516,-0.536290660643729,0.0626395291814681,-0.17076069272394,0.23236231075581
94.4,1707828913,623048893,vehicle_velocity_cg,,349.038310831428,58.7600279247179,602.477450819776,-0.181472354430054,-0.010160383399377,0.0558774088339038,0.981754687469736,59.7435646513042,0.479751712392005,-0.249127370163888,-0.0471678300787965,-0.184510967258182,0.272678747760624
94.5,1707828913,723048893,vehicle_velocity_cg,,354.843179934301,59.5269298866531,602.512086532085,-0.1799272758975,-0.0121538028836156,0.0673149993065607,0.981298706476233,59.5520929225325,0.441296820640227,-0.206646913188826,0.0292064644294374,-0.0397866131504422,0.211980602618487
94.6,1707828913,823048893,vehicle_velocity_cg,,360.68450008278,60.4380501144638,602.54320906093,-0.177763097383719,-0.0140515592188561,0.0792666426346593,0.980775017145877,59.4625706146129,0.281081484965615,-0.360889969247066,-0.0541066176085398,0.0860059733627387,0.165015367785892
94.7,1707828913,923048893,vehicle_velocity_cg,,366.601672692263,61.5025407418821,602.559178351325,-0.175599972852734,-0.0177597267992147,0.0933394164161451,0.979865804577969,59.557718114856,0.11957460760002,-0.599603549383731,0.0983739186307612,-0.149529172730906,0.232467977488079
94.8,1707828914,23048893,vehicle_velocity_cg,,372.482490740654,62.718700924658,602.584251890421,-0.175352964909358,-0.0183018727543013,0.103213306744694,0.978909287146674,59.6118473105968,0.377842883426949,-0.199153545848804,0.0287933776424425,-0.081227541650296,0.218169109318503
94.9,1707828914,123048893,vehicle_velocity_cg,,378.330520499634,64.0639017609343,602.605762851999,-0.17150439545951,-0.0192961510860626,0.113921723086206,0.978384250640004,59.6450700623989,0.360229308914536,-0.226116963471128,0.0550173255729128,-0.0493044680535705,0.189559758831962
95,1707828914,223048893,vehicle_velocity_cg,,384.081234426071,65.5074237713789,602.600854461099,-0.169198691809074,-0.0209821173575038,0.12431263171177,0.977485510398076,59.6218691092128,0.368381408381825,-0.345716262134388,0.0777868813023585,-0.0673051179716041,0.192727631850564
95.1,1707828914,323048893,vehicle_velocity_cg,,389.805520828468,67.0806651504482,602.641961600774,-0.165164531464697,-0.0221534593453975,0.134757917448371,0.976765174169338,59.6006216279177,0.348494117215186,-0.28347353133891,0.0925073108988424,-0.0533099808117664,0.207132196235648
95.2,1707828914,423048893,vehicle_velocity_cg,,395.540053693917,68.7822180143251,602.63260131642,-0.162368172810979,-0.0232025595657398,0.145638678562729,0.97564726873708,59.6331599332242,0.291386783639652,-0.350780285096488,0.0102169284426653,-0.0810761553994116,0.214093714159416
95.3,1707828914,523048893,vehicle_velocity_cg,,401.199573569713,70.6031230833079,602.667496977421,-0.161227681107455,-0.025089555848294,0.156400677791489,0.974122670416006,59.6219080982644,0.338125738998116,-0.328489157150691,0.0267736025732582,-0.0499399117111827,0.209631485373915
95.4,1707828914,623048893,vehicle_velocity_cg,,406.881184160236,72.5688175457417,602.672156459642,-0.158042252011872,-0.0256037780212086,0.167366011981637,0.972808157430549,59.6855125283777,0.267406045862049,-0.384616698731244,0.0700769785233603,-0.102406103123666,0.217904119711236
95.5,1707828914,723048893,vehicle_velocity_cg,,412.390155441849,74.5948682183479,602.678201649053,-0.154821304485946,-0.0268468231020529,0.176778304683305,0.97162700804367,59.5739815829105,0.407836573682236,-0.393620911853388,0.0587600400722356,-0.0790021916067895,0.183420709846376
95.6,1707828914,823048893,vehicle_velocity_cg,,417.995675767892,76.7908428252458,602.67970106361,-0.151464011496455,-0.0266873480775815,0.185565575111246,0.970521435109818,59.6443772468511,0.387030279055233,-0.338466891273583,0.0884659689457886,-0.0629152501527963,0.182239106659175
95.7,1707828914,923048893,vehicle_velocity_cg,,423.559929104867,79.0833121398077,602.677892098435,-0.147667674124477,-0.0280043762262231,0.194693322742186,0.969280415055651,59.696107217628,0.364930375457805,-0.325814779765047,0.0295709414003251,-0.021637454919054,0.162740148895376
95.8,1707828915,23048893,vehicle_velocity_cg,,429.077708074806,81.4741500096265,602.671204824699,-0.144103833699967,-0.0272752980681284,0.203710466713673,0.967983568548333,59.7474281489079,0.281844184515606,-0.288119813241603,0.0984936317057161,-0.0403327112117656,0.184100278195263
95.9,1707828915,123048893,vehicle_velocity_cg,,434.554976596095,83.9611339800863,602.663431015289,-0.139933853572874,-0.0281211508897808,0.212504212626337,0.966679717958818,59.8021946578681,0.330800935294428,-0.278481340976468,0.0966612962939158,-0.0100677948802596,0.152423188316114
96,1707828915,223048893,vehicle_velocity_cg,,439.943609254649,86.5178227366591,602.645426624878,-0.134720644692908,-0.0270091390565585,0.220988299239326,0.965549080005911,59.8108064566105,0.232581292441413,-0.261672548166581,0.151986162623839,-0.133974558575324,0.200478572861559
96.1,1707828915,323048893,vehicle_velocity_cg,,445.289439776936,89.1734525298773,602.642096850806,-0.128603600915215,-0.0274717668983539,0.228929429096957,0.964519430778076,59.7659271225318,0.390341826551252,-0.213972021320249,0.116313140893654,0.00401633175907867,0.141494983010348
96.2,1707828915,423048893,vehicle_velocity_cg,,450.630621751419,91.9421476436195,602.645680963942,-0.123237618556796,-0.0282400560379143,0.236510819324219,0.963367853392468,59.7904363879563,0.342884124408236,-0.32351837653507,0.0862182604190103,0.0588979081662942,0.103377796833806
96.3,1707828915,523048893,vehicle_velocity_cg,,455.850752098165,94.7374035622001,602.647189792872,-0.117520338664947,-0.0288858246745432,0.243993826986568,0.962196233377265,59.7363527020922,0.287869020571435,-0.45493999980036,0.117769359098773,-0.00897643066015932,0.142562217915791
96.4,1707828915,623048893,vehicle_velocity_cg,,461.112986278051,97.6618036558603,602.655703065766,-0.111512320782139,-0.0279772407332275,0.251866448247762,0.960908720202806,59.779840377228,0.173120636599565,-0.38092223729747,0.108638044743536,-0.0396344444493372,0.155339727801136
96.5,1707828915,723048893,vehicle_velocity_cg,,466.21311540174,100.583142562007,602.655504756324,-0.105744927350794,-0.0261961761402352,0.258991293122801,0.95971625013948,59.7045138155908,0.17372456205213,-0.199396622383151,0.134937299641361,-0.0836204159179041,0.160629897306989
96.6,1707828915,823048893,vehicle_velocity_cg,,471.395902586244,103.661192772047,602.65409252239,-0.100825452982438,-0.0243065324292244,0.265252237602453,0.958584722890494,59.7550072920045,0.259563055598591,-0.127522238099074,0.0852132271526856,-0.0622253044201016,0.158986277775947
96.7,1707828915,923048893,vehicle_velocity_cg,,476.508234859697,106.796237990557,602.625426062512,-0.0955580171127869,-0.02378634402475,0.272584309952327,0.957079238710788,59.7523795070049,0.264637856825423,-0.239844058628138,0.0922706741306323,0.00712067680442493,0.131633049087629
96.8,1707828916,23048893,vehicle_velocity_cg,,481.580978867526,110.009701337657,602.635694974126,-0.0906831360560033,-0.0235401733820798,0.279582126411609,0.95553977607599,59.7675680491422,0.255626282668598,-0.286217211405331,0.110485244382616,0.00994801027932817,0.119565234641825
96.9,1707828916,123048893,vehicle_velocity_cg,,486.60200825571,113.285660427186,602.60826269356,-0.0853044445923673,-0.0229661392679485,0.286044888539662,0.95413522622333,59.7955101000876,0.236409520429596,-0.33217191840193,0.0941994220844202,-0.0551886332270568,0.131974836274048
97,1707828916,223048893,vehicle_velocity_cg,,491.516011676491,116.573531500868,602.623545902517,-0.0813909696033259,-0.0217415370630237,0.291639924031097,0.952811088487274,59.7175274254387,0.261980354533842,-0.270626639465259,0.084039839237281,-0.00842810778050135,0.121765577083938
97.1,1707828916,323048893,vehicle_velocity_cg,,496.448588866526,119.963964504432,602.614558507581,-0.0772281741700591,-0.0216624909370863,0.297966769485133,0.95120047828171,59.7366500671077,0.228362074196808,-0.266739799992176,0.098456003384925,-0.0428640336287968,0.125605562672278
97.2,1707828916,423048893,vehicle_velocity_cg,,501.37385583514,123.44686155275,602.603838117148,-0.073658126121977,-0.0200162659390734,0.303472220893493,0.94977810076882,59.7863000367002,0.256283212814717,-0.256773780166343,0.0597733459463963,-0.00763246120639352,0.122138340684333
97.3,1707828916,523048893,vehicle_velocity_cg,,506.256357367954,126.97998359912,602.593289462674,-0.0711099756448356,-0.0193743975690051,0.308502926878999,0.948363826909124,59.8126740806408,0.276037152305088,-0.221488094438654,0.0329051112519012,0.00426729368367281,0.0858499333305459
97.4,1707828916,623048893,vehicle_velocity_cg,,511.066002957374,130.530737265381,602.579465810365,-0.0679825505769562,-0.0194217043088266,0.312690515880107,0.947220043863845,59.798135642995,0.263256658649673,-0.257468788063513,0.0768825173536688,0.00327841431242773,0.0821105712979248
97.5,1707828916,723048893,vehicle_velocity_cg,,515.773143782666,134.059420995816,602.573269490522,-0.0648677332683759,-0.0191217536763298,0.316592592220985,0.946147803605632,59.7060882622798,0.180291656282924,-0.313238832569345,0.0482533686968661,-0.0553825659274027,0.082009627861777
97.6,1707828916,823048893,vehicle_velocity_cg,,520.497553541696,137.664542954772,602.576993402991,-0.063618945344002,-0.0194476093178641,0.320338550588686,0.944964355566852,59.6589711699314,0.202646275254386,-0.256660926892643,0.0388442554594831,-0.0131254383763995,0.0828974703529849
97.7,1707828916,923048893,vehicle_velocity_cg,,525.230864410744,141.340326951316,602.580864117514,-0.0616011141414795,-0.0179018345426503,0.323978623494425,0.943887005194581,59.6694384722905,0.17680367099258,-0.139569300630769,0.0152568705358905,0.058590995953476,0.0569152670285675
97.8,1707828917,23048893,vehicle_velocity_cg,,529.976436486271,145.081666073357,602.574851410804,-0.0609611283194196,-0.0196334561254286,0.327641165324783,0.942629054835046,59.7560453775847,0.175796294094872,-0.206484880614463,0.00200130639806261,0.0133200005642523,0.0652728317370888
97.9,1707828917,123048893,vehicle_velocity_cg,,534.685968666544,148.85587925863,602.581224239237,-0.0613603649498778,-0.0198283046592516,0.331602942948582,0.941212639192333,59.7956415820665,0.130214425246816,-0.176507919181821,-0.020245798332539,0.0524769979389291,0.0781920874835588
98,1707828917,223048893,vehicle_velocity_cg,,539.329585776297,152.634150285838,602.579706310242,-0.0599675304385788,-0.0199088442030967,0.335197773288271,0.940026587920884,59.80285511021,0.105009682434414,-0.259891862265197,0.0245509931106038,-0.0690568411295178,0.0539564632810235
98.1,1707828917,323048893,vehicle_velocity_cg,,543.983025263349,156.47089209428,602.578811878832,-0.0607151400364143,-0.0193205046323947,0.337170831411736,0.939284951607459,59.8384918107137,0.170360058469657,-0.175754378010259,0.0234411458351548,-0.0271334191763314,0.0508095307361315
98.2,1707828917,423048893,vehicle_velocity_cg,,548.600973910927,160.304565019198,602.556803602641,-0.0588474223794501,-0.0186949250775059,0.338784579004646,0.938835709634165,59.8507535012918,0.174623224697938,-0.194028113740365,0.029386875699124,-0.0662143941638308,0.0207346414644935
98.3,1707828917,523048893,vehicle_velocity_cg,,553.205436662366,164.161693127743,602.573437333035,-0.05764983244526,-0.0195647515267687,0.340174015195459,0.938389768008224,59.8374551458931,0.181677119748157,-0.121181160139309,0.0192335040751232,-0.0029020717461021,0.0360438894414883
98.4,1707828917,623048893,vehicle_velocity_cg,,557.814247600971,168.040536479439,602.575074359114,-0.0569485897139413,-0.0186925543122207,0.341902075390793,0.937822167250458,59.8591835562998,0.0753665036382632,-0.146030456880487,0.00893292316611984,0.00630199713597435,0.0190425787730061
98.5,1707828917,723048893,vehicle_velocity_cg,,562.308200050317,171.835762792225,602.573928644711,-0.0576385093827656,-0.0196487835884607,0.342495075942382,0.937544052562251,59.7354612928131,0.111489197883789,-0.170819612793066,-0.0232248890855174,0.00586149044749556,0.00570800354705801
98.6,1707828917,823048893,vehicle_velocity_cg,,566.909780688338,175.73708795929,602.564546275563,-0.0577372881911224,-0.0188852954985699,0.343500493586841,0.937185767109095,59.8014830349969,0.062447423790903,-0.212689659719598,0.0393459795399143,-0.0956291647742663,0.0142219415659672
98.7,1707828917,923048893,vehicle_velocity_cg,,571.505395633076,179.642530536677,602.55306969441,-0.0553051815494493,-0.0183282426699189,0.344048189793551,0.937142601482931,59.8308868701179,0.0133763143868483,-0.118092027284737,0.0132645058234735,-0.00532530324257639,0.00519084590669984
98.8,1707828918,23048893,vehicle_velocity_cg,,576.094158305325,183.548323650135,602.553252847427,-0.0544957754562643,-0.0186778160791803,0.344743560588926,0.936927546332374,59.8532064887094,-0.0144044975230557,-0.140782969334557,-0.0177370488278695,0.0344471359853979,0.0126661139036512
98.9,1707828918,123048893,vehicle_velocity_cg,,580.678617281895,187.45853504578,602.549699339536,-0.0552631618091121,-0.0192709507199033,0.345227591361254,0.936692331327698,59.8719896183051,-0.0405620566920121,-0.126497900443035,-0.035949571923649,0.018417942508884,0.00108704971592399
99,1707828918,223048893,vehicle_velocity_cg,,585.222191257703,191.335813399026,602.552724126188,-0.0556215163281031,-0.0199026158708827,0.344925386259447,0.936769240910818,59.8225595284038,0.00671155922595095,-0.186380774186323,0.0278302274961313,0.0227427334309533,-0.0101329101410734
99.1,1707828918,323048893,vehicle_velocity_cg,,589.752747266963,195.191432353929,602.539712406593,-0.0549336327310833,-0.0183761468615821,0.344424343557781,0.937025338390739,59.7675676450984,0.0200867372962166,-0.189152880468607,0.017480555412589,-0.0163933994541273,-0.0162686949379691
99.2,1707828918,423048893,vehicle_velocity_cg,,594.322672903271,199.087214293156,602.532372232877,-0.0557793449196447,-0.0186358271109054,0.344263399380808,0.93702939253526,59.7724731141376,-0.00874442655127908,-0.130598465105177,-0.0108763730078391,-0.00997291365055641,0.00129469400033061
99.3,1707828918,523048893,vehicle_velocity_cg,,598.840373804255,202.929154244256,602.515499003203,-0.0554485268082958,-0.0180655757868341,0.344532332930289,0.936961347875083,59.7064765861883,-0.113803629422877,-0.0805257502009474,-0.00403527173517942,-0.0252452010677076,-0.00809705699757837
99.4,1707828918,623048893,vehicle_velocity_cg,,603.439399936098,206.830414246933,602.503080199064,-0.0556587236543022,-0.0176123818180469,0.343941270206828,0.937174643882549,59.7352383137228,-0.0696045894441948,-0.0570569497822005,0.0202812371807841,0.0490230283154141,-0.00488354649498705
99.5,1707828918,723048893,vehicle_velocity_cg,,607.929760592953,210.636657339029,602.484063856253,-0.0543141625300351,-0.0183194497467184,0.344030084119274,0.937207378721766,59.6278432088951,-0.0639369922235044,-0.349011069408079,-0.000896911513728925,-0.00328329386772083,-0.00108679457572935
99.6,1707828918,823048893,vehicle_velocity_cg,,612.499096797702,214.513047017887,602.471195410123,-0.0542696243028139,-0.0182446838043063,0.344240392495475,0.937134190799521,59.6411923166759,-0.0775802293573189,-0.205914984033099,0.00968438213934507,-0.000411841423468003,0.00531437081992505
99.7,1707828918,923048893,vehicle_velocity_cg,,617.103355469613,218.419850891734,602.455933704573,-0.0546669854805487,-0.018671720281788,0.344375206308919,0.937053149421033,59.7041985986981,-0.0887404270226829,-0.224581014387034,-0.000996268494389355,-0.0174407981367609,-0.00702264209436513
99.8,1707828919,23048893,vehicle_velocity_cg,,621.70513154806,222.31984275659,602.452538995217,-0.0544178647337211,-0.0191192329050538,0.343801747422865,0.937269176597593,59.7362101637455,-0.0448145845694043,-0.19417499187811,-0.0118137854924348,0.0439869478027226,-0.013634668258797
99.9,1707828919,123048893,vehicle_velocity_cg,,626.289805733374,226.192716996052,602.436605912713,-0.054881309369573,-0.0184480296082848,0.343248677941646,0.937458296233366,59.7501605972589,-0.0518691744706493,-0.245642830714081,-0.0139510969422083,0.029384812824676,-0.00888154519181336
100,1707828919,223048893,vehicle_velocity_cg,,630.843197082571,230.042713029957,602.434749624495,-0.0547411132577033,-0.0191004669784194,0.343370452064156,0.937408830409534,59.710482677717,-0.0497695591286574,-0.28569781320152,-0.0281442013583562,0.0479810675241395,0.0133351576851841
100.1,1707828919,323048893,vehicle_velocity_cg,,635.430375464301,233.913879564785,602.415399137857,-0.0552546820264173,-0.0194416307887874,0.343684867753293,0.937256450916095,59.747505741312,-0.106979111508244,-0.323100237139149,-0.00063559837529453,-0.0199772098346155,-0.00749680351511327
100.2,1707828919,423048893,vehicle_velocity_cg,,639.992365797984,237.763971408651,602.414686003947,-0.0560417336358395,-0.020665349782825,0.343032442305082,0.937422535965321,59.7268785534654,-0.0780261950395997,-0.247553999794311,-0.0289267112242968,-0.0604620904341063,-0.0191243702277448
100.3,1707828919,523048893,vehicle_velocity_cg,,644.606131412334,241.649804172608,602.412161864079,-0.0560781924484772,-0.019522010479919,0.342974171711292,0.937466183378092,59.7740378704777,-0.13024383541666,-0.173168631899934,0.0185078635402856,-0.0354921063347015,-0.00386963582812236
100.4,1707828919,623048893,vehicle_velocity_cg,,649.223893550566,245.529919183439,602.402677005471,-0.0560053612845051,-0.0190201544600741,0.342332920559164,0.937715204490756,59.8411363980015,-0.119871149590149,-0.137129395271702,-0.0208772380534408,0.00546676431036337,-0.0209127140262471
100.5,1707828919,723048893,vehicle_velocity_cg,,653.738569087681,249.311651197196,602.39727922977,-0.0559155867862173,-0.0195598298401211,0.341453259511703,0.938030133726957,59.7434133767131,-0.0829496408384219,-0.226084880945221,-0.00613228560355695,0.0563321112667312,-0.0144103462822209
100.6,1707828919,823048893,vehicle_velocity_cg,,658.380963308923,253.186064362567,602.38775345253,-0.0556397688767649,-0.02002227462716,0.340638179187283,0.938333072804144,59.881633191867,-0.0773836014148884,-0.2150799999663,0.00979211408889974,0.027694422974271,-0.00676255312986992
100.7,1707828919,923048893,vehicle_velocity_cg,,663.036727128192,257.057244868044,602.376040225686,-0.0550928141882304,-0.0190988378143948,0.340128996836433,0.938569273804551,60.0407773035953,-0.108358239105285,-0.173010396767679,0.00966825341185178,-0.00277658052074751,-0.00408022070905637
100.8,1707828920,23048893,vehicle_velocity_cg,,667.665832499862,260.900916168463,602.360538733663,-0.0547672362089909,-0.0192761604949764,0.340023782974247,0.938622824400985,60.1885246352551,-0.153561814097375,-0.115011079394702,0.00878806367653707,-0.0438506606369741,-0.0108547025472929
100.9,1707828920,123048893,vehicle_velocity_cg,,672.31033910383,264.751257247817,602.348377499718,-0.0550006034825073,-0.0179599827552801,0.339807233025195,0.93871370343665,60.3174105984462,-0.162006834311525,-0.0114725055953553,-0.00476433482230677,0.0251720774170571,-0.00119968247274118
101,1707828920,223048893,vehicle_velocity_cg,,676.972767119078,268.606443055368,602.329582444222,-0.0547991348229829,-0.0187590057099631,0.338963527075063,0.939014846442941,60.4972096248567,-0.10874495013027,-0.109620242705591,-0.0184890707254619,-0.00190769144703765,-0.0292643934530145
101.1,1707828920,323048893,vehicle_velocity_cg,,681.692814148853,272.494114318499,602.31827544176,-0.0545241883699954,-0.0197049656995237,0.337737067313806,0.939453298770962,60.7235351091561,-0.0846329612758568,-0.209052663441061,-0.00814367117118485,-0.0109629863487668,-0.0152445505063418
101.2,1707828920,423048893,vehicle_velocity_cg,,686.432482377242,276.383524803065,602.309512343647,-0.0555694147031722,-0.020778296633671,0.337313494340095,0.939521106242231,60.977364821274,-0.135050089128092,-0.284633386975236,0.00728674608007581,-0.0750783753474746,-0.019026664232139
101.3,1707828920,523048893,vehicle_velocity_cg,,691.189526690213,280.275775396113,602.306971609023,-0.0563236827680499,-0.0193440741574565,0.336588895630537,0.939766654490704,61.1823211627439,-0.150957033411895,-0.102346791303876,0.00892586757523768,0.0105107843580377,-0.0082517529405648
101.4,1707828920,623048893,vehicle_velocity_cg,,695.964396985756,284.170814004358,602.293255996571,-0.0554188411173013,-0.0192777865450182,0.335947767022879,0.940051177770382,61.4041992364813,-0.136883823616544,-0.184484995202701,0.01229806415577,0.0230986030831634,-0.0109546553074902
101.5,1707828920,723048893,vehicle_velocity_cg,,700.646706951829,287.981402675881,602.277535236945,-0.0554389450452125,-0.0181715494975008,0.335630582976775,0.940185316802919,61.4921608867571,-0.188263516853405,-0.176065003463445,0.00289632241326063,-0.00388998255741441,-0.00498549887466807
101.6,1707828920,823048893,vehicle_velocity_cg,,705.449011182505,291.882350718084,602.256564252121,-0.0547523223620599,-0.0182338449291614,0.335313029738116,0.940337642649121,61.7248596379069,-0.186193275205962,-0.172618186711657,0.014049554733135,-0.023269780589981,-0.00568048118915352
101.7,1707828920,923048893,vehicle_velocity_cg,,710.273469097391,295.798246638154,602.242776145883,-0.0543238422384476,-0.0185173750643049,0.335417931707583,0.940319540408572,61.9639253392803,-0.218846672008843,-0.171929305672738,0.0211764045104369,-0.00589792546210364,0.00757119712480693
101.8,1707828921,23048893,vehicle_velocity_cg,,715.129697166636,299.742169825375,602.226823077528,-0.0540690168036466,-0.0179287336224168,0.335578095572809,0.940288489615985,62.2252248719207,-0.215729877933754,-0.164785903171047,0.0237488856502345,-0.00967596878785973,-0.00306422901619075
101.9,1707828921,123048893,vehicle_velocity_cg,,719.99883451924,303.696858791159,602.215326336664,-0.0539076485936412,-0.0186623836519024,0.335258059629393,0.940397636275777,62.4514545638588,-0.188255532723393,-0.19401402659439,-0.0317846994348222,0.0349292501289308,-0.00237507756511373
102,1707828921,223048893,vehicle_velocity_cg,,724.846688580761,307.632143388587,602.202701958924,-0.0527157600705116,-0.0175277425215863,0.33499333930532,0.940581357195302,62.6392509987176,-0.170921800850499,-0.218115758705006,0.0586619799770258,-0.00618812624487821,-0.014525725380838
102.1,1707828921,323048893,vehicle_velocity_cg,,729.753662990377,311.604172449717,602.184912589359,-0.0526537832176258,-0.0170044560122665,0.333857722815698,0.940998112912515,62.852567759458,-0.123090142496382,-0.113903590364491,0.000597582582395632,0.0448499486396793,-0.0128169551169855
102.2,1707828921,423048893,vehicle_velocity_cg,,734.676822897041,315.577684186506,602.170052457274,-0.052300922716057,-0.0178736432931461,0.333818545986468,0.941015581546851,63.0716184234219,-0.187017679697971,-0.210787290154812,0.0053281399319945,0.0266638739318899,0.024277204457513
102.3,1707828921,523048893,vehicle_velocity_cg,,739.607837821657,319.564325054751,602.159674593778,-0.0511685786256337,-0.0178682659057326,0.335825941457906,0.940363460944153,63.2653831394869,-0.334087519910181,-0.193978374809918,0.00112083962738129,0.0146670866844494,0.0498509311398618
102.4,1707828921,623048893,vehicle_velocity_cg,,744.535997193696,323.577602345712,602.152570084682,-0.0516681052563319,-0.0182136964076282,0.33805568091302,0.939530214929156,63.438324001846,-0.369972046491782,-0.172383178098714,0.00506190482554005,0.0131980069706342,0.0431995359854579
102.5,1707828921,723048893,vehicle_velocity_cg,,749.347426185095,327.524292246365,602.139813621284,-0.0528365069714577,-0.0183102828832073,0.339607823779695,0.938903383261245,63.4673787578182,-0.328408551200062,-0.204465587207932,-0.0277754450428806,-0.0469891441800687,0.0344378310314838
102.6,1707828921,823048893,vehicle_velocity_cg,,754.27996293045,331.604160488342,602.123581363212,-0.0532594952039898,-0.0173279861415697,0.340661180345646,0.938516450187425,63.6597549954245,-0.2374994913013,-0.0932272975318952,0.0349555699789023,-0.0335364387544875,0.0248360787086175
102.7,1707828921,923048893,vehicle_velocity_cg,,759.175255035444,335.672158261766,602.103467853968,-0.053450201751261,-0.0176959017482663,0.341683801173686,0.938126916258971,63.7955635783479,-0.204036827096668,-0.117990663298409,-0.0384528288003741,0.00855291269491363,0.0297704537506854
102.8,1707828922,23048893,vehicle_velocity_cg,,764.110024218176,339.799516210674,602.079648723562,-0.0541827643321856,-0.0177626119578044,0.343378683893855,0.937464557790364,64.0009986486715,-0.236189119855336,-0.163646160161875,-0.0465854876180564,-0.0385147907849803,0.0402082223393948
102.9,1707828922,123048893,vehicle_velocity_cg,,769.020682105906,343.938472186142,602.056903273044,-0.0538679644874405,-0.0176961372505967,0.344931287529767,0.936913814612339,64.136401932516,-0.204393797344431,-0.111048024033674,0.0278265815285183,0.010411433790193,0.0289436459421693
103,1707828922,223048893,vehicle_velocity_cg,,773.855583341563,348.032863133385,602.041710604554,-0.0535436046789852,-0.0184027341016612,0.346429082665927,0.936366014151949,64.1857849396243,-0.21216925888258,-0.176364468341382,-0.0101764731543399,0.0099348027382664,0.0334172946389635
103.1,1707828922,323048893,vehicle_velocity_cg,,778.784280946667,352.242707914032,602.026830316266,-0.0551084262800954,-0.0192618330087173,0.348382772841835,0.935532728839088,64.3590462789464,-0.204651031893651,-0.167108937947406,-0.0313650010785246,0.0273945794257935,0.0527683980448575
103.2,1707828922,423048893,vehicle_velocity_cg,,783.702996512326,356.483095157444,602.007688092279,-0.0552045059000914,-0.019554009726136,0.350624168201695,0.934683259668657,64.5406534314265,-0.226066157337535,-0.222540939359488,-0.0456599140857799,-0.0489951147203989,0.035935226503145
103.3,1707828922,523048893,vehicle_velocity_cg,,788.60807279215,360.753276776581,601.992272242178,-0.057354520508142,-0.0195843354986949,0.352254415499516,0.933939901461251,64.6844516588053,-0.117146093665549,-0.133789223502392,-0.0348861711002976,-0.00483728666795599,0.045920714043677
103.4,1707828922,623048893,vehicle_velocity_cg,,793.499601777257,365.051011106279,601.970536016749,-0.0599618864577086,-0.0208573046180262,0.354170537446965,0.933023459201875,64.8147537460798,-0.0693258618258269,-0.199259934225106,-0.0281637145981822,0.00270081208948502,0.0448975892271614
103.5,1707828922,723048893,vehicle_velocity_cg,,798.26352349122,369.275335742151,601.949012834845,-0.0609296197386983,-0.0210184203703492,0.356467949344203,0.932081760648695,64.7657954232343,-0.0672109637604462,-0.124723893855358,-0.00742817785368218,-0.0214835359110732,0.0599704072681978
103.6,1707828922,823048893,vehicle_velocity_cg,,803.095073922057,373.610628176003,601.938413815472,-0.0600622184020053,-0.0220680880432189,0.35937748226275,0.930995894004498,64.8635246565099,-0.0960096675482485,-0.165456198919631,-0.0335202790644729,-0.00304214667226375,0.0598313209267565
103.7,1707828922,923048893,vehicle_velocity_cg,,807.946654338034,378.020299344875,601.915831175197,-0.0637972499464762,-0.0213370718032252,0.363043987937397,0.929340466722849,65.0298695537767,-0.215286005051109,-0.133069762048291,-0.0606197198254849,-0.0288348386093926,0.114581984912903
103.8,1707828923,23048893,vehicle_velocity_cg,,812.76731240569,382.471088891765,601.888769146144,-0.0642046872397896,-0.0233227766679239,0.367063005515415,0.927684513294756,65.1713892523176,-0.114208075031642,-0.176427873162383,-0.0777827545748963,0.00854767293645394,0.0728609508180073
103.9,1707828923,123048893,vehicle_velocity_cg,,817.542782348288,386.977148463031,601.879771855947,-0.0675077210118492,-0.0253276580370135,0.371741281142077,0.925532083310456,65.2826205151009,-0.134244656980282,-0.191933154576562,-0.0466916894295515,0.0695647589784853,0.0916415272879616
104,1707828923,223048893,vehicle_velocity_cg,,822.245547517217,391.502093699954,601.856511361505,-0.071077873353117,-0.02696312212921,0.377559078337621,0.92285972299667,65.3895395099722,-0.245134228845491,-0.242771088141728,-0.0484348244209655,-0.0891009672918892,0.148224350069812
104.1,1707828923,323048893,vehicle_velocity_cg,,826.92652442391,396.130284501055,601.848124559313,-0.0741059815346136,-0.0287990848964872,0.382377250867726,0.920579466547433,65.4790482349055,-0.0784512448327634,-0.0765841701511715,-0.10288636986507,0.0117350049653855,0.107557977254094
104.2,1707828923,423048893,vehicle_velocity_cg,,831.541524299583,400.803897831658,601.825065295724,-0.0788727763615439,-0.0313748908440202,0.388576509840616,0.917498227449859,65.5702408124432,-0.16871740265107,-0.252817777584019,-0.0738747937957685,-0.0186862002723847,0.135611632077659
104.3,1707828923,523048893,vehicle_velocity_cg,,836.090427601228,405.540594286467,601.820919473201,-0.0837259265709602,-0.0345771092131132,0.394938272202683,0.91423090840764,65.642472284316,-0.0799629564840935,-0.225658737398893,-0.0702755496815704,-0.0510183161853616,0.163933211027417
104.4,1707828923,623048893,vehicle_velocity_cg,,840.591837520905,410.371089116304,601.805290210083,-0.0875994603153439,-0.0361199827777433,0.401078510365655,0.911129908366235,65.7323245224132,-0.0559250857786215,-0.210652532764044,-0.0886911178512688,-0.0432396750228362,0.144802246922505
104.5,1707828923,723048893,vehicle_velocity_cg,,844.929794551697,415.150245630474,601.790515164629,-0.0927105339053748,-0.0402684682429536,0.407262537735582,0.907700629461895,65.6480018509531,-0.00792758395254101,-0.285062208054623,-0.110340731624876,-0.060099477140408,0.141896595138586
104.6,1707828923,823048893,vehicle_velocity_cg,,849.301289938148,420.130896142429,601.785553134939,-0.0985077591864803,-0.042692589625173,0.413721703326447,0.904050837269574,65.7670937700719,0.0250297006060946,-0.120833986693288,-0.11971217117514,-0.0418319196407952,0.182696399920557
104.7,1707828923,923048893,vehicle_velocity_cg,,853.562426676993,425.146890116514,601.774826496326,-0.102464718658491,-0.0460048732620866,0.421722261499762,0.899741555793608,65.8355918927038,0.00701686217723327,-0.223159967089421,-0.0820518692568801,-0.0280733515475915,0.148637664161259
104.8,1707828924,23048893,vehicle_velocity_cg,,857.773889118695,430.281649842252,601.76168482107,-0.106383180213866,-0.0484175542225224,0.428305465379001,0.896042849275173,65.9543908609211,0.0465806558151185,-0.176524532208774,-0.110934983337333,-0.0899297367020582,0.1846778704225
104.9,1707828924,123048893,vehicle_velocity_cg,,861.895873480007,435.490752656029,601.758031166757,-0.112091652419071,-0.0524409527101893,0.436074631915351,0.89136093886635,66.0292545970403,0.104097220836712,-0.132794887068848,-0.198434221059127,-0.0110699539583366,0.177919959073993
105,1707828924,223048893,vehicle_velocity_cg,,865.885281380245,440.738588067404,601.75166292333,-0.118537704079714,-0.056622827215287,0.445172717778714,0.885756128680559,66.0688291188462,0.0302735541199144,-0.164491664734902,-0.13452826882057,-0.00490449815625489,0.192336654398558
105.1,1707828924,323048893,vehicle_velocity_cg,,869.798715590224,446.117912450628,601.739232577454,-0.122925024939263,-0.060849943626092,0.453797300249457,0.880485509756229,66.1565959668233,0.127498247215894,-0.221426974285156,-0.118504988468891,-0.0449320402364621,0.176676764186047
105.2,1707828924,423048893,vehicle_velocity_cg,,873.600991618912,451.576311996403,601.729486108636,-0.127303130796228,-0.0638846179847816,0.461587465899283,0.875585335532234,66.2302359455648,0.20986391286998,-0.132499994061654,-0.116726246148564,-0.0232165341313706,0.188881703192519
105.3,1707828924,523048893,vehicle_velocity_cg,,877.295107475141,457.112939160024,601.719477723436,-0.129289715317732,-0.0683038238294206,0.471062127739174,0.86989610240142,66.2980958988546,0.161376372742413,-0.29223568233548,-0.0854045679389122,-0.0571009296684801,0.177220369157042
105.4,1707828924,623048893,vehicle_velocity_cg,,880.8707041637,462.726534719171,601.71251195162,-0.13416291017472,-0.0695274549592636,0.478394520690375,0.865046200566053,66.3244289974274,0.265507354402211,-0.0162425522842532,-0.0961347108147663,0.0590682309302536,0.191127532568931
105.5,1707828924,723048893,vehicle_velocity_cg,,884.263616039563,468.272435268098,601.683379948219,-0.135248369817246,-0.0720958811518729,0.489227544519627,0.858583992435224,66.2271018789688,0.0279885943013499,-0.239564350089167,-0.0686218600671583,-0.0685915129485472,0.209316780630171
105.6,1707828924,823048893,vehicle_velocity_cg,,887.597369855371,474.053432069602,601.663804337188,-0.136793874704263,-0.0762453301799979,0.498167078691298,0.852820993630736,66.31095180065,0.281243349211544,-0.194773493965418,-0.111520051948563,-0.0297197645584996,0.197377784010721
105.7,1707828924,923048893,vehicle_velocity_cg,,890.793251788352,479.911766956519,601.639244344663,-0.14056172287266,-0.080010314973116,0.50819058196251,0.845921440776611,66.3948438494609,0.205581377013513,-0.194506266150931,-0.0879552886378842,-0.0573474989560566,0.238930109742333
105.8,1707828925,23048893,vehicle_velocity_cg,,893.805640414527,485.753819847961,601.60950020668,-0.141571027457223,-0.081679572858326,0.518628137833439,0.839232355316338,66.3573985816872,0.238075080302071,-0.0912089614082926,-0.028051192666421,-0.0459278746849994,0.247967367136671
105.9,1707828925,123048893,vehicle_velocity_cg,,896.707097124252,491.775928412738,601.57750667662,-0.141670731163154,-0.0835098685563212,0.529364165790302,0.832303481767643,66.4388948794296,0.24487842248992,-0.105794284452157,-0.062892492366918,-0.00525490813917706,0.21881745277303
106,1707828925,223048893,vehicle_velocity_cg,,899.440164789838,497.823408706481,601.52978604245,-0.14340283394724,-0.0868571400107935,0.540034485066598,0.824775253862469,66.4724055937904,0.206182464674229,-0.241893737422001,-0.0956367091935632,-0.0728679160445353,0.237349632332765
106.1,1707828925,323048893,vehicle_velocity_cg,,902.027348087194,503.993177177883,601.486435634573,-0.145136017456233,-0.0904714800429792,0.550315342487219,0.817253615200907,66.5404489711962,0.300470916898495,-0.184117250380835,-0.076856849988889,-0.0647529646629878,0.245242918021523
106.2,1707828925,423048893,vehicle_velocity_cg,,904.449460314425,510.230072498819,601.43886314925,-0.144855433604421,-0.0933386940037307,0.56167535919494,0.809212940103029,66.6061712967264,0.229989872912747,-0.204150531390276,-0.0623100131379626,-0.0714583852227475,0.244405561231998
106.3,1707828925,523048893,vehicle_velocity_cg,,906.705249050117,516.527695766415,601.383014922269,-0.146752259345068,-0.0957720125406268,0.57182876712962,0.801438305220093,66.6792813846286,0.232650739842676,-0.186533711913885,-0.000351519679599005,-0.116569027098873,0.287514321188394
106.4,1707828925,623048893,vehicle_velocity_cg,,908.783329609845,522.867681058812,601.306931799542,-0.144585107805013,-0.0984104041796394,0.583329921747527,0.793181405067112,66.6948967484937,0.341609090764102,-0.208039049358408,0.0428203396417931,-0.0870159915632044,0.266907914952298
106.5,1707828925,723048893,vehicle_velocity_cg,,910.648355233227,529.151415048717,601.272085245566,-0.145300135833465,-0.100466649387188,0.594577007184885,0.784393080932483,66.6013032340161,0.239781858361833,-0.211327458939744,-0.00593490330114589,-0.165456627374032,0.321897155791822
106.6,1707828925,823048893,vehicle_velocity_cg,,912.357226201373,535.63057113081,601.219376407925,-0.143413267397297,-0.101595021317835,0.604849313129822,0.776703543692342,66.6463017763228,0.463859714758103,-0.0292394088671446,0.00677458441090725,-0.113731674788347,0.265295978323928
106.7,1707828925,923048893,vehicle_velocity_cg,,913.883222317281,542.155271517358,601.164628461575,-0.140422226474615,-0.103972861907696,0.615867242836504,0.768230942815764,66.6949790587067,0.448126990025568,-0.191730088847915,0.000497599313976957,-0.128085809655185,0.256007757621348
106.8,1707828926,23048893,vehicle_velocity_cg,,915.232191978346,548.712160595624,601.112514410815,-0.141306947764147,-0.105553110157487,0.62524551075053,0.760236107229834,66.7165194469896,0.441721506930732,-0.0570553867530549,-0.110791103476754,-0.0515833017688681,0.255901837678904
106.9,1707828926,123048893,vehicle_velocity_cg,,916.403470359641,555.306419759752,601.067944188629,-0.136099360459201,-0.108113233269446,0.637582046534095,0.750518238827024,66.7430256751687,0.293652756788446,-0.29370465619098,-0.00204645439626304,-0.0396138322071008,0.221319118644433
107,1707828926,223048893,vehicle_velocity_cg,,917.38139242418,561.873501697643,601.025899871188,-0.136157873568068,-0.109513422370156,0.647606042366051,0.741669911535569,66.7396303400595,0.270106457497646,-0.260026914760142,0.0460656301980253,-0.150366640700319,0.306305621275586
107.1,1707828926,323048893,vehicle_velocity_cg,,918.166875307829,568.421154057074,600.996956673043,-0.131624538540055,-0.110312776023525,0.658711205038137,0.732533699332192,66.6463383120648,0.40616975785298,-0.146060381020511,-0.0593451011614266,-0.0218057151634822,0.235652975138187
107.2,1707828926,423048893,vehicle_velocity_cg,,918.755385824478,575.097980375138,600.955463761829,-0.129831373259058,-0.11264207480942,0.669923922426244,0.722258621036352,66.7153396716163,0.264288517569204,-0.347788379171919,0.0723949417770982,-0.177977446027355,0.310228739716739
107.3,1707828926,523048893,vehicle_velocity_cg,,919.151144030053,581.7858536218,600.930810986981,-0.128672901456202,-0.114028063439739,0.67915001897652,0.713579804158735,66.7407828131883,0.473681138140574,-0.0866385048740275,-0.056748635937363,-0.0839124391283268,0.251751900662675
107.4,1707828926,623048893,vehicle_velocity_cg,,919.358085334564,588.477663620066,600.907925682459,-0.126730705117919,-0.116773130750693,0.689183406056755,0.703796559476535,66.747255484079,0.477945109085167,-0.133238214393064,-0.0275595044310651,-0.0401076880545255,0.240239073975989
107.5,1707828926,723048893,vehicle_velocity_cg,,919.399672396032,594.980224398821,600.835412803271,-0.127090278490864,-0.118347849197076,0.698856260064421,0.693860054674076,66.5772890423292,0.387427244961422,-0.158210744937454,-0.0214185239953804,-0.104913070142301,0.294084553536304
107.6,1707828926,823048893,vehicle_velocity_cg,,919.225964837985,601.666168634223,600.836211726236,-0.12370127308091,-0.121114887931967,0.709336566871746,0.683279455170427,66.609016661259,0.448178655703067,-0.269746770508251,0.0512884570075593,-0.142716176572906,0.281060898235894
107.7,1707828926,923048893,vehicle_velocity_cg,,918.860757345398,608.333252547882,600.77162072094,-0.121387137194412,-0.122048017045626,0.719272900882456,0.673064587179501,66.6299104770366,0.416756969016344,-0.228462358908646,0.0306397395110305,-0.163512075010462,0.298868505922371
107.8,1707828927,23048893,vehicle_velocity_cg,,918.301801773229,614.942298594649,600.782011580246,-0.120083844423886,-0.124774954186174,0.728567360341666,0.662722175999109,66.6107048282882,0.457240326115031,-0.166780759360724,-0.0528560071929146,-0.0998126169856987,0.27486252073871
107.9,1707828927,123048893,vehicle_velocity_cg,,917.551154624217,621.606565675505,600.743077208469,-0.119072059452105,-0.12704392237893,0.738049826900149,0.651892736159156,66.6630861079396,0.378879899178472,-0.310953888586084,0.0455834700395078,-0.205683510521426,0.323183081414753
108,1707828927,223048893,vehicle_velocity_cg,,916.618706411471,628.192227304663,600.718428293263,-0.115851094063517,-0.128042386051967,0.747308517429887,0.641649165163603,66.6282643323311,0.481477071921481,-0.174782192388613,-0.00805189353680106,-0.104966488871088,0.265322868062709
108.1,1707828927,323048893,vehicle_velocity_cg,,915.479445467811,634.79618428165,600.694061089965,-0.113010867967955,-0.129835231936775,0.756688246233405,0.630709326299578,66.6580309499082,0.441161407581732,-0.241163539260489,0.0184197429638638,-0.0831390917565932,0.267607189253907
108.2,1707828927,423048893,vehicle_velocity_cg,,914.160253129681,641.362134272479,600.655519384776,-0.112312839258198,-0.129959923942874,0.765855383592138,0.619646492549956,66.7120603975647,0.297039365051935,-0.2242957873426,0.059613760522127,-0.202832886196235,0.357955477009563
108.3,1707828927,523048893,vehicle_velocity_cg,,912.648190748561,647.879331766506,600.628765076039,-0.110697114356218,-0.130792695969777,0.774244162298517,0.609249863931731,66.7036458379812,0.484660759040196,-0.0137032424343023,-0.0685703281687623,-0.0247433429815994,0.231130492743122
108.4,1707828927,623048893,vehicle_velocity_cg,,910.987660981186,654.251460415223,600.584000872571,-0.106366252122985,-0.132784353290403,0.783694701272421,0.597391957702889,66.6313411460112,0.342826102394548,-0.378149086623349,0.057886080120477,-0.108889593860217,0.256134897747513
108.5,1707828927,723048893,vehicle_velocity_cg,,909.140341990869,660.578797929154,600.562389194855,-0.105751486767352,-0.134890799585299,0.791021017578131,0.587287702053595,66.5679398680396,0.540934576696384,-0.110562220620676,-0.0203239275052478,-0.101765896246549,0.270983613801046
108.6,1707828927,823048893,vehicle_velocity_cg,,907.072137946654,666.954791011071,600.532274131634,-0.103096418042922,-0.137077405609596,0.799822692385332,0.575208287669381,66.6348399417777,0.484832875680881,-0.28011645745884,0.0322588923844261,-0.139913323189977,0.296041839873542
108.7,1707828927,923048893,vehicle_velocity_cg,,904.824108833764,673.26614742097,600.498293937334,-0.10154822059483,-0.13908141604899,0.808187903555885,0.563184366925943,66.6881003215392,0.390753116235898,-0.319320793104571,0.0394435511809262,-0.165650342804746,0.302549279781689
108.8,1707828928,23048893,vehicle_velocity_cg,,902.397783549859,679.504802594013,600.470228566604,-0.100820081004919,-0.139112003318324,0.815464780063494,0.552720864700186,66.6975905440338,0.561450048095074,-0.0714321013117035,0.0621193592267631,-0.0502710424708006,0.26855451114987
108.9,1707828928,123048893,vehicle_velocity_cg,,899.798027523742,685.664103090138,600.437559999722,-0.0984809120203094,-0.139654698534876,0.823277487651307,0.541306062658947,66.6810508520168,0.553337294173779,-0.0604697125228442,-0.00235655688883776,0.0323616395058167,0.211263858569928
109,1707828928,223048893,vehicle_velocity_cg,,897.067222109871,691.688191614955,600.364245584393,-0.0962194273648873,-0.143367384727306,0.831431392506875,0.528118788103685,66.6417538140605,0.388820191076941,-0.376996305161219,-0.0265348893415368,-0.106311436750657,0.269169402895043
109.1,1707828928,323048893,vehicle_velocity_cg,,894.128712945909,697.662043645029,600.345889593087,-0.0942324336180081,-0.145571435444378,0.839003959010198,0.515753393010947,66.6530306732453,0.36262651723832,-0.376548788608556,0.0217876481741381,-0.287440418310631,0.343500048774445
109.2,1707828928,423048893,vehicle_velocity_cg,,891.006061247474,703.57006671765,600.317475685316,-0.0940945429553415,-0.147119675815828,0.845300046722783,0.504945392081493,66.6364217089058,0.527252009870884,-0.0466181249990764,-0.0677822353432016,-0.142510201716382,0.297685396939527
109.3,1707828928,523048893,vehicle_velocity_cg,,887.71795130451,709.385247111951,600.285958905728,-0.0917353132602146,-0.148752003363504,0.852425859194622,0.492775434019092,66.6361534212208,0.522660797351222,-0.105754277519204,0.0119634875053065,-0.0473440367957932,0.256385174430569
109.4,1707828928,623048893,vehicle_velocity_cg,,884.26910980514,715.101195055175,600.255208031301,-0.0876468707667662,-0.150622587993941,0.860065689141062,0.479497520737189,66.6399407451237,0.417365371424249,-0.260288616558461,-0.02069293234132,-0.129015270358951,0.273125299308175
109.5,1707828928,723048893,vehicle_velocity_cg,,880.75157058996,720.582758752957,600.221136992818,-0.0875718845954038,-0.149743762930971,0.866558511983364,0.467957600430702,66.4441218583981,0.470987853835704,-0.0220232486071683,0.0244138694321023,-0.0806428423731222,0.300635807547879
109.6,1707828928,823048893,vehicle_velocity_cg,,876.975067072059,726.094550691888,600.17319247854,-0.0848589835415319,-0.149600287107469,0.873715443465174,0.455016517128901,66.4887855528358,0.479522670251861,-0.102648438880887,-0.0223307286659542,-0.157259246421676,0.277994406189497
109.7,1707828928,923048893,vehicle_velocity_cg,,873.10408266783,731.412455989323,600.120894171899,-0.0826612472229638,-0.150628183407193,0.879754194175552,0.443295416625886,66.3930482812521,0.58557581490488,-0.101181363354869,-0.0347523961276362,-0.0883552285618312,0.263709669369132
109.8,1707828929,23048893,vehicle_velocity_cg,,869.009751441014,736.697122051938,600.085433035915,-0.0799577325191676,-0.151470898657081,0.886006745228284,0.4308774480991,66.4317818355893,0.559588703363829,-0.0621506682853837,-0.0434400224957244,0.0823179375878985,0.196080690539545
109.9,1707828929,123048893,vehicle_velocity_cg,,864.776183432682,741.8701716211,600.028885784209,-0.0780013988289443,-0.152377777574779,0.892507268957782,0.417285956556917,66.508587994583,0.350346785023103,-0.282120858900592,0.0112842842976954,-0.0449008452357357,0.243032240648873
110,1707828929,223048893,vehicle_velocity_cg,,860.43416500694,746.882461655405,599.985575687102,-0.0749898368699966,-0.15498642178533,0.898179432739257,0.404511359584102,66.5000956402659,0.50683848449825,-0.243322082212681,0.00734075355058784,-0.0517242170325512,0.236892504360164
110.1,1707828929,323048893,vehicle_velocity_cg,,855.924039165938,751.789366525846,599.924016066914,-0.0714533585107074,-0.154964262188908,0.904155717668514,0.391641332355413,66.522064060449,0.479022601414946,-0.276668647261226,0.0646460006921973,-0.0634375907052278,0.255998978357744
110.2,1707828929,423048893,vehicle_velocity_cg,,851.276068860605,756.552016896979,599.911950041393,-0.0696856376998049,-0.155230851351048,0.909835836280542,0.378478593459243,66.5290098459667,0.353118104869795,-0.281026754240625,-0.00616383797697664,-0.0957208263190026,0.277925224302899
110.3,1707828929,523048893,vehicle_velocity_cg,,846.504162096359,761.199131769159,599.847352460672,-0.068281403075092,-0.155763227486796,0.914943425695383,0.365997260555037,66.5548605186696,0.410493093036425,-0.16323084809354,0.0165018073415149,-0.209275429759476,0.304912863634703
110.4,1707828929,623048893,vehicle_velocity_cg,,841.634297919972,765.658707807514,599.846795122368,-0.0657192805466695,-0.157184635891059,0.919703096475193,0.353723310990618,66.480441501293,0.518365891469948,-0.0148588398711505,-0.082198043296804,0.00456933326928016,0.24122838790228
110.5,1707828929,723048893,vehicle_velocity_cg,,836.738493549897,769.919500583298,599.799143018887,-0.0604851432645526,-0.158328582614062,0.925568934455937,0.338519947627595,66.3131144465025,0.323109408061925,-0.556085378224233,-0.0157585213853259,-0.088586215574693,0.253823979941054
110.6,1707828929,823048893,vehicle_velocity_cg,,831.58902161692,774.106929352472,599.808350251773,-0.0581307394520074,-0.159380808860785,0.930065152515097,0.325879405570088,66.3238419033201,0.454921146995647,-0.295642153813967,0.0132977973579613,-0.0981679584285938,0.269292959186169
110.7,1707828929,923048893,vehicle_velocity_cg,,826.275450881563,778.188657217619,599.790830922493,-0.0558096970051046,-0.160135009724614,0.93475152844602,0.312220493319265,66.4099184551997,0.378238512358853,-0.312744179014503,-0.00904329805891686,-0.181483056446698,0.303352978804998
110.8,1707828930,23048893,vehicle_velocity_cg,,820.935921208808,782.054195121432,599.793234908995,-0.0530332800400609,-0.161722276862702,0.938896229840586,0.299177616083939,66.3214425233751,0.500031967892336,-0.136598019858942,-0.00456768832459453,0.0313367629729689,0.230810353610139
110.9,1707828930,123048893,vehicle_velocity_cg,,815.395980522954,785.826447485741,599.777324139974,-0.0496198780724493,-0.16309676478807,0.943703077652226,0.283481594191682,66.4502818563678,0.181900959071974,-0.480084528633554,0.0529687479152721,-0.213000824927914,0.303362281091681
111,1707828930,223048893,vehicle_velocity_cg,,809.831117869153,789.39008705107,599.757786159206,-0.0510172512168652,-0.165035011118177,0.946323890590396,0.273188175588468,66.4072603742755,0.597444333788264,0.039330428884806,-0.0902739759404552,-0.0779430707877588,0.264916617565672
111.1,1707828930,323048893,vehicle_velocity_cg,,804.104457696722,792.83294081379,599.758061512126,-0.0470917830578005,-0.165481076114203,0.950392989744057,0.259136146575261,66.4355780261801,0.558272731494844,-0.153586802942933,-0.0370016822039998,0.00617125165404511,0.215387812424462
111.2,1707828930,423048893,vehicle_velocity_cg,,798.268642623342,796.113552090521,599.73489835354,-0.0449804498127072,-0.166466079568679,0.954075892776521,0.244959168659522,66.5094721438407,0.491610868132419,-0.273185173807586,0.0405343020999655,-0.0827725841169856,0.272961804718221
111.3,1707828930,523048893,vehicle_velocity_cg,,792.342730331023,799.222857957081,599.715387864721,-0.0422177309474655,-0.167436136798121,0.957537862009698,0.230876690260549,66.5487833084408,0.554938855706369,-0.263405915610343,0.0531495207408988,-0.137511665426568,0.294463338516834
111.4,1707828930,623048893,vehicle_velocity_cg,,786.330055134709,802.14017808692,599.703075587097,-0.0398836746285435,-0.167327694457448,0.961005665208192,0.216515234114,66.5653522872127,0.479279579724555,-0.183105252992076,-0.0159936156305155,-0.0591263644383099,0.267071726103295
111.5,1707828930,723048893,vehicle_velocity_cg,,780.385223197614,804.83347068786,599.678052249204,-0.0385800400266588,-0.169170034464868,0.963742835991525,0.202713655252202,66.4691913252999,0.470345778566322,-0.218032910406606,-0.00738075624405177,-0.155038739604523,0.297842148530906
111.6,1707828930,823048893,vehicle_velocity_cg,,774.201466940784,807.392789143879,599.659187780189,-0.0366194064675574,-0.169142738499551,0.966563015940459,0.18922391312654,66.5235743507485,0.568459328927155,-0.0835432875922771,-0.0277087320121473,-0.0969500157356892,0.269482314560444
111.7,1707828930,923048893,vehicle_velocity_cg,,768.00058215162,809.767102215008,599.62264630289,-0.034947055360191,-0.170430742198703,0.968959755042784,0.175639000631062,66.5197492055892,0.540698878314596,-0.209100453455945,0.0342872505538375,-0.162977233236846,0.293598873595181
111.8,1707828931,23048893,vehicle_velocity_cg,,761.68382969209,811.970432449648,599.595324199683,-0.0325056827553696,-0.171051049997891,0.971348823700771,0.161760259576804,66.5631640344254,0.58235304194998,-0.0841531486872703,-0.0184711810465231,-0.076537342042128,0.268564653253103
111.9,1707828931,123048893,vehicle_velocity_cg,,755.304137476186,813.989118139655,599.572089957991,-0.0273831167171073,-0.171043832735423,0.973948832718344,0.146348363327402,66.6272611379842,0.44112525585069,-0.358557077810021,-0.00140999561994416,-0.160424634241223,0.265323287547793
112,1707828931,223048893,vehicle_velocity_cg,,748.925761704726,815.812908235857,599.559904224861,-0.0264026010215497,-0.172787187466698,0.975543806916755,0.133273295498425,66.640550962581,0.455430989853654,-0.224965560911322,0.0321505129017026,-0.264407276747647,0.337199540413339
112.1,1707828931,323048893,vehicle_velocity_cg,,742.445767720391,817.467967570692,599.556577880261,-0.0245392001015725,-0.172082083801964,0.977278617990706,0.121293391868329,66.6683087296562,0.599446993083409,0.00541509523542076,-0.0721129142200275,-0.111509720565079,0.236506575955066
112.2,1707828931,423048893,vehicle_velocity_cg,,735.927524511402,818.947703387738,599.563274348278,-0.022231973230339,-0.172233327395893,0.978741079982443,0.109120660991522,66.659198463904,0.622463038441794,0.110026568686433,-0.0500301524459707,0.0368886316391279,0.19952762630289
112.3,1707828931,523048893,vehicle_velocity_cg,,729.452086992489,820.267154557934,599.543413091037,-0.0186240041732724,-0.172261297766634,0.980297015908811,0.0948522659749865,66.6156111376242,0.427583088120974,-0.234395423461414,0.0126725912976323,-0.0606028427012286,0.219411674690133
112.4,1707828931,623048893,vehicle_velocity_cg,,722.937616781545,821.376826569941,599.587613102189,-0.0156127732898749,-0.17343129732001,0.98131248397162,0.0818757303573267,66.5586482938286,0.544471523413535,-0.160098686430866,0.0554514326613692,-0.0561153591824252,0.238418959294723
112.5,1707828931,723048893,vehicle_velocity_cg,,716.473227191485,822.331886980652,599.590824305873,-0.0162620088954875,-0.172964902600092,0.982338776902752,0.0694925674329978,66.4654303684298,0.39283468056157,-0.0384497976890248,0.0461512831490178,-0.177638970483486,0.303988962360899
112.6,1707828931,823048893,vehicle_velocity_cg,,709.817486332343,823.122329391887,599.605796684187,-0.0130934683010926,-0.172206729176943,0.983337635569627,0.0567494315950543,66.4953559922404,0.584534730066588,-0.0274914588307387,-0.0189603415573393,-0.027136893461814,0.211617495254085
112.7,1707828931,923048893,vehicle_velocity_cg,,703.147185297386,823.742439746282,599.615259105627,-0.00947536963582186,-0.169560866622887,0.984520464471581,0.0433449526129932,66.5574934000246,0.424795039165464,-0.277959784333609,0.128280905503718,-0.0710835450712544,0.209503794027245
112.8,1707828932,23048893,vehicle_velocity_cg,,696.5158209556,824.20335520472,599.643661484686,-0.00660091709586314,-0.165880664051708,0.98557590581654,0.0328658951067081,66.5582791824974,0.529171845087239,-0.159584331993096,0.0753670623272981,-0.0945191738141588,0.20351192506325
112.9,1707828932,123048893,vehicle_velocity_cg,,689.827905915456,824.520358880404,599.692265270648,-0.0045810796860344,-0.160583299677998,0.986748417705006,0.0227942477415647,66.5926550535808,0.516766515250305,-0.115417697224741,0.0872843691365947,-0.0437183547216232,0.182702812067447
113,1707828932,223048893,vehicle_velocity_cg,,683.185849443888,824.707815372967,599.742754698807,-0.00124763096694304,-0.154937944330483,0.987845661650473,0.0123945787323708,66.597264860118,0.463255786044647,-0.227084435579375,0.096772562415738,-0.0466615258546255,0.16581657214919
113.1,1707828932,323048893,vehicle_velocity_cg,,676.490693695314,824.759927423915,599.804965051963,0.000808079163084934,-0.150008637342377,0.988681007984329,0.00257297140292167,66.6419694298177,0.43299026011522,-0.20125933441115,0.118770811742561,-0.103877062701377,0.196158663643441
113.2,1707828932,423048893,vehicle_velocity_cg,,669.822452943718,824.692569377501,599.846483008101,0.00215197543648932,-0.142657944700467,0.989746771656787,-0.00673853177836616,66.6315154708043,0.404391459360234,-0.165043849337938,0.150536007694491,-0.054161658930795,0.180935833376788
113.3,1707828932,523048893,vehicle_velocity_cg,,663.211047790545,824.494006085908,599.962117276533,0.00522823399284022,-0.136929118887417,0.990433369500447,-0.016273369350649,66.5804166166248,0.378902124080939,-0.243603495622494,0.103724401182282,-0.0227070676203365,0.156319483904285
113.4,1707828932,623048893,vehicle_velocity_cg,,656.52284196885,824.177993825777,600.040509212773,0.0057017765271114,-0.129437253626056,0.991260052392707,-0.024839397105936,66.6164021453097,0.315562702459314,-0.225522593517331,0.156976513868479,-0.0712106278511315,0.17068108360997
113.5,1707828932,723048893,vehicle_velocity_cg,,649.996882143253,823.77513349667,600.119929100711,0.00662734271885409,-0.121889899487365,0.991987978735252,-0.0325389117242324,66.495176200667,0.309324025741469,-0.144463861958953,0.121631319985321,-0.0828282509879025,0.15034890633935
113.6,1707828932,823048893,vehicle_velocity_cg,,643.312462171167,823.255804234157,600.199063967273,0.005572631288011,-0.11641154457816,0.992418412629848,-0.0390255344961217,66.5311119667434,0.306220419740727,-0.0939402070015147,0.0464608485746886,-0.0453074224660424,0.150056029457842
113.7,1707828932,923048893,vehicle_velocity_cg,,636.737811615042,822.662015293372,600.263473581899,0.00610169493944973,-0.109525749512706,0.992888524529264,-0.0462521066617296,66.4845996298591,0.357629971665015,-0.1167272189446,0.174045730082396,-0.0174019819275322,0.126898511145263
113.8,1707828933,23048893,vehicle_velocity_cg,,630.066018358394,821.959690405444,600.32484574944,0.00642570353332536,-0.104661914503569,0.993048246768282,-0.0534768508514682,66.5417571432424,0.29833207822837,-0.171380812601006,0.0699646400958506,-0.00403797744453129,0.147227630046588
113.9,1707828933,123048893,vehicle_velocity_cg,,623.405540569238,821.170164625127,600.363872065022,0.00382938881737353,-0.100809843015806,0.993095592293782,-0.059865314657788,66.5982796220426,0.239317467899568,-0.0584453256322373,0.0745943776172817,0.0247653802211609,0.13430670464919
114,1707828933,223048893,vehicle_velocity_cg,,616.810544154676,820.309808567509,600.389902658483,0.00491251875730322,-0.0967517330572542,0.993084788894119,-0.0663141868456584,66.5901482605923,0.31446526243615,-0.1382769868855,0.0154110003738199,-0.0459692529196112,0.105326804400433
114.1,1707828933,323048893,vehicle_velocity_cg,,610.173397333274,819.347147215745,600.417276559174,0.00524904833694974,-0.0931972261383192,0.993028669604601,-0.0719776762266972,66.602204882738,0.381145939714612,-0.117306399749024,0.0835666778948646,0.0673500011874131,0.0922257401870638
114.2,1707828933,423048893,vehicle_velocity_cg,,603.548648712784,818.320901828839,600.425917412407,0.00412494981297013,-0.0893869597337931,0.992988063135137,-0.0772506484744221,66.6578868516155,0.242233187203081,-0.202749445809716,0.0949961206302387,-0.029882008325944,0.106667335764551
114.3,1707828933,523048893,vehicle_velocity_cg,,596.961480052387,817.235096135033,600.413883952061,0.0052378929845597,-0.0866669385940579,0.992813993295106,-0.0823515691971966,66.6474941781988,0.309272632849306,-0.126351742774331,0.0282709659947054,-0.0169614449708496,0.0969904404082143
114.4,1707828933,623048893,vehicle_velocity_cg,,590.487705594669,816.08572261612,600.454237015985,0.00549227639565126,-0.0856837842372011,0.992376614100407,-0.088412554568897,66.5649427984781,0.192127718096902,-0.177989042459121,-0.00876089561802679,0.0083540615857371,0.12151785126934
114.5,1707828933,723048893,vehicle_velocity_cg,,584.045238750306,814.873292724048,600.459323536563,0.00475739200003143,-0.0830880447647177,0.992066106446302,-0.0942262409258152,66.4664664093114,0.12971078961096,-0.144041142185044,0.0379522151799487,-0.0445546483329276,0.11228127184496
114.6,1707828933,823048893,vehicle_velocity_cg,,577.451141347075,813.550911336765,600.462127720596,0.00548406836207184,-0.0830582176064614,0.991547498110786,-0.0995229444524136,66.5440043126184,0.213379880957255,-0.0977055924444224,0.0111681017979378,-0.0187324840586687,0.112633839720178
114.7,1707828933,923048893,vehicle_velocity_cg,,570.876869252554,812.152813857056,600.458807218161,0.0051481707446104,-0.0816830268302912,0.99107601736692,-0.105212676355803,66.6152954784388,0.138418880275598,-0.135696138302464,0.0504532358317523,-0.00428577527794008,0.0981475689833209
114.8,1707828934,23048893,vehicle_velocity_cg,,564.366246951997,810.698547143127,600.472267367148,0.00801217930310921,-0.0805830890404439,0.990603280523521,-0.110214841829729,66.6059960796919,0.197943413398465,-0.209230680899426,0.0133788029929754,0.0805502424239616,0.0669885729754477
114.9,1707828934,123048893,vehicle_velocity_cg,,557.819708065004,809.171285597181,600.474258294027,0.00617762690174162,-0.0815327899979933,0.990017765343673,-0.114800110561474,66.6814879493995,0.084404938266911,-0.201818517127688,0.00237784966814451,0.0402574960082723,0.0968532343573961
115,1707828934,223048893,vehicle_velocity_cg,,551.336048015557,807.604388389593,600.464113049241,0.00727654098706118,-0.0810290984544429,0.989544793047582,-0.119090048733476,66.704232337045,0.113008948548604,-0.185378303954988,-9.37547908281934E-05,-0.0194000525226872,0.0613398208116154
115.1,1707828934,323048893,vehicle_velocity_cg,,544.815872278666,805.966195257586,600.453753004852,0.00723360675311552,-0.0818395980471072,0.988939511988011,-0.12348520864356,66.7550908371652,0.0636845875597678,-0.230963384908722,0.00413152571973953,-8.30532260058144E-05,0.0953117277159845
115.2,1707828934,423048893,vehicle_velocity_cg,,538.308344195225,804.27484204525,600.42477560949,0.00620685749745733,-0.0818147603439985,0.988381843974168,-0.127941980647808,66.8114473481801,0.0396436906297104,-0.231602687500365,0.0159589707048667,-0.067084366880864,0.106476026526274
115.3,1707828934,523048893,vehicle_velocity_cg,,531.821836969449,802.525994423453,600.390650045851,0.00700896172481525,-0.0824296500696991,0.987773238722319,-0.132137262378742,66.8492484556844,0.114047789381498,-0.196198869018845,-0.0375838936810884,-0.0798790335453691,0.0924572899656295
115.4,1707828934,623048893,vehicle_velocity_cg,,525.37307441647,800.73169940905,600.342847339997,0.00609749784592477,-0.0830429080893029,0.987179777026361,-0.136171890514438,66.8346905889888,0.0942166101452816,-0.0797356688188706,0.00776333932854509,-0.014383813469393,0.088411968496994
115.5,1707828934,723048893,vehicle_velocity_cg,,519.146170431298,798.937754287324,600.325562715811,0.00688300337440968,-0.0803971601889413,0.98685681641152,-0.140009088277227,66.5916903125205,0.0973007636545665,-0.18858276004287,0.0223898301033271,0.0782840283229881,0.0413973200758345
115.6,1707828934,823048893,vehicle_velocity_cg,,512.682895790563,797.035071078697,600.27963438637,0.00704741145860661,-0.0813817323432082,0.986321641507611,-0.143167618986565,66.679518984721,0.0729525658688911,-0.324817212743355,-0.00422703866542591,0.0410947652737207,0.0497822561032878
115.7,1707828934,923048893,vehicle_velocity_cg,,506.232162636471,795.097966246541,600.215537605548,0.00671508993395774,-0.0810687869709002,0.985933547747158,-0.146006160051377,66.7522637306806,0.105340830247312,-0.246904448676792,0.0446975168645244,-0.0595061915561547,0.0712769414287325
115.8,1707828935,23048893,vehicle_velocity_cg,,499.827934198075,793.132835156884,600.143119061411,0.00573239890382201,-0.0798068516658124,0.985517845295145,-0.149507801250681,66.7690678781002,0.0349317198783838,-0.129397240790964,0.00807654805668203,-0.0453888306380262,0.077412754870305
115.9,1707828935,123048893,vehicle_velocity_cg,,493.524854672088,791.145434100626,600.090384872007,0.00685626912286305,-0.079035449322865,0.984999127805203,-0.153241990156218,66.6591915207702,-0.0016046843898132,-0.222010040995229,-0.0304957710122969,0.020021761062071,0.0671001395327572
116,1707828935,223048893,vehicle_velocity_cg,,487.157273498629,789.089594151133,600.03325870384,0.00826289332980732,-0.0803402724310501,0.984199458202977,-0.157570910045259,66.6976766348943,-0.0282552300139871,-0.292215530330072,-0.0428788529374076,-0.034889829849986,0.0846896901563495
116.1,1707828935,323048893,vehicle_velocity_cg,,480.758312269136,786.959014397788,599.975429119717,0.00842883674285628,-0.0812411846601361,0.983525534118851,-0.161264839200641,66.770677361243,0.0569708520815321,-0.121628882654819,-0.0103972507627079,-0.00393351606480143,0.0740343325814287
116.2,1707828935,423048893,vehicle_velocity_cg,,474.38031766329,784.780826456522,599.92303539775,0.00918358046110036,-0.0801139698761354,0.983001388595777,-0.164941455369395,66.8157980992044,0.0478664562494834,-0.117768891860164,-0.0220910303127595,-0.0129863517011029,0.0652486253595705
116.3,1707828935,523048893,vehicle_velocity_cg,,468.051025482242,782.566609636,599.877103758737,0.0106968556183606,-0.0790055383410428,0.982372237187563,-0.169081311192056,66.8116752921595,0.028807637132876,-0.180785833338823,0.0353750650712365,0.0089593800032389,0.0751238046153586
116.4,1707828935,623048893,vehicle_velocity_cg,,461.734137507592,780.29761971651,599.844263340846,0.0103989327084834,-0.0778832894987715,0.981803122723021,-0.172883439422925,66.8148983776646,-0.00903447785965881,-0.171411818254801,0.00315205090640213,0.00214334812342297,0.0756259282307476
116.5,1707828935,723048893,vehicle_velocity_cg,,455.559791752568,778.034554781893,599.806934131495,0.0114354480184355,-0.0785633433418451,0.981016451942717,-0.1769286653691,66.680640726482,-0.056028668884767,-0.227782179036306,0.00604476961059563,0.00041342529391271,0.0831477633966058
116.6,1707828935,823048893,vehicle_velocity_cg,,449.246896994823,775.658430517447,599.77376776039,0.012668304256416,-0.0786215324324281,0.980174114296576,-0.181430081210825,66.7567139631567,-0.0981709432933525,-0.293762122076744,-0.00903654201474862,-0.0828947426560025,0.0893085504337563
116.7,1707828935,923048893,vehicle_velocity_cg,,442.964096121162,773.223536476627,599.752582666164,0.0119687967839096,-0.0790603555221421,0.979405638275096,-0.185393645530824,66.7623801045053,-0.0374876265681664,-0.0759446569407729,-0.0741391187849107,0.0778471640403693,0.0838822142221017
116.8,1707828936,23048893,vehicle_velocity_cg,,436.703826909703,770.73444910362,599.717925229492,0.0144216001177411,-0.0788303941981865,0.978369205595144,-0.190713093267685,66.8202880582285,-0.148888171143556,-0.391017668937733,0.0180838623028169,-0.0622749322989738,0.0669245144714428
116.9,1707828936,123048893,vehicle_velocity_cg,,430.473958670515,768.190574630128,599.701768905511,0.0139057386398588,-0.0786783827508145,0.977737640013351,-0.194024353682001,66.8320492453452,-0.0355964508374289,-0.148004967192984,0.00867766089016348,0.0268894494833948,0.0848247060822364
117,1707828936,223048893,vehicle_velocity_cg,,424.408017627391,765.661985004158,599.674657342142,0.0151778600833979,-0.0802006950529698,0.976573958606724,-0.199099935829979,66.7214568869897,-0.146891046874548,-0.310076422470729,0.017460601679824,-0.0953852162354796,0.10903930720547
117.1,1707828936,323048893,vehicle_velocity_cg,,418.217136546196,762.999797686699,599.664309623499,0.0153567326048374,-0.0813640847171369,0.97557182294586,-0.203478929513447,66.7608550459778,-0.0595806704815661,-0.088632797939865,-0.0231552304199403,-0.0408548769859431,0.119638858374095
117.2,1707828936,423048893,vehicle_velocity_cg,,412.058889176835,760.276239280523,599.649551635306,0.0161672092118745,-0.0811904104978652,0.974477601724989,-0.20866274781523,66.7987430577501,-0.0917613478145483,-0.195420139620514,0.000721423126502187,-0.0371102331529768,0.0901954877910727
117.3,1707828936,523048893,vehicle_velocity_cg,,405.932548694961,757.493620951477,599.638408000704,0.0156377548598988,-0.0809759581661879,0.973610248829974,-0.212794356586928,66.8092438669867,-0.0325083171635962,-0.0870223724115518,-0.0172247937874353,0.019129857921899,0.0853562637401901
117.4,1707828936,623048893,vehicle_velocity_cg,,399.856571461727,754.668742144395,599.627179408847,0.0179817897829805,-0.0805852784822596,0.972499683051142,-0.217777488720863,66.791334852643,-0.00443736178099202,-0.223989807718861,-0.0110528029711312,0.0223235175208062,0.0804004240598903
117.5,1707828936,723048893,vehicle_velocity_cg,,394.002686215761,751.863793497131,599.640060682583,0.0188840331645516,-0.0814530276589077,0.971088587069763,-0.223597302397612,66.5975520967829,-0.0257032541603207,-0.136078695202101,-0.00734423895580293,-0.0289037902656641,0.13750106752301
117.6,1707828936,823048893,vehicle_velocity_cg,,387.962607989794,748.870720222692,599.645964528153,0.0192083045282364,-0.0817902881634186,0.969485274795685,-0.230303477510939,66.6686763052639,-0.0628138595534084,-0.173506278212561,0.0158723923698359,-0.104728069171674,0.15529204802061
117.7,1707828936,923048893,vehicle_velocity_cg,,381.966166498731,745.803246413875,599.650979353283,0.0190511231050493,-0.0802141713608424,0.968263042171785,-0.235943685199605,66.7080975398451,0.0304212175263623,-0.145097080013443,-0.000330183699605408,-0.0500315531758764,0.128937151647419
117.8,1707828937,23048893,vehicle_velocity_cg,,376.010849025795,742.667191259826,599.653721132819,0.0199460753966961,-0.0800381447424451,0.966816406428288,-0.2417893416252,66.7452313632987,0.0571725016336519,-0.198544352953774,0.00121086224555962,-0.0853402911780966,0.134409020901035
117.9,1707828937,123048893,vehicle_velocity_cg,,370.144761021355,739.483404806573,599.663987544648,0.0199351695357088,-0.0802215529982067,0.96528785113582,-0.247762902589815,66.6888849160332,0.0980857593346896,-0.103031680288517,0.00524577048873919,-0.0150815206936586,0.139019975967677
118,1707828937,223048893,vehicle_velocity_cg,,364.321732414739,736.226630388094,599.669325374403,0.0195560669793574,-0.080035163368311,0.963648471284609,-0.254152624735103,66.6709112282946,0.0648004611325091,-0.117383248587566,0.00445560380712521,0.0274556031151351,0.121195071075421
118.1,1707828937,323048893,vehicle_velocity_cg,,358.498357500393,732.862423583732,599.673529622469,0.0218720856728387,-0.0786301174077883,0.961767597820308,-0.261423037025645,66.7009649899755,0.0669184246776506,-0.246208548774064,0.0173787782822313,0.00103931563295449,0.117606716089267
118.2,1707828937,423048893,vehicle_velocity_cg,,352.728288698089,729.419591240707,599.684969802684,0.0222422713828812,-0.0797479249860559,0.959949828735762,-0.267660000998151,66.7446113874302,0.0509836179954914,-0.206817939360168,-0.00559892498976874,-0.0750135617880407,0.142522320608578
118.3,1707828937,523048893,vehicle_velocity_cg,,347.00809787213,725.906247975386,599.701560759936,0.0214385017956764,-0.0792200381953513,0.958434804432182,-0.273253182675204,66.7496806020053,0.141613195985052,-0.0175297177930817,-0.0394304340724766,0.0275448923047651,0.123524320085469
118.4,1707828937,623048893,vehicle_velocity_cg,,341.339136306255,722.320575961177,599.70705177232,0.0222855651215993,-0.0787651292671366,0.956488747087611,-0.280051217982557,66.7585271888508,0.0970172215458212,-0.167619357627564,-0.0155432596650812,-0.00110165652929228,0.116330141802279
118.5,1707828937,723048893,vehicle_velocity_cg,,335.851199263101,718.749076318494,599.719840204188,0.0232722966004996,-0.0772493968688503,0.954593648257705,-0.286778481759671,66.5994645519884,0.0891397567584607,-0.225759771106404,0.0372317365822913,0.0171747373916937,0.133277374101497
118.6,1707828937,823048893,vehicle_velocity_cg,,330.274198638071,715.000715406778,599.725835479565,0.0240647408991298,-0.0768207409907174,0.952227305295606,-0.294588901774257,66.6774247682169,-0.0564949245269516,-0.293438969351777,0.0252184491494188,-0.135065658955421,0.180583524165396
118.7,1707828937,923048893,vehicle_velocity_cg,,324.76059804043,711.172570127821,599.739347574304,0.0230099657777038,-0.0775880348136791,0.950340727976924,-0.30050480707794,66.7044946148248,0.104412622366248,-0.0254824634369757,0.025262846705789,-0.0853239924809652,0.172477981617654
118.8,1707828938,23048893,vehicle_velocity_cg,,319.342774199321,707.300773306814,599.749378808166,0.0230918375087037,-0.0759069596894013,0.948370777815541,-0.307079416921304,66.6589915597083,0.105261419093438,-0.105742148581665,0.00511205975619712,0.0361262634955697,0.112350095713271
118.9,1707828938,123048893,vehicle_velocity_cg,,313.939782338576,703.319289778522,599.761123632004,0.0251937208768469,-0.0746896128650236,0.946090760439049,-0.314163987704373,66.7183045791924,0.0949744081545743,-0.184436291482938,0.0172832426174728,-0.0176007596924448,0.129204745088475
119,1707828938,223048893,vehicle_velocity_cg,,308.636965865404,699.293135338523,599.786432375317,0.0250211777877599,-0.0744967932337207,0.943886982544511,-0.320782687567494,66.6920873137358,0.0618017883092897,-0.11023531453874,0.00681964789982316,0.0610541932062172,0.136448172908797
119.1,1707828938,323048893,vehicle_velocity_cg,,303.349534597445,695.157436213445,599.802559282947,0.0254631882346792,-0.0730055077327662,0.941299539291921,-0.328598538058865,66.7407922758688,-0.0488378255717821,-0.265453904462221,0.022677391901296,0.00322648469557447,0.127581349318522
119.2,1707828938,423048893,vehicle_velocity_cg,,298.143688615494,690.960623439205,599.807032886672,0.0271550646809237,-0.0732801858749763,0.938998079674492,-0.334925698010649,66.7570668992325,0.100728887737738,-0.247064848175798,0.00619844035873921,-0.077085936657532,0.149692180787335
119.3,1707828938,523048893,vehicle_velocity_cg,,293.038588820326,686.720387757438,599.844988966737,0.0262420690255824,-0.0732283781576639,0.936456666449435,-0.342049514409925,66.7352190627442,-0.0217993184734362,-0.13836687585194,0.0156642580048901,-0.0969992928698651,0.214690413052012
119.4,1707828938,623048893,vehicle_velocity_cg,,287.940368836926,682.350475228127,599.87095290192,0.0259244829996985,-0.0714715499086892,0.934102146649997,-0.348816453681182,66.76573436038,0.10043761258041,-0.056303491142296,-0.0396357164564027,-0.0187194374777485,0.134935675409606
119.5,1707828938,723048893,vehicle_velocity_cg,,283.02074814011,678.010173308556,599.897963893771,0.0283518188716752,-0.0722766594339738,0.931230745066408,-0.356063980642238,66.6452382915062,0.0837376045670805,-0.251486470859648,-0.0265224385362451,0.0360175091182249,0.133360890693429
119.6,1707828938,823048893,vehicle_velocity_cg,,278.0519336329,673.47399979066,599.939439141248,0.0303533088591866,-0.0723013656474077,0.928328812118418,-0.363396210433772,66.6930035427431,0.106083898982414,-0.259916256957313,-0.0299789714544236,0.101826387517278,0.0844639201379505
119.7,1707828938,923048893,vehicle_velocity_cg,,273.219368370501,668.9434791775,599.972305336209,0.0314685413748769,-0.07168076114182,0.925854132738187,-0.369683275625888,66.6876662783613,0.0529100357358448,-0.275899637067155,0.0394495375489776,0.00339083391640521,0.115305174921663
119.8,1707828939,23048893,vehicle_velocity_cg,,268.365013081961,664.270913556887,600.002858902233,0.0324151519509352,-0.071545061077797,0.923348658921373,-0.375842807869826,66.772469050501,0.0506836291029932,-0.350416723326051,0.119709742017046,-0.128330792596099,0.17104858737826
119.9,1707828939,123048893,vehicle_velocity_cg,,263.57782798188,659.536848350741,600.037984367354,0.0319103031710111,-0.0721228758400107,0.920896484272243,-0.381745580966072,66.8333629273597,0.101820959976683,-0.200957876438074,-0.00699094747749503,-0.101969929876945,0.174552426809684
120,1707828939,223048893,vehicle_velocity_cg,,258.901719182228,654.771381074514,600.082928173205,0.0335366736536827,-0.0713818074405809,0.917864385419497,-0.388979304160582,66.8001850526974,0.121940694768997,-0.186258091406596,0.0148854413333034,-0.0164926563462211,0.143819695928937
120.1,1707828939,323048893,vehicle_velocity_cg,,254.282206402691,649.919026094852,600.107685049518,0.0325124513383889,-0.0723744708653878,0.915110558382549,-0.395319544687211,66.8141165992654,0.0447719607097179,-0.17515937011449,0.0454357662975006,-0.0175143752957512,0.152340825550363
120.2,1707828939,423048893,vehicle_velocity_cg,,249.752900771015,645.037904993648,600.150477576655,0.0335125014249691,-0.0705155119980406,0.912682994039776,-0.401141156211233,66.7599602568115,0.13333284255626,-0.204277550187027,-0.0126234254059514,0.0732613634263718,0.0748596950433076
120.3,1707828939,523048893,vehicle_velocity_cg,,245.241100599174,640.040437731452,600.169485846089,0.0344318411890507,-0.0714984027548493,0.909996751978286,-0.406950043745921,66.8215102451919,0.0781653085352901,-0.320009838674333,0.00832656388986008,-0.0367593238599592,0.127613147598189
120.4,1707828939,623048893,vehicle_velocity_cg,,240.796797819456,634.986645908776,600.20148230951,0.0352805961422108,-0.0702346929868547,0.907567525098969,-0.412484611619179,66.8444065129939,0.18933567973083,-0.190564117306547,0.00799314283219789,-0.0347671536167002,0.12334317732072
120.5,1707828939,723048893,vehicle_velocity_cg,,236.523672140752,630.004351870543,600.240392957556,0.0351727245799893,-0.0702994117539609,0.904882066253483,-0.418341150648002,66.6841661802595,0.103704727093052,-0.109030779789253,0.0149884569243781,0.00883727759346287,0.132614249653213
120.6,1707828939,823048893,vehicle_velocity_cg,,232.270346754773,624.917250267265,600.267617040935,0.0342635640436552,-0.0690467511790274,0.902205851625601,-0.424362057237887,66.6380672846067,0.0403286081953176,-0.110851228678237,0.00808164839025923,-0.0326358165723268,0.133911344541364
120.7,1707828939,923048893,vehicle_velocity_cg,,228.022195510605,619.685741237527,600.295457112319,0.0352676864815116,-0.0679309163113908,0.899392536730056,-0.430388947085787,66.6838511304289,0.111695218456123,-0.0997135310543458,-0.016377322683918,-0.00249941484303152,0.11638814269119
120.8,1707828940,23048893,vehicle_velocity_cg,,223.867314388091,614.430919355289,600.323640964407,0.0364414062849639,-0.0695061569867833,0.896337863003312,-0.436370660557694,66.6827772334167,0.0996696695850083,-0.166777147938561,-0.036878754556478,0.0347680482762703,0.133729778857255
120.9,1707828940,123048893,vehicle_velocity_cg,,219.814658592634,609.139686873385,600.35412436925,0.0373593560827806,-0.0686851381339583,0.893240491589728,-0.442727968957395,66.663546110546,0.0859633037979012,-0.158034990092366,-0.00771211826632635,-0.0230208474857884,0.105885616873553
121,1707828940,223048893,vehicle_velocity_cg,,215.815759132646,603.785607869617,600.379360690025,0.0371133318422617,-0.069440924715246,0.890530293778433,-0.448058427481456,66.6770680531063,0.0685175006815848,-0.139161778095836,-0.0243031209908594,-0.0543806955944402,0.13282616715577
121.1,1707828940,323048893,vehicle_velocity_cg,,211.849833787181,598.338411731401,600.404398178199,0.0378064291806443,-0.0687076738606529,0.887736730381482,-0.453622560061626,66.7317804946,0.0700351812946281,-0.175837954662615,-0.0257230270792935,-0.022471179426649,0.12344280464251
121.2,1707828940,423048893,vehicle_velocity_cg,,207.960268816419,592.847701530185,600.436596246157,0.0385317046246458,-0.0678052393339882,0.884846561952652,-0.459308522736245,66.7535619752734,0.0529814324122315,-0.171662789086853,-0.016878671532343,0.0298225416079322,0.0975068638028518
121.3,1707828940,523048893,vehicle_velocity_cg,,204.198052333398,587.398412439731,600.474184840062,0.0386705338413184,-0.0663461630689489,0.881936543076639,-0.465070651024641,66.6708650136998,0.0264765106281452,-0.196489057515283,0.0625558614024973,0.0133916654165023,0.101151605764731
121.4,1707828940,623048893,vehicle_velocity_cg,,200.442731400565,581.813866280176,600.523429831147,0.0393836843863576,-0.0660175061759844,0.87939704198343,-0.469841948779856,66.6974336040708,0.0954165407995719,-0.198244770246223,0.00747682791198185,0.072746886506209,0.09052918999001
121.5,1707828940,723048893,vehicle_velocity_cg,,196.833571633369,576.325043593559,600.556323343727,0.0394650823051258,-0.0657570112601913,0.876474850244003,-0.475300283650799,66.5902436672687,-0.063027956614398,-0.304970831807341,-0.00341881780673709,-0.00649778123208577,0.118152757556504
121.6,1707828940,823048893,vehicle_velocity_cg,,193.204488966423,570.651567672605,600.603547881413,0.0406905878789115,-0.0654299475694044,0.873510871333149,-0.480668238686453,66.6162386735277,0.00192406248269341,-0.214719669136344,-0.0448091523319317,-0.00387782276194637,0.111578127876731
121.7,1707828940,923048893,vehicle_velocity_cg,,189.669667123121,564.972687023973,600.654613259668,0.0414919464626154,-0.0657002960631031,0.870360732931795,-0.486244880740551,66.5839873803804,-0.0280926092005389,-0.168461977132888,-0.00144208143607735,0.0772985260390964,0.100185113566074
121.8,1707828941,23048893,vehicle_velocity_cg,,186.224267472119,559.273339736357,600.692879866657,0.0415840798030443,-0.0658442459349683,0.867490040941073,-0.491321003471503,66.5693740894821,-0.0786099364667935,-0.20191178666293,-0.0182359505323887,-0.0281272038177749,0.0894017805104526
121.9,1707828941,123048893,vehicle_velocity_cg,,182.829372611888,553.528032130963,600.736352070219,0.0427774664677526,-0.0659514529585439,0.865187135175179,-0.495249144716701,66.5378540290069,0.0795682368217343,-0.141403255961845,0.0286096187227534,-0.0309973395164909,0.087993471096549
122,1707828941,223048893,vehicle_velocity_cg,,179.493705290576,547.752263963465,600.784654209817,0.0428362080198088,-0.0654904310124166,0.862892925544076,-0.499291359603065,66.5129240445176,0.0528840868677035,-0.144464158028932,0.0316634088206176,-0.0590013279969183,0.102839588482429
122.1,1707828941,323048893,vehicle_velocity_cg,,176.190612555219,541.906443419629,600.844274916258,-0.0436174875846456,0.064904125239142,-0.860586512490067,0.503265162537532,66.502429285918,0.068837547855423,-0.11411169924229,-0.0107299898836223,-0.0101125600183937,0.0828941290856752
122.2,1707828941,423048893,vehicle_velocity_cg,,172.968537035923,536.084874036589,600.912211705875,-0.0437347631828794,0.0641691963755847,-0.858518531711833,0.50686834132071,66.4192356557826,0.0572169692743866,-0.152724127846525,-0.0220885194218116,0.159837744870089,0.0500489485090083
122.3,1707828941,523048893,vehicle_velocity_cg,,169.763414587803,530.197798723602,600.977027707416,-0.0461687784204038,0.0622359459516588,-0.85672430248811,0.509920190281706,66.4297528016293,0.0483091203263339,-0.409659459479761,-0.0161289405525346,-0.0275525486399835,0.0237757555000248
122.4,1707828941,623048893,vehicle_velocity_cg,,166.605537229173,524.303487003596,601.06102307801,-0.0460193034203396,0.0632486884752301,-0.855513579423268,0.511838199572147,66.3565679284748,0.159528621973161,-0.0628257816874409,0.00540678849731947,0.00671488393104903,0.0676235216049267
122.5,1707828941,723048893,vehicle_velocity_cg,,163.56063258036,518.537278927191,601.150095446269,-0.0463767125719334,0.0621929716565495,-0.853341841785968,0.515547219820726,66.1701739067902,0.0605896355622477,-0.150843194523265,0.0525198560137991,-0.0489259193914554,0.0741849079909828
122.6,1707828941,823048893,vehicle_velocity_cg,,160.484608315247,512.605898038677,601.242364102167,-0.0466935193998534,0.0604687671837633,-0.852022275621077,0.517900845033885,66.16852457597,0.0976149213836111,-0.190660863074474,-0.0130576201469805,-0.107646346066133,0.0544515024725453
122.7,1707828941,923048893,vehicle_velocity_cg,,157.44652336603,506.668298427299,601.339298096777,-0.0461618227398021,0.061042945450152,-0.850419860378396,0.520508315021094,66.1416858680762,0.0131351416790529,-0.0649774736930854,0.00448449219530736,-0.0429318003935908,0.0650710475332797
122.8,1707828942,23048893,vehicle_velocity_cg,,154.455279940166,500.75099135028,601.44324557733,-0.0466347969520757,0.061429961291503,-0.848997694884558,0.522737476798508,66.078736517424,0.0487346056481638,-0.113172868108094,-0.0522413138090601,0.0612776586672448,0.0485343599968906
122.9,1707828942,123048893,vehicle_velocity_cg,,151.523065154729,494.852553129112,601.528024217353,-0.047065747903366,0.0618998021343761,-0.84715406925439,0.525626495541987,66.0332425954437,-0.00116278669351367,-0.197056921767135,0.0297625579248716,0.00304787016212798,0.0562383640364386
123,1707828942,223048893,vehicle_velocity_cg,,148.613549439714,488.91962121264,601.602824376816,-0.045303054854895,0.0617202389871791,-0.845804651345035,0.527970394135205,66.0116359580901,-0.025181168268208,-0.123981771556352,0.0201555401041691,-0.0102828125901184,0.060717360641174
123.1,1707828942,323048893,vehicle_velocity_cg,,145.716572504437,482.923557722124,601.672419828448,-0.0455931013750728,0.0612848815808937,-0.844139406776399,0.530654401964034,66.0212699827368,-0.0261623722549835,-0.157595418135212,0.000828919342738629,0.0584427540459127,0.0529671309647912
123.2,1707828942,423048893,vehicle_velocity_cg,,142.855397048374,476.914864272216,601.727276548122,-0.0445738998789518,0.0614453241110782,-0.842485328808542,0.533344269995309,66.0748394275057,-0.0991363930920278,-0.231066064703885,-0.00519012205007901,-0.0411641799820603,0.0651934756616022
123.3,1707828942,523048893,vehicle_velocity_cg,,140.055463057149,470.937257327035,601.797413762182,-0.0470112515624252,0.0616359000346384,-0.840757076535214,0.535834392615307,66.0359022582608,-0.00584310704214474,-0.209155459194701,-0.0432474508077418,0.0737198606999854,0.0524605386975198
123.4,1707828942,623048893,vehicle_velocity_cg,,137.27564205365,464.891876556047,601.85573337854,-0.0463925851996223,0.0630429745239674,-0.83859365998739,0.539104799487651,66.0977946989003,-0.139009786936519,-0.283732309929664,-0.00219948125071511,-0.0127211611887369,0.0753951218358381
123.5,1707828942,723048893,vehicle_velocity_cg,,134.597873976398,458.972804887693,601.90762997946,-0.0455724475595705,0.0636305641260899,-0.836960080147285,0.541638373430351,65.9810881768827,-0.0342358204647346,-0.101553956400408,0.014612601450133,0.0151671357903558,0.0664940905258929
123.6,1707828942,823048893,vehicle_velocity_cg,,131.89231436557,452.876415709435,601.940249184598,-0.0441436298565231,0.0631157185747964,-0.835318014440767,0.544345075078861,66.0813846704705,-0.0565759404343274,-0.144477047779846,0.0228508191530756,-0.0279448861780068,0.0565300053982154
123.7,1707828942,923048893,vehicle_velocity_cg,,129.222241229347,446.766042359744,601.964606146036,-0.0448752447627253,0.0624766813642994,-0.833616013958335,0.546961806678863,66.1608058942238,-0.035947043233749,-0.170309662169537,-0.0115254278043564,-0.0689601319120839,0.0728114403268768
123.8,1707828943,23048893,vehicle_velocity_cg,,126.600140188436,440.639783299389,602.001684677634,-0.0435065697474206,0.0629399924987124,-0.83141948034858,0.550352054079906,66.1838695209144,-0.101108423073941,-0.00581492353108538,0.0438136410720387,0.117561647102954,0.0716225195170218
123.9,1707828943,123048893,vehicle_velocity_cg,,124.02330085828,434.517044726656,602.030787420366,-0.0461081349320324,0.0625633691437945,-0.829279813780152,0.55340297721572,66.2359241678315,-0.0744855816831712,-0.32019355101442,-0.0760593998683241,0.00879303048676253,0.0561516688447737
124,1707828943,223048893,vehicle_velocity_cg,,121.538998240235,428.460783378316,602.053348716581,-0.0450204701412405,0.0635163120099056,-0.827203947623558,0.556482222908266,66.1876994733639,-0.0596125027199062,-0.146741451252319,0.0145292441361408,-0.0444491067949558,0.082511764592758
124.1,1707828943,323048893,vehicle_velocity_cg,,119.046848624776,422.262279936386,602.070444545035,-0.0447362513207136,0.063277042390912,-0.824966983330825,0.559842978109101,66.2599117726069,-0.0606716193839023,-0.137012011655476,-0.00529459629892206,0.00110831976658089,0.0872848517815944
124.2,1707828943,423048893,vehicle_velocity_cg,,116.610000781769,416.039656055366,602.077334699145,-0.0456551411070339,0.0639487537097006,-0.821938842548796,0.564130041833458,66.345819102175,-0.0989640577868108,-0.209189376925948,-0.0193282457817744,-0.0515837289810088,0.114770994027438
124.3,1707828943,523048893,vehicle_velocity_cg,,114.241079639428,409.793889627585,602.090072051189,-0.0466688872220247,0.0663329200102893,-0.818713120593639,0.568445938376018,66.3896122152023,-0.0670983914519734,-0.0926526572643673,-0.0764868829690893,0.015403795007395,0.124668313993768
124.4,1707828943,623048893,vehicle_velocity_cg,,111.977366926142,403.614411442252,602.086816556653,-0.0476121142656909,0.0684541882982616,-0.81442481410958,0.57424675257432,66.3560897485042,-0.174049505014862,-0.216519388252788,-0.0377631758201192,-0.0442380195873545,0.14866958641194
124.5,1707828943,723048893,vehicle_velocity_cg,,109.815735123709,397.447611962887,602.080543032936,-0.0493381183530963,0.0711568007961188,-0.810810419464527,0.578868658216693,66.2428953541033,-0.00784937370596842,-0.0641959348226096,-0.0723985409659408,-0.0259762966711928,0.12872952471109
124.6,1707828943,823048893,vehicle_velocity_cg,,107.690659395809,391.087387241684,602.068444624092,-0.0511465054381833,0.0738852160577327,-0.806564233539573,0.584276601451988,66.333258287306,0.00881744931969046,-0.0783457607151344,-0.0783348806992475,0.0119669179371785,0.140833877381558
124.7,1707828943,923048893,vehicle_velocity_cg,,105.657974301652,384.699795854003,602.044405420943,-0.0534085711985257,0.0770345711705198,-0.801781666190357,0.590219754945665,66.4137307828893,-0.017964129960516,-0.103787918153831,-0.104507548641624,0.00280491890345281,0.142549072483577
124.8,1707828944,23048893,vehicle_velocity_cg,,103.721297050978,378.282724913575,602.022078408024,-0.0577024485631053,0.0807910337191752,-0.796679686593756,0.596191842672545,66.477534634825,0.0269473399986907,-0.167468675309123,-0.10542039042893,0.0132912695325096,0.134561749990933
124.9,1707828944,123048893,vehicle_velocity_cg,,101.889532363671,371.837659222467,601.997468926878,-0.0623349228260627,0.0851587573951379,-0.791055246717745,0.602572767452622,66.5458183063167,-0.0190173124925285,-0.210103605402716,-0.118055375330555,-0.0874632387781341,0.175599320207609
125,1707828944,223048893,vehicle_velocity_cg,,100.183686092824,365.415461251025,601.994228121913,-0.0664995602327867,0.0894825253202261,-0.785886843903073,0.608237252008809,66.5114537128875,0.160684075137235,-0.0626650626919593,-0.130036656605714,0.0420689998080899,0.137944928516711
125.1,1707828944,323048893,vehicle_velocity_cg,,98.5691820654462,358.911235959669,601.965830383577,-0.0702846371411472,0.0941649527334707,-0.779835994081359,0.614856775024704,66.5810279201584,-0.0377088837291922,-0.20000345628612,-0.168460574350221,-0.078312905550172,0.182937644408075
125.2,1707828944,423048893,vehicle_velocity_cg,,97.0758085588993,352.383709512954,601.941497336334,-0.0771358146952768,0.100895277285793,-0.772964881640298,0.621607191772681,66.6164192588427,0.0832419676595264,-0.0982356673174132,-0.163725907819928,-0.119839032386833,0.229809865159082
125.3,1707828944,523048893,vehicle_velocity_cg,,95.7257340648459,345.829397795998,601.917204396762,-0.0825754239722829,0.107624320522109,-0.765369624467265,0.629132452612953,66.6201353841707,0.0881912448479774,-0.0461931019402645,-0.158329559469027,-0.0381857112686466,0.231060839103404
125.4,1707828944,623048893,vehicle_velocity_cg,,94.5212153426411,339.25296693406,601.88605468555,-0.0884274759495068,0.112829090067096,-0.757690311420682,0.636675403884162,66.6171172789968,0.151252203198875,-0.0859764882604783,-0.190336233165701,-0.00851271680307986,0.18237939860625
125.5,1707828944,723048893,vehicle_velocity_cg,,93.4792540575477,332.806611778907,601.852905983693,-0.0957445484584182,0.115863465483306,-0.749432881647894,0.644793761377718,66.4718027642579,0.164961189089843,-0.31600110576312,-0.141430389147617,-0.0694410121594148,0.20184567171848
125.6,1707828944,823048893,vehicle_velocity_cg,,92.5717440623573,326.171152898006,601.825643939897,-0.0995049509740943,0.120209513581275,-0.741953424247546,0.65203800029104,66.5171084746325,0.145828457998932,-0.165788340168994,-0.106509526996145,-0.0290173431472311,0.205432355051812
125.7,1707828944,923048893,vehicle_velocity_cg,,91.7989657828489,319.51931042813,601.789999750349,-0.103960417050667,0.12196661561039,-0.734271067998091,0.659668382647025,66.5587362901734,0.176491245982277,-0.207372654903475,-0.136572152378128,-0.0641188427449285,0.181242018590301
125.8,1707828945,23048893,vehicle_velocity_cg,,91.1780901740326,312.856823436648,601.760510049112,-0.109262243913279,0.124579557507403,-0.726277366493267,0.667130334212064,66.584046889051,0.230160872010939,-0.171510235278377,-0.0798890747611016,-0.0761421280585853,0.214203629178787
125.9,1707828945,123048893,vehicle_velocity_cg,,90.7001984617953,306.208232775851,601.720742672692,-0.110906597010555,0.125588149487456,-0.719153074524606,0.674348721990086,66.5533443199894,0.252431181466081,-0.0319081891068148,-0.0610441834044224,0.00960346105893844,0.183112577303078
126,1707828945,223048893,vehicle_velocity_cg,,90.3729553492282,299.658667681615,601.709363784948,-0.113074569162866,0.123553609337304,-0.711377295838293,0.682562078051627,66.453916651758,0.231253699157316,-0.180305368253414,-0.0427904983039873,-0.0229056047757661,0.168586898499507
126.1,1707828945,323048893,vehicle_velocity_cg,,90.2000268381751,292.964366009267,601.685089470493,-0.116490559985125,0.122787767728927,-0.703148564854334,0.690604958911959,66.4822364035574,0.295685016284779,-0.173812229023032,-0.0383680420229374,0.00323281753167109,0.2013339500425
126.2,1707828945,423048893,vehicle_velocity_cg,,90.1795154734461,286.268722616607,601.647529078112,-0.117653432926667,0.121963066666732,-0.693783593108805,0.69996214613567,66.5576759797464,0.106149301815496,-0.298420627564471,0.0741111803039628,-0.21507416516932,0.297624622206976
126.3,1707828945,523048893,vehicle_velocity_cg,,90.3451988942727,279.582116424191,601.640236354732,-0.11967080978489,0.119180212490577,-0.685090487750935,0.708608494042596,66.5544293144484,0.388023185415572,-0.0667924496276875,0.0322557772006098,-0.0889902873626482,0.245823224521718
126.4,1707828945,623048893,vehicle_velocity_cg,,90.693107169155,272.906456939441,601.633015183275,-0.121042914895748,0.116627440890668,-0.675131063806066,0.718292906458726,66.5539304572148,0.202769523549138,-0.272078534027113,-0.0113384307908954,-0.0999271765519825,0.269555409389125
126.5,1707828945,723048893,vehicle_velocity_cg,,91.188524419311,266.404646477286,601.619060230158,-0.121114882836013,0.117850725761938,-0.666162662555382,0.726408768263522,66.4239148263967,0.219482285389458,0.00518548747633758,-0.013014874847697,-0.0739646574423044,0.281581443501007
126.6,1707828945,823048893,vehicle_velocity_cg,,91.8919511053081,259.743858157445,601.602949432931,-0.123019391678938,0.112502037811826,-0.655046341795386,0.736969341872247,66.4727989937294,0.250764573458333,-0.277413704442443,-0.0151091979353918,-0.109728826750389,0.235330622492589
126.7,1707828945,923048893,vehicle_velocity_cg,,92.8069050836473,253.116406182159,601.611792652416,-0.126561509657149,0.109891830050114,-0.644805541641934,0.745742437728598,66.4926472343131,0.439507284851996,-0.184812858907495,-0.013558557013262,-0.0757415031557174,0.241985320411769
126.8,1707828946,23048893,vehicle_velocity_cg,,93.904617739593,246.521252419072,601.62102152971,-0.129600798964272,0.109651811409557,-0.633406867774445,0.754967451628606,66.5518169798796,0.288969620041045,-0.264060647684925,0.0190706647525069,-0.225444528221527,0.344723831034879
126.9,1707828946,123048893,vehicle_velocity_cg,,95.2034071333018,239.970879998274,601.65342480897,-0.129320099124232,0.107490782293003,-0.622620934271934,0.764241595237319,66.5374842212737,0.37425395404891,0.0108056449331019,-0.0150033271544981,0.0185710150104735,0.255862830312015
127,1707828946,223048893,vehicle_velocity_cg,,96.6703573038352,233.512253981835,601.662378070703,-0.129194743593145,0.104422660562449,-0.610735141525157,0.774213932382521,66.493623755538,0.170672927238385,-0.225912576780159,-0.000454655364082959,-0.0107708527450123,0.223138574158792
127.1,1707828946,323048893,vehicle_velocity_cg,,98.3368832181273,227.044939298285,601.663185221556,-0.13270479976118,0.103030677660753,-0.599732669032134,0.782364902891678,66.540178425641,0.372622782929985,-0.235033457550712,0.0200971834913617,-0.174734197717797,0.292552660195964
127.2,1707828946,423048893,vehicle_velocity_cg,,100.203339003605,220.639767050938,601.683994104921,-0.132348748862478,0.101267829766379,-0.588856735055884,0.790870647393282,66.5127819570768,0.408988875169523,0.00530678222086696,-0.0334235735881397,0.0232960090073333,0.249781144779474
127.3,1707828946,523048893,vehicle_velocity_cg,,102.220958399356,214.336027915926,601.679023314725,-0.135519648934798,0.101401158370891,-0.576180070095371,0.799605375581308,66.4957438527953,0.177228840855327,-0.265957163690321,-0.0784443959265877,-0.0496227854102037,0.242576333607364
127.4,1707828946,623048893,vehicle_velocity_cg,,104.447267060845,208.046459899823,601.670652977731,-0.138710586212346,0.0977941959124166,-0.564311158265409,0.80792857677868,66.509533487453,0.396012962097352,-0.296349594168367,0.00926861902000451,-0.130979521683228,0.26191580533844
127.5,1707828946,723048893,vehicle_velocity_cg,,106.795581439727,201.971928277895,601.682359644205,-0.139490449332955,0.0948616325672263,-0.553092013288044,0.815863291274065,66.3920661971935,0.408685048807175,-0.185644446484544,0.0375852817572434,-0.161488787536669,0.285608915537433
127.6,1707828946,823048893,vehicle_velocity_cg,,109.390056275641,195.816685065042,601.699909583893,-0.139166278694883,0.0946578993028186,-0.542298497291386,0.823155494915329,66.4407618745556,0.374644396070185,-0.0559882773286501,-0.0122382472232182,-0.135685697586489,0.314865483777938
127.7,1707828946,923048893,vehicle_velocity_cg,,112.146448985716,189.730824796376,601.694525725722,-0.140799979775098,0.0925278343605512,-0.529903511533958,0.831153556226441,66.4906817466248,0.371533781047552,-0.156617651159078,-0.00904263111708557,-0.131687963941979,0.292233550244717
127.8,1707828947,23048893,vehicle_velocity_cg,,115.091442416373,183.739820683708,601.696128949437,-0.142364636757342,0.0895052129940192,-0.517258718530976,0.839145127586127,66.5190528060251,0.416667521525054,-0.144540220219733,-0.0258105546873993,-0.125135813238173,0.287454193405946
127.9,1707828947,123048893,vehicle_velocity_cg,,118.186908870969,177.849849761191,601.668969247211,-0.14414119530416,0.0891572121308903,-0.505239666048485,0.84617207894881,66.5416237633184,0.346363773824414,-0.214296631751472,0.0624489849662072,-0.243004261346852,0.353762945934996
128,1707828947,223048893,vehicle_velocity_cg,,121.41251459647,172.1589919992,601.718534791745,-0.144395603988368,0.0836095177616172,-0.492645705453343,0.854084051476717,66.4077254042577,0.416772037911415,-0.18649059845107,-0.00199507423920345,-0.0457760529266371,0.228822132569969
128.1,1707828947,323048893,vehicle_velocity_cg,,124.865811714862,166.434702297524,601.711596525401,-0.145342171829771,0.0833572796535358,-0.48060962135854,0.86077965175425,66.5137626603624,0.209645407657876,-0.292191585329563,0.112082636166851,-0.248351241349251,0.356567430247452
128.2,1707828947,423048893,vehicle_velocity_cg,,128.478034192766,160.811082538647,601.735004005893,-0.146880774309455,0.0785937240804994,-0.468616608338328,0.867552614579021,66.5144753940079,0.410745908122389,-0.236315429752126,-0.00169538552044885,-0.147148254701989,0.246203257261263
128.3,1707828947,523048893,vehicle_velocity_cg,,132.247421947888,155.300833636158,601.758679268992,-0.147410260176425,0.0782614629247268,-0.457329846649239,0.873495718352062,66.52701685621,0.328920643897092,-0.145930332869801,-0.0249785016904835,-0.0336705230727389,0.272877243875166
128.4,1707828947,623048893,vehicle_velocity_cg,,136.127351429501,149.927807973612,601.779974902758,-0.148684561914675,0.0747494355503451,-0.443476807062207,0.880700712234898,66.5265070016823,0.287703039562815,-0.338797067449908,0.0328539838822205,-0.0624512381884595,0.249243797762879
128.5,1707828947,723048893,vehicle_velocity_cg,,140.10326000474,144.755821752573,601.805223792932,-0.149858743752434,0.0713506705835544,-0.430820525652045,0.887042903925799,66.4125738178941,0.475743982820121,-0.365883592818541,0.00364125564020013,-0.131589806320304,0.282294837604645
128.6,1707828947,823048893,vehicle_velocity_cg,,144.356776925486,139.58497461995,601.840023475498,-0.151469618631283,0.0698260492245213,-0.418546953083059,0.892748411113835,66.4569834835894,0.511341206026856,-0.175149632645543,-0.076541811632892,0.000473809156266086,0.230202605178884
128.7,1707828947,923048893,vehicle_velocity_cg,,148.738969922288,134.529986366915,601.856224016194,-0.152724119376986,0.0673174679579049,-0.404430745291982,0.899210472654112,66.5300120131496,0.253487935118093,-0.448585578823326,0.0853790897864607,-0.129011000706629,0.296521801330253
128.8,1707828948,23048893,vehicle_velocity_cg,,153.26371382797,129.602693735983,601.876041457654,-0.153220434452032,0.0647901876670914,-0.392026089328742,0.904787972584742,66.5892280974058,0.408734407942605,-0.25822451240755,0.00181641830818993,-0.174827130765637,0.284106695958318
128.9,1707828948,123048893,vehicle_velocity_cg,,157.92885397112,124.818154432047,601.913264214565,-0.154478705916551,0.0630746791707182,-0.379510751301339,0.910016210796573,66.6038452304878,0.453545754421848,-0.13014516425334,-0.0406259853494396,-0.0677806671780508,0.268779962458431
129,1707828948,223048893,vehicle_velocity_cg,,162.665051072253,120.211737871777,601.923364226767,-0.156478384977312,0.0619007899384559,-0.366053569181501,0.915252747457975,66.570562204137,0.374746879846898,-0.237497013408082,-0.0391858920005385,-0.106843052487256,0.282037075991453
129.1,1707828948,323048893,vehicle_velocity_cg,,167.538544553531,115.746030976814,601.957190209012,-0.157796436958512,0.0605554154391761,-0.353238286781058,0.92013914105214,66.5513087067287,0.494024564962841,-0.12612835207297,0.0255558276148718,-0.099610885815321,0.282296011527454
129.2,1707828948,423048893,vehicle_velocity_cg,,172.588908863881,111.389916545049,601.965015845781,-0.158571360802742,0.0564664088869476,-0.339251775008674,0.925513317761578,66.5625465058888,0.493648010413208,-0.191510944286154,-0.0187904392916699,-0.0770481502134231,0.248809527544858
129.3,1707828948,523048893,vehicle_velocity_cg,,177.766164724492,107.189043636113,601.997674236523,-0.15987860465219,0.0558907349068227,-0.326689424690371,0.929832822243611,66.5762587419303,0.574865384601769,-0.10048422252337,-0.00185072272111626,-0.0147598949933951,0.264442262612524
129.4,1707828948,623048893,vehicle_velocity_cg,,183.080378735854,103.119141915433,602.009564491909,-0.159137721797676,0.0508650391062352,-0.311269011694868,0.935520996908283,66.6276225157823,0.411461006524511,-0.323898028274758,-0.00881247180917434,-0.121287194912143,0.26074608117526
129.5,1707828948,723048893,vehicle_velocity_cg,,188.374826921052,99.2980190818857,602.034360273965,-0.161214942286133,0.0505090605044058,-0.299816084310611,0.938919002246356,66.4767798648886,0.661867075494636,-0.0515374583822931,-0.0802754205914745,-0.0284658655661285,0.235953123232678
129.6,1707828948,823048893,vehicle_velocity_cg,,193.91696188913,95.5289679454248,602.031159550882,-0.163055914408999,0.0484310376359876,-0.285180191592267,0.943260018071976,66.5780029879712,0.428310169619557,-0.339707277854229,0.0744270702336085,-0.249189528270866,0.343334936702986
129.7,1707828948,923048893,vehicle_velocity_cg,,199.569763882733,91.9334942593348,602.051044460559,-0.162200529096772,0.0452828553605386,-0.272341255987575,0.947349297597372,66.6015161267911,0.691455490229658,0.00236226535795894,0.00361948851710537,-0.0753200816287337,0.243017838466632
129.8,1707828949,23048893,vehicle_velocity_cg,,205.311512679371,88.49687174711,602.060655886416,-0.164035152208943,0.044335699510069,-0.259874942563658,0.950574473051048,66.645530830848,0.599266586293237,-0.205834987672605,-0.0229748327038896,-0.155539890833496,0.296213346288906
129.9,1707828949,123048893,vehicle_velocity_cg,,211.095536609024,85.237835315753,602.076022146199,-0.165808892359702,0.0409926492335397,-0.246247672488572,0.954038310403322,66.6168591374023,0.628609994385443,-0.194842061546789,-0.0585390829787071,-0.128389108316505,0.263887839402815
130,1707828949,223048893,vehicle_velocity_cg,,216.973060580881,82.1516017225155,602.100673291781,-0.165927927838433,0.0382146599290228,-0.232522313153192,0.957570329749018,66.5845213276447,0.565169904083781,-0.233461702326136,0.0141162689483842,-0.0640773920206013,0.255179486540214
130.1,1707828949,323048893,vehicle_velocity_cg,,222.959566722672,79.2153704666259,602.11335876569,-0.166245792034171,0.0357442071739671,-0.2189848447574,0.960796714217432,66.5891953842352,0.515655558159297,-0.277313418126548,0.00423774657643533,-0.0843903039441329,0.254279683562088
130.2,1707828949,423048893,vehicle_velocity_cg,,228.976695218952,76.4692295598715,602.136953862213,-0.167973775078935,0.0343799048107324,-0.205308162691084,0.963561825397493,66.552600441592,0.452992816790569,-0.317467792113342,0.00920264390497353,-0.157461139313158,0.30477274322049
130.3,1707828949,523048893,vehicle_velocity_cg,,235.145698628058,73.8644195066657,602.149606641344,-0.167743335394493,0.0309537399258445,-0.192000388347197,0.966457391864669,66.6227070075248,0.504894151368229,-0.272384449854169,0.00192477389315354,-0.299140303035185,0.293178112037179
130.4,1707828949,623048893,vehicle_velocity_cg,,241.386021960218,71.4458116305528,602.189361606898,-0.169449945733978,0.0284462805370183,-0.178112412938627,0.96889292151999,66.6017431847565,0.482547552514386,-0.140544989942291,-0.0462226828445225,-0.0965779198356422,0.310487656031485
130.5,1707828949,723048893,vehicle_velocity_cg,,247.530936861837,69.2506463344937,602.235104032914,-0.169747235660435,0.0257331146579778,-0.164217192410003,0.971368311462041,66.4145279202561,0.359621325225247,-0.410045122970206,-0.0257646137866522,0.00667457764387471,0.206026767167185
130.6,1707828949,823048893,vehicle_velocity_cg,,253.907021530848,67.1881207414742,602.28769214689,-0.170437890408384,0.019386492497301,-0.149255981271584,0.973805802753531,66.461070474524,0.363817667749394,-0.518348496151826,-0.0280641972724012,0.0560923381636599,0.185386552206933
130.7,1707828949,923048893,vehicle_velocity_cg,,260.330038021268,65.3063265068332,602.334295477179,-0.170791183287874,0.0183544311345339,-0.134775013978445,0.975873548250984,66.5506140474235,0.194527881354319,-0.510328651503278,0.0660205033308678,-0.18652184624051,0.319220046577253
130.8,1707828950,23048893,vehicle_velocity_cg,,266.698693219255,63.6274644713683,602.389553983378,-0.173231357595828,0.0166624820443359,-0.122598666436606,0.977078720178469,66.4710310489604,0.57305902986919,-0.168175507659016,-0.0589060023382541,-0.115582247843129,0.256993004320462
130.9,1707828950,123048893,vehicle_velocity_cg,,273.224128088628,62.1182986683952,602.431744939895,-0.175298501474979,0.0150335227908427,-0.108449890277429,0.978408426921977,66.5491063074258,0.481816639274497,-0.227872873100205,0.00852998730889589,-0.167828797818342,0.319282531789679
131,1707828950,223048893,vehicle_velocity_cg,,279.739772120999,60.8084981741834,602.484668768871,-0.175066135370979,0.0113831009035043,-0.0935835786832529,0.980032849990717,66.5359473917047,0.573492616323611,-0.171594049784154,0.00524277964246508,-0.133287169837463,0.279095664637676
131.1,1707828950,323048893,vehicle_velocity_cg,,286.340093471683,59.6893580067458,602.529301894682,-0.17582715941621,0.0110329034019293,-0.0798619600545245,0.981114240234235,66.5733019490229,0.500009317102693,-0.0929639347711526,-0.0525755866767588,-0.121321375270665,0.314764223858379
131.2,1707828950,423048893,vehicle_velocity_cg,,292.965086379812,58.7549915730333,602.559378995928,-0.175718154606453,0.00988245033570107,-0.0658649285166991,0.982184951273718,66.5976828404214,0.543934733732309,-0.0455834592393814,-0.0282583814428291,-0.0407482559926655,0.2477817059261
131.3,1707828950,523048893,vehicle_velocity_cg,,299.611850263932,58.01835846362,602.578662299163,-0.174689300738243,0.00664639401482209,-0.0510474408723956,0.983276986629181,66.61319639019,0.581081909612879,-0.148455364530526,-0.0312953499352738,-0.0196792707877056,0.23199540805612
131.4,1707828950,623048893,vehicle_velocity_cg,,306.257512460538,57.4687970290446,602.582918521442,-0.178633561476355,0.00476942605247272,-0.0365097411134569,0.983226495825469,66.6518875051198,0.500320377061138,-0.262834861992177,-0.0655018542148771,-0.14402239985632,0.295649025813383
131.5,1707828950,723048893,vehicle_velocity_cg,,312.749672661323,57.1238442193049,602.607302655264,-0.179279753705914,0.00305238077341391,-0.0228737410652019,0.983527449974043,66.5244664138785,0.666639148372121,-0.0216462186433365,0.00824172560874652,-0.109859315836111,0.275079995403419
131.6,1707828950,823048893,vehicle_velocity_cg,,319.451562861578,56.9765208328857,602.612504067181,-0.179303105080318,0.000288104468300876,-0.00805553809479604,0.983760856006364,66.5896009654645,0.606276451974199,-0.171752247605361,0.00825029449664894,-0.145477912935407,0.29449882264033
131.7,1707828950,923048893,vehicle_velocity_cg,,326.102177743152,57.0189661509668,602.619208729089,-0.1785883905964,-0.0016410233704703,0.006028939508005,0.983904032756698,66.59627214847,0.587892985216969,-0.184813800722647,-0.0300577096500835,-0.128806916278203,0.287003788056616
131.8,1707828951,23048893,vehicle_velocity_cg,,332.802298612878,57.2597231722261,602.630891056099,-0.179692099456181,-0.00562954096271495,0.0204720855783127,0.983493747501047,66.6577430879478,0.655311062449597,-0.227025293503379,-0.0168930824821441,-0.155288202517701,0.269739082482174
131.9,1707828951,123048893,vehicle_velocity_cg,,339.441714698093,57.6830652542245,602.638452588956,-0.180100378266345,-0.00552658189099905,0.033612663767769,0.98305823808936,66.6456961979124,0.529450096592555,-0.099054060277151,-0.0623914827154098,-0.0743438274494689,0.306474032554571
132,1707828951,223048893,vehicle_velocity_cg,,346.065926379127,58.2978721988482,602.656123373566,-0.17804863200119,-0.0109872436845979,0.0502323205693761,0.982677301604619,66.6182167499116,0.419308388181272,-0.286753178847505,-0.125633020455076,0.0474065642072029,0.161249596555175
132.1,1707828951,323048893,vehicle_velocity_cg,,352.622343185819,59.0961613686427,602.675635606183,-0.181161357532085,-0.0142453133344765,0.0635353361336229,0.981295518509853,66.6247251387674,0.487794934959168,-0.321212798464123,0.0521552108883546,-0.0998125019784641,0.250799172512145
132.2,1707828951,423048893,vehicle_velocity_cg,,359.261749045909,60.0942943048487,602.697779621253,-0.178448188650511,-0.0153199717446602,0.0763020653351676,0.980866727572448,66.6826934033682,0.471801953882129,-0.253167038550886,0.0196910453194158,-0.0905018837842225,0.251146227159555
132.3,1707828951,523048893,vehicle_velocity_cg,,365.873759027044,61.2480893151339,602.699740745197,-0.178720206276817,-0.01568898788423,0.0891264020954199,0.97972926259098,66.7791338389023,0.349196798252411,-0.222798957681045,0.0601084882645884,-0.233891253555387,0.339442954911935
132.4,1707828951,623048893,vehicle_velocity_cg,,372.446152650332,62.5798859459619,602.714610468247,-0.176551181261997,-0.017684905402339,0.100899670724272,0.978946464809816,66.7738540093358,0.576129360380119,-0.00285617122874572,0.048910719690814,-0.0459817594285006,0.214803930873476
132.5,1707828951,723048893,vehicle_velocity_cg,,378.852452238333,64.0301418244022,602.708391334656,-0.172353841300513,-0.0196428504926952,0.113359965123388,0.978293325194803,66.6555446577878,0.368356452974038,-0.374721886741587,0.0672535606032793,-0.022334392548444,0.205293923070524
132.6,1707828951,823048893,vehicle_velocity_cg,,385.339327804411,65.6800445264594,602.737364701644,-0.169208891113244,-0.0214002765308985,0.125633919842116,0.977305733902003,66.6925799432696,0.393861549249125,-0.228488503190497,0.070767254498016,-0.0480573716842638,0.227275636942351
132.7,1707828951,923048893,vehicle_velocity_cg,,391.800998849585,67.4937670877839,602.740377867322,-0.164979925123747,-0.0222224534344678,0.138455210759548,0.976277594479688,66.7400399173826,0.310900313169313,-0.207517191468804,0.0866895066009091,-0.0571912119336978,0.240328505960802
132.8,1707828952,23048893,vehicle_velocity_cg,,398.216187331249,69.467765747366,602.742555710146,-0.162969038856913,-0.0239458259910245,0.150812742365615,0.974742636049036,66.7914493053647,0.336576847659403,-0.170379213426608,0.0278286612162971,-0.086445658572478,0.234471690930603
132.9,1707828952,123048893,vehicle_velocity_cg,,404.554191978305,71.587354012186,602.725288552649,-0.160855691071831,-0.0240906981109025,0.162206245229009,0.973259584552364,66.7886319900323,0.361980540127397,-0.109258857125904,0.0780592052435865,-0.0434497639107525,0.230292366443478
133,1707828952,223048893,vehicle_velocity_cg,,410.789118865759,73.8376059407165,602.740388808606,-0.156726894765026,-0.0255557622419311,0.173912818248389,0.971873404884839,66.7532331534128,0.332829352448421,-0.126813558536981,0.0592789356262894,-0.0501072532340642,0.200013242919348
133.1,1707828952,323048893,vehicle_velocity_cg,,417.044626442009,76.2645853357883,602.732917626467,-0.153274597287117,-0.0259376170542037,0.184691599317866,0.97042421187305,66.7887757307321,0.354384724948733,-0.105019767445618,0.0799428752537644,-0.014657341631681,0.204573319249661
133.2,1707828952,423048893,vehicle_velocity_cg,,423.24824246736,78.8254197558031,602.717785011185,-0.148814646178778,-0.0278755214086554,0.196609145616476,0.968721838428782,66.8483076471674,0.264120982131021,-0.286693379953342,0.0638288178340909,-0.096855756576469,0.215924746245827
133.3,1707828952,523048893,vehicle_velocity_cg,,429.389302992037,81.5225230063826,602.703740212862,-0.145434016798153,-0.0271318222489086,0.206552564790258,0.967186046713855,66.8926862517024,0.299506303052109,-0.143586316594946,0.0901578417095989,-0.0645764568234383,0.221378130707539
133.4,1707828952,623048893,vehicle_velocity_cg,,435.475558120007,84.3459000825731,602.686301318469,-0.139968338580363,-0.0280516570197058,0.217133638397736,0.965647426242965,66.907040090432,0.328778423435086,-0.186664153425716,0.120298618974719,-0.0198247476878041,0.179519561821354
133.5,1707828952,723048893,vehicle_velocity_cg,,441.361723840813,87.2134460393641,602.657810615671,-0.135026728722664,-0.0278614497849055,0.227370132334329,0.963999141632714,66.7704462778972,0.248866850399521,-0.313365018655471,0.115791360587392,-0.149478446596739,0.226095708877702
133.6,1707828952,823048893,vehicle_velocity_cg,,447.313985044486,90.2738899704176,602.62133194785,-0.128954433923445,-0.0270508896813757,0.235607963711199,0.962874805348438,66.7786789413162,0.47471149106569,-0.044793650112834,0.0635612029659332,-0.104849016790474,0.19015175669668
133.7,1707828952,923048893,vehicle_velocity_cg,,453.211333108217,93.4459535224885,602.620545669674,-0.123617402242867,-0.0266344741331299,0.243326729904367,0.961665973799855,66.8087962531583,0.490515435647581,-0.0688684246307074,0.115219576765218,-0.0457644332711883,0.136302290088077
133.8,1707828953,23048893,vehicle_velocity_cg,,459.061771047186,96.6983736696412,602.581771779084,-0.117001135763752,-0.0263277731017292,0.250300097261956,0.960711946373184,66.8080498160899,0.445246985988861,-0.112526233087486,0.128086828659944,0.0095455926732479,0.120267034678301
133.9,1707828953,123048893,vehicle_velocity_cg,,464.829244915073,100.005487886925,602.585002799621,-0.110573758396682,-0.0253949586210028,0.257585553857833,0.95957189541713,66.8063809425838,0.32078005313743,-0.086315475217448,0.149983616758115,-0.0340595947368672,0.147469480521554
134,1707828953,223048893,vehicle_velocity_cg,,470.572147967673,103.409625279977,602.578741122522,-0.102882010254692,-0.0243566267542489,0.264776823387967,0.958496364362268,66.7915966302675,0.320345842904407,-0.0462070419023429,0.117417613501913,0.0438086766036131,0.123764483296797
134.1,1707828953,323048893,vehicle_velocity_cg,,476.309683796663,106.929164066682,602.568783360374,-0.0966103979666074,-0.0243710451878447,0.272764763498195,0.956907449524226,66.85449110858,0.248907060656207,-0.192524836471107,0.132547225848326,0.0136064971152866,0.127813914117274
134.2,1707828953,423048893,vehicle_velocity_cg,,481.989565048153,110.534416720744,602.564826012449,-0.0910381711450083,-0.0243002813121469,0.280166355302464,0.955315843624116,66.896441300554,0.263628344056993,-0.221282088115335,0.126444936248473,-0.0208531667622757,0.134407747948993
134.3,1707828953,523048893,vehicle_velocity_cg,,487.617951733972,114.216867484518,602.559632391679,-0.0856307131635048,-0.022484263244989,0.28637646392391,0.954018008100412,66.9213904487255,0.294943888820017,-0.135710515544057,0.1036746556157,-0.0621272132405004,0.141598020774748
134.4,1707828953,623048893,vehicle_velocity_cg,,493.193105816067,117.9685297486,602.55028240636,-0.0818489741012244,-0.0203530578107131,0.291956887898475,0.952705449803331,66.9227577769758,0.31983934605669,-0.0608080745539618,0.0631388678887538,-0.013553250890201,0.125196704467978
134.5,1707828953,723048893,vehicle_velocity_cg,,498.59750349745,121.690948168201,602.545754696053,-0.076305014298342,-0.0215209817825705,0.297905148532916,0.951297490070076,66.7675191850908,0.2987928674204,-0.290254491607779,0.0947021141639327,-0.025191329402364,0.0984273223621245
134.6,1707828953,823048893,vehicle_velocity_cg,,504.092589639596,125.579232098689,602.54614789823,-0.0734709188139096,-0.0200289784515411,0.303368881793805,0.949825344823986,66.826502209881,0.213770700069047,-0.238184875955688,0.0463127689662804,-0.0205411559070012,0.125666198986848
134.7,1707828953,923048893,vehicle_velocity_cg,,509.524808676607,129.506721052781,602.515063803087,-0.0692537251181205,-0.0190624722709136,0.308714671048996,0.948438609287546,66.8414562671707,0.261148791919771,-0.17773975350371,0.0564070952167226,-0.0350303079002877,0.103269121273147
134.8,1707828954,23048893,vehicle_velocity_cg,,514.9143424508,133.498126945837,602.53045674773,-0.0668055356812519,-0.0184766483713087,0.31315444514756,0.947169429063052,66.8574618783592,0.272159472217501,-0.105468975452262,0.0173706636831402,-0.0434414751983018,0.0895104046595871
134.9,1707828954,123048893,vehicle_velocity_cg,,520.284283018127,137.552441983464,602.535768944709,-0.0654111749815029,-0.0197021668538393,0.317744332224776,0.945712293537434,66.8751983668991,0.272869233189861,-0.110524436647418,0.0263598985142132,0.0225398403370834,0.0902257164832555
135,1707828954,223048893,vehicle_velocity_cg,,525.571939033708,141.625921070251,602.53662493648,-0.0633569745133306,-0.0177350713096384,0.322444390810382,0.944299198274086,66.843676347108,0.194809347977025,-0.0318282151276233,0.0215431260588769,0.0881851660331973,0.0734586705904571
135.1,1707828954,323048893,vehicle_velocity_cg,,530.827634657338,145.746745068454,602.532784055543,-0.062751851171788,-0.01932427080121,0.326863952086958,0.942787746292139,66.8303709217502,0.215777739851698,-0.217843461292749,-0.00223235390925199,0.0139989437861671,0.0549847068340403
135.2,1707828954,423048893,vehicle_velocity_cg,,536.086376168725,149.949685561832,602.524641420188,-0.0638674934615573,-0.0184366479492921,0.330407269055245,0.941494593636515,66.876510034074,0.265132788185476,-0.0396672637154427,0.0205394900924294,0.0406402802628154,0.0968390117980822
135.3,1707828954,523048893,vehicle_velocity_cg,,541.307695148299,154.194512298548,602.51461026878,-0.0622421360178126,-0.0189115730942165,0.334419121270539,0.940176643102605,66.90869141344,0.208017561540491,-0.216545659479315,-0.0156745748374287,0.00212054226728013,0.0508957254508784
135.4,1707828954,623048893,vehicle_velocity_cg,,546.499038906286,158.476141014892,602.492792586084,-0.0627389917841378,-0.017408082306865,0.337129946767108,0.93920401222158,66.9219051059547,0.241777633065277,-0.178230943249937,0.0409857382653114,-0.000733601898665192,0.0611031824485943
135.5,1707828954,723048893,vehicle_velocity_cg,,551.54674757683,162.678984324275,602.477387351789,-0.0600172663607833,-0.0182630513376259,0.33937016605104,0.938558617822514,66.7906183827167,0.274988512553156,-0.271266801025916,0.0103509434927072,-0.0369734945753073,0.0323117122552348
135.6,1707828954,823048893,vehicle_velocity_cg,,556.624534209542,166.956853648147,602.466400328914,-0.0595999822653627,-0.0173589555008212,0.341727280824944,0.937746753829561,66.7500648302206,0.222246810793855,-0.126913829440681,0.0207074030428175,0.0112487071886807,0.0561955736059075
135.7,1707828954,923048893,vehicle_velocity_cg,,561.768649164894,171.328641484213,602.453746387918,-0.059531180164469,-0.0181181222229674,0.343736283212406,0.93700220908953,66.8393714600294,0.199452553083598,-0.185353608707936,-0.0360713199668853,-0.0213980587058476,0.019567523212957
135.8,1707828955,23048893,vehicle_velocity_cg,,566.897399572433,175.717617621551,602.428815570151,-0.0603625855196045,-0.0169172203029315,0.344834579268836,0.93656781861598,66.9195623306744,0.208176484607014,-0.152990728567051,0.0301513421304822,-0.0347807761369415,0.0192266282845884
135.9,1707828955,123048893,vehicle_velocity_cg,,572.017102104645,180.110336005294,602.405754463678,-0.0583239251069417,-0.016641627033532,0.34514305972896,0.936588300338376,66.9563114707755,0.209216014527109,-0.150422971905409,-0.00516989445953824,0.0208130070024394,-0.0118559544427531
136,1707828955,223048893,vehicle_velocity_cg,,577.075623242005,184.444782914698,602.370209956329,-0.0577396713737633,-0.0171985497540707,0.345311682806644,0.936552284687433,66.8979669124181,0.170105770422782,-0.227079294746587,-0.0253518661586318,0.0591793368511447,0.0038889709266161
136.1,1707828955,323048893,vehicle_velocity_cg,,582.177854926216,188.837881484226,602.373778258478,-0.0585511953011022,-0.0183029161341735,0.345626814283416,0.936364707813198,66.9381495451971,0.112243250596166,-0.269002617516194,-0.0229319023341703,0.0137222962646159,-0.00591946417629872
136.2,1707828955,423048893,vehicle_velocity_cg,,587.298188468605,193.237080684908,602.358744585518,-0.0582449179417581,-0.0172266721327912,0.345665874915099,0.936389808904586,66.9739235012115,0.109877570863539,-0.143479429728611,0.0319948718601919,0.0552033958214975,0.00191908340204971
136.3,1707828955,523048893,vehicle_velocity_cg,,592.418039106054,197.633351991519,602.335306632364,-0.0574291091542995,-0.0169973355822215,0.345433608948098,0.936530090180738,67.0130252358976,0.0864639239446009,-0.223874504681113,-0.0273164105708461,-0.00601426282606589,-0.0243986836184151
136.4,1707828955,623048893,vehicle_velocity_cg,,597.540396792841,202.022802729716,602.313379096604,-0.0578929329455862,-0.0173857686768049,0.344973562596177,0.93666396560996,67.0477976985402,0.0861302299770596,-0.247294514995197,0.00266685842440973,-0.0321145384132904,-0.010325303909031
136.5,1707828955,723048893,vehicle_velocity_cg,,602.519664588138,206.274203899923,602.281393579309,-0.0577523438914069,-0.0173836427718965,0.344861760703511,0.93671385264845,66.8387384711185,0.0561273389804034,-0.240675111813693,0.0173913144272356,0.0284253520622023,-0.00677993638053937
136.6,1707828955,823048893,vehicle_velocity_cg,,607.603580898191,210.628167094674,602.286456037508,-0.0566597548084189,-0.0174461113762482,0.344219145402078,0.937015733764146,66.8476429081698,0.0584166364872138,-0.307182871468429,0.0108230769004522,-0.00206608500709002,-0.0334245815305382
136.7,1707828955,923048893,vehicle_velocity_cg,,612.678546616203,214.941918236125,602.269947073351,-0.056096266193749,-0.0170013415427035,0.342683046439667,0.937620655162682,66.8068590082756,0.112799519996903,-0.196243697641116,-0.00473422045144582,-0.0117278202352954,-0.0378480972258903
136.8,1707828956,23048893,vehicle_velocity_cg,,617.852092299111,219.309692714433,602.258712034359,-0.0562926609927734,-0.0176303015515604,0.341574337311595,0.938001748866013,66.9022967022718,0.0770915266372415,-0.184349270059357,0.00243847889004872,-0.0345001132153946,-0.0166451625936074
136.9,1707828956,123048893,vehicle_velocity_cg,,623.028168586007,223.664731935203,602.255314970423,-0.0554191736481143,-0.0174094173448901,0.341892985399281,0.937941796656188,66.9485984899761,-0.0672485909325901,-0.155479117794346,0.0223570096228821,0.0374051063599981,0.0150765425801057
137,1707828956,223048893,vehicle_velocity_cg,,628.163305451237,227.980766738556,602.249447848302,-0.0557029570440895,-0.0173397799197699,0.342628607618945,0.93765779997288,66.9501778993534,-0.146467178469771,-0.266221044978514,0.00971594098583344,-0.0340735748273264,0.00417225927193022
137.1,1707828956,323048893,vehicle_velocity_cg,,633.312087884042,232.30495846554,602.222049123898,-0.0564831278065658,-0.017149891658558,0.342198228599337,0.93777177918338,66.9316829312832,-0.0965674321327139,-0.226748005018543,-0.0444993018390521,0.00929506576341113,-0.00964153682847813
137.2,1707828956,423048893,vehicle_velocity_cg,,638.470574675736,236.643362146097,602.231989406165,-0.0573347015406891,-0.01829578976263,0.341826914886349,0.937833863930858,66.9332255071234,-0.0731139252374126,-0.246386915300001,-0.0276880759289254,0.00356016730510185,-0.00960634023821142
137.3,1707828956,523048893,vehicle_velocity_cg,,643.640947912245,240.982141648189,602.23039764049,-0.0573250919868721,-0.0180583377205076,0.342080278065287,0.937746668149903,66.9285929924409,-0.135412053937478,-0.150085173801877,0.0275329001939943,0.0581377538380523,0.0154789468275157
137.4,1707828956,623048893,vehicle_velocity_cg,,648.808357272698,245.315293277664,602.21670929885,-0.0571947480533973,-0.0170083374052868,0.342236375088629,0.937717303252964,66.9374946495583,-0.179334889932901,-0.217652196471358,-0.00488428631837374,0.0400305279313743,-0.00548135082921157
137.5,1707828956,723048893,vehicle_velocity_cg,,653.849318349158,249.540506848693,602.199582626504,-0.0574780084700255,-0.0176148262888462,0.34172443072695,0.937875476745967,66.7565619139526,-0.133635547854393,-0.242507809891051,-0.00750788431163039,0.0407899179160943,-0.014653359651736
137.6,1707828956,823048893,vehicle_velocity_cg,,658.987041284598,253.832380523065,602.184335249557,-0.0574701458491493,-0.0180571562002667,0.340814027338856,0.938198763703676,66.7323857533954,-0.131761560907138,-0.294621800959824,0.0360624847403584,-0.00240456573106856,-0.0234931665555592
137.7,1707828956,923048893,vehicle_velocity_cg,,664.128540209003,258.110774467276,602.16501860526,-0.0572182329804721,-0.0171265653070616,0.340185110957116,0.938459825916097,66.6811609323793,-0.14520460624869,-0.217759670976622,0.0128895894917669,-0.0238810773350383,-0.00849498637783123
137.8,1707828957,23048893,vehicle_velocity_cg,,669.271501101887,262.381759275976,602.14494032818,-0.056559454609999,-0.0176467586691346,0.339968802302249,0.938568502275602,66.6327206495238,-0.175893295082071,-0.185124161136738,0.00992738135709361,-0.0298302404154331,-0.00719166202879542
137.9,1707828957,123048893,vehicle_velocity_cg,,674.452017641807,266.677297958344,602.125509814027,-0.0568800996248232,-0.0167252585377013,0.339739830119334,0.938648905514732,66.6285725746927,-0.200939250447836,-0.173278561343814,-0.00335800352560588,-0.0385736909148741,-0.0154756894067951
138,1707828957,223048893,vehicle_velocity_cg,,679.591599254257,270.925922336122,602.109692757097,-0.0562785522256224,-0.0176470988768712,0.33866987303709,0.939054855457155,66.5455807367128,-0.151316475813833,-0.188110076975535,0.014370250149049,-0.00417224064967183,-0.0199250633461587
138.1,1707828957,323048893,vehicle_velocity_cg,,684.768219436733,275.198176527545,602.102452730124,-0.0577147553658726,-0.0179451784333277,0.339218641918674,0.938763916306387,66.5079801297781,-0.247854870426791,-0.145186326609995,-0.0340210716333872,-0.00126052880735599,0.0269241694318364
138.2,1707828957,423048893,vehicle_velocity_cg,,689.930617356134,279.465969493044,602.099581258597,-0.0575357873791422,-0.0184269516744426,0.339396604126887,0.938701244129242,66.4334026336385,-0.223601337103338,-0.128674086344351,-0.0477221293788469,0.101598121538702,-0.0108153525274217
138.3,1707828957,523048893,vehicle_velocity_cg,,695.085643593168,283.72232456508,602.087343471242,-0.0569758819914233,-0.0181621776719445,0.338596565613003,0.939029419096437,66.3838965376456,-0.16209313409899,-0.286344549718834,-0.016507297683553,0.00167411089261306,-0.0297278498078587
138.4,1707828957,623048893,vehicle_velocity_cg,,700.221734289727,287.945347613143,602.055183813741,-0.0576870086361069,-0.017106453988787,0.33696348776823,0.93959309606745,66.2828936989189,-0.0918391670376844,-0.149967657592602,0.0103942917227888,-0.00423991762050967,-0.037773382801494
138.5,1707828957,723048893,vehicle_velocity_cg,,705.205409670923,292.018324272012,602.052294773475,-0.0568047664025342,-0.0176203425866255,0.335530339717762,0.94015005885761,66.0227305526582,-0.130732755816093,-0.172862478582693,0.00307203751711872,-0.0238805000005744,-0.0280536855307391
138.6,1707828957,823048893,vehicle_velocity_cg,,710.389674096943,296.229082331727,602.048060930349,-0.0565156568364655,-0.0182235488131855,0.335114679594707,0.940304224345043,66.011788079223,-0.20531795887417,-0.156356917162926,0.0186522449117187,0.00760205609737677,0.0116144425467832
138.7,1707828957,923048893,vehicle_velocity_cg,,715.565390259824,300.43167803283,602.038913070189,-0.0560210736584674,-0.0179452566793345,0.335726802172359,0.940120801478186,66.0136497377494,-0.303703219913538,-0.199075349121143,0.0131219839333667,-0.0422414227213505,-0.00108253540264554
138.8,1707828958,23048893,vehicle_velocity_cg,,720.733517184321,304.627496687354,602.035355279552,-0.0559751386170132,-0.017789976954228,0.335390250661445,0.940246606129492,65.9763163033467,-0.235782567615426,-0.117195903392303,-0.00369641941751643,0.0355294789111118,-0.000388394324593523
138.9,1707828958,123048893,vehicle_velocity_cg,,725.856579384894,308.785183406205,602.026477458667,-0.0552741957262877,-0.0177042694189654,0.335009176903582,0.94042552789763,65.9165635426881,-0.207825999197975,-0.22289072788967,0.0320586193613114,-0.000984087306222184,-0.0240825699633132
139,1707828958,223048893,vehicle_velocity_cg,,730.982865952609,312.935658821048,602.012028043126,-0.0544028406184683,-0.0164069598783854,0.334121501168794,0.940815585041459,65.8812535051831,-0.155642802357469,-0.136805579100327,0.00246002163606846,-0.0310708092860225,-0.0111040352754484
139.1,1707828958,323048893,vehicle_velocity_cg,,736.152362049108,317.115597466311,601.995607621781,-0.0527419321477219,-0.0159957908602211,0.334479481992883,0.940790040016291,65.8974785253607,-0.182603869266946,-0.0939824204383876,0.0440426759353533,0.00676192798963993,0.0158073219129311
139.2,1707828958,423048893,vehicle_velocity_cg,,741.31184992887,321.296671245511,601.988100014886,-0.0527123672830006,-0.0168015883030767,0.335135709951735,0.940544081306699,65.917074442268,-0.18941630737819,-0.116656023387435,-0.0502240225032556,0.0151640603530637,0.0155601301398599
139.3,1707828958,523048893,vehicle_velocity_cg,,746.461122634013,325.481314673951,601.980878773109,-0.0537205029358839,-0.0161234651970098,0.335747789519322,0.94028057688503,65.942578843045,-0.20771825210473,-0.0408108579201687,-0.0211955760023223,0.0681291384717123,0.0038509588884186
139.4,1707828958,623048893,vehicle_velocity_cg,,751.604903973885,329.66630906852,601.971527323694,-0.0544861355761605,-0.0173266374310302,0.335712393447689,0.940227758338869,65.9501648014499,-0.141076926901393,-0.153415958526971,0.00778825302074596,0.0786428507311157,0.0172500408147117
139.5,1707828958,723048893,vehicle_velocity_cg,,756.598793080788,333.733943388317,601.949054175158,-0.0536891772446176,-0.0171269258957681,0.336935771226352,0.939839574993658,65.8174145499032,-0.25121204110041,-0.209643458939095,0.00751485203645432,-0.00590062484162234,0.0254467177090978
139.6,1707828958,823048893,vehicle_velocity_cg,,761.694105299546,337.898235265135,601.950787183634,-0.0544223759920617,-0.0168791223410891,0.338138397979534,0.939369854760205,65.8218749201116,-0.247957751085431,-0.120158248486585,0.0137784958020668,0.0090119958199336,0.0369558698345662
139.7,1707828958,923048893,vehicle_velocity_cg,,766.803707025088,342.104635369159,601.927629464019,-0.0547701016873825,-0.0177412170024969,0.33971060003428,0.938766314587807,65.8726704711513,-0.235444814022747,-0.153056703174559,0.0114978310564306,0.00670433534716725,0.0309546074017594
139.8,1707828959,23048893,vehicle_velocity_cg,,771.884857498904,346.308517059984,601.927869661512,-0.0543040328510857,-0.0177990022854305,0.341370833804125,0.938189864239445,65.9278737614263,-0.255087944643118,-0.153713586834543,0.0039345354188133,-0.0457815640602533,0.0543427920335161
139.9,1707828959,123048893,vehicle_velocity_cg,,776.998804712287,350.582785493519,601.919876941231,-0.055179148495565,-0.0183678662232274,0.344023287729211,0.93715839673008,66.027506598153,-0.264038202416042,-0.0848637541210545,-0.0473524608834721,-0.0212021053232305,0.0724018171651952
140,1707828959,223048893,vehicle_velocity_cg,,782.050384589068,354.855981383848,601.91124202964,-0.0564747777499858,-0.0183144681942064,0.346996709922458,0.935985289967659,66.082156419917,-0.307049237243586,-0.12951503348286,0.00550667500892886,-0.033529176240843,0.0625801802085396
140.1,1707828959,323048893,vehicle_velocity_cg,,787.115891075078,359.194710283087,601.907936004657,-0.0576054260311694,-0.0193045872783887,0.349232469446703,0.93506450584221,66.1609460354888,-0.187443707877187,-0.0899799800991234,-0.00748240267106958,0.0597084807445917,0.0462150538498182
140.2,1707828959,423048893,vehicle_velocity_cg,,792.122533872243,363.531055465229,601.901088995727,-0.0595635452641649,-0.0207573136331533,0.35195969453246,0.933887408326569,66.2142824039043,-0.217853509260519,-0.230628995486063,-0.0549429280071838,-0.00827964377254862,0.0564093559271618
140.3,1707828959,523048893,vehicle_velocity_cg,,797.144997007744,367.9359628486,601.891473133065,-0.0602864310310388,-0.0208636351866705,0.354476437836005,0.932886225634956,66.3085485031719,-0.126642791259427,-0.151469454659064,-0.0293570388268408,-0.0327651077559817,0.0628483799418083
140.4,1707828959,623048893,vehicle_velocity_cg,,802.135697861559,372.376380579563,601.88637703767,-0.0600825342683114,-0.0217888071642741,0.357668878974326,0.931658902158673,66.3945208816341,-0.0879677738898221,-0.146115392465391,0.0010143353896028,-0.0321524626088717,0.0731159594043614
140.5,1707828959,723048893,vehicle_velocity_cg,,806.980268559708,376.747306342339,601.882672721586,-0.0636234293016732,-0.021055284224242,0.36119698226896,0.930078208673834,66.2706561783094,-0.138572405846602,-0.0464780283699853,-0.0797918604612512,0.0471264418321045,0.10290497614035
140.6,1707828959,823048893,vehicle_velocity_cg,,811.881047500577,381.256598809969,601.855872042468,-0.0646296597720665,-0.0235463934914116,0.366640013796102,0.927816616964198,66.3308873504794,-0.17097888155695,-0.245857873285009,-0.082367421558286,0.00665721686389369,0.0780755313549529
140.7,1707828959,923048893,vehicle_velocity_cg,,816.744825061496,385.834519621215,601.86203063561,-0.0683335052224604,-0.0260858810654166,0.371417161150036,0.925580548237862,66.3868872109128,-0.0730002420690101,-0.195986314320715,-0.0423643663135241,0.0272030634048857,0.110234796467923
140.8,1707828960,23048893,vehicle_velocity_cg,,821.545645022305,390.458344441437,601.831171855039,-0.072511973716267,-0.0264914731214109,0.377160446746267,0.922924814342851,66.4538198069578,-0.182607704288801,-0.215976777730884,-0.0578485510304894,-0.0966904357936666,0.166798431277608
140.9,1707828960,123048893,vehicle_velocity_cg,,826.264288360517,395.115558234363,601.833211010477,-0.0745592223790791,-0.0288209300497872,0.382219021429556,0.920607894820984,66.440136524701,-0.0105079431237856,-0.0682563636380557,-0.0969838372585793,0.0231617332629166,0.093071024581033
141,1707828960,223048893,vehicle_velocity_cg,,830.941501782439,399.849633736601,601.821489809232,-0.0797230097320336,-0.0313094957355406,0.38820182740388,0.917585580965798,66.4703898318512,-0.142010731931737,-0.244904632925942,-0.074422890190991,-0.0389434851997775,0.153162160612806
141.1,1707828960,323048893,vehicle_velocity_cg,,835.590569994706,404.685750277572,601.804881176086,-0.0852513300132676,-0.0343317715666872,0.394264427916695,0.914390015842027,66.5301802720332,-0.0139507986209756,-0.1953576023291,-0.139695310591954,-0.0557323418677342,0.151112014006218
141.2,1707828960,423048893,vehicle_velocity_cg,,840.160109697206,409.588594700914,601.790057632558,-0.0888056143535484,-0.0365206675246596,0.40125678020981,0.910918657201892,66.5771355732278,-0.0497216994295097,-0.213510647518888,-0.0756251249746154,-0.0599414600790441,0.168646285424191
141.3,1707828960,523048893,vehicle_velocity_cg,,844.653640209013,414.558307480594,601.769363014666,-0.09365182751996,-0.0391683442328391,0.407734114023069,0.907440393785758,66.5975914288104,0.0695891621925733,-0.163553952547981,-0.0706646611039439,-0.107468558938397,0.1672967692456
141.4,1707828960,623048893,vehicle_velocity_cg,,849.062975170821,419.595206678076,601.755969477124,-0.0993117192472379,-0.0416787221186734,0.413790207067714,0.9039788333128,66.5991796961516,0.157505760162552,-0.0529122450499749,-0.133577809445639,-0.0274248473437348,0.167241084768686
141.5,1707828960,723048893,vehicle_velocity_cg,,853.295832973136,424.573378944071,601.744702709532,-0.103412895629669,-0.0456742167489041,0.421084926928051,0.89994840032963,66.4592772426999,0.10425084245538,-0.227417030445349,-0.10873777721011,-0.0290897606877917,0.145703828026914
141.6,1707828960,823048893,vehicle_velocity_cg,,857.549046079573,429.754540776992,601.73476439304,-0.107387130419193,-0.0479159605004051,0.427806021837939,0.896188636743879,66.5220905572463,0.0980574253995033,-0.144524852455625,-0.0992452673848469,-0.0795341688051658,0.175260212785995
141.7,1707828960,923048893,vehicle_velocity_cg,,861.713003086132,435.004874291088,601.730540029279,-0.111661022526877,-0.0517114682249126,0.435573830494076,0.891702404556023,66.5379974536994,0.147409899999202,-0.111865141169878,-0.162862307696466,-0.0184335258307186,0.18394030327038
141.8,1707828961,23048893,vehicle_velocity_cg,,865.764428652098,440.333146789314,601.723689814051,-0.118653927802431,-0.0559035709434054,0.444892030243258,0.885927264282381,66.569621136668,0.0607053099397362,-0.14684852314974,-0.149521711708704,-0.00977250130239065,0.208280802795199
141.9,1707828961,123048893,vehicle_velocity_cg,,869.688472813327,445.724206555311,601.691249068562,-0.123384238641296,-0.0597814027430465,0.453738840235728,0.880524604086972,66.5807675830821,0.162323431280112,-0.0900932846769721,-0.119472299000371,-0.0472885856745285,0.180474936105824
142,1707828961,223048893,vehicle_velocity_cg,,873.463872385324,451.149469543551,601.703078907674,-0.127389512938868,-0.0631955939449568,0.461734021356499,0.875545499914824,66.5127204202725,0.281864430978637,-0.115058543576413,-0.121216038292128,-0.0262429802887356,0.183202762866824
142.1,1707828961,323048893,vehicle_velocity_cg,,877.172219942302,456.723146959078,601.690208876777,-0.12957907268104,-0.0675177394790009,0.471184774310387,0.869847990879348,66.5509098671916,0.242364161529063,-0.21580094163899,-0.0712861827552537,-0.059010749288379,0.189748620554665
142.2,1707828961,423048893,vehicle_velocity_cg,,880.757516212881,462.371220308488,601.680801757806,-0.134172698852454,-0.0685838527965442,0.478780887312664,0.864906239983461,66.546617283345,0.30033749805452,-0.00816794169510666,-0.0954577102802834,0.0730116183835395,0.177165412389995
142.3,1707828961,523048893,vehicle_velocity_cg,,884.233844969203,468.08260535958,601.645661726997,-0.135561479486171,-0.0710081089605809,0.488956518146205,0.858779632445776,66.5828682504157,0.124326702017582,-0.245592629561751,-0.0703169659980152,-0.0598078573478171,0.192317875457157
142.4,1707828961,623048893,vehicle_velocity_cg,,887.571770285955,473.87476487082,601.613332722909,-0.138314188324117,-0.0750066088547888,0.497736760498759,0.852936874091246,66.5965987101323,0.418145869103871,-0.116846125297038,-0.107734166308893,-0.0435466722934015,0.2033532558543
142.5,1707828961,723048893,vehicle_velocity_cg,,890.701824392701,479.594927551992,601.583493993622,-0.142543720917916,-0.0789472120826541,0.507409750131761,0.846158360357253,66.435853250634,0.319217001084587,-0.134403898299017,-0.0949551817557494,-0.0635578551390431,0.237469857379003
142.6,1707828961,823048893,vehicle_velocity_cg,,893.75869606936,485.548530636706,601.54591671929,-0.143729787865154,-0.0808920617092237,0.518049386403323,0.839299145525485,66.4767507422554,0.307954043864456,-0.118368483662766,-0.0170358257008641,-0.0557441337920258,0.253887633518373
142.7,1707828961,923048893,vehicle_velocity_cg,,896.658457623628,491.573092904543,601.506136313946,-0.143354534359976,-0.082807021814074,0.529121554779507,0.832239661927041,66.4994085403987,0.301176079796506,-0.14095914019166,-0.061327540201989,-0.00659894253275638,0.217384275334476
142.8,1707828962,23048893,vehicle_velocity_cg,,899.402498088991,497.669468638902,601.451660215593,-0.145182303616473,-0.0860754835071297,0.539765947479139,0.824721669290662,66.544730664413,0.28592339529713,-0.203932601189627,-0.0832895948797933,-0.0457525448154897,0.22465623747604
142.9,1707828962,123048893,vehicle_velocity_cg,,901.977965523696,503.833764581945,601.399253813463,-0.146989541843776,-0.0893917869534996,0.550219187995593,0.817105885534603,66.5660300142693,0.385725162783906,-0.0932963652081899,-0.0580554223073887,-0.0573124103844348,0.250059688750393
143,1707828962,223048893,vehicle_velocity_cg,,904.369468606649,510.012979081316,601.348646239684,-0.146251761110975,-0.0924121252737149,0.561381215744814,0.809272236075851,66.536033680829,0.361351908583316,-0.197920339991694,-0.0413372849835068,-0.083427011576871,0.233005001510469
143.1,1707828962,323048893,vehicle_velocity_cg,,906.614690344728,516.306336653429,601.288521008753,-0.148097278827213,-0.0948246392766061,0.571226931693676,0.801732671342427,66.5816951341966,0.377130415163373,-0.160184921956763,0.00610997221588953,-0.122717585044409,0.293830999967651
143.2,1707828962,423048893,vehicle_velocity_cg,,908.686099159826,522.656605931044,601.234764018571,-0.145639818533546,-0.0976311380499825,0.582984617078733,0.793338603869838,66.6031392185171,0.420205187751043,-0.15998708376412,0.0362196654626055,-0.0979636739766931,0.264925452055054
143.3,1707828962,523048893,vehicle_velocity_cg,,910.578432241603,529.061723729648,601.169548922051,-0.145409158534188,-0.0993253888577663,0.594101031110508,0.784878722208765,66.6503125845191,0.26243409518996,-0.204334499336233,0.022124366600615,-0.192035379749644,0.316975580897124
143.4,1707828962,623048893,vehicle_velocity_cg,,912.286658539516,535.513223277568,601.127681929358,-0.143033039791655,-0.100694352085473,0.604056177737041,0.777507769172606,66.6506301882825,0.488712123076811,-0.0465955667288797,0.00647657219141559,-0.0870807078352314,0.238709110778811
143.5,1707828962,723048893,vehicle_velocity_cg,,913.796042287076,541.854632064916,601.077737628554,-0.140002868149779,-0.10221172266501,0.614918778191035,0.76930283821635,66.5196384506016,0.388855763732828,-0.225070470575603,0.0126022215883634,-0.106099315177956,0.257601545291927
143.6,1707828962,823048893,vehicle_velocity_cg,,915.154782396845,548.403148559398,601.033498572241,-0.140403809203362,-0.10387676848969,0.624735542388183,0.761053144928965,66.5690273759191,0.359454282735508,-0.0641742179701983,-0.110365590598536,-0.0508662274007012,0.258908863847196
143.7,1707828962,923048893,vehicle_velocity_cg,,916.325370907605,554.93950975952,600.990522004505,-0.134768493684409,-0.107123049486301,0.637798292913215,0.750716619594757,66.5787610938498,0.233119693837319,-0.367727719565625,0.0335560420131754,-0.111773723563243,0.262353793506601
143.8,1707828963,23048893,vehicle_velocity_cg,,917.301923518347,561.558910281181,600.957336861653,-0.135142381284992,-0.108524237784314,0.647742924995763,0.741881479558487,66.6217446987229,0.264998450993033,-0.237206784048647,0.0240819326871865,-0.133794289549665,0.307179752375207
143.9,1707828963,123048893,vehicle_velocity_cg,,918.09299973337,568.17700296978,600.901196510279,-0.131774987320109,-0.109879177652373,0.658097983499451,0.733122747668615,66.5297568848348,0.410941996846421,-0.162038223780028,-0.0767113232554383,-0.00257761992173526,0.199087482450121
144,1707828963,223048893,vehicle_velocity_cg,,918.693530287456,574.739193607383,600.898902195205,-0.130505751106728,-0.11234808393132,0.668263664725046,0.723719442445262,66.3711056320608,0.287551815890987,-0.271997824099664,0.0912042015365509,-0.169413176437867,0.301619531886817
144.1,1707828963,323048893,vehicle_velocity_cg,,919.110432538513,581.387151548593,600.878666880475,-0.129083646449517,-0.113502464004903,0.67755929282385,0.715099998316429,66.2197724598472,0.461048822174843,-0.0187078197821633,-0.0536841345216991,-0.0882399450899352,0.252596331914859
144.2,1707828963,423048893,vehicle_velocity_cg,,919.34158261155,588.023178805939,600.857819162669,-0.127184948003441,-0.116445543836413,0.687299735870917,0.705608600708474,66.0248327633386,0.493012181658354,-0.0580903145445991,-0.0198704317979003,-0.0468677364062612,0.229197859620608
144.3,1707828963,523048893,vehicle_velocity_cg,,919.395668267525,594.633092170326,600.825677262591,-0.126916809559287,-0.118075572157951,0.69673834695047,0.696064622430699,65.8216452103215,0.379783067580447,-0.0872731977468191,-0.0173375927702689,-0.108378774655307,0.284210485327305
144.4,1707828963,623048893,vehicle_velocity_cg,,919.2717605839,601.221190731612,600.798426595312,-0.124190360023321,-0.120333019354262,0.7069027924412,0.685846310020838,65.5723855922815,0.41473481657354,-0.170783871048982,0.0430611917108468,-0.155197264282021,0.27603844005768
144.5,1707828963,723048893,vehicle_velocity_cg,,918.9747571819,607.614187046444,600.770305303262,-0.122151346003858,-0.120870653065721,0.715985271364104,0.676634631900099,65.1553363630835,0.3621592423629,-0.0324867476781388,0.0310806006196941,-0.132475666589053,0.278660515441857
144.6,1707828963,823048893,vehicle_velocity_cg,,918.484626058036,614.089210081013,600.762919475153,-0.120450579329889,-0.122915407873297,0.725090202553422,0.666804063130597,64.8562179126711,0.405572163712403,0.0110027487707405,-0.025384397269824,-0.0888520167525461,0.26381332765604
144.7,1707828963,923048893,vehicle_velocity_cg,,917.813138546202,620.566798843856,600.728982766369,-0.120776149125307,-0.125211340506531,0.734204428829561,0.656261456050923,64.614019269569,0.327204678575015,-0.0402598265451132,-0.0111138120464605,-0.17921455484889,0.314471360089147
144.8,1707828964,23048893,vehicle_velocity_cg,,916.961617401397,626.990770453939,600.7075162723,-0.117192527573697,-0.126373399402756,0.743316059166413,0.646356644268157,64.300566050979,0.507901209653073,-0.0260606813725121,-0.0325590186071781,-0.0896580458782355,0.231519730647392
144.9,1707828964,123048893,vehicle_velocity_cg,,915.935172144461,633.350976273953,600.686729396512,-0.114515953452214,-0.128757457951012,0.752011809358202,0.636227830272087,63.9759750792108,0.497021197364418,-0.105146831678518,-0.00225623376290476,-0.120228116667599,0.247076307615466
145,1707828964,223048893,vehicle_velocity_cg,,914.779229530908,639.571013823955,600.643220170915,-0.114224203338254,-0.128880753143954,0.759880597937955,0.626836549443509,63.5727881628014,0.440075612259031,0.00371937520206032,-0.047613715378501,-0.0917450553266568,0.277121903386459
145.1,1707828964,323048893,vehicle_velocity_cg,,913.431954871528,645.776954277263,600.665342798327,-0.110358774010945,-0.130201477049609,0.768616870431625,0.616519766804598,63.2201458815372,0.497740068157836,-0.0817578018788674,-0.0420565038312024,-0.00511883123887133,0.186361457503606
145.2,1707828964,423048893,vehicle_velocity_cg,,911.933002900929,651.934493123687,600.635338230857,-0.109642583639708,-0.132653860764812,0.7769519617525,0.605579975070131,62.9455176112407,0.385913224784345,-0.193845257194709,0.0509734046300486,-0.194959495524651,0.310578628895502
145.3,1707828964,523048893,vehicle_velocity_cg,,910.275953975871,658.019148887262,600.631072244078,-0.10633925964581,-0.133374098841649,0.784944679183226,0.59562166031643,62.620620941844,0.472464218006682,-0.105357084755769,-0.0455720399821931,-0.0947256203281646,0.235905008529418
145.4,1707828964,623048893,vehicle_velocity_cg,,908.470380423145,664.018862873401,600.623645816469,-0.104902541830304,-0.135023111890166,0.792596455625506,0.585282046967889,62.2980997529845,0.430792408757248,-0.132725360106515,-0.00279636873461233,-0.0989104114400623,0.254017758068215
145.5,1707828964,723048893,vehicle_velocity_cg,,906.572432636447,669.798820983606,600.620430652534,-0.10189724405799,-0.136874398990436,0.800519248596409,0.5745008991995,61.7783859792476,0.364161105666504,-0.245254554554377,-0.100751113448946,-0.0376690297937643,0.243642355640919
145.6,1707828964,823048893,vehicle_velocity_cg,,904.463320555909,675.635106278866,600.634362306693,-0.0988712006961907,-0.139254421297898,0.808793896128402,0.562747834653605,61.4758290366067,0.331342054685791,-0.279636763076556,-0.059036063936591,-0.0337999040852701,0.207541436211163
145.7,1707828964,923048893,vehicle_velocity_cg,,902.249515856335,681.313332436311,600.610025420443,-0.0973029160579347,-0.140426811751484,0.816001050888219,0.552227071065208,61.0988966513284,0.39613308532135,-0.226966996654668,-0.0112346692608502,-0.147719573096173,0.26002954190187
145.8,1707828965,23048893,vehicle_velocity_cg,,899.863470435977,686.947522991314,600.644487655759,-0.0959633172044981,-0.140516495290293,0.822586901546865,0.542583584073431,60.7645407082233,0.486109333502564,-0.0414452671263753,-0.066386295294636,-0.0365782247998827,0.221678180443869
145.9,1707828965,123048893,vehicle_velocity_cg,,897.347614740925,692.508750929143,600.644208796464,-0.0930517972023371,-0.143320829788632,0.829824683649138,0.531216996332687,60.4405701858597,0.444116259618237,-0.260560421242328,-0.0289725130602175,-0.0343531612434405,0.202395449931161
146,1707828965,223048893,vehicle_velocity_cg,,894.732165941487,697.926408060052,600.641134340769,-0.0909908032972793,-0.145676908000955,0.836755452835043,0.519941558582711,60.1000859190698,0.37825634071937,-0.331593638686704,0.0336590710373143,-0.187852261065995,0.275650974366307
146.1,1707828965,323048893,vehicle_velocity_cg,,891.967189963414,703.28412787341,600.646726666182,-0.0903539649683325,-0.146615424131913,0.842878033296022,0.509800646731789,59.7571688437215,0.467419106577842,-0.0740082527377737,-0.00396757197625928,-0.111879653250607,0.267054920659606
146.2,1707828965,423048893,vehicle_velocity_cg,,889.087417414594,708.530724272114,600.651103694984,-0.088582818663887,-0.147197974040375,0.849423341245584,0.498964756293627,59.352933028335,0.457527324547971,-0.0396500765658046,-0.00512718846622465,-0.0177368194685431,0.214453529078291
146.3,1707828965,523048893,vehicle_velocity_cg,,886.097727751019,713.666059388321,600.646660895565,-0.0864113877241427,-0.14900954793319,0.855769797862888,0.48783939955896,58.9727223471167,0.423232516600865,-0.0965801837457135,-0.0250561630463246,-0.0845448493995961,0.233033659172403
146.4,1707828965,623048893,vehicle_velocity_cg,,882.996256533564,718.681628670243,600.647642243187,-0.0846710886733553,-0.149592645979211,0.86178257131206,0.477266850718318,58.5358638253917,0.504286163695879,-0.0649348865394517,-0.0101443195104365,0.0268485344973032,0.199543727846001
146.5,1707828965,723048893,vehicle_velocity_cg,,879.883304590106,723.470582776561,600.636583958044,-0.0823709755418809,-0.150706283924033,0.868176900725555,0.465587271540639,57.9824872441573,0.339253768633225,-0.354951280823321,-0.0481448030640326,-0.0216619292668055,0.207963240387984
146.6,1707828965,823048893,vehicle_velocity_cg,,876.57598475639,728.264351310328,600.6254732294,-0.0797259777180188,-0.152753395044218,0.874117011502755,0.454125113796697,57.6158150618394,0.429127229727798,-0.266309397228208,0.0561126462451449,-0.0861472191714437,0.218642103798172
146.7,1707828965,923048893,vehicle_velocity_cg,,873.175206598077,732.931883672832,600.610375544242,-0.0788041656239812,-0.154291077415322,0.879597047531589,0.443049885322227,57.2246960828757,0.406976957615675,-0.202569978370828,0.0642324618107049,-0.239775648884343,0.305486052979457
146.8,1707828966,23048893,vehicle_velocity_cg,,869.742583509276,737.407431023188,600.604741759646,-0.0784161362649115,-0.153631130134118,0.884415207011635,0.433656692596301,56.6917660478887,0.572646498673199,0.048006824006361,-0.0103926467771052,-0.0631399005778016,0.235952351930964
146.9,1707828966,123048893,vehicle_velocity_cg,,866.17187078122,741.834983463172,600.580773536409,-0.0773209755906827,-0.155615398769303,0.889641211705133,0.4223077418606,56.2729416704037,0.447310771785064,-0.138300645729344,-0.0911426730432178,-0.0639352749325251,0.225601760416307
147,1707828966,223048893,vehicle_velocity_cg,,862.54825531118,746.107134680766,600.549471929845,-0.0760777985472664,-0.159402123897225,0.894712375396995,0.410235172525128,55.803908577848,0.521481249051911,-0.180543963263521,-0.0467845594941843,-0.0429700657925149,0.230890451628616
147.1,1707828966,323048893,vehicle_velocity_cg,,858.812903289264,750.276214296625,600.513112920773,-0.0731675549373456,-0.15901110794598,0.900552541326762,0.397953636450521,55.3773788076658,0.379043283078104,-0.313666586408496,0.0473030655598692,-0.101926624937148,0.234603384606277
147.2,1707828966,423048893,vehicle_velocity_cg,,855.027571990081,754.302278354447,600.470405611863,-0.071420725953412,-0.158457736614956,0.905293900544502,0.387599250835284,54.9037977154607,0.462418368240262,-0.284350971102008,0.034731847084546,-0.098509621071517,0.242818513510485
147.3,1707828966,523048893,vehicle_velocity_cg,,851.175243152114,758.194203528505,600.443196098578,-0.0705884807980978,-0.159205939758355,0.910043426220765,0.376153821616432,54.4052556886987,0.390943438007825,-0.230461671184524,0.0417651197680832,-0.0751291888792278,0.258955491097408
147.4,1707828966,623048893,vehicle_velocity_cg,,847.249657603761,761.971049652026,600.391573434166,-0.0688276100816221,-0.160627168836892,0.915080521539649,0.363440933056007,53.9516121058361,0.329127508683229,-0.301608210082915,0.013327064946433,-0.222775968970091,0.304462084838936
147.5,1707828966,723048893,vehicle_velocity_cg,,843.358375179252,765.521647632088,600.355082494332,-0.0670949961257636,-0.161011472584027,0.919112725248763,0.353278028579473,53.2531989149476,0.52348983508121,-0.169018975826821,-0.119741204594724,-0.00153382042236446,0.188324157371747
147.6,1707828966,823048893,vehicle_velocity_cg,,839.312838699195,769.022643963118,600.313085007324,-0.0641570268869536,-0.161591248260307,0.924035485042809,0.340485780567122,52.7804203141821,0.352591616552017,-0.367533986819287,0.0178752454009049,-0.0644134311648213,0.215576406928569
147.7,1707828966,923048893,vehicle_velocity_cg,,835.222620313882,772.386804550067,600.272116055191,-0.0610181262348306,-0.161291168247822,0.928176259547973,0.329773829355178,52.2813429316673,0.522145778072244,-0.311913202708736,-0.0037592726609519,-0.0581245764594341,0.190896655925764
147.8,1707828967,23048893,vehicle_velocity_cg,,831.102388183189,775.621153289475,600.23281532123,-0.059816981829735,-0.16239086890827,0.931812058423503,0.319025739018896,51.7773121522938,0.41015750749075,-0.332705934417381,0.00101881835138064,-0.0899579872670253,0.219806487677456
147.9,1707828967,123048893,vehicle_velocity_cg,,827.024443182122,778.690293841277,600.190645542897,-0.058695410456519,-0.164086573138443,0.935090270419506,0.308604328345857,51.2123459326738,0.387701172091528,-0.284258076663344,0.00506159967946965,-0.16231362908911,0.232845736994481
148,1707828967,223048893,vehicle_velocity_cg,,822.880146530307,781.656660859007,600.163465000931,-0.0556578932821645,-0.164457037724835,0.938374287667692,0.298847415753113,50.6356829371551,0.487835713529049,-0.368793037582987,0.0490608180507094,-0.0835832579260036,0.18782644589911
148.1,1707828967,323048893,vehicle_velocity_cg,,818.690603230672,784.528409550681,600.118801765537,-0.056491273216954,-0.165874195677993,0.941065509123554,0.289292576462882,50.1467273010091,0.423492910073492,-0.409243979093109,-0.0456347144003964,-0.123053197159274,0.239957024189506
148.2,1707828967,423048893,vehicle_velocity_cg,,814.482370158185,787.27426252012,600.087181717326,-0.0530817181244916,-0.166342349423693,0.944275826769179,0.27902637324909,49.585207132608,0.550811568082175,-0.290903221086569,-0.0540387444514817,0.00401414162622413,0.158187801693507
148.3,1707828967,523048893,vehicle_velocity_cg,,810.2703166052,789.899245972144,600.040584234477,-0.0534281424586779,-0.167750483588821,0.947026779133704,0.268599122211477,49.0797256700903,0.375322595585527,-0.270406154650287,-0.00147201808197938,-0.0812164040216745,0.246092434832637
148.4,1707828967,623048893,vehicle_velocity_cg,,806.043576627972,792.400566025148,600.005792046336,-0.0497418828423565,-0.167477923357524,0.950295934366734,0.257710161625817,48.524550824854,0.458089299402696,-0.228836653973674,-0.0233487258343353,-0.0135037404361478,0.153106074785869
148.5,1707828967,723048893,vehicle_velocity_cg,,801.922619027722,794.731757914582,599.959230757124,-0.0503652814667382,-0.168708509880982,0.95250059708929,0.248482171716726,47.8765856063674,0.350290068388021,-0.152631732281956,0.0155607741427489,-0.0978068291594878,0.21516652727271
148.6,1707828967,823048893,vehicle_velocity_cg,,797.689101782659,797.009700179369,599.918821783297,-0.0481244097888471,-0.169118746729807,0.955060415884025,0.238626261543961,47.3638723563138,0.373321392803675,-0.0754136591296941,-0.0600216538109199,-0.0998202708378171,0.182979889854428
148.7,1707828967,923048893,vehicle_velocity_cg,,793.460043920052,799.167820416208,599.878740426983,-0.0461385148517735,-0.170071755441714,0.95750289669839,0.228330984017584,46.8360508495422,0.356734250295503,-0.195789729819774,0.0498158862174632,-0.0706253599774724,0.209585060149382
148.8,1707828968,23048893,vehicle_velocity_cg,,789.234689298722,801.209806649293,599.839703271016,-0.0435923796462676,-0.170198456237586,0.959996648419917,0.218033540891404,46.3075578946159,0.290200229357553,-0.139311798461874,-0.0148722385797028,-0.05653476663608,0.170838491940857
148.9,1707828968,123048893,vehicle_velocity_cg,,785.025628196962,803.141167555036,599.811105079065,-0.0428584375071192,-0.171163397526367,0.961999702397452,0.208381424961278,45.7675958987013,0.28608855500635,-0.125874758650245,-0.0274884944884118,-0.0577440868309845,0.198857755205486
149,1707828968,223048893,vehicle_velocity_cg,,780.858497829416,804.950933970665,599.779592635487,-0.0403535537823004,-0.171919592030043,0.964170829817571,0.197964278349048,45.2024301706109,0.308455365216261,-0.222780488694628,0.000737195349427583,-0.0700551120667675,0.179292815562948
149.1,1707828968,323048893,vehicle_velocity_cg,,776.674204525559,806.661581021445,599.754674293953,-0.038879452184452,-0.17129308366652,0.966148008913638,0.188957912134063,44.6769281961721,0.314193107988798,-0.182139320393755,-0.00550325790621722,-0.0498352090300486,0.163881833538519
149.2,1707828968,423048893,vehicle_velocity_cg,,772.510960344573,808.277245643239,599.726315203257,-0.0381894248708729,-0.172018914819135,0.967716999587611,0.180207850776906,44.1213042340865,0.311552290539019,-0.0882220139460385,-0.0609680006541049,0.00964878300149812,0.160882137365463
149.3,1707828968,523048893,vehicle_velocity_cg,,768.369886034723,809.794283409642,599.69809264327,-0.0353854499999556,-0.172516701017995,0.969495522367976,0.170482520824316,43.5684582527771,0.29370405706718,-0.221777879254963,0.0111358390271077,0.0180862405786166,0.140001838886522
149.4,1707828968,623048893,vehicle_velocity_cg,,764.273015070216,811.222074344239,599.659618674867,-0.0327992425244151,-0.172590955401466,0.971006623314029,0.162119429075363,43.0049797072796,0.286071595163742,-0.248840789043041,0.0390760247985911,-0.0374820990597482,0.144829215089787
149.5,1707828968,723048893,vehicle_velocity_cg,,760.300723042455,812.515328599658,599.662574636117,-0.0308239381694889,-0.172120705553615,0.972527812782479,0.153668477313916,42.3571824308987,0.270634140577817,-0.181218326913769,-0.0143564428665297,-0.0774405530944583,0.158799111076262
149.6,1707828968,823048893,vehicle_velocity_cg,,756.233158096426,813.760989916745,599.661486609415,-0.0273770035620181,-0.172683713649185,0.973888938705368,0.144814259600442,41.8203245022636,0.295387877662787,-0.22243230241098,-0.0321744955367076,-0.0336899499808863,0.14506247168279
149.7,1707828968,923048893,vehicle_velocity_cg,,752.205235125286,814.921341539998,599.654659768619,-0.0272888531504282,-0.173468079794113,0.974910219946996,0.136799878761561,41.2994754053103,0.283624402016696,-0.19687034912915,-0.0182235435130494,-0.127824746630622,0.173726875560564
149.8,1707828969,23048893,vehicle_velocity_cg,,748.211418410278,815.998386448171,599.655315938359,-0.0245421989252793,-0.173192024542311,0.976202741064788,0.128181166496654,40.7496987505702,0.316152898993653,-0.0927519601468032,0.031716515567206,-0.0626622927830545,0.153306861504573
149.9,1707828969,123048893,vehicle_velocity_cg,,744.287963497677,816.986408247401,599.653444665825,-0.0239663099835573,-0.173388431016602,0.977153542463998,0.120552985966476,40.1783305250047,0.289499460107268,-0.179717397059445,-0.0197733445121374,-0.116777811614181,0.154843478651808
150,1707828969,223048893,vehicle_velocity_cg,,740.402097659984,817.899802718342,599.660753246538,-0.0208953391485069,-0.173600503138321,0.978129375750475,0.112646235649388,39.535730978073,0.316279818029596,-0.148485653547178,-0.0116825639299162,-0.0564669126801186,0.139740744150914
150.1,1707828969,323048893,vehicle_velocity_cg,,736.52579598496,818.745886502004,599.672829646858,-0.0201611351814059,-0.173680859642227,0.978915927270368,0.105603479859946,39.1006512863615,0.269498748612218,-0.230075561162187,-0.0320192008557437,-0.0383575259833268,0.128784829919624
150.2,1707828969,423048893,vehicle_velocity_cg,,732.691374160299,819.529417550931,599.681293185229,-0.0182800312960168,-0.174400375222629,0.979571566197343,0.0984372707652353,38.5678660097783,0.269292288347893,-0.159495494948465,-0.0403676060249997,-0.0678005008239516,0.121352609925929
150.3,1707828969,523048893,vehicle_velocity_cg,,728.915257622595,820.249490293802,599.681588881835,-0.0166715727752691,-0.173936471540493,0.980323180914914,0.0918402062830151,38.0480924691872,0.252138906237367,-0.173092014296072,-0.00933080877501398,-0.0481555822799586,0.126641254869867
150.4,1707828969,623048893,vehicle_velocity_cg,,725.174178254501,820.898587941282,599.718090397776,-0.0145806977108775,-0.175059773740893,0.980778622037748,0.0849398223790651,37.5493164668454,0.263177482933676,-0.171893712101243,0.0262418928600412,-0.0422741296162208,0.127549986197581
150.5,1707828969,723048893,vehicle_velocity_cg,,721.549136304215,821.48392193103,599.740040584224,-0.0142186441785278,-0.175691918445923,0.981192863455682,0.0786812852853601,36.991605376941,0.258141827641201,-0.170161944450138,0.025516363521206,-0.0136566546878318,0.11932087873067
150.6,1707828969,823048893,vehicle_velocity_cg,,717.86520662021,822.030639079149,599.753773771393,-0.0124371860869588,-0.174161904283754,0.981970771428089,0.0724317027234488,36.6009955590619,0.191924215516156,-0.184196949064801,0.0655061081444953,-0.128094584231037,0.113776141934507
150.7,1707828969,923048893,vehicle_velocity_cg,,714.220647498419,822.524986039934,599.777986340084,-0.0113269525655047,-0.173614215588766,0.982504032002633,0.0664502173784616,36.1941373463583,0.181663096864315,-0.133035926900924,-0.0136269443588642,-0.0444983322737615,0.116625655488072
150.8,1707828970,23048893,vehicle_velocity_cg,,710.612696054419,822.967047727373,599.79807170009,-0.0102480069018498,-0.173402792532494,0.98298258195775,0.0597636466771226,35.7963851556195,0.174402637927246,-0.225670328074016,-0.0117484111935052,-0.0139980509162199,0.126412980558454
150.9,1707828970,123048893,vehicle_velocity_cg,,707.066186760868,823.354840393959,599.819009578699,-0.00844234425353533,-0.172993536037971,0.983461937109328,0.0529583002913888,35.4165756626525,0.171219922493436,-0.163178126931248,0.0244395595430942,-0.0801762105036345,0.119584198218701
151,1707828970,223048893,vehicle_velocity_cg,,703.571759397558,823.694956680414,599.831595670436,-0.00709122612793867,-0.170764540336245,0.984152236836449,0.0472605650153247,35.0249410509136,0.17856701815719,-0.124339985825454,0.0148638661015934,-0.0642755514014893,0.0905201155486948
151.1,1707828970,323048893,vehicle_velocity_cg,,700.068441948633,823.987116133082,599.875835606564,-0.00583939736610229,-0.169455438004354,0.984592177317342,0.0427668134731642,34.6783997949855,0.195132679358653,-0.159638442421627,-0.00691991670142075,0.0164294357123086,0.0797431012143378
151.2,1707828970,423048893,vehicle_velocity_cg,,696.587954535327,824.246603125649,599.90955109836,-0.00263480954756029,-0.167392290851191,0.985189468512914,0.0370754618781891,34.3762676361046,0.191356812016378,-0.262001887153833,0.00565033815617962,-0.0565643651650346,0.109132379612729
151.3,1707828970,523048893,vehicle_velocity_cg,,693.141696085997,824.463499865433,599.942429075188,-0.00306280851126432,-0.164320106833294,0.985908752391987,0.0312002187683551,34.0845404248443,0.175974967932424,-0.137565921785791,0.0657726061522621,-0.0630801106555815,0.119193818397156
151.4,1707828970,623048893,vehicle_velocity_cg,,689.724004124861,824.638111641403,599.973512190283,-0.00248131108345204,-0.161362675497083,0.98657049215489,0.0251911504498583,33.8196391625781,0.156744831988035,-0.139444745473537,0.0802483734341801,-0.0363799805142087,0.108156425764827
151.5,1707828970,723048893,vehicle_velocity_cg,,686.409777621237,824.770358741275,600.004122184058,-0.000908092815834077,-0.158937570791881,0.98709169621224,0.0196978990518281,33.4690893723722,0.159639721977545,-0.247932439119788,0.0709466973165944,-0.0224549178753136,0.104043929322523
151.6,1707828970,823048893,vehicle_velocity_cg,,683.038244020912,824.866436037709,600.040272378358,0.000540614506306699,-0.15664358238141,0.987553393162407,0.0141700913225869,33.2370304135826,0.150387262782695,-0.225486751306445,0.0931516326819185,0.0197725681890029,0.1071647960057
151.7,1707828970,923048893,vehicle_velocity_cg,,679.690583699176,824.926938457014,600.070207446359,0.00156239300558501,-0.154566539816603,0.987942233016823,0.00876857565133985,33.037066062838,0.149561523569773,-0.181042456663601,0.066259173248333,-0.0782552919086228,0.0993026258610084
151.8,1707828971,23048893,vehicle_velocity_cg,,676.378873809266,824.950262867538,600.104653294956,0.00265539088098175,-0.151907042373691,0.988383999278548,0.00377747888029001,32.8027575826396,0.153782321106484,-0.163792475929601,0.0796049719824398,-0.0509257383538491,0.0891875045690599
151.9,1707828971,123048893,vehicle_velocity_cg,,673.088192869955,824.946540647705,600.141860938621,0.00358303152696969,-0.148790199974819,0.988861885502959,0.000899820017015592,32.4784345677524,0.193578955741074,-0.170775688766984,0.0751678394070141,-0.0634078302933314,0.0361835907630922
152,1707828971,223048893,vehicle_velocity_cg,,669.844114689352,824.925828528239,600.179501080166,0.00424987492359967,-0.14500518337461,0.989419705848771,-0.00202015736046888,32.3585002201216,0.154749500847477,-0.147375309003529,0.0778259093873416,-0.0456495245554586,0.0718206767260305
152.1,1707828971,323048893,vehicle_velocity_cg,,666.587976205455,824.878694733754,600.221068873036,0.00591813242308554,-0.142143435859677,0.989800595648381,-0.00741621229055739,32.1820459502925,0.112754937530382,-0.227355171595101,0.0180284530635187,-0.0668426170006252,0.112980144220732
152.2,1707828971,423048893,vehicle_velocity_cg,,663.352642068575,824.795809879557,600.260683364967,0.00552885824094186,-0.139568577801074,0.990108716716272,-0.0132201701802236,32.0484175459126,0.111151285057979,-0.211003498484673,0.0209815951821087,-0.0245104755682151,0.101598775141765
152.3,1707828971,523048893,vehicle_velocity_cg,,660.134954292718,824.678740851626,600.300959930811,0.00648242306604534,-0.136456075414403,0.990458715519621,-0.0181452617758397,31.9019888095607,0.111154675389854,-0.283348024280405,0.047817645116954,0.00625218136384897,0.0788856962795261
152.4,1707828971,623048893,vehicle_velocity_cg,,656.985187768103,824.537891683876,600.337558503749,0.00642412213794166,-0.133030677555031,0.990829699275895,-0.0227612942699998,31.7061260844925,0.121598153862862,-0.242517449458591,0.095160635295956,0.00872943375212078,0.0967340492160403
152.5,1707828971,723048893,vehicle_velocity_cg,,653.846281783204,824.366486195387,600.373553380242,0.00733511059496252,-0.129330893989949,0.99118318212889,-0.0278498739165536,31.5279021410937,0.125295962004761,-0.241845110091601,0.0803699052361557,-0.0244918139307472,0.0942493959250092
152.6,1707828971,823048893,vehicle_velocity_cg,,650.689389914888,824.16165310325,600.397871023338,0.00777649130480058,-0.126181831556809,0.991435706336564,-0.0327553319151744,31.3882993066764,0.126130922665399,-0.236976995119576,0.0324768996531106,-0.00905567260290587,0.0942726107396129
152.7,1707828971,923048893,vehicle_velocity_cg,,647.541529264017,823.926825714801,600.438894853046,0.00738766896115675,-0.123636191452012,0.991589461189605,-0.0375480354781732,31.2565457851985,0.127296984684574,-0.200036961105293,0.0530749599214849,-0.0108134167943485,0.0965388854873965
152.8,1707828972,23048893,vehicle_velocity_cg,,644.424729180212,823.667203694005,600.464720110588,0.00736013548911306,-0.12134247297723,0.991693765025084,-0.042015581249396,31.1195914154296,0.122660811381811,-0.178808207211943,0.0884638666255719,-0.0464253520645291,0.077287931334422
152.9,1707828972,123048893,vehicle_velocity_cg,,641.303117167358,823.383430366599,600.491386870905,0.00755337641176117,-0.118668472565377,0.991869587849228,-0.0453371902921404,30.99411932196,0.122929603460414,-0.21596776521384,0.0725345891412431,-0.00265282037073446,0.0580272319461523
153,1707828972,223048893,vehicle_velocity_cg,,638.222115757363,823.08613749469,600.518475874808,0.00722595004926092,-0.115196306598207,0.992153827191074,-0.0480456010694304,30.8448411984031,0.115768688697885,-0.170579734368209,0.0470974345573536,0.00671183758016627,0.0518944530291921
153.1,1707828972,323048893,vehicle_velocity_cg,,635.154805691564,822.772810825152,600.542799790994,0.00794225406696314,-0.111794533112017,0.992361131914978,-0.0515585766970505,30.6989228011486,0.0996049998879736,-0.228028180038193,0.0531097939679772,0.0268089138996769,0.0820779139465482
153.2,1707828972,423048893,vehicle_velocity_cg,,632.078305550349,822.432901982903,600.568460610562,0.0084104599578346,-0.109983934456157,0.992325316118624,-0.0558861817886455,30.6063201733335,0.0797575701692362,-0.270037811692699,0.035559498596742,-0.00257101411946958,0.0841984562728921
153.3,1707828972,523048893,vehicle_velocity_cg,,629.018818709946,822.071909580956,600.588119430719,0.00804803779492166,-0.108139093368653,0.992331085014187,-0.0593311325328005,30.5173210541257,0.0941373187376922,-0.204617548811039,0.0323209568881655,0.00332654199921606,0.0645661930417145
153.4,1707828972,623048893,vehicle_velocity_cg,,625.969544688295,821.693349423756,600.602542537638,0.00694653804536616,-0.106343362178899,0.992353178079567,-0.0622736291302732,30.4607318777912,0.0874063830343343,-0.174231873264798,0.0418204586482771,-0.044566811702092,0.058303673023869
153.5,1707828972,723048893,vehicle_velocity_cg,,623.018697901049,821.309855495387,600.606916688758,0.00625381744801477,-0.104532457513128,0.992363941719409,-0.0651740920052699,30.2937195537109,0.0872366815991625,-0.132188544573988,0.0419900467174864,-0.00346606784631348,0.0593511753810935
153.6,1707828972,823048893,vehicle_velocity_cg,,620.008397582739,820.901294786296,600.622752933126,0.00640122933198689,-0.102785052208512,0.99232751762566,-0.0684131205868308,30.2745040997632,0.0699839221550497,-0.180514487260147,0.0685054260737187,-0.00964308583411717,0.0716576145211092
153.7,1707828972,923048893,vehicle_velocity_cg,,616.97410387524,820.468323654181,600.629668457835,0.00717949157510745,-0.101124898090289,0.992246897332276,-0.0718909216898981,30.2748553941795,0.0691707892231574,-0.140866139693336,0.0792025959668434,0.00972521206768839,0.0713282052798847
153.8,1707828973,23048893,vehicle_velocity_cg,,613.946891364548,820.013804147055,600.636940605612,0.00758024725627176,-0.0997052870860273,0.992130949592975,-0.0753496810767485,30.2773998833049,0.0602898866876021,-0.186555458458136,0.0541161850288322,-0.00298560828854563,0.0683346794496237
153.9,1707828973,123048893,vehicle_velocity_cg,,610.925511610552,819.542537407813,600.641652040611,0.00694061834179827,-0.0978313291225694,0.992116762338027,-0.0780076198012445,30.2846268121341,0.0645612585676545,-0.160731055836049,0.0403454170874381,-0.0152881565328274,0.0469292710324115
154,1707828973,223048893,vehicle_velocity_cg,,607.932044984072,819.061248161994,600.640721694804,0.00562158947979796,-0.0956430798245854,0.992165957500649,-0.080171764295218,30.2699601665426,0.0489689657912515,-0.0995405297448045,0.0156685795839945,-0.000589529063283683,0.0387114887234839
154.1,1707828973,323048893,vehicle_velocity_cg,,604.919501664265,818.564513694026,600.636537120282,0.00537762030823095,-0.0939576839150216,0.992148937257777,-0.0823621340872738,30.2741051256794,0.0242862565116703,-0.180046092160286,0.00575149250250758,-0.00743043200588888,0.0435930578979225
154.2,1707828973,423048893,vehicle_velocity_cg,,601.911667029245,818.054383241201,600.630842603909,0.00598413024274115,-0.0927775987310461,0.992037018133291,-0.0849650634799226,30.2714554308459,0.0224691025676558,-0.154076565281645,-0.00122216813224735,0.00879381203242436,0.0546082571900627
154.3,1707828973,523048893,vehicle_velocity_cg,,598.910736233531,817.527703359769,600.62835655317,0.00631313941296043,-0.0920328145758251,0.991849766768401,-0.0878871177902283,30.2682298330737,0.030182367889196,-0.181326998866787,0.00629889633807102,-0.0208173867678587,0.0607036062351072
154.4,1707828973,623048893,vehicle_velocity_cg,,595.917131049013,816.983646042197,600.624441615151,0.00615172151840553,-0.0910635022137439,0.991657945624112,-0.0910171070046301,30.2557420585235,0.0255300418562812,-0.169837743377722,-0.000750775508153393,-0.00437378711880148,0.0604102675376173
154.5,1707828973,723048893,vehicle_velocity_cg,,592.999119216233,816.434699310512,600.619709940053,0.00651651365307684,-0.0898379173450178,0.991470639675897,-0.0941947679947632,30.1816219272308,-0.00452653784776048,-0.12481214243103,-0.00371766549025613,0.00999575655521458,0.0620863688845133
154.6,1707828973,823048893,vehicle_velocity_cg,,590.009615446885,815.854191786211,600.616310698425,0.00643119423048918,-0.0896484646880386,0.991234931419022,-0.0968251168580484,30.1926215575779,0.00997260423812445,-0.191385756568488,0.0128472708714581,-0.0189323334199388,0.0473451602292198
154.7,1707828973,923048893,vehicle_velocity_cg,,587.025770398476,815.260989389297,600.604073922163,0.00583230925507843,-0.0886808560579014,0.991137895768133,-0.0987287268727197,30.1876949367012,0.0162438221867028,-0.151358842965142,0.024910619601905,-0.0269271496308944,0.0222754178670115
154.8,1707828974,23048893,vehicle_velocity_cg,,584.046478638532,814.659722179458,600.597889583274,0.00647275465832127,-0.0879468298886782,0.991072224749201,-0.0999965193910942,30.1816520895911,0.00698501227091607,-0.148216890877467,-0.00717513065744346,-0.00259754361033109,0.0271347583605954
154.9,1707828974,123048893,vehicle_velocity_cg,,581.118122968053,814.061553017607,600.594416995174,0.00698077826898691,-0.0880180227132742,0.990905120515224,-0.101543776515921,30.1290777225851,0.0203113877731474,-0.225220652410497,-0.0123746109658323,-0.00352623720895092,0.0368613659884839
155,1707828974,223048893,vehicle_velocity_cg,,578.166193142348,813.444808166861,600.591404417548,0.00704001220721604,-0.0877660973836282,0.990678358686987,-0.103942003095125,30.119075682535,0.011043237623078,-0.151862642715769,-0.0390839108084333,-0.00225689167510807,0.0448756322565801
155.1,1707828974,323048893,vehicle_velocity_cg,,575.196223950996,812.809027529213,600.586344673508,0.00700463083496852,-0.0879123366110968,0.990413692462829,-0.10631591602666,30.1242507152317,0.00877865482094911,-0.15189578390979,-0.048525001809784,0.00210732377667687,0.0456481238046273
155.2,1707828974,423048893,vehicle_velocity_cg,,572.231802642312,812.16135119007,600.581446544904,0.00679645348851308,-0.0870607317459287,0.990265002254903,-0.10839493769055,30.1310830620835,0.0216588551961969,-0.197482562495383,0.0184973176331066,-0.00348637625051863,0.0369811874087997
155.3,1707828974,523048893,vehicle_velocity_cg,,569.272272860185,811.500067160634,600.577656587413,0.0083389107578611,-0.0861638775105619,0.990126095911518,-0.110256804664077,30.1246184321218,0.00575697316026098,-0.176758577880661,0.0354681670574572,-0.00850953369284378,0.034667651688661
155.4,1707828974,623048893,vehicle_velocity_cg,,566.317198319455,810.834242908713,600.578127938209,0.00831605120611294,-0.0859881148473415,0.990013173590912,-0.111403785904195,30.1218021954581,-0.0300768069272252,-0.147565405822736,0.0311614131005712,-0.0111045478368734,0.0172314553089311
155.5,1707828974,723048893,vehicle_velocity_cg,,563.436538969305,810.180013807445,600.580229043621,0.00787135917751066,-0.0861210693560965,0.989879812107481,-0.112512935699498,30.0368223025119,-0.0189198915100786,-0.213042178011373,0.00847968859745403,-0.0031428955587713,0.0279605280520694
155.6,1707828974,823048893,vehicle_velocity_cg,,560.507467690124,809.503869493733,600.577136793266,0.00705242072172889,-0.0863656382268076,0.989693519321877,-0.114008673827549,30.0136480619006,-0.00632513985431516,-0.135404274992394,-0.0144558576151958,0.0118892340101335,0.0318172705345928
155.7,1707828974,923048893,vehicle_velocity_cg,,557.558335125355,808.813294972532,600.56914086764,0.00682715757443665,-0.0863633660862837,0.989510657133197,-0.115600252324679,30.0306711275826,0.0100703974737643,-0.12979737708703,0.00256206198414888,-0.00508026933574216,0.0347410373440836
155.8,1707828975,23048893,vehicle_velocity_cg,,554.61386124633,808.111658088321,600.559070527515,0.00721660484365442,-0.0867806238051407,0.989280108279413,-0.117225898628224,30.0403405008845,-0.00728618000021523,-0.216720350952327,-0.0229420774869365,0.00150467067277374,0.0270031149502376
155.9,1707828975,123048893,vehicle_velocity_cg,,551.674129725575,807.405486286008,600.550404128667,0.00705105381592067,-0.0866728541588108,0.989144499202405,-0.118453614084473,30.0402255320565,-0.00939660315513375,-0.178768638266701,-0.00403722675435365,0.0121232695096962,0.0252659441547901
156,1707828975,223048893,vehicle_velocity_cg,,548.76949577767,806.699889759596,600.534783943573,0.00727459457000223,-0.0865344894345755,0.988972898587385,-0.119964445865455,30.0129515354144,0.0027355322220709,-0.139678298818335,0.0374081980527458,-0.00458420942321485,0.0364080072638895
156.1,1707828975,323048893,vehicle_velocity_cg,,545.846439649012,805.973156247975,600.533113431298,0.00696056063035833,-0.086996681025674,0.988717214326254,-0.121743164823168,30.004739151572,0.0407969085535563,-0.18994571904507,0.0158612778339858,0.0305959654453792,0.0375555472403574
156.2,1707828975,423048893,vehicle_velocity_cg,,542.937214110145,805.240199802207,600.517746519263,0.00632770706442193,-0.087516753957259,0.988466971929507,-0.123425375448498,29.9946848336009,0.0476831825538439,-0.200843396272342,0.0201615136945571,0.0120523408100321,0.0331784868613705
156.3,1707828975,523048893,vehicle_velocity_cg,,540.006887242512,804.490239558977,600.495395894094,0.00624892254990273,-0.0877231057436786,0.98826001968184,-0.124930945662388,30.0159548720889,0.0422775623197779,-0.149416930068886,-0.00834946314583738,-0.00611011550214111,0.0329187816532515
156.4,1707828975,623048893,vehicle_velocity_cg,,537.08067695349,803.733090589457,600.472295076569,0.00572535376303879,-0.0874186640080928,0.988056965899932,-0.126762098609753,30.0316942733295,0.0268403772863157,-0.145505842390834,-0.00408421565075696,-0.0375433865896086,0.0349578020536236
156.5,1707828975,723048893,vehicle_velocity_cg,,534.228064370947,802.983479789828,600.448479188364,0.00571323788393357,-0.0876151609618725,0.987748228618712,-0.129013097564179,29.9582768641332,0.02545986718881,-0.221282379794925,-0.0190546532269285,-0.0186006732842078,0.0431377128888654
156.6,1707828975,823048893,vehicle_velocity_cg,,531.304718127325,802.202229341604,600.427421227402,0.0060950593572522,-0.0880214610249689,0.98748066383978,-0.130755539817665,29.9750081895136,0.0189996171224459,-0.17032659075985,-0.0138647563679856,0.0169333294565698,0.0270331804375772
156.7,1707828975,923048893,vehicle_velocity_cg,,528.387847121804,801.414589888413,600.402739701022,0.00576206684506229,-0.0882521403012684,0.987286447305597,-0.132075089568818,29.9846404120362,0.0176198378715905,-0.148802164313079,-0.0170254242399084,0.0273333872714205,0.029121693884408
156.8,1707828976,23048893,vehicle_velocity_cg,,525.473173833883,800.619219403289,600.378980372297,0.00667524501127154,-0.0878244795312144,0.987087358445639,-0.133794053290573,30.0011500792044,0.0168733893172136,-0.223934177360128,-0.039985289802617,-0.0290201822166024,0.0326669160444595
156.9,1707828976,123048893,vehicle_velocity_cg,,522.597569780781,799.822879535128,600.349342668744,0.00629933696694416,-0.0872341150635343,0.98689514500567,-0.135604204533255,29.9712280083037,0.000142633364697029,-0.2022096296605,-0.00717119885303935,-0.00837677026477552,0.0253964763261276
157,1707828976,223048893,vehicle_velocity_cg,,519.724015707949,799.021416173006,600.33717379599,0.00546208498522616,-0.086345640764372,0.986834907914804,-0.13664355260818,29.9529722919186,-0.00198969417144109,-0.106689823738012,0.022550805574159,-0.0194451969511088,0.0190165449029064
157.1,1707828976,323048893,vehicle_velocity_cg,,516.816642090644,798.201817992182,600.311028547775,0.00488805490061428,-0.0872378405634623,0.986539689450654,-0.138221225691717,29.9652104088534,-6.00668196864484E-05,-0.1193517135965,-0.0297305269397807,0.016801415775915,0.0391274247191412
157.2,1707828976,423048893,vehicle_velocity_cg,,513.914569413956,797.371066147265,600.281772527921,0.00506845635041854,-0.0883797849940313,0.986173368880386,-0.140090723696261,29.9801839722687,-0.00175861133292034,-0.189063835997453,-0.0224567805643018,0.0575446999524324,0.0387126665746447
157.3,1707828976,523048893,vehicle_velocity_cg,,511.016351612043,796.532854928799,600.249686789118,0.00527214191587329,-0.0881154587197757,0.986019737746713,-0.141325677879593,29.9958975934727,0.0154790093104659,-0.172924180889855,0.0192450062516438,0.0111392214490489,0.0247469782560998
157.4,1707828976,623048893,vehicle_velocity_cg,,508.142779615022,795.694288927764,600.213510260768,0.00489206594587351,-0.0884875118049383,0.985794329120092,-0.142672942844884,29.9960664470323,0.0100799114236129,-0.0941877710749563,0.0245944594414231,-0.0590789909777616,0.0280509672206335
157.5,1707828976,723048893,vehicle_velocity_cg,,505.317557155943,794.857885290034,600.181039770916,0.0045606349547427,-0.0883377481451386,0.985497713744105,-0.144809872131006,29.9337810683003,0.00533495419347736,-0.15896060705377,0.00981902797697809,-0.00361600557137514,0.0467188268238798
157.6,1707828976,823048893,vehicle_velocity_cg,,502.422846774417,793.986516195611,600.141937761381,0.00386808264113899,-0.0875903466502119,0.985291437663919,-0.146675669340709,29.9564561391634,-0.0040709961051073,-0.202569571340291,0.00600394877696718,0.0147762934196332,0.0282882307793705
157.7,1707828976,923048893,vehicle_velocity_cg,,499.531511715156,793.108275207403,600.105257672708,0.00514178915457459,-0.0865482663782047,0.985200678984089,-0.147860007170659,29.97795366114,-0.00291015712742999,-0.179358918537089,0.0165729861577856,0.00377584397439117,0.0249010655264266
157.8,1707828977,23048893,vehicle_velocity_cg,,496.643474729075,792.226021233313,600.069198967173,0.00490044488080037,-0.086624776584965,0.985042828530192,-0.148871621482449,29.9987156335351,-0.0121732811214254,-0.122328803789801,-0.0214679114424481,-0.0125353941092071,0.0191161461333707
157.9,1707828977,123048893,vehicle_velocity_cg,,493.759800034354,791.337009819092,600.03715839104,0.00503839751253252,-0.0868024671793041,0.984793566711844,-0.150404711379191,30.0063824550925,0.00553021494914151,-0.208538984754791,-0.0385932142370513,0.0062565992582026,0.03957079954635
158,1707828977,223048893,vehicle_velocity_cg,,490.902715163879,790.443097266406,600.001876885548,0.0050465683798846,-0.0866439583811323,0.984489909015323,-0.152469589330585,29.9910954349829,0.00296678234217141,-0.17898945031539,-0.0154606920294955,0.00879312405874926,0.0430247698194724
158.1,1707828977,323048893,vehicle_velocity_cg,,488.025000288481,789.529460841648,599.964289366772,0.00584645103294948,-0.0862372035503143,0.984191106167083,-0.154585996376627,30.0071304109419,0.00576975575170261,-0.135837168965926,-0.0167248613196322,-0.0321848030005506,0.0387510243886601
158.2,1707828977,423048893,vehicle_velocity_cg,,485.152976347612,788.603895661548,599.934936074672,0.00597505740560359,-0.0873694079289703,0.98383786102361,-0.156185621821056,30.012239832736,0.0183981722283342,-0.164738830478445,-0.00648455689494271,0.00560163816561954,0.0290138719844527
158.3,1707828977,523048893,vehicle_velocity_cg,,482.285237861677,787.670017220762,599.901912592823,0.00624305835067591,-0.0876895306930619,0.983569902251965,-0.157676307076621,30.0282324866622,0.0125334350777445,-0.219427941345979,0.0364138357104285,-0.0286492139982682,0.0355195942945766
158.4,1707828977,623048893,vehicle_velocity_cg,,479.423125758695,786.726305303115,599.872904178981,0.00658035065980863,-0.0873068944084717,0.983297239238041,-0.159564233087457,30.0270280702108,-0.00360213864519511,-0.157909478575116,0.0163002427069875,0.0022018402693279,0.0344667849088183
158.5,1707828977,723048893,vehicle_velocity_cg,,476.632784037627,785.797089876529,599.845444403416,0.00704046616550078,-0.0860041713737621,0.983154728929211,-0.161122603400683,29.9485287899306,0.0128752114915094,-0.151423514267783,0.0174215935973969,-0.00702134864803481,0.0292189620702431
158.6,1707828977,823048893,vehicle_velocity_cg,,473.772767302805,784.83241814976,599.82490375901,0.00812594510202909,-0.0860107183049331,0.982865317015768,-0.162824733871615,29.9603124598446,0.0195419352635135,-0.221255325464636,-0.0447173856651268,-0.00773755663714808,0.0355875483414783
158.7,1707828977,923048893,vehicle_velocity_cg,,470.928328772407,783.86068299401,599.792987897522,0.00862201768437093,-0.0856114511236937,0.982558639996506,-0.164847988206596,29.9671768982283,0.0113225256446481,-0.209210155042253,-0.0162331883480522,-0.0422186771288631,0.0348519902719126
158.8,1707828978,23048893,vehicle_velocity_cg,,468.091523395949,782.877966754157,599.785146875,0.00869986227703437,-0.0848397842930128,0.982309361934976,-0.166717848031862,29.9692611180867,0.00527857572120853,-0.109238432513382,0.0258638302768524,-0.0343219135089428,0.0309906480396724
158.9,1707828978,123048893,vehicle_velocity_cg,,465.244980238691,781.882241841551,599.76923852496,0.00853439916309911,-0.0842164867908,0.982088880569382,-0.168333532148283,29.9716586886144,-0.00477151240940497,-0.152717166185561,-0.00729182752161211,0.0117939701762446,0.0315149484305558
159,1707828978,223048893,vehicle_velocity_cg,,462.425559559708,780.886475807363,599.753010429355,0.00927911347678128,-0.0837777519483515,0.981830500819729,-0.170011923086724,29.9449914820763,0.00424604804225425,-0.26307804252929,-0.0164967822558355,0.0417404761981568,0.039086259880766
159.1,1707828978,323048893,vehicle_velocity_cg,,459.586756818967,779.871672401697,599.73877472781,0.0103465394741249,-0.0837072843340102,0.981513345798748,-0.171806844128177,29.960091596867,0.0117966170061864,-0.236776786252384,-0.000924550168887468,0.0138752521051464,0.0417094979612771
159.2,1707828978,423048893,vehicle_velocity_cg,,456.753542712622,778.846391580912,599.722253112875,0.0100634820674486,-0.0837813806108547,0.981165905403746,-0.17376096415727,29.981729198524,0.00982037332679386,-0.125156447523489,0.0241692021831421,-0.0571409128798162,0.0374489087027808
159.3,1707828978,523048893,vehicle_velocity_cg,,453.926412091605,777.809732358428,599.708736303875,0.0100780733919292,-0.0846372152688126,0.980728886323432,-0.175800528324143,29.98509992798,0.014242788036962,-0.174131801455033,0.00692957878177954,-0.0327719244817806,0.0431471789376786
159.4,1707828978,623048893,vehicle_velocity_cg,,451.11060522925,776.763270018501,599.683757354124,0.0107600996373999,-0.0856566586275214,0.980231179414567,-0.178028065180996,29.984366250077,0.00437329451690773,-0.205294285617877,-0.0578113892494887,-0.0439513289209957,0.039201667348355
159.5,1707828978,723048893,vehicle_velocity_cg,,448.374001938261,775.731618980893,599.683597805835,0.0117168242555766,-0.0848880543950765,0.979878384918324,-0.18026393155659,29.8982716000545,-0.0259838567976968,-0.166345264268271,-0.0254372431771534,0.00555034455459979,0.0386409956723315
159.6,1707828978,823048893,vehicle_velocity_cg,,445.554780259276,774.656343274472,599.677964791736,0.0117493769198818,-0.0847540595021116,0.979574939798196,-0.181966037653368,29.9094892667156,-0.0197524775910741,-0.165446724534233,-0.0582300765678607,0.0588206599650572,0.0372180483246361
159.7,1707828978,923048893,vehicle_velocity_cg,,442.773035008932,773.585057847162,599.657729513705,0.0116907689371643,-0.0846294028991219,0.979243799605486,-0.183800900489651,29.8982032072126,0.0155526838005395,-0.227235484438493,0.0100253447678954,0.0139791399686009,0.0435357522979037
159.8,1707828979,23048893,vehicle_velocity_cg,,439.970040295751,772.488570164251,599.652880758159,0.0121365422123896,-0.0842962911887463,0.978812292288102,-0.186207776692222,29.9275272809587,0.0134138441180739,-0.199182290166744,0.0510650220456321,-0.0603034018094248,0.0515984099845673
159.9,1707828979,123048893,vehicle_velocity_cg,,437.208351117072,771.393359482112,599.64191718744,0.0122274071849772,-0.0843083712621492,0.978355902025421,-0.188579739157423,29.8989362173087,0.0103169928172374,-0.113716848749022,0.0366465306043249,-0.043270281262309,0.0467921415504216
160,1707828979,223048893,vehicle_velocity_cg,,434.425750084849,770.274033543635,599.636324271198,0.0122300484079745,-0.0839562706177335,0.977980986300303,-0.190669769431308,29.9088526614093,0.0105714871861778,-0.125197729107494,0.0318666468494999,-0.0120933892561605,0.0392156290407577
160.1,1707828979,323048893,vehicle_velocity_cg,,431.625859541559,769.134376548036,599.626784983217,0.0121837154112021,-0.0832403156697724,0.977665562972744,-0.192594532381279,29.9258694703561,0.0218550868327293,-0.213258693671103,0.0401510265544593,0.0331335510634945,0.0410580821536255
160.2,1707828979,423048893,vehicle_velocity_cg,,428.832696897991,767.98478486984,599.615397977505,0.0120219037419595,-0.0839098225449397,0.977215376430238,-0.194588600845999,29.9496174912145,0.00604004837316268,-0.173928561177383,-0.0571758742335427,0.0113019432193254,0.0458085560876538
160.3,1707828979,523048893,vehicle_velocity_cg,,426.0456680711,766.82227969873,599.60575439981,0.0135355028883093,-0.08438459185937,0.97662214388948,-0.197244059183043,29.9773941727579,0.00549305025775807,-0.146015247293292,-0.0240184194490465,-0.0224559321447193,0.0496029555224273
160.4,1707828979,623048893,vehicle_velocity_cg,,423.267621091008,765.645969323284,599.600313098942,0.0139708151899929,-0.085191814832624,0.976072932849752,-0.199571542977785,29.9820329287503,0.0177911702807881,-0.174473110752958,-0.0330735848025537,-0.0120227051703751,0.0442436692515595
160.5,1707828979,723048893,vehicle_velocity_cg,,420.539294273032,764.475086224251,599.596963710723,0.0139070833485065,-0.0853204193221002,0.975566979317208,-0.201980414756818,29.9511007234654,0.00488089088337709,-0.22767874835725,-0.0240337515164208,-0.0146901954838477,0.0467059752532335
160.6,1707828979,823048893,vehicle_velocity_cg,,417.790804721402,763.281050815439,599.590917586422,0.0140389747002468,-0.0850989674369058,0.975085368861923,-0.204376114949731,29.9500183396624,0.00616266261816021,-0.171137005944106,-0.000317301801256943,0.0021828825216064,0.0488762576445681
160.7,1707828979,923048893,vehicle_velocity_cg,,415.027225176416,762.062788473092,599.586086530707,0.0146009293694022,-0.0851786879631129,0.974563595598166,-0.206778147088148,29.9729300460124,0.00726616775823981,-0.154743944746572,0.000652066729874258,-0.00417870019048173,0.0494664493926933
160.8,1707828980,23048893,vehicle_velocity_cg,,412.280778714279,760.83671654225,599.572617578189,0.015398443247956,-0.0854203226873427,0.97401397234142,-0.209196171334988,29.9734004007538,0.0179097441061432,-0.219325148784319,0.00133767128462101,-0.0211550235597596,0.0477799459352724
160.9,1707828980,123048893,vehicle_velocity_cg,,409.542109835466,759.595745505715,599.582250196367,0.0152248550636275,-0.0852810859807092,0.973486903627011,-0.211704011839496,29.979929968516,0.0045789428491158,-0.201751850337258,0.00105082769243576,0.00558935882845303,0.0503119045587441
161,1707828980,223048893,vehicle_velocity_cg,,406.829710269374,758.352788401122,599.567853839456,0.0152067360190332,-0.0850788313148964,0.972986898199796,-0.214072052293798,29.9717950600913,0.00933428141808732,-0.153005261014271,-0.00449727437521011,-0.0271457530487962,0.0468846093822872
161.1,1707828980,323048893,vehicle_velocity_cg,,404.100902213654,757.082782567437,599.578375245531,0.0162077801007411,-0.0853948230957595,0.972357478116408,-0.216716327958346,29.9806215320441,0.00896783398656609,-0.147769133208134,-0.0207707489826719,-0.0222723187830397,0.0563996412305592
161.2,1707828980,423048893,vehicle_velocity_cg,,401.36905035081,755.792870721217,599.580728251237,0.0167975969900715,-0.0856919108690602,0.971695711200099,-0.219504400826733,29.9988513431895,0.0145774975769998,-0.214616065884063,-0.0346395838732078,-0.00297563412880487,0.0543209272203958
161.3,1707828980,523048893,vehicle_velocity_cg,,398.647104024156,754.488496255943,599.581945533238,0.0171211543871311,-0.0855153190411003,0.971052476557067,-0.222375997027866,30.0101954107573,0.0102856865625315,-0.196240887288776,-0.0204066883926592,0.00639946721689057,0.0576691874914258
161.4,1707828980,623048893,vehicle_velocity_cg,,395.932806124614,753.166556136403,599.585074120575,0.0179835223136845,-0.0857877484050366,0.970352743657555,-0.225239002006854,30.0266581325539,0.0167542736951668,-0.154696918395049,-0.011396006522472,-0.00769967707069279,0.0578157377718955
161.5,1707828980,723048893,vehicle_velocity_cg,,393.290559311228,751.860991854536,599.589579739445,0.0181301989185825,-0.0866638247317685,0.969616560450761,-0.228044739184373,29.9652402014823,0.00319426528808171,-0.177330196417108,-0.0192997621467353,-0.00986387933657342,0.0557318694965112
161.6,1707828980,823048893,vehicle_velocity_cg,,390.588743064901,750.505545513196,599.592453948358,0.0178736188276831,-0.087139586590103,0.96897179336636,-0.230609821688687,29.9926705768741,0.0207594597081441,-0.164082318499355,0.00839271447659325,-0.0480547106802031,0.0477836685334491
161.7,1707828980,923048893,vehicle_velocity_cg,,387.895424279597,749.13708803299,599.594692981833,0.01830974511752,-0.086917660254713,0.968429947212809,-0.232923830706464,29.9989198769778,0.0308365157307689,-0.143980048491383,-0.00523706651433366,0.0295972815244028,0.046144774165635
161.8,1707828981,23048893,vehicle_velocity_cg,,385.210031307758,747.75834991272,599.59639431076,0.0183895344911182,-0.0861033286073509,0.968018866758672,-0.234920232043115,30.0136149633004,0.0179184849259242,-0.152622424906219,0.0318486060055567,-0.015711837703502,0.0401522715504131
161.9,1707828981,123048893,vehicle_velocity_cg,,382.530806021861,746.368648496419,599.601152732177,0.018650029159518,-0.0857124786385557,0.967485976351079,-0.23722654358647,30.0128667223436,0.0102964315971749,-0.227191350634152,0.024975995471879,0.0238627431438115,0.0540013637561417
162,1707828981,223048893,vehicle_velocity_cg,,379.879888304718,744.97661860992,599.602275684392,0.0187215453094953,-0.0852159384752792,0.966848896226382,-0.239981164754297,30.0108303350101,-0.0116708578408965,-0.190254293474815,0.00418459710431012,-0.0333637151698193,0.0573854369671
162.1,1707828981,323048893,vehicle_velocity_cg,,377.217516566966,743.558183066106,599.606274161218,0.0192910016551939,-0.0851521608049185,0.966111425730744,-0.242910847509743,30.0192734920754,-0.0119039771129167,-0.122982445836532,-0.0268732364123758,-0.0307155571487285,0.0566109953832194
162.2,1707828981,423048893,vehicle_velocity_cg,,374.565728802971,742.123312777674,599.613772775028,0.0199131269637948,-0.0862535879935037,0.965271002248196,-0.245796009226214,30.0200823728101,0.00826407289021588,-0.192048168571264,-0.0658235875152662,-0.00338564277940747,0.0583867350114298
162.3,1707828981,523048893,vehicle_velocity_cg,,371.92317585197,740.671788569623,599.620494195499,0.0201549041146131,-0.0859291015463779,0.964556873150796,-0.248676512371238,30.0169459960329,0.0236819265425745,-0.197422871282462,-0.0212106517015954,0.00896399066840968,0.0532414526260402
162.4,1707828981,623048893,vehicle_velocity_cg,,369.309459847776,739.216733101671,599.62484304108,0.0202321616440702,-0.0856668876047414,0.963887000498449,-0.251343777073212,30.0076875046074,0.030715409608174,-0.141010494881498,0.0096821431608393,-0.0143487452468383,0.0573252674902508
162.5,1707828981,723048893,vehicle_velocity_cg,,366.744312110891,737.77009248753,599.631176522836,0.020004760485798,-0.0863450650813621,0.963114869123447,-0.254074965644643,29.9374083593982,0.0358834885946129,-0.149259623019781,-0.0166565876116911,0.0253202487791079,0.0554461779278117
162.6,1707828981,823048893,vehicle_velocity_cg,,364.120690956538,736.26987805298,599.632360326303,0.0209539871049201,-0.0860890927280986,0.962365175085051,-0.256910233975176,29.9762458775733,0.0317409927888828,-0.24964448590914,-0.0207481036765438,-0.024388397685081,0.057067076812471
162.7,1707828981,923048893,vehicle_velocity_cg,,361.506890666772,734.754965421317,599.635675274004,0.0214561492943382,-0.085864870983465,0.961559947777974,-0.259941001801701,29.9994242654462,0.0288298149244049,-0.148959180717828,0.00459518468961203,-0.035465692460871,0.0625713117082545
162.8,1707828982,23048893,vehicle_velocity_cg,,358.911958355645,733.229909237589,599.631429740175,0.0214660670302615,-0.0858139905381896,0.960725207352758,-0.263025175508287,30.0077909200058,0.0237581877283727,-0.138805302863354,-0.0104789531809289,-0.0236125595908092,0.0621755934451692
162.9,1707828982,123048893,vehicle_velocity_cg,,356.331370682072,731.688875156248,599.649129216148,0.021796695662482,-0.0865364716159686,0.959841034405101,-0.265972802764871,30.0039995230051,0.0446719160507267,-0.195495500562019,0.0210356753520526,0.00468505378070663,0.0644066432763583
163,1707828982,223048893,vehicle_velocity_cg,,353.769318306805,730.137627980417,599.653934564578,0.0227303162855067,-0.0862624131333612,0.958984038694798,-0.269057135810565,29.9994395155351,0.0438276951128911,-0.199280690850224,0.0272025088475202,-0.0454351411740734,0.0636569242580292
163.1,1707828982,323048893,vehicle_velocity_cg,,351.196837994882,728.555687529839,599.66054558867,0.0224340641578435,-0.085566088769635,0.958142030057273,-0.272284791084182,30.0105297015471,0.0136782259505112,-0.130971737048787,-0.0219914145616229,0.0210365630197255,0.06166666838695
163.2,1707828982,423048893,vehicle_velocity_cg,,348.634111376776,726.959447593269,599.665542359136,0.0227588778074129,-0.0856826234997764,0.95731795910217,-0.275105155697961,30.0299991360532,0.0110266108079648,-0.196367949715608,-0.0644530681085797,-0.026301833637943,0.0495885210232602
163.3,1707828982,523048893,vehicle_velocity_cg,,346.101638051532,725.361427958257,599.665335192819,0.0224449419362352,-0.0859747670817024,0.956526450085957,-0.277779974607032,30.0078793756092,0.0341463592892322,-0.226592530795256,-0.063841326791287,-0.0492651508196369,0.0465511738554515
163.4,1707828982,623048893,vehicle_velocity_cg,,343.556433174146,723.735623514323,599.668654139566,0.0225493065256286,-0.0858580398653002,0.955831640813793,-0.280188865205087,30.0234838593854,0.0389660782072047,-0.150953432532334,-0.0121494673327002,-0.0145575852068534,0.0394679716935207
163.5,1707828982,723048893,vehicle_velocity_cg,,341.079754234613,722.137950853668,599.674749167724,0.0234506752701037,-0.0855418755243845,0.955206539893204,-0.282335119151693,29.9512507294684,0.0503881247186837,-0.188987692541695,-0.0132368030707592,0.017647646288583,0.0492953380178288
163.6,1707828982,823048893,vehicle_velocity_cg,,338.549274509355,720.483955594541,599.686713121873,0.0244767878516819,-0.0845539442641881,0.954378360259079,-0.285330444984449,29.9707045355172,0.0458089272649203,-0.280874064320003,-0.0361072255238012,0.0438381290543972,0.0588561052341279
163.7,1707828982,923048893,vehicle_velocity_cg,,336.037532617272,718.821438349706,599.682756180153,0.024165232200276,-0.0842207104410323,0.95350179893569,-0.288369958407457,29.9888564567241,0.0447472538525164,-0.227498872201559,-0.00699845978178441,0.0159226130096419,0.0662613851934313
163.8,1707828983,23048893,vehicle_velocity_cg,,333.555582195849,717.156268925447,599.69803909294,0.0244755617119813,-0.0842207103925798,0.952500949667588,-0.291632919441882,29.9892881193793,0.0392192228687349,-0.167488284760245,0.00900343657184157,-0.0433692016080024,0.066578433804927
163.9,1707828983,123048893,vehicle_velocity_cg,,331.057050031822,715.452442762961,599.708282553347,0.0255814183328198,-0.0846230300249348,0.951403770835282,-0.294983726103469,30.0127480751937,0.0500632391346278,-0.219116591327338,-0.0126415481345644,-0.0449097790879777,0.0724946100846345
164,1707828983,223048893,vehicle_velocity_cg,,328.59007019306,713.745230882505,599.715249047733,0.0248957351979615,-0.0854221152452241,0.950245223100444,-0.29852517577379,29.9997365224722,0.0508003034358398,-0.207227645428504,0.0128268662444409,0.0148625997270848,0.0772833339153349
164.1,1707828983,323048893,vehicle_velocity_cg,,326.117125970633,712.004815447269,599.721301734316,0.025468348993613,-0.0845399128860499,0.949205832438855,-0.302014327462819,30.0238781808495,0.0537657050710554,-0.18015497346739,0.0116344135599834,0.000270698121641853,0.0642701802979114
164.2,1707828983,423048893,vehicle_velocity_cg,,323.692780921319,710.277256103407,599.728981144216,0.0257566665156196,-0.0845217619407722,0.94836223317155,-0.304633781091825,29.9937046025719,0.0570920813154758,-0.172120097582137,0.00687704780750655,-0.0101008359315745,0.0480649250761983
164.3,1707828983,523048893,vehicle_velocity_cg,,321.237581659393,708.507837710484,599.736752670737,0.0256392925579748,-0.0845684293251522,0.947562003639301,-0.307110821524863,30.0176983381858,0.0640436562415038,-0.23188544916229,0.0383640434746138,-0.00343712986829974,0.0566971043633845
164.4,1707828983,623048893,vehicle_velocity_cg,,318.794785965799,706.725237585421,599.73839963127,0.0259799962670141,-0.0843884498188682,0.946618753057916,-0.310026717703829,30.0412278737041,0.0700547768966246,-0.161961876793065,0.033881057526669,-0.0406263881282963,0.0669970285336994
164.5,1707828983,723048893,vehicle_velocity_cg,,316.42057905808,704.970549601532,599.745894980391,0.026647570102955,-0.08487213379465,0.945569999969199,-0.313023965649596,29.9873473359154,0.0700605718865178,-0.101395311934888,0.00696520759544214,-0.0361796172162737,0.0618663520398184
164.6,1707828983,823048893,vehicle_velocity_cg,,313.996776700378,703.15275192715,599.757627241245,0.0272930034176799,-0.084134277028086,0.944626452505669,-0.316002184517702,30.0112600856672,0.044671614348586,-0.19179711178525,0.0101904275448954,-0.00521153658926586,0.0585011627692923
164.7,1707828983,923048893,vehicle_velocity_cg,,311.603511575453,701.337233991853,599.769147351265,0.027272959841539,-0.0834322141116693,0.943712813372163,-0.318906533622477,30.0056947094146,0.024280890717848,-0.167520039161002,-0.0446481194987999,0.0225188151334557,0.0612359820010221
164.8,1707828984,23048893,vehicle_velocity_cg,,309.204624763193,699.492136187987,599.776944976116,0.0271573031529727,-0.0836828683138038,0.942556438202405,-0.322253036043771,30.0271599790641,0.0251420572769747,-0.133482877926701,-0.0818870850578629,0.00335917459844755,0.0726518240555108
164.9,1707828984,123048893,vehicle_velocity_cg,,306.819927522655,697.627625214893,599.782662527183,0.027836456214852,-0.0835722550839593,0.941213792295409,-0.326124833581369,30.0452563426936,0.0418764969017603,-0.211470573869377,-0.0465423296350081,-0.0266049005018165,0.0810801869922021
165,1707828984,223048893,vehicle_velocity_cg,,304.470662632192,695.760155330334,599.788846835302,0.0274568169549527,-0.0836704072352326,0.9399226286221,-0.329834562106392,30.0298458142971,0.0475866505776732,-0.185174968381592,-0.0408255151908884,-0.00843178037154083,0.0726230978884505
165.1,1707828984,323048893,vehicle_velocity_cg,,302.115628071117,693.859861898321,599.790228393301,0.0276554068762804,-0.0833200955024961,0.938866043326395,-0.332901626377225,30.058036423349,0.046799965427166,-0.141902354871985,0.0125174807286488,-0.038524505687086,0.0572163781568592
165.2,1707828984,423048893,vehicle_velocity_cg,,299.774763010302,691.947029982208,599.79714294344,0.0282346802372881,-0.0834507740577405,0.937797602871122,-0.335819039350421,30.0589560011834,0.0444746611422892,-0.149351504608788,0.00895810794259189,-0.0146616761757285,0.0671062950473885
165.3,1707828984,523048893,vehicle_velocity_cg,,297.449025343987,690.020271382889,599.803003683598,0.0284956948160586,-0.0822252290274869,0.936730846688388,-0.339060950200379,30.0509305404684,0.0444625483084582,-0.259692381539966,0.035797487580736,-0.00280010272553373,0.0637942050069471
165.4,1707828984,623048893,vehicle_velocity_cg,,295.137625414567,688.079276696357,599.80744544374,0.0278453286868883,-0.0815749105237725,0.935774018501723,-0.341902263725316,30.0576497045911,0.0258057527350089,-0.132550854807276,-0.00859386566661362,-0.0239494998551783,0.0509888704702707
165.5,1707828984,723048893,vehicle_velocity_cg,,292.900216600542,686.180270996767,599.808995296551,0.0287493065451233,-0.0813391963810491,0.934807866138066,-0.344516568413851,29.9777055628086,0.122476956935797,-0.174248489106097,-0.0239342054236962,-0.0043854406501372,0.0538733088219268
165.6,1707828984,823048893,vehicle_velocity_cg,,290.634918257338,684.229181752692,599.828563881133,0.0288398980918114,-0.0818972314353502,0.933833159982669,-0.347011142584876,29.9604330002055,0.125339096697895,-0.211105530772049,-0.000735378424406838,0.00892004311744556,0.05246359925859
165.7,1707828984,923048893,vehicle_velocity_cg,,288.352026518395,682.244004921021,599.836104545759,0.0295525912515431,-0.0814154631426629,0.932871440540115,-0.349641304962952,29.9840356081873,0.100109227251547,-0.207681246927375,-0.0244336265164006,-0.00934504605484612,0.0566058843700526
165.8,1707828985,23048893,vehicle_velocity_cg,,286.08298857207,680.247747899109,599.842381817192,0.0294480129072897,-0.0820411975239228,0.931708352892578,-0.352592685112514,29.9974980899579,0.0884712003297847,-0.130136051011894,-0.0488848853384465,-0.00872012281067695,0.0686030066763004
165.9,1707828985,123048893,vehicle_velocity_cg,,283.829764757572,678.237654249109,599.849991886807,0.0297414111772142,-0.0825432513256323,0.930298835752028,-0.356154652251242,30.0096554428698,0.0858461930626878,-0.179557644567082,-0.0428084876743609,-0.0405556413328172,0.0751361162945906
166,1707828985,223048893,vehicle_velocity_cg,,281.626273905865,676.242897325068,599.857062509797,0.030660048359281,-0.0827424960902705,0.928881179748152,-0.359712933719431,29.9634866242658,0.0711658110418404,-0.233835584338439,-0.0104774561460157,-0.0170751429499816,0.0790668207478921
166.1,1707828985,323048893,vehicle_velocity_cg,,279.402945422505,674.198434729791,599.86751150799,0.0308413585686755,-0.0833050678139771,0.927442190526611,-0.36326307204194,29.9764020263099,0.0691342549534018,-0.180412085710513,0.02245486077457,0.043842064440021,0.0741327093459747
166.2,1707828985,423048893,vehicle_velocity_cg,,277.19377699698,672.138708566357,599.867847984309,0.0312139756325989,-0.0827909183165193,0.926348482779013,-0.366128174308582,30.0008347116717,0.0722955263515442,-0.179969357906396,0.0172580229437445,-0.0396702596194111,0.0559782543696935
166.3,1707828985,523048893,vehicle_velocity_cg,,274.998639774026,670.067013485636,599.875621017733,0.0317839193986139,-0.0826574946020957,0.92531801348109,-0.368705973617429,30.0056803170028,0.0785978606407528,-0.237479478458889,0.0256764624400481,-0.00663064183001868,0.0526670389370377
166.4,1707828985,623048893,vehicle_velocity_cg,,272.821509694519,667.991446508065,599.868278969461,0.0308216686796013,-0.0830263004949087,0.924397048590934,-0.371007755609372,30.0073533679872,0.0747614462473574,-0.164084721966316,0.00416345049677726,-0.0300491828798287,0.0521435188363626
166.5,1707828985,723048893,vehicle_velocity_cg,,270.69455119746,665.941201013083,599.885089726775,0.0324434874644526,-0.082490917375097,0.923370018656253,-0.373537785663659,29.9516884689771,0.0735074247642688,-0.168522646443688,-0.00227312023022375,-0.0140641805983091,0.0575214172332073
166.6,1707828985,823048893,vehicle_velocity_cg,,268.53376565475,663.833024500032,599.895108926258,0.0324058518670266,-0.0822738830951232,0.922225184215872,-0.376406135076493,29.962578885023,0.0692064307958483,-0.19600350649172,-0.00355798429617183,0.00767877786038793,0.0675257433241742
166.7,1707828985,923048893,vehicle_velocity_cg,,266.389184735493,661.713140073681,599.898730493806,0.0319812689211097,-0.0815652409390123,0.920942640141062,-0.379722218837358,29.9710621371736,0.0472124315953828,-0.234819767570578,-0.0139919220050026,-0.0178895552348521,0.0686260569084021
166.8,1707828986,23048893,vehicle_velocity_cg,,264.259504232756,659.578161337763,599.904385040233,0.0321153285117072,-0.08119205503216,0.919694816623284,-0.382802690887229,29.9795710235989,0.040857718886039,-0.170153780794522,-0.0139443986451929,0.0221106960202659,0.0623946381497828
166.9,1707828986,123048893,vehicle_velocity_cg,,262.143911923845,657.42951409799,599.911156258169,0.033735871979317,-0.0809830786780377,0.918379628941981,-0.385852937080971,29.9941943359706,0.0441823470626646,-0.189787106996284,0.00385405762398296,-0.0423966597587461,0.0613073060127239
167,1707828986,223048893,vehicle_velocity_cg,,260.061670693992,655.286880104512,599.926876624897,0.0342337916663838,-0.0812814746858794,0.917162986716484,-0.388630190770519,29.9656603022583,0.0484261719190538,-0.214756422625562,-0.0251932358038008,-0.00734720998363655,0.0593232816967369
167.1,1707828986,323048893,vehicle_velocity_cg,,257.980397723312,653.120299863022,599.927526660677,0.0338036340545585,-0.0811770478045869,0.915988718963059,-0.391448934047408,29.9655515026629,0.0416521492866072,-0.211028519646782,0.0236186465334537,-0.0167511468641343,0.0598189217673152
167.2,1707828986,423048893,vehicle_velocity_cg,,255.918020817949,650.946397859584,599.94597347058,0.0331684534575951,-0.0803941479803725,0.914901547550516,-0.394197657217052,29.9569013245682,0.0370924846212544,-0.13140133734102,0.0591489122986054,0.00451104115987803,0.0596752720660492
167.3,1707828986,523048893,vehicle_velocity_cg,,253.857385217323,648.748461327663,599.954248330481,0.0342471330690046,-0.0796494370108643,0.913711299159807,-0.397007257928748,29.9658024813212,0.0356055184379026,-0.209552588626458,0.0542882038181074,-0.0369991291356247,0.0646940186012869
167.4,1707828986,623048893,vehicle_velocity_cg,,251.810651072749,646.540559849801,599.96344706172,0.0340525455307844,-0.0798858919233016,0.91252633857471,-0.399692819327452,29.9612193583941,0.0288858609147784,-0.222948650119799,0.0520996456776824,0.0104071425999062,0.0565100589364697
167.5,1707828986,723048893,vehicle_velocity_cg,,249.823965174459,644.374468250819,599.972355246294,0.0343285706577556,-0.0798207984109445,0.911399648518008,-0.402244788728066,29.9107279129581,0.0405557222019349,-0.210106234107586,0.0310717059654988,-0.0145218917620136,0.0620826011132593
167.6,1707828986,823048893,vehicle_velocity_cg,,247.832015938901,642.170960134541,599.97970645525,0.0344804306120121,-0.0802398765359347,0.909931678470475,-0.405459002408643,29.9065790775474,0.0526582726174907,-0.126822581882827,0.0458809843649381,-0.0167206910362263,0.0790275088369259
167.7,1707828986,923048893,vehicle_velocity_cg,,245.835241634026,639.927245991277,599.987682716405,0.0352400556650175,-0.0802261857136523,0.908377937836807,-0.408866016751106,29.9575400179403,0.0459066307911153,-0.220670015205533,0.0186851670022032,-0.031594402597003,0.0693681391359031
167.8,1707828987,23048893,vehicle_velocity_cg,,243.836270565645,637.650482407216,599.993232972211,0.0355371912057242,-0.0802131969344205,0.907000844716896,-0.411888842725322,30.0301177605923,0.0297050208592179,-0.201585035407496,-0.0154893231951728,5.73660446719147E-06,0.0629956119172692
167.9,1707828987,123048893,vehicle_velocity_cg,,241.849046334996,635.357222949551,600.002244364202,0.0359990264535429,-0.0795897172599354,0.905656077794699,-0.41491760116245,30.1151899206043,0.0315811986868612,-0.167941008037039,-0.0244920264466163,-0.00363524551045517,0.0626502464842292
168,1707828987,223048893,vehicle_velocity_cg,,239.895095547134,633.074882610736,600.005227900931,0.0359404269714705,-0.0789114770663939,0.904356327631738,-0.417876653055353,30.1728933380113,0.043420109642232,-0.221924419727488,0.00458215418978543,-0.0100158941739916,0.0636288024546433
168.1,1707828987,323048893,vehicle_velocity_cg,,237.948890341335,630.767661396578,600.020578469685,0.0359203735435833,-0.0785720520830847,0.902911991329014,-0.421053553969345,30.2668508406065,0.0378236706450325,-0.155818036298763,0.0304479154352768,-0.0098108449762333,0.0735230444032379
168.2,1707828987,423048893,vehicle_velocity_cg,,235.992012719717,628.413828332493,600.027046091323,0.0355313428221995,-0.0787693421897976,0.901429566231773,-0.424214157627296,30.399196899106,0.0480381319093568,-0.176033360196026,0.0661590636456527,0.00714867541146363,0.0708831102220993
168.3,1707828987,523048893,vehicle_velocity_cg,,234.0416731584,626.038764601929,600.026870991317,0.0351713399837348,-0.0783981015000166,0.900203950451368,-0.426906971267385,30.5580326379151,0.0245888931973265,-0.139665729979634,0.0321122525435381,-0.00959811099534787,0.0517896460067326
168.4,1707828987,623048893,vehicle_velocity_cg,,232.096447401933,623.644165780713,600.029964585569,0.0358107059929091,-0.0776325421430243,0.899140751086635,-0.429228018041766,30.7221788331808,0.0125989434322963,-0.219166828739174,0.027976216007652,-0.0158818118420279,0.0509078313322198
168.5,1707828987,723048893,vehicle_velocity_cg,,230.183008406185,621.266251112875,600.034696215461,0.0358335125032389,-0.0774276244976589,0.898031790735865,-0.431578295531721,30.8586891593276,0.0389638359516727,-0.102072077138852,0.00365677735072003,-0.0206141308063932,0.0521774681816679
168.6,1707828987,823048893,vehicle_velocity_cg,,228.241236480061,618.821290397047,600.04063206403,0.0365982174419641,-0.0777236721297719,0.896710985299374,-0.434199274658723,31.0827911384825,0.036405439744281,-0.111507667478301,-0.0571337909775482,-0.0442746189981514,0.0543583581823423
168.7,1707828987,923048893,vehicle_velocity_cg,,226.302800018953,616.351203945833,600.046912232448,0.0366432097108291,-0.0781834219985065,0.895512796661686,-0.436579269688631,31.3029586346996,0.0484492749749202,-0.147786219479009,-0.0459795284578849,0.0115067481841963,0.0506143423599978
168.8,1707828988,23048893,vehicle_velocity_cg,,224.363092571373,613.853425275537,600.05396281606,0.0375956227318063,-0.07867094443193,0.894350385185792,-0.438787921633698,31.5543514544131,0.0565477766615904,-0.183020108828137,0.0122930131647776,-0.000774601376885286,0.0510885255296727
168.9,1707828988,123048893,vehicle_velocity_cg,,222.421180296843,611.327276908981,600.063197070142,0.0381566300008641,-0.0784312284364195,0.893199553150858,-0.441120360269211,31.8403561721287,0.0417103934221944,-0.145970687011634,0.0482507968910235,-0.00197034911625136,0.0556338590463932
169,1707828988,223048893,vehicle_velocity_cg,,220.490988993847,608.790934669316,600.07572335748,0.0386326895336977,-0.0778181843457281,0.8919631064032,-0.443681938217097,32.1187672107789,-0.0131053995262598,-0.149058506598087,0.0154897631745856,-0.00527670994717532,0.0571530504016099
169.1,1707828988,323048893,vehicle_velocity_cg,,218.540218819508,606.198395294952,600.086805924118,0.0385040040287359,-0.0787560736652136,0.890714504278251,-0.446029813356624,32.4568247493935,-0.0111987663920993,-0.175124367207367,-0.0283006409837408,-0.0416929794018444,0.0524719082484051
169.2,1707828988,423048893,vehicle_velocity_cg,,216.600326678924,603.589852494787,600.094981638801,0.0384581122663299,-0.0784966482298994,0.88943211894964,-0.44863097931188,32.7807044194771,0.00677212878485209,-0.149043400431963,-0.0154608019285068,-0.0165038584015987,0.055453073379487
169.3,1707828988,523048893,vehicle_velocity_cg,,214.638095429936,600.918438732055,600.105971824981,0.0384183190691198,-0.0780960865715616,0.888166352451055,-0.451204570451031,33.1536809749872,0.0125890757194446,-0.195217610512385,0.00958368345924553,0.0160680707315394,0.0613752247243233
169.4,1707828988,623048893,vehicle_velocity_cg,,212.669298869229,598.205649322957,600.114918915229,0.0395898530358259,-0.0778666479762101,0.886779452702437,-0.453863008995354,33.571727876629,0.0180383438578738,-0.204761628183791,0.00213947672895559,0.00542262867056664,0.0555406673322579
169.5,1707828988,723048893,vehicle_velocity_cg,,210.740651076102,595.513747101089,600.131797700286,0.040989312057764,-0.0775643447365844,0.885466902400913,-0.456346374451629,33.927413528263,0.0390031021825937,-0.230758447977963,-0.000435497403412364,-0.0217654386946502,0.0544734501287927
169.6,1707828988,823048893,vehicle_velocity_cg,,208.751453589522,592.705279596223,600.148490086056,0.0407016433888755,-0.0779027323846404,0.884272184030468,-0.458625386412962,34.3929335317555,0.0213166593780229,-0.211786015030828,-0.0176572685399202,-0.0743384430416873,0.0481087764046245
169.7,1707828988,923048893,vehicle_velocity_cg,,206.769697177675,589.873091033754,600.169078086056,0.0409923373991616,-0.0778262252339789,0.882950043578046,-0.461152824436662,34.8147037048582,0.0243096011177509,-0.186252051106515,0.0235455680138388,0.0129037391048158,0.0578731836707114
169.8,1707828989,23048893,vehicle_velocity_cg,,204.761903809987,586.971873397798,600.191149741918,0.0415692197427229,-0.0762445189707972,0.881899943970893,-0.463369466107801,35.280285046255,0.0185557759760492,-0.27540138594699,0.0351298382698071,-0.00989991110373418,0.0448503571249133
169.9,1707828989,123048893,vehicle_velocity_cg,,202.74109864003,584.026660719926,600.217222509572,0.0420315723863915,-0.0761606943371166,0.880867875917248,-0.465300634792015,35.7418540853064,-0.00070904417976102,-0.229771112635831,0.0194110643995119,0.0392492707085546,0.0481210086494204
170,1707828989,223048893,vehicle_velocity_cg,,200.726172486652,581.058448247611,600.242667301473,0.0423628885894523,-0.0759583262330481,0.879696590383817,-0.467514306961101,36.1983699618678,0.0205969574636664,-0.136166996404424,0.0330603819152865,-0.030985480544896,0.0547101898951065
170.1,1707828989,323048893,vehicle_velocity_cg,,198.684266218006,578.019608083209,600.263259919495,0.0409572503382786,-0.0759985430152065,0.878594594211775,-0.469700185358852,36.6707726725653,-0.021987015678977,0.0164786611154873,0.0213985028685468,-0.0422759957533903,0.0501732949293686
170.2,1707828989,423048893,vehicle_velocity_cg,,196.632649423155,574.934486130328,600.286808470558,0.0414825863980465,-0.0756523190595936,0.87738260334993,-0.471970008565728,37.1303800219214,-0.0100093423057933,-0.101351766571149,-0.0104167129378644,-0.0154279701111375,0.0578664088850346
170.3,1707828989,523048893,vehicle_velocity_cg,,194.57697157845,571.801129013937,600.311258204179,0.0419021063282613,-0.0754903988187034,0.875889516416321,-0.47472409692729,37.5749587502887,0.00994010708659627,-0.159027385641914,-0.0102241014814028,-0.000890993657038142,0.0623958464226988
170.4,1707828989,623048893,vehicle_velocity_cg,,192.519269195136,568.61724600755,600.340219011509,0.0434928741789402,-0.075836134126581,0.874242303130906,-0.477553814844735,38.0267135988089,0.0154071829518807,-0.128044730776634,-0.0558077861672848,0.0174581965861805,0.0553758904298573
170.5,1707828989,723048893,vehicle_velocity_cg,,190.489963977074,565.435942715811,600.372007196042,0.0437775638373731,-0.0760748426040826,0.87290987979804,-0.479921332072456,38.4049396418179,0.0230414086594992,-0.215201589789545,-0.015017041274268,0.00166426800445777,0.0531048874720939
170.6,1707828989,823048893,vehicle_velocity_cg,,188.421084125326,562.151378974203,600.400717922703,0.0435187803065587,-0.0766309689223163,0.87156083329339,-0.482302316220426,38.8489268144802,0.0217111546955676,-0.161871802941034,-0.0334372544542343,0.00112771513004633,0.0532668114545317
170.7,1707828989,923048893,vehicle_velocity_cg,,186.35146312741,558.8216417657,600.430245664638,0.0443768970333765,-0.0769626746681686,0.870067636067124,-0.484860543235039,39.2611579444868,0.0160754594894823,-0.173915466285096,-0.0578699816809613,0.0509808548856811,0.0533652813047676
170.8,1707828990,23048893,vehicle_velocity_cg,,184.280220270047,555.447233525642,600.461268815837,0.045435086213516,-0.0763218538438647,0.868659397889006,-0.487382270939061,39.6752610721615,0.0156588000939724,-0.19418424605549,0.00333936715443685,0.0101903421120503,0.0452080324001629
170.9,1707828990,123048893,vehicle_velocity_cg,,182.206103111213,552.030226022871,600.497669726837,0.0455899803033075,-0.0756743608764551,0.867632037303383,-0.489294995525875,40.0729613349703,0.0213595774938434,-0.167559746811659,0.0190869250472476,-0.0298433430802248,0.0476630547774078
171,1707828990,223048893,vehicle_velocity_cg,,180.144205079531,548.599701027363,600.536087033649,0.045329791535759,-0.0752499704916395,0.866509650512329,-0.49136918656885,40.4216517449413,0.0162192588207286,-0.171032591768185,0.063199340015469,-0.0938186692248254,0.0530721775135916
171.1,1707828990,323048893,vehicle_velocity_cg,,178.066381245394,545.101412459134,600.577230947366,0.0453404283494723,-0.0748883467259321,0.86516246687803,-0.493791339522338,40.7754284185789,-0.0016957434347093,-0.0809469146495987,0.00762316166839405,-0.0332513311939003,0.0637689246409093
171.2,1707828990,423048893,vehicle_velocity_cg,,175.993758870832,541.560426104215,600.621979895208,0.0458799181250544,-0.0747384563441517,0.863615211908271,-0.496465469108138,41.1207789846039,0.0155283917659363,-0.175690977821817,-0.0273949592972683,0.00980405634571504,0.0552832903141066
171.3,1707828990,523048893,vehicle_velocity_cg,,173.926335296157,537.979738452583,600.672050567198,0.0463601077693492,-0.07355151138905,0.862190619156863,-0.49906738204165,41.4362579217351,0.0263554611466029,-0.213395384246814,0.00236978166324742,0.0924420405024522,0.0557454551904607
171.4,1707828990,623048893,vehicle_velocity_cg,,171.857080203778,534.353583285236,600.694421312637,-0.0466154095355557,0.0730592120783162,-0.860784664732554,0.501536754471287,41.8428471253599,0.00396848988537558,-0.288457552386131,-0.0126592672718427,-0.192388987559626,0.0445090960941624
171.5,1707828990,723048893,vehicle_velocity_cg,,169.857840557963,530.802274669632,600.762348150035,-0.0461485160605582,0.0730488716230266,-0.859569652511712,0.503660787932617,42.0253897214155,-0.0337001686252759,0.0553367406136905,0.0123500379818313,-0.0474739075777056,0.073901376436546
171.6,1707828990,823048893,vehicle_velocity_cg,,167.800483997269,527.090969956957,600.823646614458,-0.046388549103622,0.07243247546084,-0.857738080965921,0.506840234661352,42.3393465582298,-0.053856802608876,-0.0379278133997569,0.0106109804485957,0.0551076291066127,0.0658022111975621
171.7,1707828990,923048893,vehicle_velocity_cg,,165.751384399673,523.340267879035,600.87576411603,-0.0464603699326625,0.0718211953696905,-0.856278476794813,0.509382292683347,42.6771018912821,-0.0374363743195703,-0.146430201850028,0.0280548394516775,0.0489477454669005,0.0474697713050734
171.8,1707828991,23048893,vehicle_velocity_cg,,163.709205476672,519.550615643781,600.929778926335,-0.0478597512834388,0.0702522666937378,-0.855037037051176,0.511552273479675,43.013681823331,-0.00340307695178124,-0.21785007724435,-0.014615279773525,-0.0602142583103355,0.0466536477312095
171.9,1707828991,123048893,vehicle_velocity_cg,,161.689145071385,515.756459421138,600.988503119149,-0.0463503444470436,0.0702470407366699,-0.853766855781894,0.513808480667339,43.2944715900542,-0.0654243215148853,-0.10414225568466,0.0807668189636416,-0.076793211459012,0.0594139588021978
172,1707828991,223048893,vehicle_velocity_cg,,159.673205670984,511.926400753433,601.052136455224,-0.046570870884069,0.0687407426045574,-0.852606590688256,0.51591459158103,43.5758548494284,-0.0838642754596882,-0.105279902579553,0.0268209824278699,-0.0176820273526033,0.0464182699361529
172.1,1707828991,323048893,vehicle_velocity_cg,,157.644438839889,508.028596140847,601.115470821311,-0.0462288222574691,0.0683795122493375,-0.851357275750431,0.518052050786439,43.903388130783,-0.107548526964008,-0.15231510519685,-0.0111875713076614,-5.2961258544687E-05,0.0528652358060655
172.2,1707828991,423048893,vehicle_velocity_cg,,155.623128270503,504.092928542148,601.181934723764,-0.0479529015683724,0.0688232108419708,-0.849762707082184,0.520449062380685,44.2377821973061,-0.0624697311028038,-0.144456221955524,-0.0203747710984984,-0.00811321383471032,0.0472256242109018
172.3,1707828991,523048893,vehicle_velocity_cg,,153.611622775287,500.12415655689,601.232653805341,-0.0478561363639673,0.0695268529641281,-0.848342935980969,0.522675874611032,44.5725164023396,-0.0657233848139839,-0.126345669952107,0.017371300864335,-0.020332041330739,0.0563807250630583
172.4,1707828991,623048893,vehicle_velocity_cg,,151.636396344387,496.159106719286,601.31565894997,-0.0482356873455764,0.0691346256934731,-0.846922249513007,0.52499183353301,44.8813801292432,-0.0834072981084185,-0.153250005725412,-0.00261553815890348,-0.0410467077314751,0.0488055962970959
172.5,1707828991,723048893,vehicle_velocity_cg,,149.678117157351,492.192055256111,601.376300932984,-0.0462495271313546,0.0694893544079742,-0.845916157743501,0.52674288313423,45.1486633867243,-0.124114980642084,-0.045426232308229,0.00759373173441089,-0.00795447077112513,0.0314988082762557
172.6,1707828991,823048893,vehicle_velocity_cg,,147.665187719964,488.086288310553,601.430349715136,-0.0469820342605968,0.0692111981029409,-0.845196261063717,0.527869092482032,45.5725098976217,-0.076006556814488,-0.128459844833493,-0.0495440642339318,-0.0682248314138732,0.0270531094231585
172.7,1707828991,923048893,vehicle_velocity_cg,,145.655397208531,483.940825739476,601.487798648765,-0.0470250641707533,0.0694672630003935,-0.843985705170921,0.529765110382058,45.9479023201468,-0.068668347307785,-0.108436463278979,-0.0100686958473386,0.0486148858647339,0.0514563341076566
172.8,1707828992,23048893,vehicle_velocity_cg,,143.66199278991,479.785120906653,601.536938743308,-0.0464772971706078,0.0694780621660388,-0.842679850583679,0.531886575451605,46.3464134770493,-0.0729133742236981,-0.223522362803309,0.0293523036485879,0.0269388199030943,0.0488504387016969
172.9,1707828992,123048893,vehicle_velocity_cg,,141.657913098229,475.550960240049,601.581463313008,-0.0480164447617366,0.0684091713416075,-0.841099707691592,0.534383652472563,46.7801172434899,-0.0665907464277211,-0.278793995888519,0.00477304851624521,-0.0564840142298697,0.061138762263119
173,1707828992,223048893,vehicle_velocity_cg,,139.680311195083,471.304978633134,601.633836414796,-0.0474729302672451,0.0695052121319206,-0.839346209585805,0.537041233828725,47.1383932591621,-0.0749312660791407,-0.233982648530068,-0.0302965156568092,0.00776438573278122,0.070273773518196
173.1,1707828992,323048893,vehicle_velocity_cg,,137.695100904807,466.976893865622,601.677349798097,-0.0470216521271197,0.0692112540083332,-0.837878924646416,0.539404925990851,47.5651701949154,-0.0585006119632299,-0.284114877174814,0.00817720096568661,-0.0136760294490797,0.0455400953340646
173.2,1707828992,423048893,vehicle_velocity_cg,,135.720348807687,462.617102546512,601.70461422058,-0.0471744558072229,0.0697778662758844,-0.836867105074738,0.540887297448465,47.9456507392753,-0.00470913101290191,-0.350570691845902,-0.027903881001308,0.00856671960755827,0.0350591246748147
173.3,1707828992,523048893,vehicle_velocity_cg,,133.772615620807,458.261711727327,601.752798617949,-0.047581596374865,0.0704741303921077,-0.835656210966717,0.542630708405492,48.2838589005044,-0.0108630795199033,-0.354755707876005,-0.0252356293458196,0.000964957857456373,0.0466197774915228
173.4,1707828992,623048893,vehicle_velocity_cg,,131.802253482144,453.812348882784,601.775467225604,-0.0462095702053193,0.0711206291069922,-0.834512219021831,0.544422527124038,48.563626393379,0.00124655014678136,-0.278611967755853,0.0240412905338637,-0.0308395434291533,0.04253847417321
173.5,1707828992,723048893,vehicle_velocity_cg,,129.888948305677,449.443719304528,601.793639608309,-0.0459184661949151,0.0704492305877458,-0.833561716437901,0.545988338026557,48.5840248402253,-0.00190532829783596,-0.246816408439175,0.0045856891356212,-0.0248541809301922,0.0433410704844115
173.6,1707828992,823048893,vehicle_velocity_cg,,127.941557908846,444.937819064734,601.82455598368,-0.0470341495416815,0.0692621659933607,-0.831812083309255,0.548706842676047,48.8562457374203,-0.0269261046352146,-0.21652554871946,0.0181409187346182,0.0129182664986626,0.0720358310125592
173.7,1707828992,923048893,vehicle_velocity_cg,,126.042833456101,440.467403800251,601.849098856676,-0.0447905478790272,0.0688511733817879,-0.829899382174438,0.551833614607822,49.0543104502965,-0.0711594400065177,-0.119693281321096,-0.00778608460106549,0.017734256561978,0.0661741155453267
173.8,1707828993,23048893,vehicle_velocity_cg,,124.136156793502,435.885855980608,601.877193977027,-0.0473265782341781,0.069068959522765,-0.827800649007536,0.554739361615696,49.3590514199398,-0.0105871104448996,-0.16731992206037,-0.0593998443473066,0.0517200115340335,0.0623802062557963
173.9,1707828993,123048893,vehicle_velocity_cg,,122.258431270355,431.266328587312,601.898800854028,-0.0464487553110149,0.0696211397157691,-0.825419545136693,0.558281277261802,49.6576141711241,-0.052352436784932,-0.182078676075635,0.0401011746794289,0.0417472890743533,0.0845793249136559
174,1707828993,223048893,vehicle_velocity_cg,,120.418782490387,426.64454348086,601.916298454627,-0.0465103535984272,0.0686887250983372,-0.823366731811258,0.561414170643173,49.9375025003808,-0.0268474100932342,-0.139222040554675,-0.0279340298242445,0.0227930140437484,0.0616522675395062
174.1,1707828993,323048893,vehicle_velocity_cg,,118.598389329436,421.962195873437,601.916638720383,-0.0462865735499,0.069759078736868,-0.821120468351791,0.564581615443266,50.2198963988328,-0.0228796554772468,-0.0951882618102922,-0.0336058196664583,0.0362412674252376,0.0796564210088104
174.2,1707828993,423048893,vehicle_velocity_cg,,116.821381774933,417.278966505992,601.93522137793,-0.0472306921735007,0.0698958508553858,-0.818618233341314,0.568109161861662,50.4700776157347,0.0228402337748836,-0.150058246288583,-0.0144788117555558,-0.0364875454133817,0.0810843003420683
174.3,1707828993,523048893,vehicle_velocity_cg,,115.056213097732,412.496177204564,601.941684463835,-0.0481394784168619,0.0712586452097542,-0.815919825086668,0.571733884889783,50.7760426918593,0.000876748952169844,-0.178312170704092,-0.050100708353186,0.0112051727567182,0.0953310602830658
174.4,1707828993,623048893,vehicle_velocity_cg,,113.323564925952,407.674586453325,601.938106455336,-0.0482117205479963,0.0732981923084098,-0.813175932684895,0.575367628137153,51.0881915846804,-0.0373428048926081,-0.0950996394351175,-0.0286104107606698,0.0270291082296018,0.0786834247038164
174.5,1707828993,723048893,vehicle_velocity_cg,,111.660954575103,402.925505649054,601.936945242267,-0.0508390121513878,0.0731732660402291,-0.810459494735931,0.578978821178164,51.2817670319295,0.0105040471767697,-0.224692176761327,-0.0351945998607829,-0.012828389358613,0.085724253959522
174.6,1707828993,823048893,vehicle_velocity_cg,,110.000870260015,398.011323519748,601.938487635349,-0.0521681975463531,0.0751658032034702,-0.807364454622968,0.582916133423068,51.6048863291601,0.0174862110435941,-0.14125833791264,-0.0156074451115127,-0.0517690115728914,0.114996886651059
174.7,1707828993,923048893,vehicle_velocity_cg,,108.387479691688,393.057666388817,601.938618462081,-0.0534652219685612,0.0771401776511301,-0.804141674403749,0.586981286344752,51.8850046281452,0.038488094826424,-0.107304795957828,-0.0549169573612354,-0.0206556771366079,0.111055123710318
174.8,1707828994,23048893,vehicle_velocity_cg,,106.818770042164,388.068023626969,601.933115027811,-0.054922877197953,0.0792578257699072,-0.800773549093305,0.591154292623371,52.1638777956055,0.0154496675112801,-0.0776860057522918,-0.0192191843565843,0.00849715176970857,0.102950090877752
174.9,1707828994,123048893,vehicle_velocity_cg,,105.29644468719,383.039073723375,601.922089674356,-0.0573461350924753,0.0819429524704147,-0.797381191296544,0.595130245489919,52.4367091511436,0.0378958555750989,-0.087361063668303,-0.100320414216902,-0.029416513500369,0.106061758618834
175,1707828994,223048893,vehicle_velocity_cg,,103.833696890189,378.011453094202,601.913341851046,-0.0605700626993209,0.0857557738531428,-0.793816583009197,0.59902624925378,52.6486466804975,0.0555328861650617,-0.0720897336869219,-0.10329885017686,-0.00468016700881084,0.0991598308337728
175.1,1707828994,323048893,vehicle_velocity_cg,,102.408410308672,372.904854031282,601.900603982489,-0.0640685541492514,0.0884701381885603,-0.790101633377962,0.603164707150209,52.9021201770057,0.0933686566945551,-0.121938560657735,-0.0614588314359385,-0.0805546017899095,0.120650670926772
175.2,1707828994,423048893,vehicle_velocity_cg,,101.042304324504,367.763513589711,601.899796722941,-0.0675726544766329,0.0913614043989478,-0.786233347340717,0.607391269020756,53.1144073696279,0.101106086380159,-0.0924692649170767,-0.122004438627983,0.0290745158237746,0.100323839350956
175.3,1707828994,523048893,vehicle_velocity_cg,,99.7379735374638,362.626898130368,601.890843120482,-0.0711780850186942,0.0956112859002244,-0.781947349262076,0.611841895593616,53.3242684082776,0.0571422632563844,-0.177146971208636,-0.07979396182844,-0.0379556170552913,0.120237982058653
175.4,1707828994,623048893,vehicle_velocity_cg,,98.4873655261057,357.413206536687,601.877599504212,-0.0758226565067558,0.100275461992736,-0.776955792245015,0.616875557450061,53.5362859153885,0.0642876320808882,-0.13644629730627,-0.137575879392933,-0.0493102569249655,0.156874502874887
175.5,1707828994,723048893,vehicle_velocity_cg,,97.3374962016935,352.3089717832,601.852614069246,-0.0810072524364385,0.105509403495464,-0.771208552497178,0.622529484749066,53.6202844560902,0.0993442642984809,-0.140072856963158,-0.13538522880271,-0.0661576334543536,0.162335334954053
175.6,1707828994,823048893,vehicle_velocity_cg,,96.2552506603562,347.023353415356,601.850594902375,-0.085537017508378,0.111063510308379,-0.765860589221427,0.627539539145671,53.8305372247371,0.161095369185602,-0.0689784624021551,-0.10700814496463,-0.0442732195239288,0.152967506050766
175.7,1707828994,923048893,vehicle_velocity_cg,,95.2405299192837,341.688142469634,601.82877430499,-0.0903591770559688,0.115231134426971,-0.760437464013142,0.632686231955226,54.0565141331485,0.171271459284867,-0.100807328151832,-0.155742211922328,-0.0161799070686371,0.136733888743048
175.8,1707828995,23048893,vehicle_velocity_cg,,94.3074907364983,336.321137047252,601.805550315734,-0.0955125598218628,0.11851369394425,-0.754382163752988,0.638544756673582,54.2730770311911,0.152372984238738,-0.152614388213842,-0.116244180982229,-0.0563167344139007,0.161369791514361
175.9,1707828995,123048893,vehicle_velocity_cg,,93.4682341598871,330.92567078269,601.789087720683,-0.100375147700624,0.121619322963607,-0.747736209693741,0.644999326138245,54.4552745904379,0.15941420572945,-0.108827635587581,-0.106142507818437,-0.0359210196020337,0.170323937209173
176,1707828995,223048893,vehicle_velocity_cg,,92.7283743335457,325.540700821541,601.768250769343,-0.103389669249048,0.124825935064338,-0.741367321225823,0.651232337377632,54.6163479412244,0.113919804456581,-0.0977737309326159,-0.0809938582939602,-0.0589357919550547,0.179614817909086
176.1,1707828995,323048893,vehicle_velocity_cg,,92.078490152926,320.085198068521,601.74481734452,-0.106667527119347,0.126283350899297,-0.735128714361392,0.657465076840782,54.792386346409,0.14972308607382,-0.086180614330168,-0.102144782324948,-0.0243932237502646,0.159584312844842
176.2,1707828995,423048893,vehicle_velocity_cg,,91.5342453973862,314.687794790468,601.722283390939,-0.111739799269024,0.127754871898179,-0.728108759646393,0.664116363366985,54.9080155580208,0.0679734710944396,-0.182076232805125,-0.0400265588998072,-0.0123432866770622,0.154107941637183
176.3,1707828995,523048893,vehicle_velocity_cg,,91.0895524987459,309.174303969674,601.715767525253,-0.114996375456959,0.127634217187914,-0.72156160491847,0.670696794790368,55.0666963710762,0.0983862691853607,-0.159281015169148,-0.055210172047322,0.0401451662747165,0.14893257056741
176.4,1707828995,623048893,vehicle_velocity_cg,,90.7436010323145,303.640039338239,601.694646121084,-0.116515757919977,0.126600094644731,-0.714615656912393,0.678027253941866,55.278614858008,0.00398307603908817,-0.291128149311264,0.0421313408050614,-0.154390113756904,0.197644207217972
176.5,1707828995,723048893,vehicle_velocity_cg,,90.5009069150064,298.17571311305,601.686161061751,-0.117865556678123,0.126582484277858,-0.709269527804796,0.683389582998281,55.373573505791,0.209011687086494,0.00614260379319632,-0.0354175571484172,-0.1242972687625,0.182961056029675
176.6,1707828995,823048893,vehicle_velocity_cg,,90.3656674171805,292.620625971153,601.661617633351,-0.119772621510493,0.126559591424164,-0.702011572778322,0.690519326768164,55.501818031654,0.182554234540641,-0.0160940847493881,-0.0283148658615468,-0.0323840848280875,0.209439223181822
176.7,1707828995,923048893,vehicle_velocity_cg,,90.3521043905188,287.093900297321,601.657082249323,-0.121322358649077,0.124934720366065,-0.693586532713751,0.69900638235784,55.6361989920747,0.0892879765884603,-0.160687337829499,0.0539151234123717,-0.143534736880484,0.228898956934481
176.8,1707828996,23048893,vehicle_velocity_cg,,90.4733151222965,281.486047707779,601.650271392101,-0.123797020502923,0.122480087379939,-0.685543078809261,0.70689717286655,55.8124729803239,0.215007664177365,-0.0649175779158115,-0.0244305706085604,-0.0570377336120344,0.213950913862126
176.9,1707828996,123048893,vehicle_velocity_cg,,90.7275448900594,275.86854455904,601.644272361837,-0.124338595469132,0.120072643422241,-0.677028848305794,0.715370122761699,56.0106784313376,0.126178742555209,-0.163710100683617,0.0141964976353519,-0.0925518767060488,0.221839443718688
177,1707828996,223048893,vehicle_velocity_cg,,91.1060021795633,270.291031301899,601.642850078922,-0.125299091473573,0.119967053729586,-0.66928569820777,0.722471243628338,56.1250258555291,0.188692281338199,-0.0340597220018173,0.0184654446793282,0.0112174197897479,0.200243856689754
177.1,1707828996,323048893,vehicle_velocity_cg,,91.5956289753585,264.747775905922,601.619898059712,-0.126441931248831,0.118561250171673,-0.660140895970447,0.73086911649565,56.2485880898806,0.0617480267835196,-0.207429399163426,0.0258691458477736,-0.129258800154493,0.237456714870591
177.2,1707828996,423048893,vehicle_velocity_cg,,92.2435120931799,259.111558742475,601.608317234853,-0.128171721629713,0.115435971584151,-0.651900921588551,0.738425172018733,56.4399979899112,0.24647604194177,-0.117518117533628,0.0240969827550636,-0.155630723896591,0.227729498188723
177.3,1707828996,523048893,vehicle_velocity_cg,,93.0349142053636,253.483798129015,601.612622277457,-0.130493495808614,0.113412064601182,-0.643080525557477,0.746027203795722,56.6007230341208,0.244493024671927,-0.089633260171275,-0.0253878645226088,-0.0957062252741937,0.222513851603422
177.4,1707828996,623048893,vehicle_velocity_cg,,93.9570449993504,247.864013655663,601.615710868308,-0.133040960404094,0.113869400987111,-0.633796832137951,0.753415846624884,56.7718038969951,0.188616023243797,-0.115685042747397,-0.037784845771405,-0.1808188960715,0.279825879332342
177.5,1707828996,723048893,vehicle_velocity_cg,,94.982052011977,242.418597236843,601.620241328554,-0.133571132315528,0.110053269988304,-0.624634373272895,0.761497820156306,56.7104461004737,0.319049789164378,-0.0492674377445826,0.00657751346761802,-0.0248289554999049,0.206686893539538
177.6,1707828996,823048893,vehicle_velocity_cg,,96.1891977051057,236.83525785549,601.641352497656,-0.134299197717808,0.108701268864528,-0.614956936649162,0.769399587799911,56.891572608562,0.175874495839733,-0.247654603361148,0.0732933245131015,-0.111534025511304,0.254414177151432
177.7,1707828996,923048893,vehicle_velocity_cg,,97.5323787690615,231.257161431379,601.642810136248,-0.134469470313911,0.107753233231068,-0.606248534446663,0.776382584015781,57.051440071276,0.285044803691291,-0.0655537859327106,-0.0363057119518931,-0.0938916101398451,0.241893145864088
177.8,1707828997,23048893,vehicle_velocity_cg,,99.0186945289405,225.705131048968,601.644252453213,-0.136587278689361,0.103948911873085,-0.595563886915582,0.784756137677585,57.2096699384879,0.24902096153374,-0.242786327308613,0.0182710451700077,-0.152948904286076,0.244673728558886
177.9,1707828997,123048893,vehicle_velocity_cg,,100.650475387472,220.190415417695,601.649254437044,-0.136572291996265,0.104969680500142,-0.586526394135654,0.791401392604797,57.3238161307097,0.265166740282117,-0.0403168589323001,-0.0199523146690082,-0.0667077773919117,0.267744404809451
178,1707828997,223048893,vehicle_velocity_cg,,102.395848518896,214.74856472978,601.643684619455,-0.138014972713435,0.103630291922006,-0.576075715972847,0.798967708589929,57.4081755810533,0.254685961584735,-0.191863686545193,-0.0759651879622252,-0.0350968571657298,0.21052062861499
178.1,1707828997,323048893,vehicle_velocity_cg,,104.307066314509,209.30384590434,601.625557384072,-0.140642961609025,0.10043299106273,-0.565230774215885,0.80662689239533,57.5352185485158,0.297480783700301,-0.282850914689046,0.00587257525330869,-0.115102376789058,0.235898222759955
178.2,1707828997,423048893,vehicle_velocity_cg,,106.36691640307,203.904147392378,601.626422152157,-0.141676641514738,0.0978030083254507,-0.555373023344109,0.813586569304841,57.6656183964663,0.348574249512881,-0.182322861160025,0.0145507320571893,-0.174069123064138,0.245177140308923
178.3,1707828997,523048893,vehicle_velocity_cg,,108.561098102215,198.55440308475,601.637499556668,-0.141501064533483,0.0967936978212263,-0.545950678570645,0.820089193543139,57.7424729204343,0.378063047651948,-0.0550782890893549,0.0194904509072553,-0.0567418609860658,0.248557650529913
178.4,1707828997,623048893,vehicle_velocity_cg,,110.878553946457,193.260830594202,601.613985281369,-0.142239214323641,0.0962555534628529,-0.535308327242857,0.827011408095806,57.8338323854414,0.278244540778728,-0.11402098548758,-0.0621184128273225,-0.0158579412890367,0.221668712250006
178.5,1707828997,723048893,vehicle_velocity_cg,,113.2595836161,188.158669292381,601.622904086326,-0.144131102755605,0.0933207658221363,-0.52442570554903,0.833963511938158,57.7820909107186,0.323534467204986,-0.102190425722498,-0.00710272864401021,-0.0618612349772681,0.224332752379676
178.6,1707828997,823048893,vehicle_velocity_cg,,115.87747308922,182.955001986145,601.62798329194,-0.145979477947126,0.090912714887689,-0.514046544899785,0.840345774051746,57.9165697341946,0.343867081323342,-0.208038352220888,-0.00225916115776615,0.0151390894561156,0.190503542356116
178.7,1707828997,923048893,vehicle_velocity_cg,,118.614299072135,177.802087657206,601.615439631357,-0.146861729869054,0.0890584399655586,-0.503447589404286,0.846782587972724,58.0994796422961,0.274378093494059,-0.402141643137747,0.103679156309998,-0.223913683255797,0.275154629505474
178.8,1707828998,23048893,vehicle_velocity_cg,,121.487891911226,172.716340699363,601.623917239196,-0.148269261689006,0.0867124823538606,-0.493601612452712,0.852557692843312,58.2236255559736,0.432436984062046,-0.175041771359814,-0.00216487555846746,-0.108980121573258,0.237135537336349
178.9,1707828998,123048893,vehicle_velocity_cg,,124.455961875239,167.725179715351,601.612222067942,-0.147677938760972,0.0883827073740634,-0.483644544512494,0.85817695028697,58.3587937240683,0.258119192877031,-0.176192866605813,0.105511539867051,-0.25090375660776,0.340047953181417
179,1707828998,223048893,vehicle_velocity_cg,,127.554803021839,162.797784369957,601.615939289511,-0.148657833161215,0.0846049275788221,-0.473827393131244,0.863846315259633,58.4252147263734,0.522907151649379,-0.0454826335391184,-0.0765623039937198,-0.0625508377115985,0.176449047561297
179.1,1707828998,323048893,vehicle_velocity_cg,,130.811789864257,157.90481255547,601.623055552375,-0.150654151432061,0.0826192230440889,-0.463935827721056,0.869045993257351,58.543147111079,0.508505921686301,-0.139457975283604,-0.00433329086602209,0.0302201438004395,0.203517992396305
179.2,1707828998,423048893,vehicle_velocity_cg,,134.185002115682,153.083076281317,601.621299279283,-0.151114884803557,0.0807573464974836,-0.451568954928131,0.87563007116168,58.6999925004067,0.331119116411542,-0.263701718815173,-0.0264155415686219,-0.0821397911510885,0.252189608220555
179.3,1707828998,523048893,vehicle_velocity_cg,,137.679076522911,148.352948966542,601.597875782124,-0.152034801549332,0.078621404298634,-0.439720392204566,0.881674583156069,58.8242007780135,0.370703350824546,-0.242788974745712,-0.0239252910262727,-0.102973408502267,0.263801392795206
179.4,1707828998,623048893,vehicle_velocity_cg,,141.313286726739,143.737726510692,601.63181369581,-0.152676434490482,0.0753586794820997,-0.427268941967591,0.887948324514374,58.9357323518509,0.385832085245499,-0.251298345236709,0.0856997606210653,-0.137618798522869,0.26566650604919
179.5,1707828998,723048893,vehicle_velocity_cg,,144.963781470141,139.321654491155,601.638784989211,-0.153263201545587,0.0762673109128345,-0.417316899724349,0.8924910607634,58.8493327391556,0.443021573038962,-0.133533762829828,-0.0188751446248495,-0.022089615319661,0.236956706857307
179.6,1707828998,823048893,vehicle_velocity_cg,,148.87009022287,134.841388147164,601.628275258335,-0.153502857724303,0.0736977115729522,-0.40488097886888,0.898374594993403,59.0284942900694,0.343187363788581,-0.319780535886301,0.0336414066635498,-0.0482341760863796,0.220393496994415
179.7,1707828998,923048893,vehicle_velocity_cg,,152.899702052292,130.457048806163,601.60957868035,-0.154264308901911,0.0714846607269001,-0.393370401199171,0.903522104732462,59.2053989541196,0.367566516849028,-0.304166467246156,-0.0304893363962689,-0.0940269651978299,0.233812351005288
179.8,1707828999,23048893,vehicle_velocity_cg,,157.047798947647,126.17551910627,601.606539734023,-0.155974524940497,0.0690447781132502,-0.381776331878407,0.908378554679901,59.3518138899172,0.42054877626143,-0.272518314172261,-0.0470278736066207,-0.018071714964691,0.219025850273162
179.9,1707828999,123048893,vehicle_velocity_cg,,161.310526298442,121.995320371525,601.595006860059,-0.157781732684081,0.0682692242859755,-0.369360782722533,0.913245229953707,59.5145186530406,0.297290618807075,-0.387361731783914,0.0287250212408988,-0.0954713794591078,0.251700059780295
180,1707828999,223048893,vehicle_velocity_cg,,165.68633836332,117.921095689402,601.586494121635,-0.158569138138223,0.0659722245103939,-0.357859521380824,0.917845333909989,59.6261271753591,0.406477042886583,-0.361860740675666,-0.00975000598081309,-0.0424882277422802,0.219830365604876
180.1,1707828999,323048893,vehicle_velocity_cg,,170.169544838633,113.956595534712,601.58122234314,-0.158912507326372,0.0619208311567674,-0.345602568079167,0.922752128483693,59.7400411193827,0.342356027846757,-0.513427939138665,0.0317268638101919,-0.105645367195758,0.227083181391031
180.2,1707828999,423048893,vehicle_velocity_cg,,174.742562743604,110.104631618643,601.560717877404,-0.160818199490509,0.0597880296313743,-0.334131110585521,0.926778991542382,59.8177290227155,0.418586389758102,-0.485064740531412,-0.0199540818925706,-0.125271176011549,0.254350578783567
180.3,1707828999,523048893,vehicle_velocity_cg,,179.410082905804,106.395209513883,601.597528870825,-0.16024115551598,0.0586907611235238,-0.322344081487211,0.931113559007606,59.8923780528922,0.355303323005203,-0.419407910041248,0.0634142231951174,-0.169646626655886,0.289607393837562
180.4,1707828999,623048893,vehicle_velocity_cg,,184.201363045496,102.776860359304,601.618282457321,-0.159914706508912,0.054186449943138,-0.310260827113942,0.935536923078561,59.9463196255383,0.458784814292578,-0.432477481076415,-0.0081313732611817,-0.0783035768457211,0.217149970869474
180.5,1707828999,723048893,vehicle_velocity_cg,,188.966297323279,99.3563096480852,601.635928858637,-0.161982609522573,0.0532955140107456,-0.298939185364193,0.938912448448938,59.8803338663325,0.416201653071327,-0.432029115316583,-0.0702476264808643,-0.00615301143188283,0.219085121078176
180.6,1707828999,823048893,vehicle_velocity_cg,,193.948989295508,95.9645721172078,601.643653688676,-0.162327435783778,0.0498476855087224,-0.285515952109213,0.943210290938588,60.0213731150925,0.303334000416756,-0.654015387761249,0.0531187513537821,-0.217123499090924,0.273936206250761
180.7,1707828999,923048893,vehicle_velocity_cg,,198.987056800914,92.7328238850988,601.672603667575,-0.163335376040811,0.0473345117666239,-0.274317128334619,0.946483550851081,60.0574103228355,0.49539411063318,-0.452949124652146,0.00144654355798343,-0.108830044056627,0.243410029884638
180.8,1707829000,23048893,vehicle_velocity_cg,,204.148660997702,89.5990717003229,601.698098580094,-0.163402043775925,0.0468414982762804,-0.263007275737386,0.949701436788575,60.1841192715004,0.393354281036641,-0.448264264885694,-0.0103953501794832,-0.0966549021800795,0.260529732254002
180.9,1707829000,123048893,vehicle_velocity_cg,,209.387415230936,86.5876855872005,601.717903014801,-0.163860109879769,0.0442248265520994,-0.251066771257336,0.952974031900683,60.1940283303972,0.474104274363261,-0.28909332004267,-0.0546300175390757,-0.095598806462434,0.215852043218494
181,1707829000,223048893,vehicle_velocity_cg,,214.653744579352,83.7376461025733,601.75005041825,-0.16481040382739,0.040817442182057,-0.239297451596064,0.955985458500074,60.190178874134,0.473747496115346,-0.25281220287682,0.0229097677468737,-0.110525141542989,0.241367584645281
181.1,1707829000,323048893,vehicle_velocity_cg,,220.038086367461,80.9975408431931,601.781256682656,-0.164802814061575,0.0393584028453911,-0.226956117182133,0.959052589525963,60.2478399257584,0.349417915273753,-0.253416040028892,-0.0326896693319666,-0.106976166493595,0.269254291828859
181.2,1707829000,423048893,vehicle_velocity_cg,,225.488934689347,78.3937545265098,601.814243932263,-0.165328657128444,0.0381795304961199,-0.214879302122979,0.961787733391492,60.3067479458059,0.368502537422662,-0.182861031513889,-0.00403107679573624,-0.0363582714394797,0.234560857608813
181.3,1707829000,523048893,vehicle_velocity_cg,,231.010559986178,75.9290860513419,601.834802288867,-0.165621714083709,0.0361798443519024,-0.201897126337443,0.964623251359477,60.3947595287081,0.345378884118184,-0.262556028606352,0.0202410793631106,0.00813379590006866,0.212333289319364
181.4,1707829000,623048893,vehicle_velocity_cg,,236.60713143674,73.6069330691688,601.851010987987,-0.167125077645718,0.0310397377468356,-0.188231912806234,0.967302687944072,60.5056726908998,0.32613196192395,-0.454281729320313,-0.0372248490473748,-0.119291932437753,0.238397275141119
181.5,1707829000,723048893,vehicle_velocity_cg,,242.175266919379,71.4641335209104,601.87372504027,-0.169439680203526,0.033250252456501,-0.177127254839595,0.968922365866892,60.5410972334492,0.373246840000281,-0.0587269615487833,0.0142929784780318,-0.167791803410942,0.292771371520844
181.6,1707829000,823048893,vehicle_velocity_cg,,247.901016078523,69.4243091169626,601.882423148008,-0.168954511847488,0.0329311675817111,-0.166361454424051,0.9709241873648,60.6493553081816,0.502990978657143,0.048162864726703,0.00815561206324801,-0.0796273337604886,0.244693418477354
181.7,1707829000,923048893,vehicle_velocity_cg,,253.6885942873,67.5355649049318,601.900921915614,-0.168950861734526,0.0277042198024926,-0.152680511136629,0.973332802305231,60.7457523617597,0.464705972271054,-0.247385180421695,-0.034827501503224,0.0727311603632549,0.181271357551129
181.8,1707829001,23048893,vehicle_velocity_cg,,259.53224525011,65.7909629274512,601.906021692374,-0.16931583344635,0.0262088544493836,-0.139297162868061,0.975316125627854,60.9302388173857,0.325290454035978,-0.321324205819399,0.030076245700461,-0.117806473676615,0.261723109483882
181.9,1707829001,123048893,vehicle_velocity_cg,,265.428046441299,64.2019145526762,601.921704224178,-0.171001230208739,0.0236985311709554,-0.126789766789165,0.976791335918264,61.0536687909034,0.490661943145757,-0.177414471317978,-0.0320426995767136,-0.133352420772634,0.252557290173985
182,1707829001,223048893,vehicle_velocity_cg,,271.329109468666,62.7799131410346,601.936733499713,-0.172600039870993,0.0232270305485423,-0.113725793769586,0.978128915388921,61.1477317593205,0.442102296521629,-0.146286011207628,0.044951866388902,-0.115646817634918,0.294943728989206
182.1,1707829001,323048893,vehicle_velocity_cg,,277.329657981247,61.5095766941057,601.95646812831,-0.172285464776468,0.0197537403196606,-0.100027481059066,0.979756097915761,61.2744094302846,0.503723250753882,-0.12340730323153,-0.0442053879097513,-0.06671358630952,0.23420737696467
182.2,1707829001,423048893,vehicle_velocity_cg,,283.359229666369,60.3961166328562,601.95598992873,-0.17280212750364,0.017594552842739,-0.0876597673024673,0.980890218952639,61.3647592831839,0.518151548282892,-0.142491713027528,-0.0300287802923931,0.0826875987266073,0.181174836430795
182.3,1707829001,523048893,vehicle_velocity_cg,,289.361067001153,59.4616899864441,602.011357993832,-0.172465566034919,0.0150957187828806,-0.0744564653174472,0.982081454146811,61.4252046511916,0.432209908897138,-0.246446555931532,0.025966195466449,0.0121649430108423,0.184756906782074
182.4,1707829001,623048893,vehicle_velocity_cg,,295.481418078013,58.656582126656,602.026370163106,-0.172799526911505,0.0123103243402014,-0.0614354752590411,0.982962085633772,61.5940226211217,0.434160717520239,-0.30671048976507,0.0383946690248655,-0.170003928204164,0.272218967890769
182.5,1707829001,723048893,vehicle_velocity_cg,,301.484485974095,58.0197660780454,602.053060599397,-0.172760157621761,0.0115707535592238,-0.04972704981527,0.983639805069542,61.5755028155199,0.544340016734186,-0.0442938803776395,-0.0143789797750192,-0.0733248746077108,0.248938457758698
182.6,1707829001,823048893,vehicle_velocity_cg,,307.672136842778,57.5397442632531,602.079910220914,-0.174638776481023,0.00839872211031636,-0.0357629002746852,0.983947038300369,61.7453819505323,0.486928517667137,-0.169637309478904,-0.00462729799860136,-0.116521479584408,0.263724854066481
182.7,1707829001,923048893,vehicle_velocity_cg,,313.782158708674,57.2297165405807,602.103423535992,-0.175411795073106,0.00665378921013506,-0.0223649031392184,0.984218593781865,61.788802970542,0.495356306868526,-0.0921548200133057,-0.00278094870130707,-0.11084357626351,0.276656511927492
182.8,1707829002,23048893,vehicle_velocity_cg,,320.011183972961,57.0957827750644,602.128243104463,-0.174720514826964,0.00380033515183042,-0.00807064057628945,0.984577657633984,61.9384339311127,0.471361338394213,-0.111472063917401,0.043271356294767,-0.113681670076613,0.272447987879356
182.9,1707829002,123048893,vehicle_velocity_cg,,326.248037503474,57.1297175773259,602.149226731758,-0.174899625554218,0.00235311264746128,0.00523485095531228,0.984569540549238,62.0834829972127,0.431246811240238,-0.0950534416352287,-0.0110878620290692,-0.133089361779877,0.280298089678303
183,1707829002,223048893,vehicle_velocity_cg,,332.437916159643,57.3308399853235,602.175766373925,-0.175950625311832,-0.0012565406818465,0.0187420734110025,0.984219758611941,62.1390503438202,0.549159202779243,-0.0938487705856884,-0.0229143613157085,-0.16940775074972,0.259339005457845
183.1,1707829002,323048893,vehicle_velocity_cg,,338.655058386534,57.6924113513052,602.165265894449,-0.176883911132377,-0.000971174293988665,0.0302287561577061,0.983766924176739,62.2000486224661,0.534263344024616,0.0361200358635764,-0.0586917201331694,-0.039653109486436,0.257294702274553
183.2,1707829002,423048893,vehicle_velocity_cg,,344.816770895176,58.2291365906525,602.231119157681,-0.174746614333084,-0.00672301179422473,0.0453559138108844,0.983545252123114,62.2200728610989,0.417044004515969,-0.260753903072427,-0.0667078047571212,-0.0234474479148914,0.180290383484335
183.3,1707829002,523048893,vehicle_velocity_cg,,351.046535674839,58.934011333858,602.258768520727,-0.178024693097801,-0.00924028313318125,0.0579472407005997,0.982274881644766,62.3884645459525,0.425698129745112,-0.269129316020485,0.041881140012744,-0.205585996150243,0.293436028513519
183.4,1707829002,623048893,vehicle_velocity_cg,,357.259553441407,59.7957485774221,602.290967152897,-0.175626176987508,-0.00996996604075863,0.0696801675874452,0.981937228125548,62.5036474868898,0.488996701062604,-0.109474260444364,0.108847752341704,-0.182674179870139,0.283760952877657
183.5,1707829002,723048893,vehicle_velocity_cg,,363.309439453739,60.7713390376316,602.312904390255,-0.176107929877514,-0.00823507697140889,0.0797479267604809,0.981100631290663,62.431871994474,0.463606199561283,0.00168245467102045,-0.0116067627862533,-0.0554130849207032,0.251518328346552
183.6,1707829002,823048893,vehicle_velocity_cg,,369.404283355172,61.9107457754386,602.329591614402,-0.171258353925358,-0.0135596093973442,0.0943796940624083,0.980601441235151,62.4501829837616,0.423476707554081,-0.219620382479486,-0.0412096475004239,0.0110329287016946,0.175011939107745
183.7,1707829002,923048893,vehicle_velocity_cg,,375.574289122457,63.2440837870939,602.349590842794,-0.168951139241591,-0.0152225589028777,0.106498858881963,0.979735566010674,62.6268763903751,0.388054266393587,-0.259171771745792,0.130600695583603,-0.0719128479679677,0.231560368371062
183.8,1707829003,23048893,vehicle_velocity_cg,,381.717761646363,64.7180799442216,602.370842093584,-0.165462226511139,-0.0167848447120952,0.118026928752617,0.978984251494983,62.7840098973044,0.385566477171561,-0.155539907658477,0.0418658441615267,-0.122690006046214,0.233195849530023
183.9,1707829003,123048893,vehicle_velocity_cg,,387.828709026133,66.3376760746688,602.398448784161,-0.162034802927427,-0.018196108244017,0.129532794261964,0.978077133714785,62.9195535100287,0.375865464772339,-0.128600164479414,0.0820714618027136,-0.0813742929877304,0.227097501763939
184,1707829003,223048893,vehicle_velocity_cg,,393.840279414592,68.0615868487122,602.386550069411,-0.158233422741285,-0.0192397358518241,0.140856515935859,0.977113841069883,62.9716596212757,0.358850419615259,-0.12531002644834,0.0317258573690967,-0.0839145000729506,0.223449061651177
184.1,1707829003,323048893,vehicle_velocity_cg,,399.864900080003,69.9724345759011,602.455192858181,-0.15631175595969,-0.0216462457290076,0.152757232471002,0.975583570445115,63.0906573887007,0.342824135764782,-0.0911026609536004,0.0178191119742071,-0.0549357503165744,0.214146291078265
184.2,1707829003,423048893,vehicle_velocity_cg,,405.876405370515,72.0188214710026,602.476771028257,-0.153215945507613,-0.0220895856431584,0.163951278384137,0.974246838621778,63.240551230278,0.273849043043155,-0.0827237403583564,0.0823023748131352,-0.0797087697919416,0.231388996509753
184.3,1707829003,523048893,vehicle_velocity_cg,,411.850390668559,74.1989759558846,602.497953907772,-0.149407285211948,-0.0236294915002202,0.175075954532581,0.972865622992992,63.3799492470605,0.307304312931385,-0.0815658385563072,0.0707963859498652,-0.0834988903935778,0.209742599459733
184.4,1707829003,623048893,vehicle_velocity_cg,,417.779230866223,76.5103194665254,602.51376812433,-0.145975075864177,-0.0237429565283281,0.185299857848628,0.971489326715955,63.4928015621352,0.275752277192879,-0.071317062636415,0.0749664574165875,-0.0292682485664597,0.201177311197383
184.5,1707829003,723048893,vehicle_velocity_cg,,423.534944608552,78.8803722282165,602.530298052186,-0.141369766197365,-0.0262231364156554,0.196202543242955,0.969964689226791,63.4858464592278,0.254105129958321,-0.176379586726427,0.0378729086663088,-0.0460743681744313,0.179485325162163
184.6,1707829003,823048893,vehicle_velocity_cg,,429.395633723462,81.4469830275828,602.542488389914,-0.13804486142719,-0.025665403259368,0.205423667653449,0.968548408742117,63.6610550632049,0.237112821908314,-0.121845120039962,0.101712575131791,-0.0564821113384435,0.19707811839479
184.7,1707829003,923048893,vehicle_velocity_cg,,435.217560608485,84.1269005455322,602.556348779919,-0.13298736519158,-0.027081950809856,0.215051312619923,0.9671266005959,63.8231271344234,0.309846976936418,-0.119890259122183,0.105824894757932,-0.0162172493508024,0.165787468843578
184.8,1707829004,23048893,vehicle_velocity_cg,,440.998137972476,86.91716891823,602.556579075971,-0.127174823401429,-0.0271590561570765,0.224802356905842,0.965687760247095,63.9985015725896,0.163698783255638,-0.231239663208604,0.155425421493264,-0.166594646530165,0.219679225634884
184.9,1707829004,123048893,vehicle_velocity_cg,,446.730425601215,89.8176273248483,602.571845421417,-0.120454258524319,-0.0262682350725694,0.232800912391777,0.964678436899615,64.1090499027169,0.319117632881389,0.0384639179489726,0.0759271456106969,-0.0859321109530622,0.172228663361084
185,1707829004,223048893,vehicle_velocity_cg,,452.376543734837,92.7949392089873,602.591521004864,-0.115198096581822,-0.0261693346196201,0.240343582726518,0.963472639316588,64.1669369659382,0.316160354213225,0.00955546535881289,0.113654755892081,0.00993927941156726,0.132441722807203
185.1,1707829004,323048893,vehicle_velocity_cg,,458.017124681838,95.8781780472654,602.584545589009,-0.10884181299262,-0.0260767073088414,0.247987659822145,0.962276252256255,64.2692417589443,0.255795577465117,-0.065095349269122,0.133619146272338,0.0403577607950883,0.123769287549829
185.2,1707829004,423048893,vehicle_velocity_cg,,463.574724004623,99.0154203739009,602.617544917599,-0.103043228698528,-0.0247698014971215,0.255163379219667,0.961072421755185,64.3410343533983,0.196379720590173,-0.0510130362201133,0.133790971531422,0.0292628762043755,0.130708548127716
185.3,1707829004,523048893,vehicle_velocity_cg,,469.165571474425,102.28599651158,602.625425702433,-0.0958570730709497,-0.0247477382098323,0.262910682579351,0.959727536325507,64.4845428949067,0.196488021645577,-0.114057205482383,0.113692520528713,0.039593743711223,0.119474740850881
185.4,1707829004,623048893,vehicle_velocity_cg,,474.717097482194,105.645733369922,602.627030440838,-0.0910157220531404,-0.0241268146835356,0.270507218446485,0.95810222832468,64.6647531129272,0.148950201834767,-0.168209939814619,0.136952776564529,-0.0715959264489433,0.165601156841044
185.5,1707829004,723048893,vehicle_velocity_cg,,480.095883544934,109.008614689396,602.63465500832,-0.0855012339356341,-0.0227887880063628,0.277130745203095,0.956749058112869,64.6478499169899,0.251101903686146,0.0281653624587385,0.10215809418586,-0.0629562997537326,0.149717473541003
185.6,1707829004,823048893,vehicle_velocity_cg,,485.490172420445,112.494595449733,602.643794369552,-0.0800590481092945,-0.0211814792613788,0.283208887407483,0.955476122069803,64.6975119129647,0.287384920412185,-0.0271682680101714,0.104641630216816,-0.059934160710876,0.142943720036288
185.7,1707829004,923048893,vehicle_velocity_cg,,490.933894604338,116.116391127854,602.651575591953,-0.0752926025753121,-0.0203994681293082,0.289174873140154,0.954092646676335,64.8523802700342,0.30810294079771,-0.026565415009366,0.0797235553927378,0.0309975587339012,0.101232812072357
185.8,1707829005,23048893,vehicle_velocity_cg,,496.343114281989,119.810602153037,602.644376167066,-0.0713061021263543,-0.0207394294811663,0.295985082185139,0.952301500045127,65.0477913269392,0.185315603271298,-0.176499365236991,0.0975250792225988,-0.0546994425626213,0.136419704673036
185.9,1707829005,123048893,vehicle_velocity_cg,,501.710049942023,123.576094169848,602.645894330221,-0.0670558204001864,-0.0188197107596155,0.30139380828744,0.950952736871489,65.1825499350688,0.25126739761578,-0.0369820862929866,0.0610244887805491,-0.01038068277328,0.113303388698063
186,1707829005,223048893,vehicle_velocity_cg,,506.981487631251,127.353555186099,602.629133418431,-0.0647778033621169,-0.0182941555759815,0.30640534111736,0.949518260486914,65.2404770983076,0.245846122317158,-0.102323024975552,0.030323377588146,-0.00248086471546842,0.0926525956973678
186.1,1707829005,323048893,vehicle_velocity_cg,,512.263202187765,131.238401483145,602.637815127768,-0.0617931525446454,-0.0179865022439873,0.311776172602901,0.947973475490062,65.3552938784698,0.214318394724218,-0.120276235755573,0.0474011968835454,0.0317096225743501,0.0970834525649246
186.2,1707829005,423048893,vehicle_velocity_cg,,517.530676415741,135.195456012023,602.633728190469,-0.0601246966362914,-0.0190293681501752,0.317216390503876,0.94625401748045,65.4937263103885,0.157222991546941,-0.19135223422608,0.00995406031036478,-0.042092970987618,0.108678943939721
186.3,1707829005,523048893,vehicle_velocity_cg,,522.757926074823,139.21367506768,602.637001365788,-0.0586744273895547,-0.0188304251732317,0.322125145569088,0.944689428992617,65.6153424564097,0.183291373723311,-0.143478084968399,0.0481941218972415,-0.0528083279743303,0.108274735666193
186.4,1707829005,623048893,vehicle_velocity_cg,,527.952447073472,143.285154969734,602.635083584004,-0.0580559898446951,-0.0179140084522907,0.326241350843605,0.943331951830353,65.7290925526603,0.176399627840791,-0.117790664636973,-0.0203318847501798,-0.0917079113950261,0.107432297403604
186.5,1707829005,723048893,vehicle_velocity_cg,,532.995663046772,147.309566842934,602.640092009479,-0.0571103421180088,-0.0188650455226255,0.330543170404615,0.941872460251099,65.6367065951249,0.279854845047866,-0.127597688872875,-0.0396084155272793,-0.00569532277334642,0.0774177179758736
186.6,1707829005,823048893,vehicle_velocity_cg,,538.130192079793,151.493430254376,602.639347929319,-0.0571001358100861,-0.0182404293074229,0.334903681436178,0.940343759159195,65.7577430314049,0.182435900348248,-0.139833682674581,0.0291586497428031,-0.0335135312952549,0.0838664263727881
186.7,1707829005,923048893,vehicle_velocity_cg,,543.24002986971,155.71763551512,602.638414377602,-0.0565609960217796,-0.0182726254383764,0.337641668362364,0.939396119150006,65.846513771232,0.275001473884365,-0.0962548867763877,-0.0113665110899351,0.0462564995113112,0.0469502181707903
186.8,1707829006,23048893,vehicle_velocity_cg,,548.328893007995,159.972552590967,602.625368805106,-0.054954983078383,-0.0176788204842581,0.340373684927192,0.938516469621191,65.9676295798427,0.188212049542666,-0.195649310970555,0.0432133492482269,-0.0222442107795069,0.0349949367057705
186.9,1707829006,123048893,vehicle_velocity_cg,,553.405995366657,164.251061364915,602.621635305036,-0.0534834247412903,-0.0189303269931262,0.341438127230494,0.938190370485228,66.0456671007656,0.276028436043323,-0.138083426498036,-0.00139112635537754,0.000878347942152055,0.0152152025025862
187,1707829006,223048893,vehicle_velocity_cg,,558.437174127245,168.511703645695,602.623098516558,-0.0528302279300464,-0.0182847489755073,0.342984734801616,0.937675907051486,66.0906359236158,0.171137457747899,-0.185183716324733,0.00910785490645232,-0.00734607615922514,0.0310461590203928
187.1,1707829006,323048893,vehicle_velocity_cg,,563.487379106635,172.807724817787,602.611389673487,-0.0535217254207264,-0.0190758981549879,0.344446407398683,0.937084952097572,66.138287008759,0.150865573338541,-0.188119238906719,-0.0229100678982477,-0.0125087356338242,0.0298337699719335
187.2,1707829006,423048893,vehicle_velocity_cg,,568.517393940929,177.129462934083,602.620409418704,-0.0519078853023799,-0.0197860859946188,0.346484012455909,0.936409585254712,66.2120530391085,0.0735264262839755,-0.366937971248226,0.0723037244657424,-0.0712287464608023,0.0240729353113675
187.3,1707829006,523048893,vehicle_velocity_cg,,573.565138783509,181.477833665881,602.623978236336,-0.0508894439414582,-0.0191827159126651,0.346413584026903,0.936504093267712,66.2782435828838,0.159493784515665,-0.227879484880119,0.0080074253668578,-0.0673923007899351,-0.0131614711499789
187.4,1707829006,623048893,vehicle_velocity_cg,,578.615207177387,185.830317223275,602.627868859007,-0.0511146132431595,-0.0195477335453907,0.346498335717561,0.936452927685744,66.3346324166348,0.123630909234901,-0.181514200633679,-0.0413723737272918,-0.0258661441642837,-0.00142127081968766
187.5,1707829006,723048893,vehicle_velocity_cg,,583.547484595152,190.082840556074,602.641447380646,-0.0520131655935422,-0.0205471124122361,0.346949134773202,0.936215116656735,66.2104435959577,0.0719604642555617,-0.209793443548568,-0.0222248969809738,-0.00526836888088459,0.0090371758706149
187.6,1707829006,823048893,vehicle_velocity_cg,,588.567925553174,194.420496529427,602.647035635571,-0.051568357200821,-0.0192632812687592,0.347494532499788,0.936064730888374,66.2462542908581,0.021647802249747,-0.19685333222734,0.02528711190276,0.0149765484022232,-0.00133611725013649
187.7,1707829006,923048893,vehicle_velocity_cg,,593.636373627918,198.794185238858,602.640834080245,-0.051697954882906,-0.0194053293373985,0.346994739814006,0.936240036099526,66.3518604845803,0.0587391692574029,-0.200978167705894,-0.0280453438454776,0.0249992304650105,-0.0172040015072099
187.8,1707829007,23048893,vehicle_velocity_cg,,598.711137678414,203.166850730299,602.630082542824,-0.0519798113318028,-0.0204858843858975,0.346481326496076,0.93639154104699,66.4512190978917,0.0537440442970446,-0.300902863394566,-0.00950283003041909,-0.0185243477359828,-0.018086966937536
187.9,1707829007,123048893,vehicle_velocity_cg,,603.790263197477,207.530591726558,602.626071985324,-0.0519492871740128,-0.0196181448984974,0.345869006428779,0.93663815336811,66.5127033995635,0.0247438131514566,-0.232316673105396,0.0208118705424451,0.0252314196296535,-0.0171665225347736
188,1707829007,223048893,vehicle_velocity_cg,,608.821998280066,211.829439620842,602.623474469506,-0.0513342721020268,-0.0196988821971209,0.344814861572979,0.937058940401481,66.4841483999891,0.029781997655769,-0.253470496074412,-0.00776483970310056,0.0127648130090183,-0.0290831725188582
188.1,1707829007,323048893,vehicle_velocity_cg,,613.904381132211,216.171474450781,602.605795178327,-0.0513723790225386,-0.0194889207133844,0.344292146028733,0.937253422947029,66.5328591495252,-0.0178033297449717,-0.193450417869783,-0.0222992467683186,-0.00438545586492319,-0.0118988519252274
188.2,1707829007,423048893,vehicle_velocity_cg,,619.013326432357,220.5164989158,602.596867443981,-0.0511695314867235,-0.0203953084951324,0.344179321333735,0.937286671837953,66.5955176469609,-0.0814257450603668,-0.238863581665955,0.00482010340413943,-0.0433728586367541,-0.0104522815319029
188.3,1707829007,523048893,vehicle_velocity_cg,,624.126758449043,224.855383213663,602.593897852538,-0.0509203180672467,-0.0192801035177954,0.343941413992171,0.937411170488884,66.624360283947,-0.148300429779136,-0.163133082709771,-0.0387509084296899,0.029546511018545,-0.0113498747051972
188.4,1707829007,623048893,vehicle_velocity_cg,,629.246277102427,229.186056060449,602.581742092434,-0.0509656665883441,-0.0198622927360918,0.343135606700198,0.937691818014298,66.6663750310187,-0.107257776455114,-0.273744652462642,0.0231819615826955,-0.0116653529460569,-0.0251815367274429
188.5,1707829007,723048893,vehicle_velocity_cg,,634.252009348091,233.40797759312,602.560044296753,-0.0528267906807408,-0.018323586297271,0.342660300939831,0.937793950999581,66.5243242118732,-0.146933376542401,-0.0813121369922509,-0.0154221966041721,-0.0149286408832204,-0.00844254220746182
188.6,1707829007,823048893,vehicle_velocity_cg,,639.390759344093,237.731079311618,602.537321911715,-0.0537539493886536,-0.0195447372175232,0.342390895816863,0.937815008748499,66.5779147265065,-0.147494044596757,-0.148590111454949,-0.0348824821393417,-0.0454930357422607,-0.00685962121239589
188.7,1707829007,923048893,vehicle_velocity_cg,,644.527844527879,242.052299851521,602.517169059639,-0.0531569756161692,-0.0182183208516352,0.342672830820462,0.937772765517414,66.5941851137026,-0.180432996290913,-0.122069601496061,0.00755486029038882,0.0237901823928823,0.000542864971282575
188.8,1707829008,23048893,vehicle_velocity_cg,,649.664805583025,246.367581711617,602.484725798313,-0.0537684635466389,-0.0175750367304254,0.342319984629274,0.937879042593005,66.6286363672328,-0.150004569290703,-0.157475745748775,-0.0309939317351582,0.0126249485889504,-0.0136125019639265
188.9,1707829008,123048893,vehicle_velocity_cg,,654.804324748097,250.676515742906,602.446983184679,-0.0538326004330467,-0.0170523630630394,0.341854660919206,0.938054720606637,66.6392453332036,-0.137571903479641,-0.165204724813648,-0.0135877429924955,0.0693848344167284,-0.00570461769185808
189,1707829008,223048893,vehicle_velocity_cg,,659.906131578438,254.94391401795,602.410080898487,-0.0535510123394777,-0.0175837147403308,0.34132614358734,0.938253465624904,66.5805078214576,-0.153075900624499,-0.241004856653221,0.015398123144983,0.0379572497953132,-0.0134803820452745
189.1,1707829008,323048893,vehicle_velocity_cg,,665.038188701607,259.216354002073,602.371065149098,-0.0531076937746544,-0.0168588056701663,0.340644148818745,0.938539779342818,66.5545727618735,-0.171265528664304,-0.275974313091507,0.00546310529322243,-0.0192090759967499,-0.0138221397819364
189.2,1707829008,423048893,vehicle_velocity_cg,,670.16854991891,263.485391519784,602.334851403791,-0.0528728318880876,-0.0172914275747497,0.340220310882278,0.938698892213966,66.5040600500312,-0.171644068868311,-0.234652429865535,0.0137771808620193,0.0148371387947612,-0.00597631476306688
189.3,1707829008,523048893,vehicle_velocity_cg,,675.320418844597,267.759591777458,602.295191075632,-0.05334960997684,-0.0164252826747861,0.34004026003451,0.938752710121273,66.4946551542772,-0.206976426041603,-0.223989455131562,-0.00978414248549185,-0.0450391511141275,-0.0147793735273816
189.4,1707829008,623048893,vehicle_velocity_cg,,680.473456197726,272.022024422768,602.263807066391,-0.0532683481583662,-0.0178601075028533,0.338934191006428,0.939131041873968,66.4713090356906,-0.175962006213247,-0.210925862236596,-0.0184829233015633,-0.0316784901237085,-0.0258386984897537
189.5,1707829008,723048893,vehicle_velocity_cg,,685.50467844499,276.172973222604,602.2416307365,-0.0553889655826883,-0.0172128678039982,0.338895727404289,0.939034326114206,66.2658434146645,-0.235878551614801,-0.126515215677512,-0.010056321782487,-0.0366603079319522,0.0119191997185757
189.6,1707829008,823048893,vehicle_velocity_cg,,690.662422443812,280.428689019142,602.218927895703,-0.0553600306858878,-0.0169508143803544,0.33908819587593,0.938971316021904,66.2354672221105,-0.253979850078606,-0.0923716202142766,-0.0191729478334403,0.0680595230708721,0.000599801972391924
189.7,1707829008,923048893,vehicle_velocity_cg,,695.813934906287,284.673756062879,602.191119715114,-0.0543172668259536,-0.0173787828869748,0.338166963886988,0.93935654411165,66.2048742964979,-0.188382235330891,-0.284914659153999,-0.0019394038423946,0.0598146874203329,-0.0232610855579436
189.8,1707829009,23048893,vehicle_velocity_cg,,700.930722568124,288.871094800965,602.158332037437,-0.0545384609951899,-0.0165377369557032,0.337102199930053,0.93974154230351,66.1503381744165,-0.184704210100249,-0.231648599276661,0.00342994225513512,0.00724574575076594,-0.0180240052562683
189.9,1707829009,123048893,vehicle_velocity_cg,,706.092369666054,293.08838955229,602.126796235144,-0.0543772035423372,-0.0171391413410178,0.336479704128581,0.939963179214245,66.1214847725586,-0.212206999359304,-0.247737710822979,-0.0327449779004431,-0.0177772264527855,-0.0135675404146995
190,1707829009,223048893,vehicle_velocity_cg,,711.211409143862,297.263590633876,602.106070391263,-0.0544911254695194,-0.0176020221274469,0.336443442309652,0.93996100780241,66.03030551492,-0.271782728465444,-0.253263684172868,0.00778692609296134,0.0215807877921786,0.00955300832619443
190.1,1707829009,323048893,vehicle_velocity_cg,,716.36607949737,301.470075433039,602.085447811007,-0.0538784070061451,-0.0179390877774032,0.337093271954142,0.939757113509361,66.0292284864943,-0.307937002143673,-0.273397705216608,0.0277989026184543,-0.0463304031122448,0.000313625762344315
190.2,1707829009,423048893,vehicle_velocity_cg,,721.514490575706,305.672618290912,602.072684409006,-0.0545435613525786,-0.0172438134761611,0.336617829498113,0.93990216920473,66.0120170394661,-0.234779827128977,-0.12005758839974,0.00494929553871433,0.0148045160038669,-0.000867100656569809
190.3,1707829009,523048893,vehicle_velocity_cg,,726.657001498848,309.873242921908,602.053443033207,-0.0535057981456202,-0.0171348310313288,0.336875444962205,0.939871513405872,66.0005793848293,-0.23029731749121,-0.187403602872656,0.0384482238198845,0.00963230599468186,0.00106188292719357
190.4,1707829009,623048893,vehicle_velocity_cg,,731.779618744302,314.055733206975,602.022283016507,-0.0529687563776712,-0.016243605951105,0.336909183023438,0.939905664685551,65.9809762904289,-0.246333550180549,-0.183140013488867,0.00241063699751632,-0.0465262720313121,-0.00163411414699732
190.5,1707829009,723048893,vehicle_velocity_cg,,736.816925433268,318.17151455804,602.0099472298,-0.0526781629331792,-0.016628510914502,0.336543541795462,0.940046247931727,65.8460130495737,-0.159472654979955,-0.0892141486219204,0.00225130654186859,-0.0252929966754994,-0.00410048765381054
190.6,1707829009,823048893,vehicle_velocity_cg,,741.963465047339,322.373323687108,601.995864068607,-0.0530845103965225,-0.0172667480265307,0.336781226994935,0.939926752099511,65.8894289972217,-0.205670308618991,-0.166304503400192,-0.0388027378238563,-0.037670061833205,0.00904924811728202
190.7,1707829009,923048893,vehicle_velocity_cg,,747.084007711969,326.56130810098,601.974955605992,-0.0531871221514138,-0.0168246667212222,0.337515811269749,0.939665439276072,65.8919732660495,-0.236598407077798,-0.166170156211206,0.00669945982835196,-0.00444991177893939,0.0195331023717504
190.8,1707829010,23048893,vehicle_velocity_cg,,752.205352180267,330.754965277107,601.971552158645,-0.0527254806299845,-0.0170589645997645,0.337594255887896,0.939659051896282,65.9295256372326,-0.192091990750141,-0.173109366332432,-0.0205714501590811,0.0345762669004186,-0.00525919792032158
190.9,1707829010,123048893,vehicle_velocity_cg,,757.346478398226,334.969321786448,601.9591437046,-0.0526866490938782,-0.017574277549089,0.337986581886998,0.939510687666846,66.0049076572217,-0.184686128079897,-0.249126548149379,3.73377650386805E-05,0.0189910805559985,0.0167139701558639
191,1707829010,223048893,vehicle_velocity_cg,,762.442476606401,339.157501403588,601.950998683422,-0.0527138616230657,-0.0175749013864631,0.338801094247104,0.939215731432883,66.0166764846456,-0.21587257218498,-0.219518491265773,0.00870860735847661,0.0248314853326877,0.0169388133526935
191.1,1707829010,323048893,vehicle_velocity_cg,,767.57634323538,343.393765465848,601.941231670976,-0.0527598780728232,-0.0186116341174117,0.340073916962557,0.93873304690043,66.0978127584936,-0.224419846002748,-0.261928818509743,-0.00042836330451782,-0.0355138161761611,0.0367385771416366
191.2,1707829010,423048893,vehicle_velocity_cg,,772.695082913689,347.647570903148,601.941148015479,-0.0527341116308051,-0.0190974070662032,0.341744664926733,0.938117789250355,66.1718925524333,-0.232941384600931,-0.238561208054732,-0.0169368231606511,-0.0321642846588039,0.037213727589312
191.3,1707829010,523048893,vehicle_velocity_cg,,777.802867183383,351.918768191305,601.942523835776,-0.0543956241925139,-0.0197491700838955,0.34291035086129,0.937583904310378,66.2356041354176,-0.179342129681699,-0.180605119088616,-0.0440632299453347,-0.0112181975977662,0.0365074011409822
191.4,1707829010,623048893,vehicle_velocity_cg,,782.895916225444,356.210757293214,601.94497945165,-0.0551922393273203,-0.0203855265260435,0.345141480068641,0.936704652365045,66.3135699448579,-0.20692706679598,-0.179797626076369,-0.0197210907486745,-0.037226224206972,0.0618416779331406
191.5,1707829010,723048893,vehicle_velocity_cg,,787.88897222287,360.464037654092,601.951405136863,-0.0570417908666621,-0.0208144029804804,0.347923607120416,0.935554465721589,66.2619702954789,-0.191347529569911,-0.127297731991289,-0.0184964450192081,0.00536023811516473,0.0691188225664247
191.6,1707829010,823048893,vehicle_velocity_cg,,792.94176115738,364.823602328261,601.944849615401,-0.0588693147678701,-0.0213375079145682,0.351066046441683,0.93425464706929,66.321786977112,-0.204109751695425,-0.17161935096878,-0.0318188859471509,-0.0295225213081207,0.0759749398209961
191.7,1707829010,923048893,vehicle_velocity_cg,,797.942247661556,369.207021167901,601.932214827731,-0.0592548614848813,-0.0212732829503646,0.354911333355561,0.932777708931072,66.3594679686131,-0.207410869399384,-0.114455507083024,0.00268336223718783,-0.0274871791042434,0.102102000326921
191.8,1707829011,23048893,vehicle_velocity_cg,,802.875897464828,373.594949131238,601.934842645481,-0.0581498370303911,-0.0224574109334139,0.358983496589251,0.931259958510008,66.3386040553881,-0.205391294735999,-0.211742810906466,-0.0237104743696467,0.00209271819020164,0.0739597147209975
191.9,1707829011,123048893,vehicle_velocity_cg,,807.834609759164,378.087800689799,601.924893715931,-0.0620700657436093,-0.021781678804917,0.362970456214216,0.929475827185768,66.4239112801239,-0.276122855423771,-0.177169660660891,-0.0535829242491878,-0.0142749510785809,0.12124996755669
192,1707829011,223048893,vehicle_velocity_cg,,812.717072646125,382.588967938907,601.911231022248,-0.0621862210671867,-0.0239278342312071,0.367189505802238,0.927756541064031,66.4353792908933,-0.146216804268304,-0.228354239485882,-0.0882517727726066,0.0230016442283615,0.0590800244581548
192.1,1707829011,323048893,vehicle_velocity_cg,,817.587553835107,387.183451758388,601.908845952486,-0.0659063505214887,-0.0257622981573472,0.371597255150281,0.925693327684373,66.4825428242033,-0.109954527680141,-0.216999944821866,-0.053949441739993,0.0743986159349,0.0947651684498184
192.2,1707829011,423048893,vehicle_velocity_cg,,822.417434676061,391.826200110568,601.886952264501,-0.0694661210809382,-0.0277265046272967,0.377564255269828,0.922957708730828,66.5730900415633,-0.250468737545895,-0.386012766166786,-0.0316164391099721,-0.131994940495046,0.146909303905412
192.3,1707829011,523048893,vehicle_velocity_cg,,827.180402324117,396.528762433656,601.887274817445,-0.0726032371339343,-0.0295646831861546,0.382058917890913,0.920807082252195,66.5725311880459,-0.028240630037877,-0.112795677765886,-0.106134316912939,0.0170436966710529,0.119484137412967
192.4,1707829011,623048893,vehicle_velocity_cg,,831.883165516225,401.28946503687,601.879376867519,-0.077258231959996,-0.0318969149034238,0.388742056053078,0.917547473578171,66.5981029110091,-0.157518307493481,-0.277232663632194,-0.0560310165664587,-0.0117168614755062,0.139723049448443
192.5,1707829011,723048893,vehicle_velocity_cg,,836.447706540708,406.038893728379,601.871094653704,-0.082465491067036,-0.0349839431308396,0.394877599678824,0.914356193054972,66.5052561672886,-0.0230348306331145,-0.18996482693767,-0.0940203338485364,-0.0115641232631025,0.143361518532826
192.6,1707829011,823048893,vehicle_velocity_cg,,841.011742479128,410.940142505432,601.85991308033,-0.0865606864077493,-0.0368544790099644,0.40124218858171,0.911127708418355,66.5423713171758,-0.0440982693805435,-0.173409870062554,-0.0874115195902778,-0.00642495098410166,0.137602647114587
192.7,1707829011,923048893,vehicle_velocity_cg,,845.501081657812,415.909039903836,601.851920019415,-0.0912734754512479,-0.0411600099459772,0.407890258339668,0.907524403755567,66.588301652544,0.0547795644886176,-0.175693212547294,-0.101457277319719,-0.0284993969864443,0.136228243366357
192.8,1707829012,23048893,vehicle_velocity_cg,,849.907453117747,420.948252107457,601.848345056841,-0.0975632721142542,-0.0435264986874565,0.415015367146512,0.903520390958951,66.6142338535949,0.00684753665850195,-0.133729800432575,-0.102791602056359,-0.0371349122683584,0.193731635357706
192.9,1707829012,123048893,vehicle_velocity_cg,,854.226375889339,426.057546183436,601.843293465768,-0.101044056145566,-0.0467048582944826,0.422387918444633,0.89955389014853,66.6297251953795,0.0606837440948282,-0.168919181720117,-0.0801567433168326,-0.0307532060517229,0.13308258708726
193,1707829012,223048893,vehicle_velocity_cg,,858.428788300668,431.194432356731,601.840013123055,-0.105316022504281,-0.0501277758551306,0.429451544985469,0.895526164889273,66.5915511061133,0.0700773389544084,-0.213678024234549,-0.137996573859691,-0.0970883872111601,0.195433928356323
193.1,1707829012,323048893,vehicle_velocity_cg,,862.567389876937,436.451786145609,601.840575820029,-0.112102901585169,-0.0536903186679405,0.43728065505004,0.890694065241556,66.5906673398148,0.129774620752762,-0.0608293315242093,-0.18267934888749,-0.0203332784160922,0.198904252887479
193.2,1707829012,423048893,vehicle_velocity_cg,,866.595120552164,441.786621332141,601.832436196568,-0.118267183902675,-0.0574579587044217,0.446101470930939,0.885271107529498,66.5921034115127,0.128361087526755,-0.0738865529451806,-0.152710472301952,-0.0358905069709791,0.194765920588643
193.3,1707829012,523048893,vehicle_velocity_cg,,870.499070926141,447.188606815278,601.810754567085,-0.12245853184414,-0.0614938106084793,0.454748409838021,0.880014944751064,66.5730256945273,0.198138050267396,-0.149906665946725,-0.101446811384872,-0.0505182282375659,0.185140665402059
193.4,1707829012,623048893,vehicle_velocity_cg,,874.282542592583,452.654994287757,601.811357999205,-0.126779201669729,-0.0644609924130677,0.462783954021344,0.874987329269104,66.5456622877665,0.241423944429418,-0.10946348851259,-0.0951896259456461,-0.0211012146901393,0.194480788872526
193.5,1707829012,723048893,vehicle_velocity_cg,,877.919227832776,458.141615525038,601.810925151026,-0.128147552257677,-0.0698057856571789,0.472361435854634,0.869241066135568,66.4564350318724,0.199962447102273,-0.27966103810665,-0.134378566378875,-0.0512667727008453,0.175392728447228
193.6,1707829012,823048893,vehicle_velocity_cg,,881.490195142443,463.803443431717,601.807080024691,-0.133354458036572,-0.0712820256870152,0.480599899058432,0.863805069654464,66.5040731334789,0.188368572226377,-0.0810719243774178,-0.0689485413977406,-0.0287684467832804,0.238357562777422
193.7,1707829012,923048893,vehicle_velocity_cg,,884.944166430169,469.53081363233,601.790962726175,-0.133901639197678,-0.0742885450113756,0.49073370009999,0.857748214038619,66.5383783136615,0.170901682634158,-0.227502458470652,-0.0743408214358018,-0.0997240395161271,0.201919215905791
193.8,1707829013,23048893,vehicle_velocity_cg,,888.236700856478,475.292055905819,601.777071066309,-0.136170716099014,-0.0779179076917212,0.499626047349563,0.851915575950973,66.5092136429178,0.301838934723333,-0.121707744530824,-0.121119213076799,-0.0525962748203221,0.223570378493263
193.9,1707829013,123048893,vehicle_velocity_cg,,891.413130361826,481.175577893039,601.763997683742,-0.139342727870573,-0.0816852481539402,0.510014836527449,0.844864480816596,66.5389411126527,0.249680163200676,-0.136924247203329,-0.0673394686496529,-0.0631931774214273,0.237833275912238
194,1707829013,223048893,vehicle_velocity_cg,,894.382101904437,486.991056526179,601.739805945934,-0.140473547500132,-0.0835511540292864,0.52033611256338,0.838174633996718,66.4145428949619,0.255313732594679,-0.127101743899605,-0.0279773863335281,-0.0795355536437274,0.255494449969308
194.1,1707829013,323048893,vehicle_velocity_cg,,897.261754311244,493.038025328632,601.712496170596,-0.141479552348453,-0.0852330138141157,0.530765520264442,0.831268207091947,66.4716009153852,0.29974821119025,-0.0516176028215221,-0.0840832016771005,-0.0379635478311404,0.244723025956705
194.2,1707829013,423048893,vehicle_velocity_cg,,899.985191273478,499.155792184554,601.664998876694,-0.143644325688932,-0.0891332468087153,0.541827899450929,0.823312880615445,66.5399387237711,0.25505987739859,-0.137848837417005,-0.133108778423562,-0.0953990903483976,0.247901556508802
194.3,1707829013,523048893,vehicle_velocity_cg,,902.537358178217,505.342567199388,601.614678787255,-0.145455445543704,-0.0922259970458004,0.55222118217274,0.815713702710904,66.5788526112673,0.359376073580823,-0.120500230799654,-0.0863266807841659,-0.076547275135007,0.257777160080553
194.4,1707829013,623048893,vehicle_velocity_cg,,904.913496344997,511.572901942904,601.547690087293,-0.145489170119506,-0.0946931234802811,0.563118478671807,0.807937926280129,66.5750247521663,0.374612832866018,-0.137762799721925,-0.0720110400887725,-0.0112870980738936,0.214804296203963
194.5,1707829013,723048893,vehicle_velocity_cg,,907.093959411627,517.756230790037,601.495728002767,-0.146358890226128,-0.0973032476679215,0.574066041964382,0.799724535517324,66.5098757633017,0.270466417550619,-0.256317714495217,-0.0191312684043702,-0.113886908362202,0.280501183687783
194.6,1707829013,823048893,vehicle_velocity_cg,,909.130751814713,524.142087392044,601.436370041246,-0.144287849385684,-0.0990165859206272,0.585273598188931,0.791726939983261,66.5591287606723,0.404860987239189,-0.14152275939828,0.0426216196884218,-0.0243267740978247,0.245636724626213
194.7,1707829013,923048893,vehicle_velocity_cg,,910.987621473273,530.578988920246,601.362051882816,-0.143482376635408,-0.101910993344934,0.597157339630411,0.782579113416678,66.6371050768557,0.237938145963588,-0.303982144890047,0.0670094060329185,-0.168095338427276,0.295219103015588
194.8,1707829014,23048893,vehicle_velocity_cg,,912.656157308203,537.062538344194,601.301984580376,-0.142323894825943,-0.102861012758523,0.607095089365934,0.774983273034737,66.6764228590963,0.41797984343192,-0.144245259712631,0.0168825768597805,-0.143372985700445,0.280691435275625
194.9,1707829014,123048893,vehicle_velocity_cg,,914.146182494231,543.588577623227,601.247421246004,-0.139343567429807,-0.104627170417315,0.617631145994957,0.766921308168808,66.6889837463723,0.453301657446535,-0.195582307609438,-0.00989790834907869,-0.11437096238774,0.252038074108558
195,1707829014,223048893,vehicle_velocity_cg,,915.454735206678,550.095531963943,601.183792279042,-0.140460457078439,-0.106204838630259,0.627776590222897,0.758213653937299,66.6801427643405,0.36202829185999,-0.167345758932117,0.00939368414455949,-0.166829220011251,0.32737921269663
195.1,1707829014,323048893,vehicle_velocity_cg,,916.570342663895,556.64293965193,601.141723811069,-0.13562532146342,-0.108298388151407,0.639536465166092,0.748912772640854,66.6312371410192,0.432638063645561,-0.197578559170388,-0.0174532444136863,0.00556323911772328,0.220071942562272
195.2,1707829014,423048893,vehicle_velocity_cg,,917.49895214702,563.271753581247,601.085104889472,-0.134079130718967,-0.110144686326415,0.650511833730069,0.739408742818778,66.6877711268056,0.288249422795638,-0.373505375722649,0.0751613404793704,-0.164634656397539,0.29875587352474
195.3,1707829014,523048893,vehicle_velocity_cg,,918.237500510015,569.921836518465,601.049161015867,-0.133260558544132,-0.11110137936209,0.659884278474612,0.731061451632069,66.6967900830178,0.48962223356892,-0.0156001511608845,-0.056494187826897,-0.0337183204044662,0.24115867243703
195.4,1707829014,623048893,vehicle_velocity_cg,,918.790496435321,576.58576894533,600.997962755901,-0.129327553115545,-0.113040457878586,0.671399611945,0.720915251584989,66.7118466539919,0.336935870451093,-0.323593998703868,0.0286476456525578,-0.108967761592137,0.260671152702216
195.5,1707829014,723048893,vehicle_velocity_cg,,919.1545738061,583.156351980835,600.952860723945,-0.129522133301971,-0.114853399967857,0.680542542296017,0.711965281194247,66.6108428856345,0.457971468688319,-0.142509736836097,-0.0326045725712031,-0.132671930242532,0.281533299891374
195.6,1707829014,823048893,vehicle_velocity_cg,,919.32363744426,589.846526267758,600.914219574204,-0.128006352992268,-0.116854013916178,0.690447884325573,0.70231134979839,66.6269729764807,0.526196033703651,-0.0659143724656442,-0.00819026164157945,-0.0622914461269858,0.259448596032315
195.7,1707829014,923048893,vehicle_velocity_cg,,919.306833098552,596.534651606534,600.855149898171,-0.127371318965857,-0.118942273983322,0.700704280004744,0.691840151008604,66.6662627471282,0.372083870991299,-0.257836410492314,-0.00941233875994935,-0.0907527117639523,0.271387847180108
195.8,1707829015,23048893,vehicle_velocity_cg,,919.095976716795,603.219718922939,600.804463988619,-0.124886415790593,-0.120494987348952,0.710434139899198,0.68203201833964,66.6863561052902,0.5177118929464,-0.156297515330852,0.03478686828572,-0.0452527503061552,0.247982219999333
195.9,1707829015,123048893,vehicle_velocity_cg,,918.68983500934,609.891925443544,600.752375897616,-0.122229721314222,-0.122062226141571,0.720749790777185,0.671327377120474,66.7040405713591,0.392966540349657,-0.24633098118306,0.0258950822094736,-0.0967561616869388,0.272496251266382
196,1707829015,223048893,vehicle_velocity_cg,,918.097752961155,616.491275273789,600.713279347347,-0.122171973269521,-0.124197788653446,0.729820936800789,0.661067559670147,66.6451284126215,0.431861872402559,-0.106804598119256,-0.0521582502414343,-0.0535458016648594,0.262646839629591
196.1,1707829015,323048893,vehicle_velocity_cg,,917.311259624534,623.12737259433,600.655259522114,-0.119317031937322,-0.125795024598128,0.740370213118738,0.649454390394382,66.6612655553034,0.311695634862716,-0.320928477729452,0.0697550798909193,-0.131845698126156,0.303630353169322
196.2,1707829015,423048893,vehicle_velocity_cg,,916.321477117595,629.73127875807,600.615166392447,-0.117585356420609,-0.127501541380689,0.749207722467109,0.639222050227176,66.6593370481934,0.517953003517506,-0.140012369608443,0.00160990416265005,-0.121139373431588,0.265736351454197
196.3,1707829015,523048893,vehicle_velocity_cg,,915.136412365253,636.295871210821,600.580548429568,-0.115302943454832,-0.129063889288339,0.758250638024823,0.628572759231076,66.6312385738884,0.525141948432965,-0.136051207001047,0.0222258512447211,-0.0127825255490703,0.244532866338492
196.4,1707829015,623048893,vehicle_velocity_cg,,913.773303034627,642.825470349265,600.527280253797,-0.112372151321819,-0.13005995339177,0.768510237889306,0.616318847992141,66.6620475528882,0.263975730761188,-0.37959834023766,0.0687378609713075,-0.186244564391636,0.331064042613852
196.5,1707829015,723048893,vehicle_velocity_cg,,912.266097803826,649.146243516649,600.49371713928,-0.1128392325805,-0.130722255302606,0.775917534082777,0.606737982874113,66.4669343370551,0.503028335887024,0.0731984458574658,-0.0190611904845318,-0.0523793692423766,0.260715426121364
196.6,1707829015,823048893,vehicle_velocity_cg,,910.534445828356,655.574551098861,600.417119814479,-0.10791489219457,-0.131479513473867,0.785461133583891,0.595078416016258,66.4637512616881,0.446470404144115,-0.235256178550102,0.00110154581417707,-0.0191169957060321,0.207741585885832
196.7,1707829015,923048893,vehicle_velocity_cg,,908.610377231658,661.935953419835,600.408442068308,-0.106746552607807,-0.133146110482812,0.793097580350732,0.584699508133418,66.4557877604985,0.514156013750789,-0.141511573341343,-0.024973811012992,-0.030046671558578,0.234717567597434
196.8,1707829016,23048893,vehicle_velocity_cg,,906.527286724999,668.22321296491,600.370039418198,-0.104833017244797,-0.13481973432312,0.801399888025745,0.573229358289261,66.4280625230745,0.485255762905842,-0.130701882278923,-0.00892443350561208,0.035634342053454,0.217015366815813
196.9,1707829016,123048893,vehicle_velocity_cg,,904.245707078903,674.506899972352,600.320630276879,-0.102738059359926,-0.136042865908921,0.809537974953249,0.561769967960942,66.5076617938781,0.496623392742459,-0.223894590206549,0.0109999894934725,-0.0683387958340631,0.249930142039178
197,1707829016,223048893,vehicle_velocity_cg,,901.811993291934,680.671644100109,600.273710732196,-0.101229162424915,-0.136873906644767,0.817060440093047,0.55084519385169,66.5355162426322,0.566803008112254,-0.14113586984389,0.00718365429330598,-0.170214436556814,0.293691655408482
197.1,1707829016,323048893,vehicle_velocity_cg,,899.178270423849,686.816613210278,600.23904972852,-0.0994548004496654,-0.138280286325576,0.824295849188986,0.539929308420132,66.5568707564816,0.6172075967499,-0.0914386169230422,-0.0898933661162831,-0.0201090836639912,0.234190780792065
197.2,1707829016,423048893,vehicle_velocity_cg,,896.37520739396,692.881789585927,600.202979008349,-0.0969019183457497,-0.141859557549275,0.832283135530688,0.527058503834294,66.5861448044138,0.512132454145479,-0.297072339811046,-0.0111493505598228,0.0549625469624387,0.199965972190844
197.3,1707829016,523048893,vehicle_velocity_cg,,893.45655924667,698.774876265733,600.160654437968,-0.0939332883908552,-0.143773466248146,0.840345928635997,0.514124934193993,66.5681056454125,0.329236629557794,-0.381053479049582,0.0373713501023436,-0.155051680844645,0.275260869561385
197.4,1707829016,623048893,vehicle_velocity_cg,,890.310780487791,704.676975275493,600.132800362831,-0.0939764399344393,-0.146597087169725,0.846454059938087,0.503183114964055,66.6283561427421,0.512458612103592,-0.162324565897285,-0.0332085595131696,-0.21055474146178,0.308920844146952
197.5,1707829016,723048893,vehicle_velocity_cg,,887.124435838529,710.317372518104,600.097615394886,-0.0933941487691705,-0.145493498009007,0.852728969413424,0.492912243442893,66.4120380927781,0.648282277799057,0.0850499992326341,-0.0164775036685294,-0.0245308661134083,0.244316913778017
197.6,1707829016,823048893,vehicle_velocity_cg,,883.637545127497,716.049393203108,600.057779919896,-0.0895844898762479,-0.14764834952507,0.860174618952805,0.47986894978268,66.5097454037406,0.627117062283143,-0.103515266943258,-0.0100664083947604,-0.0887536880650745,0.260144473518168
197.7,1707829016,923048893,vehicle_velocity_cg,,880.019303588568,721.657667458335,599.968366472339,-0.0886297884016803,-0.148038524465162,0.867287222788967,0.466949921371717,66.5702391744666,0.44892990091531,-0.261799890866233,0.0643641224752484,-0.144505372409379,0.331337154055463
197.8,1707829017,23048893,vehicle_velocity_cg,,876.214983403087,727.152353568555,599.962179192896,-0.084649819168455,-0.148589673062139,0.874485223788808,0.453906499787206,66.6323686237874,0.510112610507884,-0.280158470238612,0.0266558173841707,-0.22172003303066,0.298846868731121
197.9,1707829017,123048893,vehicle_velocity_cg,,872.273205954376,732.544142557788,599.883908902093,-0.0830668233810763,-0.149939006475803,0.880406119759387,0.442157507547531,66.6672080422225,0.58240156592592,-0.155578932388869,-0.0159170981951633,-0.23613723520506,0.314675827734031
198,1707829017,223048893,vehicle_velocity_cg,,868.230282457355,737.728186501349,599.903532017267,-0.0808548539757262,-0.151493996798243,0.886232276070426,0.430237625474214,66.572072719503,0.652689577969019,-0.0775917931786295,-0.0780623937513885,-0.0472924927561457,0.254435023980183
198.1,1707829017,323048893,vehicle_velocity_cg,,863.96256208353,742.910490433785,599.869005555953,-0.0784713508334326,-0.152740716972825,0.892605086861636,0.416855705713302,66.6320410327484,0.506810788734859,-0.214176105903109,-0.101072269117759,-0.0733454587444464,0.253509163379126
198.2,1707829017,423048893,vehicle_velocity_cg,,859.545989819641,747.96197219523,599.840906643656,-0.0749667860242241,-0.154471032521656,0.898978018143562,0.402935731847604,66.6890408506184,0.536358300870491,-0.220305707518203,0.0337318051163002,-0.0830741469595278,0.274907149398315
198.3,1707829017,523048893,vehicle_velocity_cg,,855.023651201445,752.830963513129,599.827744521934,-0.0718613452401426,-0.154412464354216,0.905098383238549,0.389601918079596,66.6488054859655,0.498904302008927,-0.191404306513541,-0.019651482555231,-0.0324185849720012,0.251711899101819
198.4,1707829017,623048893,vehicle_velocity_cg,,850.3613571286,757.572556814009,599.802740532696,-0.0702546944173244,-0.155564725738815,0.910727112762709,0.376085123472116,66.6460827625472,0.40678388035588,-0.211094401158591,-0.0137336266685524,-0.0533467536727778,0.262969658896183
198.5,1707829017,723048893,vehicle_velocity_cg,,845.610781196213,762.145560471759,599.767951540256,-0.0677085514150025,-0.156247140474848,0.916226826781847,0.3626717317961,66.6069961214766,0.473141025646171,-0.223721697419563,0.0447194689128197,-0.230587858107555,0.310025716655554
198.6,1707829017,823048893,vehicle_velocity_cg,,840.633945020035,766.648370248693,599.732633116014,-0.0684808586942367,-0.158471892721723,0.920123316062122,0.351525410814836,66.6397075437861,0.716114453427049,0.0984378258735276,-0.0432836672975564,-0.101870512597046,0.285262914777062
198.7,1707829017,923048893,vehicle_velocity_cg,,835.541904314987,771.002664474941,599.697038088027,-0.0645096200806787,-0.158870864546997,0.92557108526796,0.33751551583746,66.6685347159043,0.644775143037201,-0.0916064822120826,-0.0223010904149599,-0.0719281006033678,0.244814519602871
198.8,1707829018,23048893,vehicle_velocity_cg,,830.324968177566,775.204976666799,599.655972611173,-0.0623799723575133,-0.160906854363975,0.930073038486698,0.324317539376902,66.7200360282001,0.592578872065366,-0.182935283378411,-0.000962405720549233,-0.0917893325754756,0.267357215791421
198.9,1707829018,123048893,vehicle_velocity_cg,,825.000485506944,779.258507143296,599.627942636839,-0.058445269556877,-0.161860969414776,0.93496512429984,0.310202181471242,66.761918804356,0.515746387711913,-0.25655855575942,0.00487133746784108,-0.19501862408474,0.294180505446479
199,1707829018,223048893,vehicle_velocity_cg,,819.609524336708,783.112254899719,599.617069075483,-0.0580587048976044,-0.162317829254163,0.938913739775334,0.297864228051852,66.6793757026882,0.574517231857364,0.0068745822384176,-0.0602286626589082,0.0110738386821628,0.253735553167843
199.1,1707829018,323048893,vehicle_velocity_cg,,814.059163360803,786.840481819212,599.591030390588,-0.0530078164672261,-0.163253200772432,0.944074383308248,0.281535295499667,66.6947642362584,0.359844812691766,-0.341027556613853,-0.00723137747901113,-0.0790843901493994,0.233552971062006
199.2,1707829018,423048893,vehicle_velocity_cg,,808.408444513788,790.397881076286,599.558965795382,-0.0534371876046279,-0.165764820554048,0.947212240064357,0.269175525484496,66.7298668663106,0.482741095317715,-0.160877484831139,0.0161056856563046,-0.232079103763884,0.346996275059226
199.3,1707829018,523048893,vehicle_velocity_cg,,802.70458526833,793.763285261786,599.54174965721,-0.0498199711080296,-0.165390432144659,0.951146996724766,0.255897178677798,66.6213518331434,0.579059754671359,-0.104104303312057,-0.0538922144289573,-0.0110107164846861,0.226357720646864
199.4,1707829018,623048893,vehicle_velocity_cg,,796.857456260269,796.982426130303,599.524945355837,-0.0468712672510446,-0.166021569694925,0.954850823748994,0.2418673749975,66.6366835816154,0.455475367465073,-0.238730875849582,-0.00843055581016133,-0.0418581398151803,0.240777020990277
199.5,1707829018,723048893,vehicle_velocity_cg,,791.069768518637,799.968261041417,599.514387151104,-0.0427924999115548,-0.166960178048283,0.958436552608588,0.227359793105929,66.5210471020959,0.55266790290767,-0.268257418721938,0.0160142311271657,-0.111862629720616,0.282179615141894
199.6,1707829018,823048893,vehicle_velocity_cg,,785.025022141551,802.831821372138,599.516007832698,-0.0408938543227577,-0.167552485904505,0.961620267288559,0.21340177760677,66.5625423255209,0.529291552834293,-0.162328255960511,-0.0544848157875529,-0.0298210745566409,0.242348969928185
199.7,1707829018,923048893,vehicle_velocity_cg,,778.900784601312,805.527485302834,599.50973903454,-0.0366882239155745,-0.168937389626534,0.964758582907905,0.198380970149924,66.6310010462747,0.489663031051397,-0.35557454568518,0.0218242563433698,-0.140963137859082,0.27823708236831
199.8,1707829019,23048893,vehicle_velocity_cg,,772.705773819648,808.037723171368,599.513763051144,-0.0353810833865982,-0.169631404540998,0.967309372071571,0.185164640885731,66.660876362079,0.480666117701706,-0.222492714885754,-0.0478570412246951,-0.0641594716628461,0.260994480807449
199.9,1707829019,123048893,vehicle_velocity_cg,,766.459347227943,810.383776110442,599.480931802382,-0.0321952353997113,-0.169773068562761,0.970108575261559,0.170381701518469,66.6953405967816,0.426460844557113,-0.327757176524599,0.00969123235274733,-0.129505346909607,0.280989032920043
200,1707829019,223048893,vehicle_velocity_cg,,760.271376649214,812.489398773281,599.522450459031,-0.0300605854659138,-0.170735186430559,0.972283466598427,0.156878035095147,66.5780106751138,0.476231662714025,-0.201520212042326,-0.00997382334892384,-0.098314730875452,0.271551605311645
200.1,1707829019,323048893,vehicle_velocity_cg,,753.873308190307,814.454792817992,599.540631640101,-0.0256968895808513,-0.17120045216254,0.974576519558465,0.142234603984126,66.6016113481252,0.474853199098048,-0.240758013049779,-0.0297920084522323,0.0103680412182558,0.211376657971132
200.2,1707829019,423048893,vehicle_velocity_cg,,747.42384387918,816.242364915301,599.544575016411,-0.0233546903576297,-0.171523030714382,0.976504798343797,0.128346356334693,66.6816359117248,0.446455681247545,-0.315765315750013,0.122986873035892,-0.184520900952745,0.289881304953209
200.3,1707829019,523048893,vehicle_velocity_cg,,740.934733815935,817.85420207613,599.558681442124,-0.021242567818467,-0.172730198545937,0.977820867057948,0.116530613011354,66.7229305009043,0.608390515551359,-0.150748000591349,0.0221508065303434,-0.259178038212729,0.293657991298961
200.4,1707829019,623048893,vehicle_velocity_cg,,734.462697939121,819.281949774279,599.590074208142,-0.0197429089662635,-0.172520178465368,0.979225507786781,0.10471108092054,66.6240268933417,0.631061343559911,-0.087438331662693,-0.0764104314357968,-0.0909326155490363,0.275122960394764
200.5,1707829019,723048893,vehicle_velocity_cg,,728.064778599762,820.524699469794,599.622237277438,-0.0152235594401939,-0.170787971997279,0.981068893128387,0.0900196578246652,66.452710114979,0.419988127487741,-0.377044174178517,-0.00424904640449161,-0.0856222361900922,0.231592128107982
200.6,1707829019,823048893,vehicle_velocity_cg,,721.455996856245,821.609286501699,599.668967680107,-0.0118670782314552,-0.171333130201434,0.982051921458301,0.0779625199033825,66.483620157754,0.546091297076813,-0.379479298776157,0.00887081634893172,0.00469832308923857,0.189191934334434
200.7,1707829019,923048893,vehicle_velocity_cg,,714.828660852595,822.53851500929,599.706963869151,-0.0087501944397296,-0.170102060025193,0.983286877697931,0.0643089373221739,66.5755011500966,0.274589660101047,-0.502318466281186,0.0475788398030549,-0.19615751746251,0.276407608573929
200.8,1707829020,23048893,vehicle_velocity_cg,,708.206321699572,823.30294799474,599.735198014369,-0.00811880636860086,-0.170330153963154,0.98388240087933,0.053825132363629,66.5770156538745,0.486595753662941,-0.166959430244142,-0.0130661984919721,-0.0949072617401371,0.243523254089554
200.9,1707829020,123048893,vehicle_velocity_cg,,701.574756437312,823.8997885243,599.80725312257,-0.0047087272649168,-0.166126549575624,0.985225129083246,0.0413671661652529,66.5840342574986,0.410588236917012,-0.197670651063472,0.119302907318076,-0.0741896016539929,0.20318771883084
201,1707829020,223048893,vehicle_velocity_cg,,694.953869568579,824.340848094312,599.864886121384,-0.00175058011727342,-0.16335671409015,0.986111206776962,0.0299367215941422,66.5755947730388,0.392424389822556,-0.248410619722312,0.0999549668479967,-0.159639735350833,0.245684630037649
201.1,1707829020,323048893,vehicle_velocity_cg,,688.268215807713,824.633629235814,599.930005846604,0.000393255751897479,-0.157988637524543,0.987252289455595,0.0192964433960755,66.6123162981014,0.343307966608364,-0.262789638506206,0.0917360876582338,-0.118762308600148,0.215348414607229
201.2,1707829020,423048893,vehicle_velocity_cg,,681.579012484087,824.788871582015,600.002618587438,0.00302512711588652,-0.152746719439544,0.988215752343322,0.00942948179446541,66.6288184886928,0.390871280475606,-0.242044003563691,0.0718043588381111,-0.0597752590905617,0.174557031177903
201.3,1707829020,523048893,vehicle_velocity_cg,,674.892638528071,824.811729128044,600.07518510659,0.00487857246366688,-0.147641109271511,0.989028922868383,-0.000303502224057268,66.6463924993261,0.339826705526504,-0.261543920251663,0.141812446266864,-0.0795502220855854,0.187935447786938
201.4,1707829020,623048893,vehicle_velocity_cg,,668.212224666082,824.709932134745,600.1535552155,0.00596651793864005,-0.140519100915199,0.990015684653401,-0.00936627364167697,66.6494689663199,0.30919948261014,-0.195957839014423,0.118277856299958,-0.0813070897267735,0.181825408021463
201.5,1707829020,723048893,vehicle_velocity_cg,,661.701945892448,824.499263223288,600.24485159785,0.00897857660294469,-0.135489833159365,0.990569349708004,-0.0182826062609891,66.4855854392498,0.38398440026489,-0.260383169727374,0.134479260826293,-0.00879024564680029,0.145093133498889
201.6,1707829020,823048893,vehicle_velocity_cg,,655.011026860163,824.159644545433,600.335813725803,0.00993540575771158,-0.12803110617581,0.991378570491974,-0.0260356204673159,66.5488997521768,0.308608693387266,-0.321377157931194,0.174965786490423,-0.00676883564140806,0.131511250703986
201.7,1707829020,923048893,vehicle_velocity_cg,,648.328529723577,823.725202686922,600.432383771128,0.0122305902817908,-0.120821741633294,0.992025081979579,-0.0337454609313128,66.582271426173,0.310992643828266,-0.341860708527972,0.13049376503167,-0.0634882619905907,0.151004095684491
201.8,1707829021,23048893,vehicle_velocity_cg,,641.657962587818,823.193166373725,600.527154305114,0.0115350803976419,-0.116497351425153,0.992255591372462,-0.0415228903284592,66.6230255922785,0.167317490473259,-0.321269427003483,0.0793330398559227,-0.0632369629010638,0.18056422766486
201.9,1707829021,123048893,vehicle_velocity_cg,,635.018775007308,822.566340749336,600.612300589309,0.0114273825126621,-0.108456451867405,0.992848996755189,-0.0485539145636848,66.6278593048883,0.245854979260684,-0.184774092084119,0.104066221384164,-0.0531764950241326,0.132705034500545
202,1707829021,223048893,vehicle_velocity_cg,,628.50319345837,821.871052539582,600.70278818644,0.0118051767996802,-0.104933971851887,0.992887139640097,-0.0549966116176485,66.517701934681,0.240021329154803,-0.242521865787742,0.0855869387703835,0.00240888294561152,0.128089189394414
202.1,1707829021,323048893,vehicle_velocity_cg,,621.843750863084,821.070631868939,600.749391236431,0.0101113870886281,-0.101131507634152,0.992915810913126,-0.0615497396705782,66.5967126935142,0.160902891003777,-0.282606502967295,0.11306647267092,-0.0660554471770724,0.158534666177068
202.2,1707829021,423048893,vehicle_velocity_cg,,615.193480263063,820.187325911559,600.785307881699,0.0109830196930266,-0.0969734627891324,0.99288552078955,-0.0682192304234776,66.6539382353562,0.245137339873176,-0.31300567756591,0.0907106598257671,-0.0603506145152713,0.146717422459101
202.3,1707829021,523048893,vehicle_velocity_cg,,608.562773408262,819.207037441133,600.824792874041,0.00985069364519245,-0.0935669343563545,0.992784644317844,-0.0743427376181095,66.6708806539005,0.239208299478499,-0.195904055932626,0.057311464066161,0.0244344815753437,0.107316972954266
202.4,1707829021,623048893,vehicle_velocity_cg,,602.047902364278,818.178246543402,600.840529667459,0.00941084898547625,-0.0900660554100214,0.992676506701812,-0.0799555790832577,66.6133678009192,0.19640863656132,-0.339119688589808,0.0592074458757446,-0.0644746108208265,0.11389917261876
202.5,1707829021,723048893,vehicle_velocity_cg,,595.53564074218,817.068798723774,600.857071013571,0.00990772727251336,-0.0881004373163526,0.992395348201975,-0.0853909992448988,66.5487591240541,0.281109117022906,-0.122980809514906,0.0105564342769823,-0.000433743834329034,0.114808805658778
202.6,1707829021,823048893,vehicle_velocity_cg,,588.920177241212,815.85422799589,600.861709793708,0.00965776950330459,-0.0879240477429844,0.991821502554889,-0.0920119361087098,66.6287833760741,0.15810922377965,-0.220696079419845,0.0284221121021329,0.019356829120194,0.119958227189935
202.7,1707829021,923048893,vehicle_velocity_cg,,582.322671190176,814.563934971207,600.860227522811,0.0104496160845441,-0.0858744839877013,0.991441368627976,-0.0977772524497287,66.7043509333119,0.192702721504331,-0.305256670310448,-0.0111957545980909,-0.0546203289113002,0.098885478211347
202.8,1707829022,23048893,vehicle_velocity_cg,,575.769984007682,813.206018061656,600.864626940406,0.010304218402365,-0.0866104697009075,0.990873976199305,-0.102767762028193,66.716002223673,0.269954386146416,-0.200997717670804,-0.00453365888969277,-0.0249205479581845,0.111224227231993
202.9,1707829022,123048893,vehicle_velocity_cg,,569.228375374257,811.777310352764,600.847335551635,0.0101976911568293,-0.0849645853801516,0.990496398782633,-0.107675021824396,66.76288259098,0.238358896162126,-0.233164253299106,0.0115568941888939,-0.098655695465338,0.0876907500655306
203,1707829022,223048893,vehicle_velocity_cg,,562.72638554271,810.292476103488,600.85039704395,0.0105076887962433,-0.0848715198566043,0.990058437788507,-0.111672303447064,66.718837371041,0.305341579505543,-0.0900343344608276,-0.019427777047172,0.0680921000402574,0.0777549118353629
203.1,1707829022,323048893,vehicle_velocity_cg,,556.179033526056,808.74002658103,600.825506902924,0.00903777373144429,-0.0858917174444078,0.989434360975542,-0.1164498898297,66.781210906363,0.108225872293643,-0.24889582090857,-0.00463345949368915,0.00879883005531111,0.0880727902637342
203.2,1707829022,423048893,vehicle_velocity_cg,,549.650409471999,807.13701339403,600.796520079973,0.00949485029234185,-0.0856840118380392,0.989036748473687,-0.119893319671542,66.8109753880111,0.236974174793289,-0.149455657156488,-0.0370832189209262,0.0364436757639604,0.0471509148671087
203.3,1707829022,523048893,vehicle_velocity_cg,,543.135429458558,805.483512487463,600.758351034379,0.00890680173834216,-0.0855432318162515,0.988585277829033,-0.123701951613214,66.8420542636999,0.198869603605508,-0.219995807091074,0.00990860523003829,0.051755883454698,0.0729035089526173
203.4,1707829022,623048893,vehicle_velocity_cg,,536.634845743169,803.783238481642,600.707362070625,0.00844741130733881,-0.0859193045476929,0.988015837082751,-0.127950068471717,66.8865337194515,0.160455673167435,-0.272647395279241,0.00345622405522006,0.0107628440511182,0.071743859046149
203.5,1707829022,723048893,vehicle_velocity_cg,,530.309478555916,802.076575512641,600.652232460213,0.00921991018351889,-0.0868438989527114,0.987422707137836,-0.131793504769721,66.7353267605314,0.196203326297698,-0.234684900229451,-0.013564428189172,-0.0302393970795261,0.0823338549333729
203.6,1707829022,823048893,vehicle_velocity_cg,,523.82459720334,800.263710657924,600.590801193007,0.00856083772511575,-0.0870519493138733,0.986774389816297,-0.136473344579718,66.7996716638033,0.0928497207987052,-0.237867085165885,0.0231592842839927,-0.115217489618808,0.11336999693348
203.7,1707829022,923048893,vehicle_velocity_cg,,517.358187090502,798.39938988265,600.525773605631,0.00623949395006142,-0.0860755137181784,0.986458933425769,-0.139466294558552,66.8124815232665,0.188375806503419,-0.0465927239165323,-0.0435044592138246,0.0308751240236814,0.0502601284268348
203.8,1707829023,23048893,vehicle_velocity_cg,,510.90780212712,796.495767023496,600.435383235871,0.0060530889737449,-0.087114654884162,0.985895021614561,-0.142777461015085,66.8439033333999,0.184528256236638,-0.193220227250351,-0.00335572382280445,0.0570263236081829,0.0462955131283698
203.9,1707829023,123048893,vehicle_velocity_cg,,504.489313980972,794.56678766382,600.337379014024,0.00712156637585061,-0.0863311097307376,0.985484602698393,-0.146001098041779,66.8570914227061,0.169264983393428,-0.387121024816944,0.0346234601243572,-0.0383457805177414,0.0689661793849995
204,1707829023,223048893,vehicle_velocity_cg,,498.145828325352,792.606378319508,600.251765482221,0.00770985801195714,-0.085175656343501,0.985121575337911,-0.149067593593115,66.8023888298948,0.134678921493519,-0.377522845272566,0.0390352926463082,-0.121262151534798,0.0576482278048793
204.1,1707829023,323048893,vehicle_velocity_cg,,491.724463833675,790.586191123017,600.166992990888,0.00716116774884948,-0.0848353333912688,0.98469051007371,-0.15210615784919,66.8327051255154,0.0913744497587386,-0.18732552044919,0.0179690358890982,-0.0342740280987914,0.0783686398368575
204.2,1707829023,423048893,vehicle_velocity_cg,,485.317255685771,788.522245049849,600.091981285709,0.00916925378546416,-0.0851895305646564,0.983917199951137,-0.156734209116921,66.8809077304954,0.0218679114638066,-0.284338513906773,-0.020402520078382,-0.0477178757464053,0.0883681161655698
204.3,1707829023,523048893,vehicle_velocity_cg,,478.93551271736,786.400236319486,600.025215571826,0.00963178642353937,-0.085303495326358,0.983187327987367,-0.161162093745578,66.9032373415514,7.92973054357256E-05,-0.261314448867729,0.027167898676591,-0.0704061896615506,0.0957419264008833
204.4,1707829023,623048893,vehicle_velocity_cg,,472.575327408735,784.226299246671,599.966001445014,0.0105646087530279,-0.0841235914884282,0.982588462087203,-0.165322486583312,66.9025940350586,0.00753099109316034,-0.249951864896427,-0.010655674066034,-0.0587943071796388,0.0877318665361605
204.5,1707829023,723048893,vehicle_velocity_cg,,466.391469004985,782.054276879365,599.920937990711,0.0114835503724381,-0.0825468288314892,0.981960024750024,-0.169731137136474,66.7238531053265,-0.00593072487854237,-0.293217634862285,0.0234384273064363,0.00442646552911052,0.0797956312998381
204.6,1707829023,823048893,vehicle_velocity_cg,,460.055439063199,779.768413981544,599.87616099143,0.0117170065776644,-0.0820893174481885,0.981292510790466,-0.173750004271348,66.777031172866,-0.0481227547166638,-0.32030525098396,-0.0256124781762434,-0.00939511048593669,0.0806132401826175
204.7,1707829023,923048893,vehicle_velocity_cg,,453.743542466084,777.432587672256,599.833446104276,0.0120558942890511,-0.0829821792123255,0.98044518340671,-0.178033299358988,66.8100817645499,-0.0396179642326124,-0.244356732162655,-0.0481557112787417,-0.01213266920308,0.0921300858527947
204.8,1707829024,23048893,vehicle_velocity_cg,,447.454218985766,775.038831349563,599.793292268623,0.0145722107113567,-0.082760688190225,0.979447557745237,-0.183359757831851,66.8519002292645,-0.039461542333331,-0.38685621374467,0.0322725906491453,-0.0871003102567708,0.0988958062509143
204.9,1707829024,123048893,vehicle_velocity_cg,,441.19622357065,772.584630026953,599.766494992975,0.0129752598671728,-0.0845381050012411,0.978583337895776,-0.187242095232188,66.858374756425,-0.03108547797657,-0.15235808552336,-0.0321523556438529,-0.0228842431119498,0.103798531180863
205,1707829024,223048893,vehicle_velocity_cg,,435.0332403052,770.112079510195,599.737611287294,0.015824511248025,-0.0826815119436507,0.977874570602066,-0.191506335655764,66.7805592769308,0.0263914874016093,-0.302448946305662,0.00315017683488313,-0.0122341972490019,0.0492489232699078
205.1,1707829024,323048893,vehicle_velocity_cg,,428.842978409483,767.561148515804,599.726941789103,0.0151023996369017,-0.0830478784221692,0.977106880350454,-0.195287254542093,66.7579177295488,-0.014718722029383,-0.18691000109753,-0.0570634154990438,0.0138140775948777,0.0935067277775056
205.2,1707829024,423048893,vehicle_velocity_cg,,422.649027600507,764.945951193139,599.711433918644,0.0180320537135038,-0.0834175113732053,0.975811516386973,-0.201266610051771,66.7851166800453,-0.0753023863558584,-0.344302651519489,-0.0164626519281245,-0.0376869037802087,0.0880867774022315
205.3,1707829024,523048893,vehicle_velocity_cg,,416.485659987457,762.261037421487,599.700559465505,0.0175809140853668,-0.084410868642807,0.974668077783842,-0.206368250620197,66.8278827430225,-0.0740380129619024,-0.23916439839236,0.00596751302246717,-0.0385969340613432,0.128934365849523
205.4,1707829024,623048893,vehicle_velocity_cg,,410.353728920623,759.511544758159,599.693605390856,0.0183290353561988,-0.084082506708003,0.973625223592181,-0.21130097613046,66.8472674805558,-0.00976872022456695,-0.185594073521096,0.000992599103992214,-0.0531677965048044,0.0896620011319853
205.5,1707829024,723048893,vehicle_velocity_cg,,404.399814657196,756.773896574999,599.683094258531,0.0171932896917322,-0.0838792501752198,0.972783819667502,-0.215314426764035,66.6815172497715,0.0191849851022686,-0.0810666337213497,0.00759295926376508,-0.051495451394801,0.105328709821309
205.6,1707829024,823048893,vehicle_velocity_cg,,398.315183327361,753.897826609825,599.682822714765,0.0185468308619455,-0.083906897132752,0.971624868993608,-0.220365064453709,66.7260577930842,0.0667848083363697,-0.0524506922701918,-0.0346326896974865,0.00499236654106742,0.0997211613360873
205.7,1707829024,923048893,vehicle_velocity_cg,,392.266406427191,750.950480769761,599.680605549116,0.0198563812151868,-0.0851879065955709,0.969947996552989,-0.227045433069558,66.7575068880269,-0.0363259451616448,-0.209990798232689,-0.0274756791192256,0.0287572826781995,0.128096198788614
205.8,1707829025,23048893,vehicle_velocity_cg,,386.257531842234,747.927390398843,599.678414463481,0.0209716355210121,-0.0845783634255347,0.968403899704384,-0.233667665673224,66.8038149080986,-0.0506440873559535,-0.300017555474901,0.0502459718964932,-0.0222039612907959,0.116470593966605
205.9,1707829025,123048893,vehicle_velocity_cg,,380.336672354738,744.858085296344,599.679520047303,0.0206065542134746,-0.0838004956045016,0.967233199160602,-0.238773502092327,66.774744341675,0.0406691748278811,-0.229838483415993,0.0207608963409943,-0.0295697069075967,0.119461878865665
206,1707829025,223048893,vehicle_velocity_cg,,374.454798489134,741.715081828506,599.687190494911,0.022026780392489,-0.0836650171462175,0.965613038975666,-0.245166157557774,66.7539491120837,0.0486517222128045,-0.246923124596785,-0.00366751518949299,-0.0481214832970446,0.139215739266998
206.1,1707829025,323048893,vehicle_velocity_cg,,368.590977567499,738.478314608592,599.686438789923,0.021732976697183,-0.0838447783391296,0.963927995509025,-0.251675486178323,66.7630160085196,0.00727778020668842,-0.202723372190829,0.00819515000288295,-0.026726656574532,0.142630062772434
206.2,1707829025,423048893,vehicle_velocity_cg,,362.766512504195,735.165609674518,599.692434163859,0.0217078004382107,-0.0837420763057759,0.962269345207004,-0.257980121968761,66.7945256651451,0.0167837896375783,-0.17322149369398,0.00921573964954823,-0.0805475610322139,0.148423433721586
206.3,1707829025,523048893,vehicle_velocity_cg,,356.968081554979,731.759280999735,599.698956909511,0.0228430863628711,-0.0832984971613847,0.960587810835886,-0.264216977973771,66.8046649056609,0.117992935069857,-0.12911688166994,-0.0149403605427569,0.0336987335207845,0.10941525516129
206.4,1707829025,623048893,vehicle_velocity_cg,,351.217101898055,728.278653615172,599.700811093007,0.0244153508089271,-0.0834294775319182,0.95867717905183,-0.270890160930319,66.8508292900554,0.0312276424632095,-0.314445123069168,0.0393118893589431,-0.0892095398045545,0.139174015479943
206.5,1707829025,723048893,vehicle_velocity_cg,,345.652166451741,724.821558742362,599.704516089883,0.0226218792644578,-0.0847364646880593,0.957203180381733,-0.275808001330288,66.6839493666697,0.130166050465164,-0.0768215114946096,0.0220730305329876,-0.0546730710625383,0.150885709967359
206.6,1707829025,823048893,vehicle_velocity_cg,,340.027553414321,721.222203938881,599.703025321853,0.0230780353654953,-0.0836025591381496,0.955427322490118,-0.282199659511815,66.6756964640401,0.15547302075848,-0.111859923695742,-0.0171440378439663,-0.0440822578229859,0.135207852493834
206.7,1707829025,923048893,vehicle_velocity_cg,,334.411481154441,717.511747809773,599.703527595424,0.0229684956580714,-0.0832192527256733,0.953540356209061,-0.288630894506604,66.715112000757,0.161798607028566,-0.0516056206569173,-0.0291357148716788,0.0694922878171112,0.117524124934743
206.8,1707829026,23048893,vehicle_velocity_cg,,328.845657028338,713.727052048191,599.699405634461,0.0263689405216512,-0.0818895149015342,0.951112902666577,-0.296619339737172,66.7846555331582,0.0212538576250179,-0.414373468002527,0.0135074639642669,-0.057462479991641,0.13137472865623
206.9,1707829026,123048893,vehicle_velocity_cg,,323.338786723432,709.86587733086,599.708814862737,0.0262530283357052,-0.0817467007863556,0.949219493741335,-0.302672443600659,66.8371683444331,0.0496972656940512,-0.340944472054602,0.0358822963252722,-0.091314269461624,0.157757940806758
207,1707829026,223048893,vehicle_velocity_cg,,317.952178490538,705.992649243108,599.706824133543,0.0252744354673663,-0.0815916942911928,0.947508053305978,-0.308111160548941,66.7546713272994,0.133472820375226,-0.202390672682251,0.00927200524742792,-0.092769007243301,0.151035014702498
207.1,1707829026,323048893,vehicle_velocity_cg,,312.56735823797,702.006302192524,599.741880025735,0.0273878663441344,-0.079489397308305,0.945543105964361,-0.314451228739764,66.7603169216401,0.164703543459352,-0.208719768722845,0.00795080465969939,-0.0376074811957486,0.118665629431491
207.2,1707829026,423048893,vehicle_velocity_cg,,307.218351790585,697.936420574465,599.764414998072,0.0267385208702154,-0.0803222269357912,0.943510740649696,-0.320344929162942,66.7882230385847,0.0853051284833558,-0.159578833060852,0.00476549235140133,-0.0155777941618051,0.145821042029485
207.3,1707829026,523048893,vehicle_velocity_cg,,301.920397014141,693.803188288765,599.789256832535,0.0277217739246942,-0.079122555034019,0.941352287831739,-0.326843991422985,66.823442588435,0.108977511764302,-0.253224474879612,-0.00985790413668578,0.0171623530423962,0.107920273234635
207.4,1707829026,623048893,vehicle_velocity_cg,,296.692231231709,689.597388552257,599.823192720515,0.0293737901210343,-0.0789980558804024,0.938919796909547,-0.333655664708959,66.8239150346581,0.141554970877509,-0.228238789098214,0.0393288443822969,0.0371602019880221,0.131735837893867
207.5,1707829026,723048893,vehicle_velocity_cg,,291.648187171499,685.428203287985,599.842379847492,0.0286095223400451,-0.0792739211216718,0.936031847669199,-0.341674583208138,66.7078809427588,-0.0810728260293108,-0.175618243277595,0.0509144252075123,-0.0579065113416627,0.186636433997703
207.6,1707829026,823048893,vehicle_velocity_cg,,286.532138821028,681.061678596338,599.854106021714,0.0283778632047292,-0.0786927387702937,0.933794513138213,-0.347893600081594,66.770170994968,0.108290936152337,-0.0832702354239303,-0.0267547369338533,-0.125286335706291,0.180309023453373
207.7,1707829026,923048893,vehicle_velocity_cg,,281.488341377952,676.622051730569,599.858904450199,0.0278483348034575,-0.0802990997652431,0.931309932814695,-0.354172745798226,66.817832351018,0.189232040258493,-0.0249920696810941,-0.0147315282145916,-0.0560514676092034,0.170714935803575
207.8,1707829027,23048893,vehicle_velocity_cg,,276.518311122406,672.108667994556,599.86189691268,0.0275430437966112,-0.0806732358972894,0.928761021198995,-0.360743919213724,66.8078821310376,0.294381412096659,0.096778571329447,-0.000139136073152164,0.049082645226571,0.122621203020202
207.9,1707829027,123048893,vehicle_velocity_cg,,271.631195761945,667.540233748014,599.843449125232,0.0281419029289508,-0.079774794176577,0.926183123074251,-0.367462702931943,66.7898555781834,0.266180426783239,-0.0570704071290687,-0.0592504368136562,0.155537151223309,0.0645439169763692
208,1707829027,223048893,vehicle_velocity_cg,,266.852212563969,662.945823947811,599.852932898351,0.0289500684482346,-0.0787481096554699,0.923407701381835,-0.374538176680628,66.7390992051044,0.28748862570845,-0.188028254423007,0.00446429536077288,0.0614647363312307,0.113087450189436
208.1,1707829027,323048893,vehicle_velocity_cg,,262.084085568344,658.21613252635,599.841300394131,0.0298869061057277,-0.0796997841607589,0.920321721129757,-0.381788746383281,66.8046193526993,0.225105383526556,-0.245552270301184,-0.00337326939520821,-0.0637696498786571,0.165418035678036
208.2,1707829027,423048893,vehicle_velocity_cg,,257.394444944327,653.409950469784,599.848109045915,0.0304011420454732,-0.0796819016496989,0.91760588364163,-0.388234474793367,66.8177081665054,0.362969532603481,-0.0753043516941164,-0.0276083078420104,0.0341698481613402,0.125511220240511
208.3,1707829027,523048893,vehicle_velocity_cg,,252.77822914385,648.540749868754,599.840833958512,0.0299734285710794,-0.0791094337978323,0.914528934336738,-0.395575680906691,66.8640019821479,0.188441926500992,-0.178526284576134,0.0648606021520331,-0.0858590996267269,0.17912365533202
208.4,1707829027,623048893,vehicle_velocity_cg,,248.239577211907,643.606206051673,599.855508426976,0.0312100805970042,-0.0784479641667729,0.91193790232506,-0.401548390720456,66.8433210868812,0.379623316939346,-0.141267589605944,-0.073849588973738,0.0286400256537249,0.105276728618135
208.5,1707829027,723048893,vehicle_velocity_cg,,243.839178764833,638.691619444155,599.868467572221,0.0331318016838073,-0.077712808932228,0.908897798381486,-0.408372128263347,66.7668500035885,0.299424287699173,-0.30109931616642,0.0141936867539431,-0.0431299657160596,0.133710037418722
208.6,1707829027,823048893,vehicle_velocity_cg,,239.468692777591,633.661823925832,599.894272216026,0.0336241715432291,-0.076821608158618,0.906307071209242,-0.414216547573948,66.7461966893833,0.355049020193306,-0.171305384522367,0.0157754303458648,-0.0371121183605645,0.138054628314148
208.7,1707829027,923048893,vehicle_velocity_cg,,235.129348667929,628.537517481216,599.91968693392,0.0328718223355586,-0.0763972601226191,0.90370587784804,-0.419998319383541,66.777794389923,0.286516083019448,-0.122974719136217,0.0178573269530836,0.00433293708401551,0.12382054176662
208.8,1707829028,23048893,vehicle_velocity_cg,,230.849344812711,623.359831882493,599.930140438084,0.033273587519528,-0.0754756610904157,0.901006313827454,-0.425891905769067,66.8322283987922,0.253211830214234,-0.190545445396447,-0.00466182277108207,-0.0454572084071492,0.130356367736833
208.9,1707829028,123048893,vehicle_velocity_cg,,226.637885674995,618.125149687622,599.951728480763,0.034337975387975,-0.074542558480473,0.898410471821522,-0.431419673337773,66.8679660400719,0.312907526446837,-0.123250466196136,-0.0155271431139314,-0.0523035430838582,0.123681920649441
209,1707829028,223048893,vehicle_velocity_cg,,222.539486710567,612.906136504129,599.954911803252,0.0351818311319347,-0.0760951793669714,0.895307920365852,-0.437487702873447,66.8188115928109,0.238639588828905,-0.121099983322606,-0.0171181673228526,-0.0514462627372934,0.170232718892475
209.1,1707829028,323048893,vehicle_velocity_cg,,218.492611143312,607.576713404822,600.019325255517,0.0361528808372266,-0.0745688179584258,0.892132748913109,-0.444107665901177,66.8144811356262,0.241156175278355,-0.148053047639444,-0.0363612501962387,0.0187510964111812,0.114497298304389
209.2,1707829028,423048893,vehicle_velocity_cg,,214.498050657294,602.174305374999,600.043672055747,0.036349093471239,-0.0744132836438427,0.889172079532827,-0.450016021493045,66.8386987195991,0.183031031890297,-0.221821674238588,0.0242954684666214,-0.0346703187481314,0.119364283743012
209.3,1707829028,523048893,vehicle_velocity_cg,,210.569400807854,596.725142128313,600.072741526481,0.0375887011248725,-0.0747947723989775,0.886614147672593,-0.454871613443103,66.8670820656677,0.282971459150585,-0.178267176908571,-0.0389793379615432,-0.0539462408936154,0.119411650935523
209.4,1707829028,623048893,vehicle_velocity_cg,,206.710376328175,591.23102113972,600.112935870095,0.038550782150425,-0.0746214880488167,0.883945398182005,-0.459984786433016,66.8716163889423,0.280683012550438,-0.143589133255798,-0.0612275472625252,-0.0493559445225544,0.117043732126499
209.5,1707829028,723048893,vehicle_velocity_cg,,203.003792004549,585.831164120973,600.154996218339,0.037994353246334,-0.0721593961069947,0.881439734039347,-0.465202585903723,66.6935413454028,0.191407584837689,-0.195725193379428,-0.0242500131258072,-0.0575459165849429,0.103413375132869
209.6,1707829028,823048893,vehicle_velocity_cg,,199.261226695243,580.242605532621,600.202847505269,0.0382814878049267,-0.0728667424481464,0.878785720214565,-0.470064488643213,66.7335452964608,0.211710129567667,-0.126512715031861,-0.0190805897962462,-0.0323999585096571,0.122452607654027
209.7,1707829028,923048893,vehicle_velocity_cg,,195.585970165577,574.616862112874,600.242346584431,0.038899379533958,-0.0720820707836607,0.875987301242208,-0.475328582567686,66.7633150118782,0.203762943128878,-0.214584590777004,-0.00474976030392608,-0.0422418040396121,0.108752355031916
209.8,1707829029,23048893,vehicle_velocity_cg,,191.980313527058,568.949651717561,600.288785420973,0.0407952188569343,-0.0718839822410448,0.873158535832106,-0.480377574954449,66.7769262633559,0.234956297665715,-0.126357140143047,-0.0214133592777212,-0.04939160869779,0.121207025303974
209.9,1707829029,123048893,vehicle_velocity_cg,,188.444239608385,563.242365035604,600.343083812843,0.0404002881676896,-0.0722584553305978,0.870456137940599,-0.485234628062281,66.7813379615874,0.177270840442171,-0.0589643976999426,-0.0106135280051586,0.0295935617392246,0.0981944725758011
210,1707829029,223048893,vehicle_velocity_cg,,184.990156223314,557.552090134918,600.394570564714,0.0414129369671613,-0.0720108896946611,0.868181293721731,-0.489244971000009,66.7239668327108,0.250025067898498,-0.118701221479615,-0.0480604671868102,-0.0143070032009717,0.0755076931974076


==> data/vegas24_kin_cut.csv <==
timestamp_s,/core/state/cpp/ekf_3d/odometry/header/stamp/sec,/core/state/cpp/ekf_3d/odometry/header/stamp/nanosec,/core/state/cpp/ekf_3d/odometry/header/frame_id,/core/state/cpp/ekf_3d/odometry/child_frame_id,/core/state/cpp/ekf_3d/odometry/pose/pose/position/x,/core/state/cpp/ekf_3d/odometry/pose/pose/position/y,/core/state/cpp/ekf_3d/odometry/pose/pose/position/z,/core/state/cpp/ekf_3d/odometry/pose/pose/orientation/x,/core/state/cpp/ekf_3d/odometry/pose/pose/orientation/y,/core/state/cpp/ekf_3d/odometry/pose/pose/orientation/z,/core/state/cpp/ekf_3d/odometry/pose/pose/orientation/w,/core/state/cpp/ekf_3d/odometry/twist/twist/linear/x,/core/state/cpp/ekf_3d/odometry/twist/twist/linear/y,/core/state/cpp/ekf_3d/odometry/twist/twist/linear/z,/core/state/cpp/ekf_3d/odometry/twist/twist/angular/x,/core/state/cpp/ekf_3d/odometry/twist/twist/angular/y,/core/state/cpp/ekf_3d/odometry/twist/twist/angular/z
0.1,18,190000000,vehicle_velocity_cg,,199.94755648385,580.626251389418,600.265546861694,0.037651100725513,-0.078862405949264,0.881598090515565,-0.463840406111155,60.1043234982275,0.939890895530595,0.163422635560908,0.010341243961797,0.02129696584729,0.093535928050631
0.2,18,290000000,vehicle_velocity_cg,,196.627780344193,575.578408432541,600.290462452279,0.037437552283174,-0.078402203597817,0.879787062611886,-0.467360940399175,60.1676592839239,0.988503601579432,0.124664522071033,0.00162805381095,-0.002664872600779,0.089480830602081
0.3,18,390000000,vehicle_velocity_cg,,193.359492673205,570.511226615243,600.281268296109,0.039047229687862,-0.078669246926702,0.877242903265153,-0.471944225637536,60.1998699036518,0.994893200488114,0.039031465716183,-0.070095160095663,0.030410709452144,0.095009635526082
0.4,18,490000000,vehicle_velocity_cg,,190.288797267916,565.628804946149,600.310610499155,0.04150549618736,-0.079187877946924,0.873371467828544,-0.478778500932862,59.9233559662907,0.791604817204599,-0.162585389100682,-0.016518284851849,0.049080559589483,0.097254051309731
0.5,18,590000000,vehicle_velocity_cg,,187.148047643222,560.492401942861,600.385673688281,0.041619382667309,-0.079380406354894,0.87096337963574,-0.483103890904238,59.9794518381084,0.777012906312007,-0.147228740723055,-0.009498727302125,-0.012777283901729,0.080981990858967
0.6,18,690000000,vehicle_velocity_cg,,184.045814685069,555.328058680332,600.375876636695,0.042914121733204,-0.079783264408079,0.8690333723682,-0.48638874019308,60.0067823276931,0.892553834774884,-0.154141640174309,0.015802517223591,-0.066458968540174,0.084149462353243
0.7,18,790000000,vehicle_velocity_cg,,181.006128151891,550.153960409356,600.46171575333,0.042923231064174,-0.079011923271619,0.867397301128068,-0.489424799342733,59.990599073969,0.923717639207652,-0.054637320529828,0.022229215109944,-0.025515813828797,0.072466812837579
0.8,18,890000000,vehicle_velocity_cg,,178.02331004368,545.003621931521,600.469786245155,0.043141164209123,-0.077793917219009,0.8655995921502,-0.492772049190912,59.9236754557775,0.915840221153724,-0.042533854138406,-0.003276669851501,-0.021917555154468,0.069360977137841
0.9,18,990000000,vehicle_velocity_cg,,175.088618360585,539.846539949981,600.581714196253,0.043660092948602,-0.077408570227896,0.863569573551733,-0.496335875365332,59.8371709498754,0.847759051973223,0.096625260173272,0.026289363742732,-0.050357979202135,0.078252671032524
1,19,90000000,vehicle_velocity_cg,,172.201386463225,534.692852309672,600.646037982234,0.041247331594495,-0.077920144484038,0.861937858908608,-0.499289731618791,59.6784530811013,0.81442488472476,0.278829676837911,0.009303203061759,0.034202525893853,0.074645570684847
1.1,19,190000000,vehicle_velocity_cg,,169.29100663255,529.418368539969,600.707967982223,-0.044483023108583,0.076177287471582,-0.860462670372056,0.501818965788245,59.6813173050292,0.911222982180209,-0.007866650406629,-0.04473571481772,0.044354811263819,0.029542179036895
1.2,19,290000000,vehicle_velocity_cg,,166.429463924511,524.134962094013,600.788868251267,-0.044153180718301,0.076287294894214,-0.858903494022177,0.504495325277328,59.6593700589496,0.899517186550707,0.152410400577903,-0.003647245698146,0.067982051321492,0.072090700654698
1.3,19,390000000,vehicle_velocity_cg,,163.604536770587,518.848272367971,600.865729914899,-0.044704977116405,0.074320153164538,-0.857209990933967,0.507611082717477,59.6485286094771,0.888528710738051,0.056358279977451,0.006800376465456,-0.048484557777165,0.048997907323917
1.4,19,490000000,vehicle_velocity_cg,,160.916860381598,513.738437114372,600.906403237798,-0.044474903309161,0.074231816523079,-0.855685571944067,0.510209586697546,59.3827645217226,0.89771802389113,0.185214825151472,-0.010375189569424,-0.043960870532871,0.050150622657755
1.5,19,590000000,vehicle_velocity_cg,,158.176368267446,508.451698208286,601.046466919351,-0.044541410540288,0.074287724311464,-0.854421562453376,0.51230966258547,59.3230979365044,0.914880254107815,0.309693943021024,0.024292730139823,-0.006293505027061,0.057557372262175
1.6,19,690000000,vehicle_velocity_cg,,155.494032847989,503.207648012158,601.09878444751,-0.04537459673185,0.074774058007285,-0.852644642824128,0.515118529354032,59.2152782715404,0.863281442080357,0.171979262627053,-0.025870631240093,0.00579354585495,0.071915044553762
1.7,19,790000000,vehicle_velocity_cg,,152.820163825492,497.909058007642,601.226412375069,-0.045765697895588,0.076416581563118,-0.851025718768371,0.517514476080731,59.1728340975956,0.870934953609864,0.266606685085426,0.004166535894291,0.01195481733399,0.051536725450994
1.8,19,890000000,vehicle_velocity_cg,,150.192147353157,492.627995640952,601.304975218384,-0.044554631541884,0.075929886869932,-0.84992224149005,0.519501415309541,59.1027238360001,0.886331745203949,0.274707865097627,0.037277801332395,0.043107911249214,0.041174375740235
1.9,19,990000000,vehicle_velocity_cg,,147.58770933393,487.341661391204,601.368601060533,-0.044829442605106,0.075796811872895,-0.848731830173739,0.521439780641595,59.0641838235806,0.860461542135787,0.166292660815577,-0.026323430137499,-0.05632518853743,0.052346203200711
2,20,90000000,vehicle_velocity_cg,,144.999690169421,482.011047212922,601.395882828423,-0.043750057085983,0.07580998354175,-0.847254388148782,0.523926312245344,59.0311919791266,0.853827096637978,0.245320973672818,0.028300431906007,0.074597333558889,0.074157908804528
2.1,20,190000000,vehicle_velocity_cg,,142.473105918378,476.746774648657,601.493071839029,-0.043338154966759,0.075197363735821,-0.845235437043562,0.527298982340226,58.9649487446171,0.704391353071858,0.204080569555699,-0.018197210477433,-0.02225714786729,0.060515579270309
2.2,20,290000000,vehicle_velocity_cg,,139.972729367164,471.428773510055,601.556768800697,-0.044627606538695,0.075168756904703,-0.843362312274123,0.530186801944064,58.8922891049565,0.769988865896342,0.271099651016362,-0.027724409299551,0.071279356112002,0.070941443396208
2.3,20,390000000,vehicle_velocity_cg,,137.492886718857,466.044805144641,601.612709087542,-0.043843861978177,0.075412897569299,-0.841081928940476,0.533827499719535,58.9344738552757,0.663019973109907,0.105100494979219,0.026373368606489,-0.027616948180874,0.083463022104236
2.4,20,490000000,vehicle_velocity_cg,,135.124011595443,460.811435108875,601.649709059742,-0.043327280509629,0.075771397457481,-0.839315242117937,0.536592365245248,58.7824091119296,0.707636003553118,0.246118522245923,0.002900390041909,-0.006297346055463,0.051063581898395
2.5,20,590000000,vehicle_velocity_cg,,132.716960047562,455.392854969725,601.688007470181,-0.042259421945874,0.076196938960272,-0.837987122250653,0.538688918293253,58.8528736372082,0.685700881923169,0.302460402625815,0.059248689972931,0.021530130101044,0.060621462021169
2.6,20,690000000,vehicle_velocity_cg,,130.364458267287,450.042196557885,601.676243371746,-0.041479659116252,0.07541271693867,-0.836697368086572,0.540860309359571,58.8436426293318,0.691062360063889,0.237158836409943,-0.011269401443646,0.010363744912294,0.04846240020937
2.7,20,790000000,vehicle_velocity_cg,,128.029568471276,444.631844267696,601.749302576386,-0.042804565692944,0.074585027487823,-0.834457896260436,0.544320550961551,58.8949444059066,0.627195489675789,0.290932365368309,0.025485759916161,-0.009932948216471,0.092543240103214
2.8,20,890000000,vehicle_velocity_cg,,125.744841109481,439.226835025598,601.781752057265,-0.040284514324564,0.075206381212455,-0.832387049718043,0.547588310313737,58.925852935409,0.523081059408278,0.490249000662326,-0.02539615940582,-0.040888225306139,0.073649971627184
2.9,20,990000000,vehicle_velocity_cg,,123.498242249148,433.823476294949,601.771259735694,-0.042580188508295,0.075863675542715,-0.830203861604203,0.550629801642825,58.9393225069387,0.592644961799767,0.382253420509028,-0.031230801602367,0.037319599913433,0.059709069674269
3,21,90000000,vehicle_velocity_cg,,121.307474742228,428.403085949416,601.837829061803,-0.041627477892679,0.075668252415066,-0.828205777582643,0.55372977041105,58.9885925299919,0.543810208268132,0.416931369054705,0.021508733646924,-0.029691864592829,0.073170582812094
3.1,21,190000000,vehicle_velocity_cg,,119.11358827856,422.876343468975,601.856234545513,-0.041433715305909,0.075231057893114,-0.826251999515856,0.556714620304049,59.1138094484519,0.586670400737456,0.476447356673014,0.001189488215502,0.016657933650636,0.074525253265939
3.2,21,290000000,vehicle_velocity_cg,,116.963958618351,417.332924258875,601.873338834517,-0.041903532380871,0.07577236770764,-0.823622508475955,0.56048961256901,59.2465821897549,0.535681559631326,0.455231248782512,0.00163186835488,-0.053298874481014,0.10656631276298
3.3,21,390000000,vehicle_velocity_cg,,114.867039189027,411.76979482822,601.890101315326,-0.042760997298324,0.077015836963769,-0.821034710044406,0.564040834398645,59.3342934906474,0.603571580021876,0.588364079330277,-0.065589948960753,0.030840158466164,0.094550575788503
3.4,21,490000000,vehicle_velocity_cg,,112.883409859796,406.353279205229,601.895509748726,-0.043507743194723,0.078726910886156,-0.817060641591682,0.569491929482951,59.2440689601256,0.380332466082303,0.406950862042445,-0.027671289960646,-0.005710418930853,0.115781821595759
3.5,21,590000000,vehicle_velocity_cg,,110.900609257277,400.729363432967,601.899656419447,-0.045553345418486,0.080051986371474,-0.813480633141671,0.574252411142166,59.3612885011473,0.467263432237635,0.489958323076343,-0.05506873311171,0.038553227727365,0.105137496953607
3.6,21,690000000,vehicle_velocity_cg,,109.02841978723,395.19009445034,601.903187284389,-0.047554831173804,0.081473450513835,-0.809029431171881,0.580148252079677,59.3750141440887,0.321366024289569,0.357371388719354,-0.0245322268912,-0.018508720927664,0.132518418498076
3.7,21,790000000,vehicle_velocity_cg,,107.188331894058,389.504343872317,601.902191922694,-0.04936874383186,0.084602405203851,-0.805400183354999,0.584581649402308,59.5097218092105,0.392259923735944,0.454218921571226,-0.073108930806334,-0.038511199403034,0.128191614134677
3.8,21,890000000,vehicle_velocity_cg,,105.417805507445,383.795602565704,601.896107823353,-0.050952047827767,0.087607502138816,-0.801608513150777,0.589196576734247,59.6297637294919,0.393556597505566,0.495041683909053,-0.073925374180688,-0.039681794001736,0.135143837397329
3.9,21,990000000,vehicle_velocity_cg,,103.73818317613,378.120851163702,601.888505266173,-0.054297061910634,0.091605658097395,-0.797124909259101,0.594350159006528,59.6605384625062,0.378804908958142,0.581869584466844,-0.103625736331039,0.002154637807209,0.124533689356154
4,22,90000000,vehicle_velocity_cg,,102.11989850482,372.362546499715,601.88134266361,-0.057873106314491,0.094914367059775,-0.792354284588934,0.599847192362116,59.7651171734278,0.334606801729816,0.552713668299965,-0.089269500319918,-0.064586503909163,0.151808194786943
4.1,22,190000000,vehicle_velocity_cg,,100.590447534059,366.581037686397,601.878721794749,-0.061747968677615,0.098375623364258,-0.787353224409938,0.605462075693561,59.8209693155031,0.363781707617216,0.582213013018979,-0.162529139455822,0.05060937779972,0.120045426188899
4.2,22,290000000,vehicle_velocity_cg,,99.1332150656655,360.777734228323,601.828431198474,-0.064906300111326,0.102470937160254,-0.78197403206643,0.611394710818738,59.9138952997122,0.237396535196343,0.489960405043206,-0.061815814771138,-0.040043206957073,0.160745379024062
4.3,22,390000000,vehicle_velocity_cg,,97.8056125125069,355.01476752268,601.848913287459,-0.070255923716336,0.10816064107229,-0.775814654867743,0.617638245413964,59.8840774114306,0.232320386642919,0.530478451756208,-0.178749056683627,-0.033891524059038,0.177245519315941
4.4,22,490000000,vehicle_velocity_cg,,96.5814825913837,349.363190809853,601.774366157953,-0.076676365764518,0.113414970760397,-0.767916900564205,0.625748682114816,59.7245279079021,0.052406473279429,0.245405662905683,-0.171112419312293,-0.01716152786948,0.168909212430875
4.5,22,590000000,vehicle_velocity_cg,,95.4720536100196,343.513121129366,601.787845289174,-0.081719625001286,0.11919569020107,-0.761153672350252,0.632265274544526,59.7545034797359,0.048999548523233,0.308389247777478,-0.16425807211675,-0.051511657799707,0.17483816958618
4.6,22,690000000,vehicle_velocity_cg,,94.4460458533642,337.605444822882,601.745187098704,-0.086863262809044,0.124300816303946,-0.754775204863022,0.638215066231065,59.8144808843004,0.135793021982894,0.354359672201935,-0.119102979080173,-0.091560153431341,0.179031996565513
4.7,22,790000000,vehicle_velocity_cg,,93.541164424987,331.744602124464,601.705497460626,-0.092708335235383,0.127684014422285,-0.747951356372195,0.644725310143698,59.7697668227877,0.15616383437272,0.267154511446917,-0.10634779673705,-0.059157289073119,0.169738496000247
4.8,22,890000000,vehicle_velocity_cg,,92.7409710454954,325.811104205146,601.669706408134,-0.095913647605777,0.131087043574854,-0.741264289401039,0.651263397150901,59.7801900412617,0.114989794605345,0.325561466568385,-0.119575042261038,-0.028915039024412,0.186683583541255
4.9,22,990000000,vehicle_velocity_cg,,92.0668171332918,320.055791908733,601.619440951708,-0.099813199778527,0.132396686956998,-0.733321537463639,0.65935420308416,59.5984357581247,-0.077278627010439,0.223105540082586,-0.098080995636234,-0.016282113138049,0.155228560396175
5,23,90000000,vehicle_velocity_cg,,91.4723010705437,314.106080821678,601.528458439866,-0.104118633918465,0.133778259426068,-0.726826276406804,0.665572123289809,59.6396494301983,-0.043284698554597,0.084113181940553,-0.020339665797197,-0.027429594305458,0.1613805147288
5.1,23,190000000,vehicle_velocity_cg,,91.0330371122783,308.177160545991,601.563881840369,-0.107068783212749,0.134084115518716,-0.719981571894926,0.672446475013898,59.6202752899535,-0.085974156254992,0.246401217525149,-0.035184602148984,0.020789877801105,0.162097326213779
5.2,23,290000000,vehicle_velocity_cg,,90.6627325282809,302.212232116565,601.487419897476,-0.108511141317734,0.132179593662932,-0.713291317623226,0.679683296419992,59.6698112479866,-0.184067125453971,0.037533181444358,0.041318990313334,-0.114419041475633,0.172488788730869
5.3,23,390000000,vehicle_velocity_cg,,90.4440351401783,296.287313958868,601.528615376264,-0.110972841050451,0.130572886756664,-0.706570905071403,0.686580880814345,59.6407125375346,-0.126134377078405,0.129402007493284,-0.008105479983085,-0.146928947252827,0.20779618191339
5.4,23,490000000,vehicle_velocity_cg,,90.3091979007013,290.529505889161,601.44802438992,-0.111415306741711,0.131472783853384,-0.697719065291351,0.695334194800209,59.4088072959224,-0.462000445368473,0.111169678755318,-0.017382286145285,-0.019132133131423,0.227387691180943
5.5,23,590000000,vehicle_velocity_cg,,90.3235873092285,284.594409305152,601.43302378152,-0.11364797223173,0.128087507092812,-0.688738251924527,0.704497941281812,59.425804936689,-0.524826465525399,-0.083878996266946,-0.017420214551569,-0.122156211480893,0.205544443398341
5.6,23,690000000,vehicle_velocity_cg,,90.5175282275672,278.635648374978,601.497268594353,-0.114719477450127,0.126088508918914,-0.680704721307071,0.712448041475614,59.469233210491,-0.444072340467235,0.178773560227221,0.029753139590943,-0.076606522015317,0.231447462863607
5.7,23,790000000,vehicle_velocity_cg,,90.8343922229746,272.650679344197,601.509063096246,-0.116342398138929,0.123840739689288,-0.672195251074312,0.720611866417446,59.5534110734985,-0.467783142779276,0.129985233808923,-0.056778082501637,-0.062544840493486,0.213133442351991
5.8,23,890000000,vehicle_velocity_cg,,91.2834431212247,266.74323407767,601.507816075986,-0.116373837213266,0.124629547682616,-0.663280338940796,0.728686350792486,59.5647192793541,-0.593554457920895,0.213200612265025,0.012322347928137,-0.103904688319847,0.27532952481168
5.9,23,990000000,vehicle_velocity_cg,,91.8740846413079,260.845371674728,601.496769411625,-0.11756155405688,0.120778825283092,-0.653468479103391,0.737950339243278,59.5665878858445,-0.599727573454708,0.171545119240972,-0.026057012708006,-0.06861700581799,0.200373148083975
6,24,90000000,vehicle_velocity_cg,,92.6421502048933,254.901782634523,601.513474851277,-0.12045603901233,0.11770788875064,-0.644559672205527,0.745773440501624,59.6643983875369,-0.48236048989032,0.130914391047336,-0.002839037753252,-0.063690125913343,0.21460305882447
6.1,24,190000000,vehicle_velocity_cg,,93.5474426965156,249.047114379327,601.536846216405,-0.122110201701255,0.117798619472275,-0.634847941680433,0.753777603033562,59.665730924617,-0.599931005139148,0.248973564679964,-0.040780161816264,-0.056862805661491,0.249511814871712
6.2,24,290000000,vehicle_velocity_cg,,94.5928235768831,243.156025771895,601.508586576527,-0.124021640865513,0.113491405498352,-0.624076329481883,0.763064262336702,59.7285852658859,-0.626554272215084,0.020602223717531,0.024592027586268,-0.064698094720996,0.223359844323054
6.3,24,390000000,vehicle_velocity_cg,,95.8293237846582,237.348815814176,601.597956461623,-0.124292034430956,0.112659322558038,-0.614228758199444,0.771091693521949,59.7693545018958,-0.778213465159139,0.141633999945109,0.026256824285623,-0.144451510302501,0.273324654660629
6.4,24,490000000,vehicle_velocity_cg,,97.1115877711754,231.729875410607,601.545205213851,-0.124191938620799,0.111244858422833,-0.603612154099861,0.779649479752931,59.5328789821589,-0.914010753788094,0.044986881058711,-0.058724509339232,-0.032967226925754,0.218941661090031
6.5,24,590000000,vehicle_velocity_cg,,98.6451144590716,225.948002486734,601.627318204135,-0.126556210076897,0.108495071788435,-0.592896954068099,0.787835989876932,59.6272092154069,-0.920351903506329,0.136941254688535,0.043858135669715,-0.15551332752777,0.259264374106009
6.6,24,690000000,vehicle_velocity_cg,,100.296710393962,220.18908272558,601.608811861825,-0.125947546288987,0.108375015148755,-0.583529186730465,0.794912422791953,59.6927057854373,-0.900153737830654,0.33692284047181,-0.038328473643801,-0.021623411221549,0.259833682107922
6.7,24,790000000,vehicle_velocity_cg,,102.101857512539,214.558635602192,601.676428426683,-0.1276274925476,0.108107022502537,-0.571784826464742,0.803172588586247,59.69387102758,-1.11015994461245,0.347422154898754,-0.088354372132888,-0.023030943874563,0.215739462591288
6.8,24,890000000,vehicle_velocity_cg,,104.07824041571,208.86865251745,601.684432200163,-0.130108899949703,0.104703022857491,-0.561052483380972,0.810758325304419,59.8159835603638,-0.95532705645654,0.269689044239247,0.009599859351872,-0.121048943410125,0.242227814709413
6.9,24,990000000,vehicle_velocity_cg,,106.188274162939,203.302747515855,601.699514341012,-0.131012418300391,0.101764213086662,-0.550497534786071,0.818188398463578,59.8208443940971,-0.96265898993355,0.259082931376596,0.025764113654011,-0.205796819382406,0.268366012547268
7,25,90000000,vehicle_velocity_cg,,108.440848933241,197.791428484164,601.720699041513,-0.130466675233106,0.100832178099582,-0.540572809694584,0.824980215479266,59.8143297137904,-0.973269545875747,0.416173347083217,0.011553002419695,-0.068043166099969,0.255790316398511
7.1,25,190000000,vehicle_velocity_cg,,110.81964696947,192.331270297281,601.722663042513,-0.131453333369278,0.099482334673835,-0.529575104774955,0.83208983567674,59.810999045171,-1.10890911395293,0.217147308933716,-0.016975030099201,-0.067436882032356,0.238380312281335
7.2,25,290000000,vehicle_velocity_cg,,113.37426584275,186.877548785673,601.732284194761,-0.132728637615915,0.096077245451574,-0.518533911734078,0.839210851958443,59.8797447932874,-1.0251517222554,0.21998440127915,-0.002617336201377,-0.042788178737364,0.222606115733587
7.3,25,390000000,vehicle_velocity_cg,,116.075349917677,181.50089794687,601.753804407962,-0.133941786984739,0.093307689993389,-0.507714994093613,0.845918883498858,59.9194219076957,-1.08695755928361,0.09395405229868,-0.021492788505691,0.019700566663735,0.193055696622813
7.4,25,490000000,vehicle_velocity_cg,,118.801680873477,176.369294880034,601.751007992486,-0.136314261443766,0.089578898651049,-0.493280198978383,0.854440570396416,59.7707784878253,-1.52667296692537,-0.256822376506252,0.066820340715871,-0.154794752659214,0.27379198820003
7.5,25,590000000,vehicle_velocity_cg,,121.782038549925,171.128236640252,601.780013783936,-0.137413361493402,0.08805916819865,-0.483839737291247,0.859803616878402,59.8225833726411,-1.29215010641535,-0.035522478637357,-0.017629959803373,-0.050486082196869,0.209315587879428
7.6,25,690000000,vehicle_velocity_cg,,124.808059738593,166.025532928433,601.745297841416,-0.137682333197466,0.086153195312708,-0.47177569729748,0.86663077114893,59.8192915010282,-1.59848277647804,-0.251096154457185,0.097168295781813,-0.259549682167798,0.323902750862527
7.7,25,790000000,vehicle_velocity_cg,,128.004138806386,160.992924431087,601.763664248928,-0.139883262950889,0.08414663901316,-0.461322709201984,0.872085645945135,59.7985802505076,-1.35528367039259,-0.106145892923435,0.016737777682833,-0.187302015487358,0.249450826553894
7.8,25,890000000,vehicle_velocity_cg,,131.332410056916,156.092512291266,601.834866812007,-0.139339482877079,0.082779360224616,-0.450287919939748,0.878050610835552,59.7322770805405,-1.48100359935054,-0.044791649152005,-0.030030702274313,-0.049464353794392,0.251644280835191
7.9,25,990000000,vehicle_velocity_cg,,134.779033065097,151.22272156722,601.845365679884,-0.141093447989726,0.080825321574464,-0.437772287823465,0.884259764062893,59.716312898906,-1.53593945863371,-0.220598071463359,-0.036545197625086,-0.055271957360472,0.237137235273306
8,26,90000000,vehicle_velocity_cg,,138.401749829178,146.40274688512,601.857843250421,-0.14141869547695,0.078919696986758,-0.426350211460463,0.889942656121581,59.7933187218353,-1.42166623237279,-0.089902786305704,0.02924316871107,-0.094642758453834,0.253728369272537
8.1,26,190000000,vehicle_velocity_cg,,142.151462978798,141.693241079158,601.87802365235,-0.141961039561284,0.074550528131605,-0.41411986052009,0.895987736034818,59.8203982891658,-1.3955237702616,-0.170729975949861,-0.032671337948573,-0.080465356880195,0.232585354461972
8.2,26,290000000,vehicle_velocity_cg,,145.975667776557,137.139933942791,601.899853436575,-0.143660865343118,0.076543281640308,-0.402818590600404,0.900688550427562,59.7828913899128,-1.48964040611047,0.073813953712309,-0.000101560705349,-0.067414186546792,0.269703922011672
8.3,26,390000000,vehicle_velocity_cg,,149.95473420522,132.634407934354,601.911523071225,-0.142568095712071,0.073366265344219,-0.390870981411958,0.90637277379924,59.8136622302934,-1.43604688555878,0.035344539155043,0.047710363872763,-0.035138399371512,0.208117558192819
8.4,26,490000000,vehicle_velocity_cg,,153.869100631771,128.389877802248,601.864443736448,-0.144571699740084,0.069361722281947,-0.378017288222827,0.911806396622115,59.572450017075,-1.56765138037444,-0.319011866038439,-0.001420965149845,-0.100180537051008,0.220921807872495
8.5,26,590000000,vehicle_velocity_cg,,158.084704748135,124.130565756499,601.941929510034,-0.145324657125335,0.067936297170531,-0.367131341058856,0.916231401977954,59.6083923837284,-1.53100999875345,-0.122687555184122,-0.032455199189112,-0.043710149378973,0.233170440354095
8.6,26,690000000,vehicle_velocity_cg,,162.402576663374,119.934870989416,601.961555036268,-0.146212290105247,0.066390349210243,-0.354890599850137,0.921014087781469,59.6948191318553,-1.60257115467729,-0.161316352295225,-0.01527454863108,-0.086917461346272,0.254577655196766
8.7,26,790000000,vehicle_velocity_cg,,166.826093412015,115.860574843585,601.977595039496,-0.146911320307729,0.065475364485742,-0.343354794713655,0.925331035661316,59.7671652646404,-1.50183575652186,-0.021840462687894,0.019014819016781,-0.066403273088464,0.254026847501978
8.8,26,890000000,vehicle_velocity_cg,,171.270581794874,111.942474244255,601.936110463701,-0.147624592086777,0.061422410520913,-0.329805963241654,0.930409745169975,59.7118232019398,-1.61463666469443,-0.287547731840333,-0.045406096793199,-0.073504505313422,0.221985286064368
8.9,26,990000000,vehicle_velocity_cg,,175.841522716877,108.195723894862,601.986091175706,-0.148578194503601,0.05964257832746,-0.31787102176923,0.934518751276768,59.6355893398055,-1.59165527933288,-0.274116975510059,-0.001441646849368,0.032296436876211,0.206050818386296
9,27,90000000,vehicle_velocity_cg,,180.538486637853,104.466776255148,601.94299599472,-0.14825976738614,0.057082895750487,-0.305159621887117,0.93895590394707,59.7034153156868,-1.71780856621457,-0.485271477510472,0.066352875483308,-0.131771796063923,0.251887904723402
9.1,27,190000000,vehicle_velocity_cg,,185.300896235207,100.951454198988,601.988304753246,-0.148030453810459,0.053597466938485,-0.293343257291275,0.94295494573399,59.6367568577714,-1.64106688354025,-0.385543202552425,-0.012865852481979,-0.058884027396557,0.213956223768664
9.2,27,290000000,vehicle_velocity_cg,,190.166486610213,97.5081570485053,601.99630077152,-0.149327390200093,0.054256843663396,-0.281992263988484,0.946170116048041,59.6330998592363,-1.74870413824697,-0.378671054633136,-0.030328459382774,-0.020592580379978,0.23657399929041
9.3,27,390000000,vehicle_velocity_cg,,195.171563929115,94.1503078234292,601.996898516686,-0.150021738588026,0.05003517999014,-0.268633204544101,0.950171647719899,59.7223920462975,-1.69945378255251,-0.524130445740361,0.054693928225982,-0.093915943769644,0.230826788037341
9.4,27,490000000,vehicle_velocity_cg,,200.042057354725,91.0763447707727,601.997416380727,-0.1495475487629,0.04735254582108,-0.255202524832095,0.954078056755628,59.4702531632188,-1.85765717455555,-0.511086219502346,0.015087418417545,-0.074371391258346,0.239955196435084
9.5,27,590000000,vehicle_velocity_cg,,205.180553245382,88.0103744130919,602.012126310636,-0.150067483678775,0.046502141806578,-0.242833349347708,0.957261336101221,59.5348904471029,-1.9476833708464,-0.435403294640675,0.027040498156164,-0.153358382662623,0.28537889233185
9.6,27,690000000,vehicle_velocity_cg,,210.454746510639,85.0536458667274,602.031103357997,-0.151844646795739,0.044912410561396,-0.231044921689463,0.959971001009172,59.6418241211228,-1.77642662894805,-0.307104274262664,-0.013415692450782,-0.150045463547006,0.270911539861342
9.7,27,790000000,vehicle_velocity_cg,,215.747435921581,82.2768827119558,602.05075645858,-0.15028575401662,0.041848569911335,-0.218431615925029,0.96330188336804,59.6513213879071,-1.72651254441775,-0.266204808632766,0.049610237872715,-0.118979858945447,0.258152991756417
9.8,27,890000000,vehicle_velocity_cg,,221.062280003453,79.6312755618211,602.028979240773,-0.150299444365147,0.039763910020229,-0.205635615477455,0.966200239148511,59.6269543907993,-1.81425300675409,-0.411043010133206,0.033137141668385,-0.149789470780575,0.269924052569416
9.9,27,990000000,vehicle_velocity_cg,,226.487620511774,77.1605443563635,602.094252385105,-0.150534785009539,0.039455665082587,-0.194104669790768,0.96855867460905,59.6412082802104,-1.76280964113273,-0.197785373681239,-0.045822315285891,-0.123310083405033,0.266700317114717
10,28,90000000,vehicle_velocity_cg,,231.984154061291,74.7869648930908,602.101188689132,-0.15121700051205,0.038397382486696,-0.182306266150832,0.970784983967331,59.6629706194032,-1.69790608353534,-0.179026308558427,-0.010369892021632,-0.061540720088219,0.228145154329321
10.1,28,190000000,vehicle_velocity_cg,,237.55473654704,72.5239645417237,602.074382026501,-0.151488133326602,0.0328278925685,-0.16985413192864,0.973202573361528,59.6690194466351,-1.68736599933623,-0.49814925505186,-0.062692461103689,0.057836414620304,0.186446276744729
10.2,28,290000000,vehicle_velocity_cg,,243.207143464541,70.4570948968228,602.145128790516,-0.152604478654124,0.031386265671533,-0.156766985951978,0.975269648629256,59.7436012867911,-1.81295083190609,-0.394783936179946,0.000349827739327,-0.096910633895941,0.245146183181414
10.3,28,390000000,vehicle_velocity_cg,,248.881111186036,68.4745457018103,602.116421242466,-0.153630236764108,0.031237665306091,-0.145857896422159,0.976804705490986,59.8065609659253,-1.68433299879716,-0.309655807321306,0.000919903497014,-0.215404855662532,0.285181191829227
10.4,28,490000000,vehicle_velocity_cg,,254.429174865576,66.750490068496,602.161498526461,-0.152636294197616,0.026788914043774,-0.132046987162943,0.979054701719554,59.5235260540641,-1.77824071421308,-0.504126231357978,0.012123199745016,0.013510989944844,0.201414247692835
10.5,28,590000000,vehicle_velocity_cg,,260.242555331227,65.0727633526609,602.182704796164,-0.152160035203909,0.024047269305635,-0.119651366278948,0.980791824534273,59.6337603544231,-1.87849156121115,-0.688671227653109,0.019311060949146,-0.07857538727826,0.219731054638174
10.6,28,690000000,vehicle_velocity_cg,,266.088680402715,63.547496966898,602.208210355611,-0.154248217470993,0.021807261918856,-0.108393958889996,0.981826196641125,59.7072068076963,-1.66280815852946,-0.516852252623523,-0.046951887532413,-0.064462140524964,0.228899873221411
10.7,28,790000000,vehicle_velocity_cg,,271.964815405457,62.172781024637,602.236966091285,-0.155498410496895,0.020243785718268,-0.095759217527147,0.982975384092257,59.7829469055207,-1.7174898892375,-0.555832337626912,0.045632595198015,-0.126625427173188,0.266617624471945
10.8,28,890000000,vehicle_velocity_cg,,277.771806175878,60.9442306309185,602.222311792976,-0.155768061981155,0.017105456766824,-0.082662686416551,0.984180163633586,59.7231811834817,-1.68226652812762,-0.597716844356359,-0.026211298495802,-0.106897138624012,0.238535380760405
10.9,28,990000000,vehicle_velocity_cg,,283.621918764192,59.9360383073029,602.311248952294,-0.154843557868355,0.014885998148809,-0.069682242070534,0.985366056237887,59.6478024719103,-1.73738517656247,-0.485937743271663,-0.014545343412382,0.036235218253667,0.205911752373377
11,29,90000000,vehicle_velocity_cg,,289.46271501366,59.0407607021968,602.350349181633,-0.155521001568741,0.011213786506423,-0.055358693238314,0.986216448933088,59.5600983001884,-1.92409057279128,-0.787260110036486,-0.001485410152206,0.016108183927858,0.188151111778947
11.1,29,190000000,vehicle_velocity_cg,,295.456886026322,58.2767026173658,602.388584759074,-0.155234947661419,0.008588029908463,-0.043347643613828,0.986888716401184,59.6692025346547,-1.86993639055061,-0.818734634151373,0.04594729186034,-0.12513341261417,0.241756355471014
11.2,29,290000000,vehicle_velocity_cg,,301.461414795186,57.669067329238,602.427772794066,-0.155445186604681,0.007228828592791,-0.031915670065912,0.987302348828795,59.732998787677,-1.72685222256883,-0.660368690381836,-0.037298067894062,-0.086515966713098,0.24136964238531
11.3,29,390000000,vehicle_velocity_cg,,307.472648120255,57.2110185836911,602.460383232042,-0.158186180132063,0.004627629786555,-0.018784757375412,0.98721975787974,59.7868433664079,-1.75717252598262,-0.837597602154863,0.00120084588401,-0.127813073951566,0.269028336783712
11.4,29,490000000,vehicle_velocity_cg,,313.198003237971,56.9000076779855,602.43829018328,-0.158285612378585,0.003281681894641,-0.004444130212261,0.9873779140656,59.4930849285827,-1.91353350917729,-0.818757833625513,0.005509257554595,-0.093143676280193,0.26735066090062
11.5,29,590000000,vehicle_velocity_cg,,319.231758829192,56.7903640064811,602.508159198762,-0.157889911917863,0.000601895250442,0.008179382255774,0.987422660841137,59.5793820612257,-1.80753935763668,-0.803249629295419,0.014435732332921,-0.137391939168123,0.251142334514444
11.6,29,690000000,vehicle_velocity_cg,,325.236680290199,56.7805693890728,602.498110908002,-0.158061669512185,-0.000420457859596,0.019844627956135,0.98722972128451,59.6214530124385,-1.78883374175955,-0.847186089941943,-0.030515120244357,-0.105794360901152,0.257741337477516
11.7,29,790000000,vehicle_velocity_cg,,331.255247078983,56.9749928972908,602.557352292337,-0.159463805437149,-0.00330892914963,0.032285384464281,0.9866701574961,59.6905833470478,-1.66269677562827,-0.783309602349828,-0.036817762477594,-0.126304148073019,0.23784012377906
11.8,29,890000000,vehicle_velocity_cg,,337.224268484459,57.3026951275377,602.587086885347,-0.159384372847508,-0.004542413390864,0.044036424983367,0.986223494674142,59.6604755726903,-1.65037488523555,-0.765180371794484,-0.060541792331604,0.052241758617012,0.200482632246467
11.9,29,990000000,vehicle_velocity_cg,,343.185572895931,57.7676019238245,602.604873721726,-0.157971764977139,-0.008931345289442,0.058904134515068,0.98564469028061,59.6687477684739,-1.87451907075965,-1.16295500508578,0.024051037874527,-0.140008796288117,0.231336218388875
12,30,90000000,vehicle_velocity_cg,,349.191945719686,58.4035098034768,602.631518086834,-0.160944178500401,-0.009823709478896,0.069440198741862,0.98446865106899,59.7593934491801,-1.62724497584994,-0.888020952492217,-0.039649548851532,-0.186873099533157,0.274534677948248
12.1,30,190000000,vehicle_velocity_cg,,355.110995828799,59.1757218360476,602.654260231807,-0.158729162276112,-0.012553357244942,0.081961211238483,0.98383424727813,59.6772799144434,-1.69209011562413,-1.03542417780836,0.052537175254774,-0.081665212032747,0.225809168173108
12.2,30,290000000,vehicle_velocity_cg,,361.070288165983,60.095732398581,602.68532919444,-0.156024067097651,-0.013408645238149,0.092559635045849,0.983315520410089,59.7053537447403,-1.72593733829624,-1.03160107249059,-0.016226500419366,0.050050294477916,0.17928847464696
12.3,30,390000000,vehicle_velocity_cg,,367.003619829788,61.1404816881031,602.706754850106,-0.154277444328901,-0.017066344054779,0.105472882701103,0.982233516576718,59.7511701119282,-1.82761764177063,-1.27479612811225,0.06219378656404,-0.109153428500005,0.225216217092391
12.4,30,490000000,vehicle_velocity_cg,,372.713165303153,62.29437460717,602.728172638688,-0.153233417075745,-0.018410627401816,0.117229334455358,0.981039169367419,59.5485663735943,-1.76994657827046,-1.09500497906822,0.035728471479904,-0.061506172565815,0.217620052966557
12.5,30,590000000,vehicle_velocity_cg,,378.596664241223,63.62799543168,602.758323558406,-0.149211486163181,-0.019071450562598,0.128079837169774,0.980289634486144,59.6074360980314,-1.77469432967016,-1.08863676836028,0.080444072795562,-0.027211841219394,0.204480846327583
12.6,30,690000000,vehicle_velocity_cg,,384.420330695144,65.0572831311985,602.74231307166,-0.146714370245559,-0.020503262857336,0.138893244394891,0.979164529809528,59.6143211962593,-1.72825800269354,-1.19259487233724,0.073808829386468,-0.056907112693588,0.210838252151029
12.7,30,790000000,vehicle_velocity_cg,,390.168156187221,66.6323631975598,602.760833656044,-0.142755096599258,-0.021690457577908,0.150135076076019,0.97806439735666,59.5919271457328,-1.76630289171856,-1.25782999124348,0.075252445128329,-0.061738926231608,0.208666844791664
12.8,30,890000000,vehicle_velocity_cg,,395.907099466226,68.3685876958659,602.820590703503,-0.140153844186775,-0.0231500538494,0.160993055221659,0.976679175132159,59.6185714496968,-1.73088465563398,-1.18703935412715,0.019430778785788,-0.083583771004496,0.215498279515057
12.9,30,990000000,vehicle_velocity_cg,,401.583150225999,70.1967500626629,602.835936883578,-0.138987747794852,-0.024415372405692,0.171872239879191,0.974959603630897,59.6004544717866,-1.71123853838796,-1.16662453836635,0.027423646693039,-0.047575846797064,0.211714906360302
13,31,90000000,vehicle_velocity_cg,,407.280326112004,72.1659711198097,602.846314456338,-0.135878178671401,-0.024826171503697,0.182259058108185,0.973500086033345,59.6769906095757,-1.74929301257603,-1.17844956273371,0.057805043259335,-0.110442347845183,0.220473078967895
13.1,31,190000000,vehicle_velocity_cg,,412.931079812754,74.2503525420051,602.849689356197,-0.132836000769436,-0.025728406745797,0.191945308174437,0.972033767240483,59.7204153360847,-1.65266145232352,-1.16132753317335,0.064159556080262,-0.102166659842321,0.208642654802451
13.2,31,290000000,vehicle_velocity_cg,,418.534652397013,76.4474282754594,602.847119553578,-0.129197454853982,-0.025219682558794,0.201263720165965,0.970651791434932,59.7542923154607,-1.65269448275344,-1.1483198942703,0.090351168278967,-0.041470988568645,0.196688628558789
13.3,31,390000000,vehicle_velocity_cg,,424.09171779131,78.7505202846803,602.841291789871,-0.125297282328072,-0.026869294552562,0.21091040267859,0.969069364954543,59.7694749805496,-1.62237079042026,-1.22569341885324,0.02665740721797,0.007124245685371,0.153762165679528
13.4,31,490000000,vehicle_velocity_cg,,429.425752796271,81.0791087011664,602.826564981618,-0.121964257679489,-0.026500910930673,0.220961912270173,0.967263281063871,59.5886736576227,-1.80103561571584,-1.25855148195249,0.078520085464971,-0.041859292776266,0.185504492413484
13.5,31,590000000,vehicle_velocity_cg,,434.905748908253,83.5913919561675,602.811988546266,-0.117251790498176,-0.026984909809647,0.229790590913547,0.965774361119169,59.6266557503615,-1.71163445613867,-1.2401035640031,0.122717351086401,-0.00166657455102,0.160996071506105
13.6,31,690000000,vehicle_velocity_cg,,440.25922265639,86.1395083417439,602.749909387414,-0.112183051560077,-0.02621775700155,0.238587382574181,0.964263269567434,59.6118908172157,-1.82734952411945,-1.34683716052128,0.136622300143527,-0.127570519560485,0.18937152455307
13.7,31,790000000,vehicle_velocity_cg,,445.61917815952,88.8503923154927,602.772038987819,-0.105946963141237,-0.025826155502038,0.245746672345665,0.963180576903504,59.6418578422603,-1.63634191773561,-1.10250213545519,0.113798101826804,-0.040888022258939,0.140183743834869
13.8,31,890000000,vehicle_velocity_cg,,450.967464803488,91.6416253823834,602.767767617168,-0.100495259243192,-0.02622389339868,0.253276765844924,0.961802417426674,59.6802002825673,-1.67257796131709,-1.25106378115056,0.104105817589124,0.051297864587671,0.130886591514361
13.9,31,990000000,vehicle_velocity_cg,,456.216172893337,94.4798353093264,602.757672776254,-0.094837059009748,-0.026337167336723,0.26142337477191,0.960192743660316,59.6673227112527,-1.76704942540358,-1.35601051209368,0.101643505011707,0.009228650911309,0.138431034399328
14,32,90000000,vehicle_velocity_cg,,461.403380729407,97.3632183957739,602.703354582356,-0.088961871798555,-0.025574817712426,0.269018671426308,0.958676519212345,59.6210177169175,-1.86741145465394,-1.46948374217279,0.093050043872186,-0.046638481852778,0.146752005656956
14.1,32,190000000,vehicle_velocity_cg,,466.598354885131,100.38758900869,602.730961798899,-0.083096584840801,-0.025172895572387,0.276542069271042,0.957071453361549,59.6711459572868,-1.87704943951661,-1.41659953496454,0.141587819114896,-0.118934424716543,0.180419715316871
14.2,32,290000000,vehicle_velocity_cg,,471.69906477408,103.425014285803,602.675221292571,-0.078131182238145,-0.023417790301269,0.283451337721381,0.95551162452554,59.6152917844727,-1.86816499299739,-1.3865062040224,0.073829686633437,-0.064953099229073,0.163944132051714
14.3,32,390000000,vehicle_velocity_cg,,476.75885648266,106.576854857816,602.695572803535,-0.073133993413738,-0.023194710114693,0.29060511133625,0.953762073944703,59.5832586658064,-1.87042614496621,-1.49994297430804,0.086076953025872,0.013310430718289,0.116176216762589
14.4,32,490000000,vehicle_velocity_cg,,481.660343874986,109.684243080149,602.633451424609,-0.067580576326787,-0.0237215340041,0.298003465187986,0.951873988122264,59.3842790124182,-2.01676576654167,-1.73422334843005,0.105341241360092,-0.000631821313327,0.113905569009911
14.5,32,590000000,vehicle_velocity_cg,,486.722805451447,113.023541824634,602.666270531686,-0.062038385726173,-0.022764169151511,0.303315378507087,0.95059603010976,59.5011581217716,-1.96558827484393,-1.59210112086677,0.090381210724023,-0.051774185078757,0.11538905612378
14.6,32,690000000,vehicle_velocity_cg,,491.664269014661,116.32837267118,602.616221696198,-0.058130296088069,-0.021132757003953,0.308417261184004,0.94923815149934,59.4762021427525,-1.95831629076322,-1.5250964704652,0.080789326673554,-0.002107132262824,0.112971746299648
14.7,32,790000000,vehicle_velocity_cg,,496.553261450948,119.708475561289,602.653988261804,-0.05414350923656,-0.02121176129509,0.314700212759291,0.94740821068828,59.4547306614687,-2.07161470346994,-1.52902424105743,0.104778679991826,-0.049313053093937,0.124642043220796
14.8,32,890000000,vehicle_velocity_cg,,501.513504338548,123.211797783063,602.642185425222,-0.049869787061768,-0.018818261957848,0.319549068967609,0.946069378997774,59.5774205139767,-1.98691202556216,-1.39065629349225,0.067590038783447,-0.018909881858103,0.122380585993642
14.9,32,990000000,vehicle_velocity_cg,,506.383026364927,126.730743010547,602.629977651457,-0.048351701023138,-0.018387295640657,0.324263322396677,0.944551384581835,59.6232041570089,-1.93542528573698,-1.30807546138763,0.018593633594919,0.008227809231189,0.094709836104947
15,33,90000000,vehicle_velocity_cg,,511.261526316507,130.338766693335,602.622862277824,-0.045387565421294,-0.017894413182279,0.328779935120427,0.943145541867319,59.7243238512736,-1.91205650249084,-1.27824144804644,0.080114596114675,0.005030412132679,0.099788898502033
15.1,33,190000000,vehicle_velocity_cg,,516.099809527937,133.989040417588,602.61622157027,-0.043613814038484,-0.017773624394388,0.333120799483129,0.94170720845315,59.8159420879251,-1.9073893914564,-1.20688990519507,-0.007082608264243,-0.064150579648459,0.100415849590327
15.2,33,290000000,vehicle_velocity_cg,,520.848989607089,137.646847381313,602.620040171273,-0.042839530477534,-0.017805159500372,0.337547336477779,0.940164638007827,59.8089164607612,-1.86040853019693,-1.12250284477951,0.048682034740848,-0.012647334259481,0.09474707095783
15.3,33,390000000,vehicle_velocity_cg,,525.594041565726,141.352847822255,602.5859125127,-0.041099309799895,-0.016402807017197,0.340918712558392,0.939050704745733,59.8331186460787,-1.84791115797329,-1.14945339507369,0.001530411571204,0.068878434633941,0.050076961836365
15.4,33,490000000,vehicle_velocity_cg,,530.124796160523,144.959787449135,602.587612977867,-0.040662598596744,-0.017975911963503,0.345318805175396,0.937431780161456,59.6116633128719,-1.93923628334627,-1.21618553021659,-0.004124676672291,-0.000765789475086,0.067226983866924
15.5,33,590000000,vehicle_velocity_cg,,534.782637299075,148.750791326018,602.62290230931,-0.041271117130286,-0.018304696572684,0.348905625973132,0.936069707414196,59.6398142015458,-1.90094888044404,-1.17726195608857,-0.017680859630095,0.054906402011947,0.071784948099497
15.6,33,690000000,vehicle_velocity_cg,,539.427934910184,152.567748559165,602.608820488809,-0.040312865376738,-0.017815206406268,0.351786983270036,0.935041929384766,59.6933865795146,-1.87941380528739,-1.2225460923535,0.007535984362497,-0.048855427529893,0.041245337106124
15.7,33,790000000,vehicle_velocity_cg,,544.094794350758,156.447508507723,602.58488633018,-0.040987005999483,-0.016830472170875,0.352918869282485,0.934604232951079,59.7994239300271,-1.74171406278455,-1.08560699145999,0.034325108226193,-0.027968097275439,0.041234411427787
15.8,33,890000000,vehicle_velocity_cg,,548.700104169245,160.302774143023,602.553263077178,-0.039245652595793,-0.016144370793746,0.354183812001863,0.934212484052655,59.8280817351298,-1.71698835946094,-1.1910095591027,0.035128875673038,-0.068691963156977,0.018697849754643
15.9,33,990000000,vehicle_velocity_cg,,553.294563887822,164.171068853648,602.527532306672,-0.038068962941085,-0.016775726508152,0.355483249661785,0.933756385932975,59.8319803493977,-1.71059610947496,-1.20262860936877,0.018026467027543,-0.001491234931247,0.038227579710034
16,34,90000000,vehicle_velocity_cg,,557.877042822074,168.051774654324,602.505446014504,-0.037632777475329,-0.016009539488905,0.357202383066292,0.933131248129976,59.8648700482828,-1.76579279339291,-1.23930879227833,-0.000868549286578,0.014888256169016,0.021181758109134
16.1,34,190000000,vehicle_velocity_cg,,562.496670499525,171.980147698891,602.481273071783,-0.038539556933284,-0.01669618775653,0.357295855237374,0.933046414545374,59.9379153098069,-1.67082670856897,-1.23208154567579,-0.019364555138211,0.012476011821957,0.002623808554141
16.2,34,290000000,vehicle_velocity_cg,,567.016915988589,175.834844005716,602.459534556229,-0.038693970243254,-0.015358761051091,0.357724751402683,0.932898647956828,59.8984936734885,-1.67073845010693,-1.16823194517792,0.044882470658341,-0.084377470824087,-0.008019764144175
16.3,34,390000000,vehicle_velocity_cg,,571.630595797236,179.767850468527,602.427836858046,-0.03702596485539,-0.014454385701779,0.357234743946419,0.93316851981732,59.9622820517211,-1.62811590683148,-1.09794873167969,0.007073287083651,-0.007428602643365,-0.00817297677581
16.4,34,490000000,vehicle_velocity_cg,,576.106514315879,183.581489355294,602.411534644644,-0.035827859631139,-0.015088461702968,0.357613025194093,0.933060355501839,59.8126247891796,-1.68859897565369,-1.19395672713845,0.003581770266205,0.028195592334541,0.009680745961336
16.5,34,590000000,vehicle_velocity_cg,,580.725642289386,187.51516779663,602.393993191613,-0.036610304314132,-0.015944625763732,0.357893776820406,0.932908087134261,59.8911861327535,-1.70085631547408,-1.22576613435604,-0.035056293921557,0.022949804904794,0.011411669993479
16.6,34,690000000,vehicle_velocity_cg,,585.319057720793,191.420700684153,602.345404461882,-0.036923016519543,-0.016631309916577,0.358251490688755,0.932746460620914,59.9212322052247,-1.70682267213299,-1.33184658601749,0.033456449921197,0.018047146635247,0.002875259240524
16.7,34,790000000,vehicle_velocity_cg,,589.899031829471,195.343703290427,602.367529204505,-0.035867646752441,-0.0153108646057,0.358173817749477,0.932840075050505,59.9667873998703,-1.69942900272986,-1.22928111824214,0.025392258100811,-0.013897964704246,-0.013651510219064
16.8,34,890000000,vehicle_velocity_cg,,594.491410710906,199.248997702967,602.311117130275,-0.036705355965314,-0.01555016831708,0.357497915665408,0.933062778918792,59.9866000375447,-1.6554157531375,-1.27917316625276,-0.006165653368421,-0.014184851973242,-0.005554603743066
16.9,34,990000000,vehicle_velocity_cg,,598.980910446465,203.087444288793,602.341627613248,-0.036065698620081,-0.015720357611257,0.357595299441039,0.933047553749161,59.8986890655255,-1.69743269257729,-1.19275146717262,-0.009454477734325,-0.025669965647028,-0.008616288863514
17,35,90000000,vehicle_velocity_cg,,603.551551934741,206.977032178714,602.333209179296,-0.03621741308398,-0.014790814249186,0.357135442551368,0.93323298617065,59.8924325741309,-1.67692598505353,-1.09045171585176,0.025472416285005,0.031648660684152,-0.013403786373293
17.1,35,190000000,vehicle_velocity_cg,,608.1702082348,210.896642321051,602.318003576252,-0.035766773795874,-0.014846940467139,0.356049318416717,0.933664387832154,59.9471883697043,-1.64722236697199,-1.13374020883519,0.000415756313067,0.026448482159017,-0.018788129516853
17.2,35,290000000,vehicle_velocity_cg,,612.790484844567,214.803233947431,602.302286585134,-0.035012735934047,-0.014386717583175,0.355625895518923,0.933861527805894,59.9934734490287,-1.70626818417561,-1.09131775007226,0.004216461478109,0.004615005803562,0.001498057543217
17.3,35,390000000,vehicle_velocity_cg,,617.410140236877,218.699768252414,602.28887921193,-0.035298120361762,-0.014980122486758,0.355667963429985,0.93382543251872,60.0291821232837,-1.75786299907176,-1.14055799066246,-0.001841836730171,-0.014358023112544,-0.007259353866834
17.4,35,490000000,vehicle_velocity_cg,,621.890403353102,222.478903602472,602.287923244601,-0.0347962020778,-0.015966823692471,0.355310054150336,0.9339641589921,59.8568617976841,-1.73113671515853,-1.23186707262111,0.01088961634516,0.02749666862336,-0.008830991566161
17.5,35,590000000,vehicle_velocity_cg,,626.475064693008,226.335215842184,602.274442416846,-0.035496900285686,-0.01533456619857,0.354771359158772,0.934153147974275,59.8487207895235,-1.75048716569469,-1.27772712702356,-0.021328159419208,0.028922759452948,-0.011798869069815
17.6,35,690000000,vehicle_velocity_cg,,631.093562018746,230.196407606389,602.216679638229,-0.035509598713866,-0.015775022585916,0.354075622479471,0.934409262918219,59.8604350263727,-1.74436706826745,-1.3630624605925,-0.021717682062303,0.046094860531295,-0.008182721237288
17.7,35,790000000,vehicle_velocity_cg,,635.697911650779,234.064526652614,602.232478448638,-0.035911148459953,-0.016449854358741,0.353886722865514,0.934453839998194,59.8879919931328,-1.75525372106521,-1.46604437712105,0.003575495577387,-0.047516213537523,-0.007027720795355
17.8,35,890000000,vehicle_velocity_cg,,640.332316216879,237.938998854737,602.212193538438,-0.036617403369335,-0.017320082887092,0.353779910209895,0.934451152084019,59.922404631763,-1.77462224113959,-1.39141266144128,-0.02044494401648,-0.05020993632131,-0.003172545831061
17.9,35,990000000,vehicle_velocity_cg,,644.918283666558,241.772227894877,602.206320800501,-0.036581588968152,-0.015930481176236,0.353921067480172,0.934423825205541,59.9062366367703,-1.8164544411946,-1.32693922339707,0.018354846711661,-0.019223462126312,-0.001119823700584
18,36,90000000,vehicle_velocity_cg,,649.508333632187,245.602827001364,602.187143797375,-0.036965381344381,-0.015066038817938,0.353606894791036,0.934541994247793,59.8846203343868,-1.82379720113251,-1.29018664923412,-0.010829922109399,0.000621530229802,-0.010528132677095
18.1,36,190000000,vehicle_velocity_cg,,654.145048496333,249.466791247516,602.162830556613,-0.0368041072124,-0.0145648417442,0.353503432175604,0.934595445375876,59.911663814788,-1.81998592340667,-1.33938573645616,0.010745374860829,0.064604242017126,0.004657440569959
18.2,36,290000000,vehicle_velocity_cg,,658.735083043815,253.289078583976,602.136447293195,-0.036299996042128,-0.015230101552936,0.35312814586986,0.934746418494633,59.8951258565538,-1.81164657422867,-1.42476698611899,0.003651672860969,0.02966456435528,-0.013729521871452
18.3,36,390000000,vehicle_velocity_cg,,663.3684239492,257.124257343784,602.069099760961,-0.035939091083527,-0.014240429774506,0.352482151687726,0.935019745584829,59.9355276229673,-1.84434739125883,-1.37709827278196,0.007819647527529,0.003268696682984,-0.012977270590432
18.4,36,490000000,vehicle_velocity_cg,,667.841909085655,260.844222857911,602.095093125184,-0.036321887794333,-0.014866073422803,0.351659710042294,0.935304853329124,59.7553405322819,-1.78734707761288,-1.39849360618851,-0.019656784978825,-0.037318820945353,-0.020234281464866
18.5,36,590000000,vehicle_velocity_cg,,672.485003862772,264.666924061259,602.025875086185,-0.036425672360043,-0.013715743204028,0.351580584680323,0.935348139067653,59.7594954768217,-1.85625010980229,-1.37791734697249,0.013143486983173,0.030002943018431,0.006528128930606
18.6,36,690000000,vehicle_velocity_cg,,677.123986739711,268.502890812676,602.044558398447,-0.036695380437853,-0.014371959229824,0.351147944378,0.935490254893937,59.787782085051,-1.85723391049698,-1.36731123967977,-0.023611963432525,0.004202294003041,-0.021377268549774
18.7,36,790000000,vehicle_velocity_cg,,681.775233674853,272.312292002007,601.978716404293,-0.036375188487491,-0.01510286930004,0.350355465953162,0.93578832888541,59.7819125993341,-1.87270555842847,-1.41500679774244,-0.002178080285865,-0.017564100423251,-0.009780487362015
18.8,36,890000000,vehicle_velocity_cg,,686.323142166384,276.05702904336,602.021603642731,-0.037357746335622,-0.015720351082323,0.350212596966382,0.935792929165761,59.6599757924466,-1.90029549257192,-1.35711292083686,0.002809548712674,-0.079518396864666,-0.007489215603342
18.9,36,990000000,vehicle_velocity_cg,,690.95016073102,279.848292651441,602.016988531812,-0.037708319561719,-0.014403560053212,0.350553705776486,0.935672335521361,59.6188543906968,-1.96063586189059,-1.18363779779322,-0.00501268553731,0.023872984994521,0.010746858499597
19,37,90000000,vehicle_velocity_cg,,695.575952581461,283.635694517405,602.003508331054,-0.037186228179663,-0.014595251239669,0.350196498818671,0.935824008716471,59.5907965065923,-1.94919238967283,-1.29711614688293,-0.020107589337135,-0.003833572099876,-0.027224226633708
19.1,37,190000000,vehicle_velocity_cg,,700.246512538014,287.449724142811,601.986214843332,-0.03703221579662,-0.013366794500181,0.349124987685623,0.936248731252276,59.6197425886461,-1.92045002991625,-1.18902069810654,0.012087942247662,-0.014364301905921,-0.017904832469477
19.2,37,290000000,vehicle_velocity_cg,,704.915360276862,291.248999732995,601.966073153932,-0.036487108281395,-0.013513448088445,0.348859964357172,0.93636681002625,59.619616668526,-1.98783845419254,-1.22270344662867,0.013614373683816,-0.01230159203227,0.001942282398735
19.3,37,390000000,vehicle_velocity_cg,,709.575479207811,295.039226607,601.951083749425,-0.035966686600567,-0.013986033314331,0.349443089044957,0.936162547769256,59.6032218020611,-2.04327305837946,-1.27015111228081,0.018681528598951,0.012479740545586,0.007769027226549
19.4,37,490000000,vehicle_velocity_cg,,714.090648194062,298.715419767872,601.945893832031,-0.035864671603725,-0.013742004967472,0.349484459928086,0.936154631938018,59.4067282450949,-2.02494494239389,-1.22925234944305,0.015194945345591,0.021656628929223,-0.000884982312358
19.5,37,590000000,vehicle_velocity_cg,,718.70263150313,302.469354467095,601.936874127897,-0.034894052944502,-0.014314354264522,0.34899047318863,0.93636699747197,59.3491752454402,-1.99857742709255,-1.23313799751556,-0.024909129493691,0.011483374386878,-0.019303986815281
19.6,37,690000000,vehicle_velocity_cg,,723.312363869263,306.214689776565,601.935498405013,-0.034908274337805,-0.01272302416167,0.348404901959774,0.936607474521391,59.2996573980176,-2.01813891519784,-1.09531777813163,0.032856477244287,0.010910886450091,-0.017307290464913
19.7,37,790000000,vehicle_velocity_cg,,727.972792955289,309.980910938045,601.92517876908,-0.033831977580027,-0.012717948637773,0.346845962073439,0.937225442286338,59.3013275100506,-1.97903834952817,-1.07769393842183,0.031939184516303,0.026703525272111,-0.033068183243756
19.8,37,890000000,vehicle_velocity_cg,,732.624427294657,313.704053990659,601.870835622899,-0.033524789603382,-0.012514428312007,0.346048748927073,0.937533861218932,59.2947895488838,-2.05541974423339,-1.19087130271436,-0.000542295232492,-0.058332308857403,-0.012717554758125
19.9,37,990000000,vehicle_velocity_cg,,737.205005960988,317.391439345386,601.91329819031,-0.032640990504974,-0.012252222353494,0.346724202311164,0.937318929883496,59.1937958962873,-2.18556940388504,-0.919439696009897,0.035020273022689,-0.04992134500702,0.022880129157982
20,38,90000000,vehicle_velocity_cg,,741.803563352824,321.061707670298,601.878924301152,-0.032664300723006,-0.011995659986129,0.348188377473668,0.936778523127014,59.0809237411921,-2.29419691954736,-0.942624468444438,-0.00806815941478,-0.009989882060045,0.034812768955987
20.1,38,190000000,vehicle_velocity_cg,,746.416473546228,324.799560679729,601.926428287147,-0.033401819412343,-0.011465384553079,0.349598231776404,0.936233912949006,59.0359505208746,-2.31316787554698,-0.832045547814694,-0.021551573655405,0.039225246238847,0.024280984262825
20.2,38,290000000,vehicle_velocity_cg,,751.042115197126,328.55030605054,601.924533575816,-0.034161445148317,-0.012491628979363,0.351030832322793,0.935657153892165,59.0186222228376,-2.3081104803709,-0.909188256262642,-0.025133953252121,0.045285553571766,0.033313127422643
20.3,38,390000000,vehicle_velocity_cg,,755.602085664745,332.274576176232,601.920493492651,-0.033234144000548,-0.011215799012025,0.352934186213883,0.934990458628652,58.96291777221,-2.36648461108217,-0.829639734713535,0.04182115031715,0.000354153069182,0.026401315462825
20.4,38,490000000,vehicle_velocity_cg,,760.040091626887,335.900400642813,601.883865849657,-0.034116674163287,-0.011493066726054,0.353647434727076,0.934685751401092,58.7334033656909,-2.31806456003091,-0.727993688167721,-0.015821188059532,0.016947105788052,0.019867772070844
20.5,38,590000000,vehicle_velocity_cg,,764.55977007493,339.656622923369,601.917167231964,-0.034889645213587,-0.011602558715665,0.355250253900154,0.9340478308909,58.7112958377076,-2.35506934621578,-0.671685086844532,-0.035668540848262,-0.049877590809456,0.036761744844648
20.6,38,690000000,vehicle_velocity_cg,,769.092207653975,343.425326082512,601.912742393626,-0.03467862674026,-0.01113104901905,0.357010793160456,0.933389943250991,58.6976839535979,-2.3527111516848,-0.584315626371057,0.026128584193338,-0.001125082719841,0.03289979814455
20.7,38,790000000,vehicle_velocity_cg,,773.654617310812,347.241373107664,601.910678754084,-0.034567561860995,-0.011633505094718,0.358438785167369,0.932840491463539,58.7534840244469,-2.39314980183343,-0.647749209200066,-0.012247285226304,-0.015924583770141,0.023723716350682
20.8,38,890000000,vehicle_velocity_cg,,778.200611768073,351.066948228143,601.912172779046,-0.035442162308502,-0.012133463169513,0.360045320589784,0.932182385225022,58.8120674332768,-2.39153767739944,-0.615344395539476,-0.036681768714198,-0.002681923826527,0.048198696032839
20.9,38,990000000,vehicle_velocity_cg,,782.682760471172,354.872422964529,601.907770713344,-0.035668428289966,-0.011216941095758,0.362576967271949,0.931203461258416,58.8261459077975,-2.47086530259351,-0.530919745271132,-0.008284396416154,-0.03346959304304,0.046363351293537
21,39,90000000,vehicle_velocity_cg,,787.148968158738,358.699433623772,601.907878634153,-0.037065094988807,-0.011721267911111,0.364840632916565,0.930258084181518,58.8223680287009,-2.44637287303912,-0.491759982964657,-0.010999876744488,0.05004460708595,0.053742636617667
21.1,39,190000000,vehicle_velocity_cg,,791.634744434692,362.558166406216,601.873963930307,-0.038543999936506,-0.012813200847882,0.367737004734888,0.929042344191878,58.8796134558228,-2.53589591365156,-0.63441853771926,-0.069791124264932,0.003590272069587,0.057647286536668
21.2,39,290000000,vehicle_velocity_cg,,796.022961659752,366.431566226714,601.90209857273,-0.039458162601619,-0.012467002393088,0.370581487170442,0.927877679773567,58.8737452468651,-2.53985639438077,-0.4174892331941,-0.005517873408457,-0.018893014752138,0.055507344745863
21.3,39,390000000,vehicle_velocity_cg,,800.470066094536,370.345153860325,601.869419881913,-0.038945256157618,-0.013007515446918,0.373374712465414,0.92677149052832,58.9348391500976,-2.55988521238434,-0.510272989970944,0.029463413008117,-0.008169507179758,0.061127326647719
21.4,39,490000000,vehicle_velocity_cg,,804.666490272047,374.119445846494,601.880824965357,-0.039027510533808,-0.013576763058558,0.37718007037932,0.925217660572384,58.683870787201,-2.6311089921638,-0.412614336320742,-0.036755607326399,0.0461135849865,0.071528859010962
21.5,39,590000000,vehicle_velocity_cg,,808.999183722916,378.067873262618,601.882565066982,-0.041872180633676,-0.014249269521322,0.381354926575307,0.9233699685304,58.719697738685,-2.73444910936565,-0.510796125515531,-0.031047779694561,-0.069257296705431,0.094357646017141
21.6,39,690000000,vehicle_velocity_cg,,813.293361048755,382.080572976893,601.90110356157,-0.044679960740414,-0.016129439790652,0.384830887103658,0.92176392347026,58.7539859205778,-2.58586064525171,-0.471256917887792,-0.070872057787344,-0.022049026872089,0.081438221022431
21.7,39,790000000,vehicle_velocity_cg,,817.652341100134,386.202440262525,601.897782282272,-0.047255326119058,-0.017400773324614,0.389237687423014,0.919759843617165,58.8833442342753,-2.61472264067473,-0.588720005782456,-0.052183315363669,0.091788022609891,0.088954998357357
21.8,39,890000000,vehicle_velocity_cg,,821.971483123637,390.362341045837,601.879848034077,-0.050536218967503,-0.018681126138496,0.394459790160255,0.917332317126892,59.0412281434944,-2.69478447353972,-0.594616726758449,-0.074535367403377,-0.026813504992072,0.112346273426151
21.9,39,990000000,vehicle_velocity_cg,,826.196763698859,394.533831306291,601.873735849355,-0.052958887218701,-0.020956769982984,0.399185029862996,0.915099711501274,59.0925622057068,-2.56179559138977,-0.584131695885935,-0.074003821902129,0.016413501267882,0.094979957070357
22,40,90000000,vehicle_velocity_cg,,830.416186275841,398.793676185012,601.864440014652,-0.056776359260382,-0.022992503358837,0.404670923245278,0.912408479628639,59.2028522436477,-2.63552283479687,-0.7286762943813,-0.077692257770416,-0.063567793499321,0.135214703627016
22.1,40,190000000,vehicle_velocity_cg,,834.580034561733,403.102679976248,601.850036901621,-0.061552217173662,-0.025317368752001,0.409860610207531,0.909716788676999,59.2866919456407,-2.53008656359759,-0.727839992050798,-0.131345369323399,-0.067305595908194,0.143585336145415
22.2,40,290000000,vehicle_velocity_cg,,838.642534731771,407.422207004795,601.83430375839,-0.066055486809746,-0.027390831285091,0.415655692485607,0.906706545872561,59.282298435799,-2.50573457432256,-0.816510913549939,-0.088595879653899,-0.014887445450057,0.129294928053536
22.3,40,390000000,vehicle_velocity_cg,,842.686159521594,411.839143258559,601.813711334139,-0.069439336038292,-0.030174167719039,0.421772901208849,0.903534901383945,59.3416710311521,-2.47495335558067,-0.985342315304305,-0.123665836399688,0.00919851331569,0.120819692251484
22.4,40,490000000,vehicle_velocity_cg,,846.537288375807,416.133309876213,601.768541729226,-0.071172154680938,-0.034194594272332,0.429333247300938,0.899687844134095,59.1406279089814,-2.60264470289519,-1.20652471407716,-0.095903378524817,-0.002261621002264,0.127072011768872
22.5,40,590000000,vehicle_velocity_cg,,850.431412116673,420.677677247319,601.797610390283,-0.075467664432737,-0.03681807787857,0.435895119764855,0.896071707695081,59.2197282573181,-2.63668588214757,-1.27820153919856,-0.09693510279299,-0.022206102914867,0.151242507446491
22.6,40,690000000,vehicle_velocity_cg,,854.286404535723,425.275710572825,601.788442797969,-0.079217599615364,-0.03984827272092,0.44236352724919,0.892441144744008,59.2878523600872,-2.52159997348259,-1.31809375682735,-0.067656573862173,-0.018804512768519,0.147305434794563
22.7,40,790000000,vehicle_velocity_cg,,858.064435019944,429.931509419921,601.779740851068,-0.082182341350507,-0.042393013812245,0.449241270089691,0.888611938023716,59.3707648648039,-2.56887234363818,-1.41880264526922,-0.079914160473669,-0.100319421341312,0.167174847596358
22.8,40,890000000,vehicle_velocity_cg,,861.771766149981,434.609389090936,601.736509424633,-0.086707692112466,-0.045547558700038,0.455377380510387,0.884894704100152,59.3848479589893,-2.45010963907102,-1.41980561554338,-0.143733801206072,-0.048736818403602,0.168172794290337
22.9,40,990000000,vehicle_velocity_cg,,865.278417478165,439.277523685132,601.782235441195,-0.092916734203734,-0.049445386287684,0.464233701468319,0.879436583672068,59.2505928669329,-2.57121387277249,-1.40513485532784,-0.138423291453643,-0.009954745736812,0.190824486741919
23,41,90000000,vehicle_velocity_cg,,868.776960805301,444.080705140024,601.78083456345,-0.097491299388443,-0.053299890408206,0.472604553792654,0.874242245582123,59.2357437382265,-2.5659475893296,-1.48944635253058,-0.1174948052418,-0.009866115110279,0.164814779297575
23.1,41,190000000,vehicle_velocity_cg,,872.214216257284,449.000903194218,601.77673370175,-0.100989987010743,-0.056436970271138,0.479826195877178,0.869702657613636,59.2996273931526,-2.44097575288422,-1.5008623869561,-0.080931203478496,-0.001850270859071,0.153099619238794
23.2,41,290000000,vehicle_velocity_cg,,875.558887783884,453.979180097806,601.767453467019,-0.104332691752386,-0.059443705072693,0.48732998794954,0.86492231917325,59.3701835466845,-2.42188493377778,-1.55332243678941,-0.059045809903316,-0.113638494744201,0.197348891884354
23.3,41,390000000,vehicle_velocity_cg,,878.773392963029,458.96541017243,601.766716835222,-0.107202480659918,-0.063478341451624,0.494853120510121,0.859999138039281,59.3262131708992,-2.32309982026954,-1.50191026258288,-0.126637233586889,-0.089368884763682,0.185263604487499
23.4,41,490000000,vehicle_velocity_cg,,881.832400153518,463.902034240743,601.764439594073,-0.111409304396777,-0.0637113741344,0.502965449150732,0.854724859039642,59.1167393809836,-2.54034898732308,-1.48794203596439,-0.063783593258707,-0.06287188831527,0.209571383842961
23.5,41,590000000,vehicle_velocity_cg,,884.849306827632,468.954790435132,601.736948098446,-0.112736841118027,-0.06612819978993,0.511144521676694,0.849499113482278,59.0348182877957,-2.47824813404587,-1.51871027915674,-0.084948062334266,-0.075025579085386,0.174556634535341
23.6,41,690000000,vehicle_velocity_cg,,887.790803157237,474.131530228443,601.719255174772,-0.113958920607172,-0.068937101023532,0.518759944592392,0.844481592696382,59.0441650186157,-2.40404955704518,-1.52614143369794,-0.090944401263266,-0.027647971222329,0.186008881385527
23.7,41,790000000,vehicle_velocity_cg,,890.658346734026,479.42027073719,601.699606777187,-0.116728004728547,-0.072648281526927,0.526965718285327,0.838691797894379,59.1351856783219,-2.34417102621183,-1.64770153429016,-0.096502233166445,-0.036568996473404,0.19366662774554
23.8,41,890000000,vehicle_velocity_cg,,893.405988607497,484.768883847183,601.675174616235,-0.117795095135147,-0.074713111287062,0.535532349234218,0.832914983349194,59.2368746235623,-2.26023863837524,-1.66070518866589,-0.039972169603326,-0.017434725291152,0.203700399061011
23.9,41,990000000,vehicle_velocity_cg,,896.007250549349,490.119603813284,601.647721581238,-0.117202563913016,-0.076948790267618,0.544969716647224,0.826650137982212,59.2469948749425,-2.25587273849252,-1.78618607259108,-0.023928970282783,-0.031567277553308,0.190295506965076
24,42,90000000,vehicle_velocity_cg,,898.498414518766,495.47437859213,601.569630709316,-0.117971720023879,-0.079297910338179,0.554571460868893,0.819905488138936,59.2006757200075,-2.36480536985621,-2.00121375343899,-0.04225062669054,-0.087763990126318,0.232322596811268
24.1,42,190000000,vehicle_velocity_cg,,900.858564457196,500.946673159797,601.528739930062,-0.120099313108301,-0.083315071007464,0.563734469350157,0.812919554445846,59.2116552926917,-2.21127068889983,-2.02503114331564,-0.017966802592632,-0.086366312056662,0.237639424575341
24.2,42,290000000,vehicle_velocity_cg,,903.06748330083,506.535666233865,601.535398132619,-0.120866906434179,-0.08538377681238,0.573038453231771,0.806056904135201,59.2922746141028,-2.11609033947499,-1.92258646961717,0.011634369515291,-0.119964281014963,0.257733096097545
24.3,42,390000000,vehicle_velocity_cg,,905.186790036274,512.127812396812,601.45251383426,-0.121063248592732,-0.087146796076004,0.581826047760206,0.799517089199224,59.3025677935804,-2.02126380973081,-1.91315813444141,-0.112253552082783,0.011912817664611,0.194678938539336
24.4,42,490000000,vehicle_velocity_cg,,907.042404577372,517.570186123784,601.446797483648,-0.120443298663334,-0.090010142319162,0.593985171154585,0.79029943852646,59.059142109669,-2.38097882523023,-2.13230913900238,-0.018417345509065,-0.071643807441791,0.221959144456087
24.5,42,590000000,vehicle_velocity_cg,,908.880324034404,523.335057798133,601.402593855657,-0.118602534883296,-0.092038126054422,0.602160867166042,0.784133095925358,59.1828666151478,-2.07599176072442,-2.00815264551096,0.050370664013688,-0.01574039276123,0.199644152233994
24.6,42,690000000,vehicle_velocity_cg,,910.577245178284,529.135278425151,601.361547777144,-0.117781495789588,-0.093697350338899,0.611242051862104,0.777001595766985,59.3091862236968,-2.10307235711952,-2.05170063942472,0.017511601980068,-0.179397583878362,0.276988869860741
24.7,42,790000000,vehicle_velocity_cg,,912.125980960283,534.969948352943,601.322072382108,-0.116910578030731,-0.094290588793694,0.619288993007125,0.770663574297942,59.4053963498539,-1.84549314034525,-1.84849876901173,0.021108633023792,-0.121789958744389,0.253082144417605
24.8,42,890000000,vehicle_velocity_cg,,913.51715824405,540.773962250079,601.279250320757,-0.114078324017997,-0.095877121565422,0.629030697696038,0.76296401940433,59.3950758881422,-1.8866602341552,-2.03278316797479,-0.007760234963861,-0.120274158286167,0.234338857349465
24.9,42,990000000,vehicle_velocity_cg,,914.759609355145,546.61121079946,601.242879156279,-0.113784676536631,-0.097328195277837,0.637971299167835,0.755362754726177,59.3712637752836,-1.84334073356974,-1.98958038480395,-0.060880637104413,0.001179304783149,0.225448074455716
25,43,90000000,vehicle_velocity_cg,,915.861513927123,552.478574104952,601.194304512481,-0.111059615571308,-0.100648563875473,0.648924648155322,0.745943985427492,59.367215535983,-1.92768037086072,-2.2612710472318,0.000712646108332,-0.129262518721917,0.233582018680351
25.1,43,190000000,vehicle_velocity_cg,,916.807522494733,558.437643822382,601.160868577252,-0.110551857843507,-0.101225906765874,0.656910784514246,0.738918008790998,59.4405857708991,-1.73024019917038,-2.01177877207857,0.017277701691631,-0.060643729663191,0.247018228566373
25.2,43,290000000,vehicle_velocity_cg,,917.592873649907,564.281852416322,601.118202267244,-0.106904127286362,-0.103160698175877,0.667792778456275,0.729371087281814,59.3345190003298,-1.88729357674756,-2.33582211522194,0.020071330056294,-0.129173136392389,0.237823036590468
25.3,43,390000000,vehicle_velocity_cg,,918.23404867576,570.282296989175,601.082945870545,-0.107644877717892,-0.103895354485502,0.67544804242454,0.722072210794937,59.41020237895,-1.71102539171579,-2.09572737929031,-0.004807243583782,-0.082917890731848,0.269340660424152
25.4,43,490000000,vehicle_velocity_cg,,918.788472159528,576.200649108083,600.952640268109,-0.102412438446757,-0.106117332722006,0.686061034626266,0.712440215677704,59.3359917877012,-1.85991087507996,-2.64149717100111,0.058241766733524,-0.170985067535762,0.262358431523095
25.5,43,590000000,vehicle_velocity_cg,,919.078083101453,581.840354147271,600.946198041738,-0.096417308607413,-0.109166510028349,0.698366140038942,0.700764661021261,58.8871732063358,-2.17635327901582,-3.07607200640578,0.007657971318026,-0.143351597331809,0.25991657833381
25.6,43,690000000,vehicle_velocity_cg,,919.225713489411,587.860107401152,600.974788245314,-0.095196150936928,-0.112031300862529,0.706128749603874,0.692653498841024,58.9420498979883,-1.91571868989224,-2.95757407252239,-0.028100500611547,-0.066836487078027,0.219361757622365
25.7,43,790000000,vehicle_velocity_cg,,919.252576712573,593.926656583434,600.952139748971,-0.094863675287454,-0.113420246224632,0.713704029770134,0.684662901541461,59.0859075671593,-1.83860787480455,-3.03987877297802,0.007764935587618,-0.103952592058728,0.260089950329658
25.8,43,890000000,vehicle_velocity_cg,,919.161572386685,599.91588080471,600.872560481754,-0.092550887894755,-0.115395084336534,0.721930546837068,0.675969372978088,59.1211006713395,-1.73487342917557,-3.16027137530278,0.001450392708144,-0.178204865129536,0.257678317616748
25.9,43,990000000,vehicle_velocity_cg,,918.867608616431,605.892405595681,600.889200005977,-0.090385994701504,-0.115977151630367,0.730020070855844,0.667420683234461,59.1476212011592,-1.68833158933646,-3.00088775309454,-0.046353651304209,-0.147012846496866,0.257957043266354
26,44,90000000,vehicle_velocity_cg,,918.477747686345,611.797660041638,600.828013075463,-0.089158506844777,-0.118565794039451,0.738219769229412,0.658045959990545,59.0751257743993,-1.67634386776422,-3.12800444636926,-0.097023168759155,-0.051109023786293,0.222138246725993
26.1,44,190000000,vehicle_velocity_cg,,917.876871203881,617.831056528697,600.840545317638,-0.09060604877646,-0.120550633077103,0.745320746573818,0.649426726826418,59.2224385060648,-1.5227722559293,-3.00310758085801,0.010179872778525,0.024665213351902,0.2244605391377
26.2,44,290000000,vehicle_velocity_cg,,917.146237766745,623.840797553971,600.805351540862,-0.086996047174378,-0.122278420315721,0.754009463739283,0.639491520110098,59.2996566023678,-1.47938230447321,-3.169351806695,-0.011781239566258,0.002508193335469,0.19365990383317
26.3,44,390000000,vehicle_velocity_cg,,916.247891590066,629.81745705389,600.775531172995,-0.085769400446,-0.124043978063785,0.761301535041776,0.630616106832264,59.3885978839878,-1.26360599566891,-3.16047110308812,0.016955626424689,-0.064816742245174,0.234368128153279
26.4,44,490000000,vehicle_velocity_cg,,915.229400423387,635.566523124805,600.745730329803,-0.082994063106731,-0.12602580513263,0.770370512087846,0.619482651924344,59.1801074330022,-1.33544743558447,-3.25778180881924,0.021956776730318,-0.038751907047968,0.232322699320773
26.5,44,590000000,vehicle_velocity_cg,,914.019746044071,641.493720330319,600.71032243222,-0.08127695738281,-0.126267123388914,0.778202494473505,0.609796316276915,59.2890026609691,-1.36368574071641,-3.33048680346399,0.071406032381279,-0.179899947848765,0.283802811949014
26.6,44,690000000,vehicle_velocity_cg,,912.707697679745,647.264803937104,600.637142760567,-0.080961160024635,-0.127113964077639,0.785126039237797,0.600719929097332,59.1894073792783,-1.1790750195861,-3.20509637276176,-0.038414025454502,-0.046998001182798,0.235578214397027
26.7,44,790000000,vehicle_velocity_cg,,911.210234321312,652.986859483849,600.630938840776,-0.077093022259318,-0.128271790889293,0.793676070293689,0.589645070380602,59.0866406085529,-1.36055778490841,-3.51631346609737,0.047341024653417,-0.121765570504646,0.246753264424008
26.8,44,890000000,vehicle_velocity_cg,,909.58981234353,658.750349149161,600.545984115782,-0.076987376229285,-0.130174498868744,0.800022478377481,0.580595881690832,59.101447713501,-1.1369341730978,-3.45196169717395,-0.033215356194906,-0.14979158790246,0.266283348266923
26.9,44,990000000,vehicle_velocity_cg,,907.776293727004,664.453183437239,600.541330438866,-0.074575140753055,-0.132997878237907,0.807413548107562,0.569941641835579,59.0960728487948,-1.12429017712016,-3.63676398995356,-0.066319143863245,-0.210152145038741,0.283206249772443
27,45,90000000,vehicle_velocity_cg,,905.816185844842,670.172028212818,600.493470188219,-0.0759659393032,-0.133735392591672,0.813410392507942,0.560988016087875,59.1791747070414,-0.954949884769938,-3.35857111248694,-0.052556857846302,-0.110571870738764,0.286026731772896
27.1,45,190000000,vehicle_velocity_cg,,903.714109762269,675.830389885106,600.440184799367,-0.072553003729127,-0.135475134822725,0.820479422255014,0.55063242471791,59.1803392815502,-0.820637727340541,-3.60184425896889,-0.039579705174824,0.014186752092823,0.17279979939995
27.2,45,290000000,vehicle_velocity_cg,,901.463228923638,681.418024770549,600.391548061773,-0.070183223809359,-0.136791674704899,0.827208385640148,0.540452254647693,59.2226976198097,-0.772057707868739,-3.67688468685529,-0.031226347284878,-0.113215682404741,0.252240098400829
27.3,45,390000000,vehicle_velocity_cg,,899.073105814207,686.937779808941,600.343495485257,-0.071133519897479,-0.137818802567214,0.833223181128694,0.530740172246001,59.2528385335148,-0.629572806417925,-3.47886291445787,-0.047810328415931,-0.010638284049342,0.243966187048454
27.4,45,490000000,vehicle_velocity_cg,,896.625341040098,692.210522989133,600.290919548457,-0.066641917583055,-0.141053602689735,0.842116171591329,0.516239372320111,58.9933444068342,-0.950891061399293,-4.0043736507768,-0.003188343438025,-0.023299286095542,0.21807230416333
27.5,45,590000000,vehicle_velocity_cg,,893.938921063407,697.599115765674,600.236095052808,-0.064046971583972,-0.142657529112869,0.848562031641066,0.505459487274222,59.0653781895757,-0.885734501805509,-4.03464006080059,0.027989866915289,-0.192142510577318,0.271775471772372
27.6,45,690000000,vehicle_velocity_cg,,891.147595310601,702.852641286127,600.189266018304,-0.064283147648232,-0.144721960742078,0.853839689695869,0.495863908050854,59.0441043461424,-0.699763207536336,-3.78826487374009,-0.012136348794578,-0.146625436168791,0.271508644682749
27.7,45,790000000,vehicle_velocity_cg,,888.241448755815,708.060582901266,600.095574081463,-0.062449646624752,-0.146160225809421,0.860007860212598,0.484895566488631,59.0122603445528,-0.666666622934821,-3.92053344836427,-0.005708422802449,-0.061365596054267,0.239934444644905
27.8,45,890000000,vehicle_velocity_cg,,885.132601009664,713.184330715325,600.103108203362,-0.059934999444066,-0.146404251751313,0.866355144263607,0.473711256905261,59.0551747364267,-0.656676606045721,-3.88268184634069,0.004126302497288,-0.125320434060019,0.254479935844342
27.9,45,990000000,vehicle_velocity_cg,,881.992882595635,718.169424341412,600.013785814692,-0.058831198916488,-0.148648861045282,0.87185193191726,0.462943425221841,58.9461534463547,-0.527726205169518,-3.91843880430193,-0.023434465197064,0.023858404758791,0.200180572124868
28,46,90000000,vehicle_velocity_cg,,878.653390822529,723.083398381831,600.020704460829,-0.056941213805568,-0.148524995927341,0.877708919322905,0.45202331432809,58.9510032991384,-0.582577366388819,-3.95741889848739,0.052574523233748,0.030027621591215,0.172341020906673
28.1,46,190000000,vehicle_velocity_cg,,875.178195680135,727.998851821288,599.969362992465,-0.05266533540037,-0.149935519020844,0.882982391865342,0.441687444058439,59.0283600566678,-0.445746261041241,-4.13577268781985,-0.015532040146107,-0.047559175835169,0.205036347155875
28.2,46,290000000,vehicle_velocity_cg,,871.580942157629,732.818904006603,599.929229396459,-0.051094595526398,-0.150589121290916,0.888075940391866,0.431315873756029,59.1353929244552,-0.356625467500646,-3.95041390502459,0.025797800454322,-0.239790041903342,0.285997527931707
28.3,46,390000000,vehicle_velocity_cg,,867.865834079567,737.542870420199,599.893315750828,-0.053004079644624,-0.152324415257236,0.892188771080687,0.421885099067389,59.2127692524797,-0.159141262293398,-3.58919180420171,-0.016194732015363,-0.137838081620965,0.293865090352895
28.4,46,490000000,vehicle_velocity_cg,,864.16571613021,742.028493161597,599.850161445452,-0.050572593480954,-0.152894773984999,0.898024634199977,0.40941098818508,59.0095686495738,-0.346345111626268,-3.862457859464,-0.003073860826604,-0.041440619313232,0.20959071263147
28.5,46,590000000,vehicle_velocity_cg,,860.215352109679,746.575885503966,599.802447211582,-0.047390279672428,-0.154767672243843,0.9026557869151,0.398765168199872,59.0713036259448,-0.191866027199601,-3.8813004030057,-0.043657402092895,-0.038543304494831,0.204833347887729
28.6,46,690000000,vehicle_velocity_cg,,856.148526427478,751.011514364522,599.771533378766,-0.044807259489471,-0.156037716362522,0.907504876526504,0.387400877193156,59.1369405706201,-0.119739941203899,-3.92295763081157,-0.002824780143938,-0.023723605467369,0.225444156812363
28.7,46,790000000,vehicle_velocity_cg,,851.974713844807,755.34131189344,599.734990077642,-0.043827909046045,-0.156522089792358,0.912399627781762,0.37564194257216,59.2077503581515,-0.1640713870754,-3.94867148541365,0.033564724936927,-0.048962658270199,0.250559800129203
28.8,46,890000000,vehicle_velocity_cg,,847.740443821007,759.515387267803,599.692361501497,-0.043036849451992,-0.156436408098931,0.917154651253126,0.364009375559352,59.2022610847362,-0.116165696210688,-3.799836962393,0.022422576988898,-0.072863229849053,0.244835493964313
28.9,46,990000000,vehicle_velocity_cg,,843.389337208916,763.573221449139,599.658010658862,-0.039135829364746,-0.15866585341367,0.921788648881292,0.351566808180247,59.1351998903292,-0.012300791491982,-3.96599300545807,-0.037086798595691,0.083921976849242,0.165594594691896
29,47,90000000,vehicle_velocity_cg,,838.980721626758,767.477668266372,599.623773019577,-0.036755667340442,-0.159243330238087,0.926552808811522,0.338807430816565,59.1230362200385,-0.197356064659387,-4.08163300106539,0.021937134374879,-0.207896979225479,0.273481071044465
29.1,47,190000000,vehicle_velocity_cg,,834.367462727817,771.354589731261,599.589511791281,-0.035682036906969,-0.161800990678006,0.929657394040867,0.329065892129417,59.1936885578486,0.211538457901578,-3.84634143788784,0.029531264634625,-0.17456809189028,0.257031550166861
29.2,47,290000000,vehicle_velocity_cg,,829.661323583456,775.108438201406,599.562155676554,-0.03489480075319,-0.162210782312213,0.93341613675354,0.318126280948543,59.2805526681201,0.184341386616551,-3.7952600906883,0.027491567120319,-0.11109858673348,0.264061432648996
29.3,47,390000000,vehicle_velocity_cg,,824.868625338214,778.745580847513,599.532949132251,-0.03191527721796,-0.16249646565846,0.93738269330303,0.306414751643205,59.3394745606002,0.291583766893098,-3.77173157471754,0.00175381029749,-0.194192669139894,0.267609951191557
29.4,47,490000000,vehicle_velocity_cg,,820.259822879997,782.07903790584,599.468753050777,-0.030976099622143,-0.164922715502492,0.941054068068312,0.293697497666501,58.9600227073932,0.26607762633561,-3.77315524782001,-0.036234701532477,0.000111025964142,0.218625098303585
29.5,47,590000000,vehicle_velocity_cg,,815.250222491841,785.455505015961,599.50021447331,-0.026554599892948,-0.165626332661258,0.94510009492687,0.280443544626952,59.0779887787691,0.202689466909798,-3.96236140238788,-0.034057114103288,-0.159248338442844,0.239045547946995
29.6,47,690000000,vehicle_velocity_cg,,810.285943354387,788.661312231393,599.42959317658,-0.028853584330831,-0.167397297835624,0.947460537953308,0.271042698425586,59.059621401919,0.445869363174775,-3.54446671970391,-0.022732899611528,-0.082706954279581,0.254858937792222
29.7,47,790000000,vehicle_velocity_cg,,805.115959051745,791.791268660027,599.463190190983,-0.024091522509537,-0.168167410125826,0.950835038496127,0.258944106484031,59.1412529152465,0.49869383791646,-3.73861529793002,-0.004619099161886,-0.020325188228326,0.184992508446035
29.8,47,890000000,vehicle_velocity_cg,,799.934729326423,794.786416139942,599.396636571264,-0.022928994202143,-0.1690567407905,0.953531308711216,0.24833872618995,59.2000013882963,0.53142711253649,-3.75129767259331,0.035779514896839,-0.120790859638704,0.24551569842424
29.9,47,990000000,vehicle_velocity_cg,,794.795621791105,797.575956084022,599.445650701931,-0.020752081699236,-0.169952074586586,0.956466244809794,0.236342899170498,59.0902173052514,0.492963382895468,-3.60651143091021,-0.03586714928621,-0.130014216476694,0.244459137664668
30,48,90000000,vehicle_velocity_cg,,789.47048676261,800.320770273038,599.385225544092,-0.017987076008491,-0.170189222412609,0.959382170872932,0.22427203098558,59.1299246774924,0.552788294921401,-3.68634134924962,0.033888980307538,-0.108553180515211,0.25310776795198
30.1,48,190000000,vehicle_velocity_cg,,784.005774075651,802.928116254487,599.444142115941,-0.017069238510137,-0.170412500880158,0.96189055706897,0.213154349854747,59.2674212693904,0.609465204383931,-3.55279071434586,-0.02337091747566,-0.072988588237934,0.247279136027039
30.2,48,290000000,vehicle_velocity_cg,,778.545592896982,805.383950365141,599.44311733728,-0.013417345790297,-0.171086738127628,0.96455941908793,0.200435600424542,59.2811226609054,0.66504802197371,-3.66097361605666,0.00953028261962,-0.067979671926176,0.220894563256186
30.3,48,390000000,vehicle_velocity_cg,,772.964633320071,807.710940183321,599.450221214486,-0.013126729038168,-0.172526254659218,0.966592472835569,0.189106773796292,59.3769273457693,0.767174477338545,-3.5529971985411,-0.058840416568507,-0.018517672971345,0.228487906244345
30.4,48,490000000,vehicle_velocity_cg,,767.581329958312,809.823748806913,599.385159485725,-0.009995945510406,-0.173355764817827,0.969297931281758,0.174095893951244,59.1599611605147,0.580684251087713,-3.78383139125793,0.023592800648183,-0.113717901576163,0.262582135067109
30.5,48,590000000,vehicle_velocity_cg,,761.986589615794,811.800062278987,599.455767991746,-0.008320895866773,-0.174034157667315,0.97129942654439,0.161926831166243,59.1474902969848,0.692167241138441,-3.49505525947262,0.017639453734112,-0.083889762590561,0.247217131742516
30.6,48,690000000,vehicle_velocity_cg,,756.220959706676,813.680559270797,599.463747338057,-0.004721749527687,-0.17426477022309,0.973292999703715,0.149366099461142,59.2784390089404,0.759752072799583,-3.5950551544852,-0.006206738773,-0.162112349279679,0.250405451894277
30.7,48,790000000,vehicle_velocity_cg,,750.475940721385,815.407325152895,599.412325782753,-0.005795974891106,-0.176743729125817,0.974404193404919,0.138796717413167,59.3658644048795,0.897486515204754,-3.34279816192532,-0.049571256138734,-0.173454525111318,0.29043114690873
30.8,48,890000000,vehicle_velocity_cg,,744.700293708195,816.955037054178,599.492702048156,-0.004092582873461,-0.175968347633172,0.976122016984302,0.127295716169767,59.3638004840599,1.00467691759889,-3.17464570258079,-0.017786452551197,-0.010771956983055,0.204361901870754
30.9,48,990000000,vehicle_velocity_cg,,738.88210823362,818.370040210972,599.518882463002,0.000615408708729,-0.17646128971749,0.977574010692624,0.114935147460207,59.3597254246238,1.01648460353587,-3.45834696597138,-0.006596721922763,-0.004487261115855,0.174929213669244
31,49,90000000,vehicle_velocity_cg,,732.974125889757,819.654162523876,599.543286144685,0.001793633819639,-0.177576036723678,0.978648372903439,0.103493460047887,59.477694124349,1.04218770081093,-3.40329268563506,0.019440289190188,-0.090666498481169,0.249191434936589
31.1,49,190000000,vehicle_velocity_cg,,727.085067456738,820.802217140405,599.49129412371,0.003799699231921,-0.177555493517593,0.979849403859224,0.091404347621949,59.517981677638,1.14211469652328,-3.42162468401846,0.015486487440398,-0.142134982496447,0.252787637593387
31.2,49,290000000,vehicle_velocity_cg,,721.155684568167,821.758186647049,599.59594750122,0.005001810593423,-0.177598696636402,0.980823758778635,0.080115161231751,59.5547783028666,1.1754240063504,-3.20496197229139,-0.007947272513794,-0.028304946954071,0.21428407838342
31.3,49,390000000,vehicle_velocity_cg,,715.218106053989,822.61795101994,599.542784619228,0.007753018394395,-0.176442442109101,0.981934211345443,0.067920246743931,59.6018116629686,1.10552447649538,-3.47712433500383,0.01413696533175,-0.175747833225178,0.238160145305589
31.4,49,490000000,vehicle_velocity_cg,,709.518883304666,823.269254821564,599.643147666758,0.007894540305406,-0.17678924768193,0.982544758585499,0.057350113457487,59.3294839707215,1.19372147751576,-2.96989823020892,-0.008437030256417,-0.045789661849027,0.209125320014284
31.5,49,590000000,vehicle_velocity_cg,,703.560070154513,823.832329372988,599.670465137311,0.010614172660207,-0.173593602023163,0.983670308427079,0.046317653160955,59.3729972682271,1.14859382186381,-3.03599283723253,0.116536072403361,-0.068262304522412,0.184230302396333
31.6,49,690000000,vehicle_velocity_cg,,697.646470749885,824.275854593351,599.642849151161,0.012226123060069,-0.170721284622627,0.984536875255415,0.037308258523058,59.3533532534863,1.22677868061037,-2.96274702756384,0.048837196054287,-0.040354191999712,0.163681690415365
31.7,49,790000000,vehicle_velocity_cg,,691.611205137346,824.591718365208,599.759080297413,0.013910112144157,-0.165973257442691,0.985590607038965,0.029504947221854,59.4639416866317,1.29210700762377,-2.73374272714735,0.077365106875301,0.042473251594143,0.130844417589124
31.8,49,890000000,vehicle_velocity_cg,,685.568723327828,824.818125318411,599.810314686669,0.016076106905745,-0.161151767911151,0.986568410225487,0.021317561563683,59.5762506375237,1.29119879674234,-2.83097486425111,0.1124338418526,-0.025764916736218,0.155244871636948
31.9,49,990000000,vehicle_velocity_cg,,679.593078297992,824.940721074965,599.867952201708,0.017378497244473,-0.157084713384603,0.987350259592391,0.012721852743941,59.6008822437558,1.28722938414876,-2.74672322591269,0.081298476565254,-0.002573113050558,0.158364896098077
32,50,90000000,vehicle_velocity_cg,,673.615947242969,824.958289240168,599.928889561994,0.01952726758361,-0.151941436933684,0.988189764502328,0.003670816813719,59.6259873577112,1.23695238409992,-2.79342300507871,0.126672757250135,-0.002759975431321,0.148592738853565
32.1,50,190000000,vehicle_velocity_cg,,667.578497120558,824.873792510733,599.989131045418,0.020328250609388,-0.145796731090214,0.989096936060076,-0.004162512118954,59.7140728891992,1.23537102884255,-2.80635517102713,0.087584676611931,-0.059702863978221,0.160982558461622
32.2,50,290000000,vehicle_velocity_cg,,661.675343434246,824.694413615434,600.055082017112,0.02187431694657,-0.140483687527212,0.989759121350808,-0.012756547328911,59.6341964335139,1.20729542437222,-2.79823475880674,0.097065028128665,0.013186476425937,0.135938708353223
32.3,50,390000000,vehicle_velocity_cg,,655.644024900091,824.414964586916,600.118383812653,0.022285739527212,-0.134290920168445,0.990491515049777,-0.019896059620826,59.7154832898681,1.17373137881784,-2.80780122220301,0.166523562273912,0.04252416745878,0.126455958820166
32.4,50,490000000,vehicle_velocity_cg,,649.81127633653,824.067157009802,600.186217449643,0.025629925153156,-0.12687049724735,0.991179161896068,-0.028475478711733,59.5682000216432,1.01578959830216,-3.01983103938087,0.134654271421391,-0.071318691735194,0.134480984394423
32.5,50,590000000,vehicle_velocity_cg,,643.783183047552,823.619578410508,600.246740432467,0.024557302315326,-0.122827167171114,0.991502562627407,-0.035115441204657,59.6708776159353,0.984764430425452,-2.91026167205033,0.105259142735057,-0.061088470501036,0.166795874961092
32.6,50,690000000,vehicle_velocity_cg,,637.798005832838,823.096449265024,600.239382180858,0.023881862458978,-0.116250997295517,0.992062415301332,-0.041563522706515,59.6982444374558,1.04713292169263,-2.87147399098368,0.135612525872984,0.008971492835269,0.113484792925332
32.7,50,790000000,vehicle_velocity_cg,,631.827494893323,822.487935775705,600.350591836514,0.024218873613636,-0.111654738118108,0.992320632901721,-0.047396488627239,59.728934281535,1.08701426416142,-2.81867582522123,0.072614717883981,-0.001036643522311,0.115165367807407
32.8,50,890000000,vehicle_velocity_cg,,625.838843910757,821.804159192737,600.39602333108,0.022449523567634,-0.107907006180107,0.992488289945932,-0.053095114926258,59.7754307221459,1.10168702596752,-2.64082356517886,0.072691961280401,0.08756850346537,0.114500253285652
32.9,50,990000000,vehicle_velocity_cg,,619.922917456474,821.064694150805,600.423124758016,0.022180061242394,-0.103658638061494,0.992552088564916,-0.060027353131241,59.7803467535017,0.986885240256785,-2.70176592395662,0.081980718238532,0.014319396852342,0.100813670758032
33,51,90000000,vehicle_velocity_cg,,613.957165147368,820.23588361704,600.44350419206,0.022706014124221,-0.099804522038794,0.992581355410861,-0.065618192553114,59.8222240987157,1.1243970193317,-2.59719019569135,0.069755437368432,-0.053798533193875,0.121279025615971
33.1,51,190000000,vehicle_velocity_cg,,608.010129467472,819.333475129603,600.464741374321,0.021365606958315,-0.097497576050259,0.992493330017911,-0.070673356886345,59.835024001527,1.12214018400185,-2.52040035951256,0.081389409053391,0.037205856944438,0.115068604929973
33.2,51,290000000,vehicle_velocity_cg,,602.077034738904,818.376617355361,600.464741474521,0.020899509693679,-0.094221361368144,0.992409267280902,-0.07621936611833,59.872348649647,1.06641815573837,-2.56015058091121,0.057484842531755,-0.052622415150395,0.108640335425345
33.3,51,390000000,vehicle_velocity_cg,,596.22028239331,817.364777089423,600.471280973273,0.021423846224439,-0.092021170541634,0.992209283340386,-0.081202592558717,59.8008642377406,1.13302842957517,-2.43977439936346,0.030109989320835,-0.03168517866683,0.108173511477129
33.4,51,490000000,vehicle_velocity_cg,,590.52357131861,816.318004694208,600.438697536091,0.021597563628422,-0.091089088131458,0.991704576595748,-0.088081530571076,59.5845960837099,0.966376944933323,-2.50229016949525,0.014458888737137,-0.001067672315432,0.126273002466461
33.5,51,590000000,vehicle_velocity_cg,,584.757824386805,815.184612165287,600.492677885805,0.021040261926405,-0.089069662337934,0.99132397852614,-0.094343374055516,59.5093384882184,0.887789772206607,-2.39276925378859,0.043711721917558,-0.045546341878412,0.106460094171197
33.6,51,690000000,vehicle_velocity_cg,,578.848840999387,813.954511574708,600.481460309595,0.021524037632205,-0.089665343855338,0.990841634136974,-0.098639231424841,59.5821114457973,1.05258676037617,-2.33441071206059,-0.00904712362495,0.002079883669811,0.098755567935406
33.7,51,790000000,vehicle_velocity_cg,,572.958269177426,812.662986704475,600.471042937873,0.021259876026441,-0.089200378702093,0.990401654686304,-0.103420851405197,59.6597635508089,1.05321885833315,-2.33898558708997,0.044836968007509,0.025140430397906,0.098908216525894
33.8,51,890000000,vehicle_velocity_cg,,567.083130242213,811.318721388226,600.460029474896,0.023320447897717,-0.087525352508816,0.990093428047582,-0.107286872985674,59.7249792833707,1.13564795113382,-2.42244052598189,0.008664768319419,-0.050287337881963,0.071857942983277
33.9,51,990000000,vehicle_velocity_cg,,561.282191480974,809.93909925214,600.464216551804,0.021971514235616,-0.087784554178527,0.989728337470436,-0.110674941237291,59.7333055886331,1.15532918240502,-2.24838458459691,-0.019695206543513,-0.027351251690622,0.078465895831991
34,52,90000000,vehicle_velocity_cg,,555.427898392256,808.507177015208,600.447507298039,0.020845715592,-0.088248350257329,0.989360669468063,-0.113767967934845,59.8271523405677,1.1633665453552,-2.18837000683046,0.002968414495359,-0.066039732667998,0.070447232544492
34.1,52,190000000,vehicle_velocity_cg,,549.585948118803,807.038569422713,600.428020003649,0.020712566255248,-0.088615756159947,0.989106495864302,-0.115700376828962,59.8604704219925,1.28818926438101,-2.15396301166633,-0.02536609659558,-0.0026167742783,0.041088067816175
34.2,52,290000000,vehicle_velocity_cg,,543.755613036706,805.540006923574,600.404394974495,0.020320058625144,-0.088749684544323,0.988846198795748,-0.117871895878342,59.8841684637238,1.34109818566682,-2.16498088992662,0.008649130011785,0.068384419274102,0.051056577123205
34.3,52,390000000,vehicle_velocity_cg,,537.945522528388,804.014731490115,600.323405979035,0.019886577915501,-0.089475465113552,0.988486350099431,-0.120388541101843,59.9257311876929,1.3711882648247,-2.20575361004209,-0.005928649613317,0.029432251209162,0.045275277540036
34.4,52,490000000,vehicle_velocity_cg,,532.350203373783,802.518562200105,600.337532100644,0.020703763523432,-0.090120293081309,0.988061358238935,-0.123225156952366,59.7339546312661,1.32637245829848,-2.14963263130622,-0.03848411294555,-0.052767089909508,0.045850780333693
34.5,52,590000000,vehicle_velocity_cg,,526.553759949548,800.930827321306,600.250425565014,0.019688782349671,-0.09098453005474,0.987713145794369,-0.125526526142073,59.7652241236493,1.34941391106513,-2.08160102321647,-0.010529802244891,0.004981455571953,0.058101094162171
34.6,52,690000000,vehicle_velocity_cg,,520.762618863148,799.318416135726,600.247774809558,0.019907175761014,-0.089464063452383,0.987541787099444,-0.127910532937068,59.7841544034253,1.36562154097651,-2.01234162483387,0.034236203527242,0.082096756837285,0.040595899774143
34.7,52,790000000,vehicle_velocity_cg,,514.978987000242,797.673935905413,600.15790179436,0.018726986720654,-0.089886451992986,0.9872055222512,-0.130364805654026,59.8376943043969,1.36119136280189,-2.00999681243363,-0.010151477352595,-0.00244829097275,0.062103035820933
34.8,52,890000000,vehicle_velocity_cg,,509.260894209638,796.023387543052,600.140657753707,0.017810894079552,-0.089920341865642,0.986882544433924,-0.132890735803809,59.8121755630684,1.36278309127786,-1.81464186685406,0.001493446844955,-0.009486740886725,0.052101304288159
34.9,52,990000000,vehicle_velocity_cg,,503.518007687849,794.328951036529,600.078657491894,0.018120183283004,-0.089328495443964,0.986509621705072,-0.135981046998555,59.8062993170958,1.34168491576557,-1.870754658224,0.028333124401311,-0.011373517952304,0.072233025039329
35,53,90000000,vehicle_velocity_cg,,497.730003566871,792.581172692912,600.008679311077,0.018749863684385,-0.087682507656643,0.986228941579796,-0.138970123599485,59.8501402829308,1.365363811527,-1.94905813049407,0.037503770502447,-0.072659273023012,0.06524977659967
35.1,53,190000000,vehicle_velocity_cg,,491.959449441928,790.802323184234,599.939673459859,0.018221701878839,-0.087750202177676,0.98585604888928,-0.141618227876331,59.8684410190159,1.36645623583348,-1.92728737356496,-0.007808413236653,-0.038421430335804,0.068782282416703
35.2,53,290000000,vehicle_velocity_cg,,486.206347761591,788.989752586468,599.86988878264,0.01909732465992,-0.087944547033623,0.98530734577337,-0.145156753900472,59.8901089602497,1.3750146019348,-1.93781998943097,-0.001714376510059,-0.090212403060252,0.08281299000658
35.3,53,390000000,vehicle_velocity_cg,,480.476229855768,787.128706615678,599.813635090163,0.019155220938018,-0.090031191009893,0.984546194207266,-0.14898407172629,59.8917658802625,1.44860499966506,-1.80188139098457,-0.028736723742406,-0.027997635262702,0.094383864260749
35.4,53,490000000,vehicle_velocity_cg,,474.935685664256,785.278149635332,599.766757098799,0.02026035325077,-0.088825847998027,0.983899002453419,-0.153760332286165,59.6797454715412,1.3827143257587,-1.96445618649172,-0.007220677542315,0.000425211729187,0.07212361363397
35.5,53,590000000,vehicle_velocity_cg,,469.234881720187,783.315194064554,599.713741746758,0.021627373594083,-0.088276133094413,0.983287447125856,-0.157750997974775,59.6995197954329,1.4159015757443,-2.04146832402079,0.014764407736518,0.019701753958586,0.071148783984509
35.6,53,690000000,vehicle_velocity_cg,,463.664733057564,781.350100928652,599.671787812987,0.021779089589711,-0.086449435422115,0.982800566875428,-0.161725731166007,59.6098713849438,1.34799078224344,-2.01690431269786,0.024348831517539,0.010847181946789,0.071996074246881
35.7,53,790000000,vehicle_velocity_cg,,457.993818839358,779.300320211333,599.627647504677,0.022405681624454,-0.086281979174744,0.982234101854936,-0.165135019465466,59.6640464230015,1.37653843048078,-2.02773593076595,0.005023467721959,-0.011071802928632,0.067066192754947
35.8,53,890000000,vehicle_velocity_cg,,452.342414839952,777.211231546225,599.587013880232,0.022081376693146,-0.087339141032206,0.981571430568494,-0.168528377250868,59.7179012916573,1.3536862047548,-1.8782304073492,-0.042472109627437,-0.032614418143021,0.086492552358503
35.9,53,990000000,vehicle_velocity_cg,,446.765556335585,775.098229352689,599.562490864979,0.02412879962051,-0.087747991035007,0.980734051707775,-0.172854883989563,59.7062801225855,1.38521464550931,-1.87828416202561,0.014162585930971,-0.034016000704633,0.077300590857672
36,54,90000000,vehicle_velocity_cg,,441.152143244882,772.914231339139,599.540368067719,0.02275495758607,-0.08884212738861,0.980026749553776,-0.176456392531931,59.7771099601509,1.38211986551328,-1.76678012132559,0.00294476830057,-0.034655183098084,0.10084228808821
36.1,54,190000000,vehicle_velocity_cg,,435.558353508082,770.685953011465,599.515439950088,0.024388698679076,-0.087727108819102,0.979383402534414,-0.180325529515642,59.81292416507,1.46916385348931,-1.80019228773044,0.003499409819066,-0.024562392329808,0.074406315513072
36.2,54,290000000,vehicle_velocity_cg,,430.002518358548,768.413893912709,599.453602562963,0.023969432940716,-0.086790221948237,0.978704348222973,-0.184474178215063,59.8386306949066,1.42464860495617,-1.83520413810715,0.006221337901152,0.010936297424378,0.08727229500914
36.3,54,390000000,vehicle_velocity_cg,,424.489813871691,766.108477927277,599.485706844429,0.025360001544045,-0.088294714936478,0.977593669740985,-0.189397810225795,59.8597625050198,1.37631829988035,-1.75986498226797,0.01676939271224,-0.100714100578742,0.107418423573244
36.4,54,490000000,vehicle_velocity_cg,,419.154537297339,763.815409052574,599.440444879457,0.02473656856015,-0.088813091680608,0.976565400653704,-0.194474561750557,59.6581647591423,1.35249830501033,-1.67891395532442,-0.025208483758193,-0.008031344373307,0.11057748154476
36.5,54,590000000,vehicle_velocity_cg,,413.656846594157,761.379148559561,599.472240586634,0.02528901284099,-0.089140388849318,0.975564180009578,-0.199220951678182,59.724918101339,1.37311172446961,-1.66534552480568,-0.013757662057778,-0.025786239956221,0.089120421500855
36.6,54,690000000,vehicle_velocity_cg,,408.161894910094,758.879229824457,599.46399972957,0.025825544718296,-0.088745219656774,0.974709940495896,-0.203464638516279,59.7812980645171,1.42015328300207,-1.65848162002192,0.016317398857709,0.050928599640669,0.08461339879573
36.7,54,790000000,vehicle_velocity_cg,,402.691315778507,756.334175379789,599.45247096808,0.027132557617038,-0.088765281509506,0.973774220008871,-0.207721731077445,59.8612579573545,1.44250997945215,-1.7862673918634,-0.024087546243262,-0.046557613732124,0.081158342419037
36.8,54,890000000,vehicle_velocity_cg,,397.250920743918,753.734846753022,599.451190194226,0.027635778382306,-0.089501895564878,0.972704478086947,-0.212300901442029,59.9116959137367,1.49573060464671,-1.69746850683019,-0.012361290550169,-0.025134716781596,0.118906064299095
36.9,54,990000000,vehicle_velocity_cg,,391.893676507739,751.106177906408,599.455325046075,0.028487046206256,-0.090450335204335,0.971244484170552,-0.218383554848219,59.8856873612847,1.42384594049286,-1.73323249529727,-0.011595377442498,-0.000967740072947,0.118852766300023
37,55,90000000,vehicle_velocity_cg,,386.514368870528,748.38556513685,599.458936923459,0.029158456058716,-0.090219280550283,0.969943484654159,-0.224097975078332,59.9434396026279,1.41481228760313,-1.76014321713826,0.040324336362633,-0.040193239818092,0.110163466294546
37.1,55,190000000,vehicle_velocity_cg,,381.273442360476,745.664251909104,599.469889955589,0.028854486325974,-0.089264980734032,0.968998608501115,-0.228562635958548,59.8470893151229,1.46449752034248,-1.62845494558031,0.024880860801683,-0.034521925145978,0.102799876046861
37.2,55,290000000,vehicle_velocity_cg,,375.9502502951,742.828695163437,599.477820702118,0.029357061566758,-0.088754212442658,0.967742984371643,-0.233953775155082,59.9038765105361,1.43306631204863,-1.61521764123977,0.017298703473251,-0.086375683376417,0.129840150200589
37.3,55,390000000,vehicle_velocity_cg,,370.664414372787,739.933980738462,599.492233509848,0.028839424627519,-0.088965260864456,0.966493282261195,-0.239048541703259,59.9416474841408,1.50960206607342,-1.48120533743024,0.013633218756801,-0.026966510818743,0.124428632963179
37.4,55,490000000,vehicle_velocity_cg,,365.571192619693,737.073067234046,599.506089459627,0.028426109095865,-0.088588603760263,0.964958353488681,-0.245355643175148,59.7717897331057,1.38947533307801,-1.48876255258474,-0.008668369540637,0.025174081716132,0.11007958205913
37.5,55,590000000,vehicle_velocity_cg,,360.345818533639,734.05161053794,599.51309642656,0.030042064669808,-0.087841041342674,0.963501207194969,-0.251091317133921,59.8353000879107,1.44230741084676,-1.4951301350723,0.010830161933406,-0.037662098240781,0.112392867125071
37.6,55,690000000,vehicle_velocity_cg,,355.213594732643,730.999105704151,599.533514297731,0.030182804004474,-0.088438010748552,0.962091981004994,-0.256216191297804,59.8207768799246,1.47665927785837,-1.42713255423254,-0.010869104970114,-0.002151786089559,0.120247317690124
37.7,55,790000000,vehicle_velocity_cg,,350.064199056835,727.858642421898,599.545251000414,0.031206140578139,-0.086701068935585,0.960599750774405,-0.262215980153375,59.8686008748795,1.45383791742809,-1.47405209158316,0.046565918703893,-0.013241485344116,0.112931443938386
37.8,55,890000000,vehicle_velocity_cg,,344.957894599023,724.661069651051,599.558044420136,0.030573800726994,-0.086275565260649,0.959102728372213,-0.26785019316222,59.9203818737147,1.45066102216304,-1.39823823373678,0.048155169485542,-0.039215440768348,0.130250950897048
37.9,55,990000000,vehicle_velocity_cg,,339.956827889874,721.450904716689,599.519738243154,0.031060269821595,-0.086452424273376,0.957459006687967,-0.27355710279201,59.8750374711259,1.46202414285452,-1.42877306790736,-0.011033965635729,-0.03377460071106,0.12268366532157
38,56,90000000,vehicle_velocity_cg,,335.012435743509,718.184326437553,599.59007832408,0.031101785242553,-0.085944842309745,0.955708595670124,-0.279762833838446,59.8197345481451,1.41252993116642,-1.32828259425933,0.023538702668005,0.035763643679865,0.124753977777363
38.1,56,190000000,vehicle_velocity_cg,,330.03755857587,714.81281600285,599.549644298437,0.032713214998171,-0.085834941417508,0.95368218737852,-0.286448064879583,59.8733453434256,1.34847562041956,-1.47768214952724,-0.001282490271301,-0.08376947616226,0.132228990969977
38.2,56,290000000,vehicle_velocity_cg,,325.175197540669,711.419012408839,599.619082431984,0.032903991774004,-0.086107196158085,0.951717898894169,-0.292806965456078,59.8440047310944,1.29368071236845,-1.35760864485633,0.026506603957103,-0.09095762369811,0.155503260989055
38.3,56,390000000,vehicle_velocity_cg,,320.269833282015,707.908796336755,599.62924222993,0.032693156080775,-0.085486727956856,0.950325774664574,-0.29749638467868,59.8862377573367,1.42349787096505,-1.32022916973241,0.000397258396125,0.010520947489023,0.093838380595614
38.4,56,490000000,vehicle_velocity_cg,,315.583615606932,704.476558712969,599.59631499449,0.034338299264735,-0.083922039773242,0.948190936093474,-0.304486323426989,59.6978559614336,1.27546785261853,-1.56317933405831,0.022425334130825,-0.041957840152012,0.12054980188065
38.5,56,590000000,vehicle_velocity_cg,,310.779306035479,700.851185094624,599.66879950464,0.035362539273245,-0.082774787381152,0.946389534176072,-0.310233259003853,59.7466733362926,1.3317010577059,-1.51008368271283,0.004181473612078,0.007627070585757,0.122526330553077
38.6,56,690000000,vehicle_velocity_cg,,306.072249122391,697.218546187756,599.630394279365,0.034954474655958,-0.082965986257932,0.94412721775927,-0.317046726070329,59.7442169005667,1.1584440916519,-1.61666924586917,0.024855402611335,-0.083334369172901,0.153558434332386
38.7,56,790000000,vehicle_velocity_cg,,301.358249266417,693.477457989836,599.691572334529,0.034649538363539,-0.083044674976796,0.942469933123363,-0.321952506757807,59.816193293705,1.31694244819672,-1.38326268862747,-0.011590219392524,-0.060437215546848,0.123418602538537
38.8,56,890000000,vehicle_velocity_cg,,296.675973137545,689.661865038358,599.708711550383,0.035576426810461,-0.082772392895714,0.940527854275485,-0.327552139607832,59.8692954829319,1.3954493850109,-1.40116845338208,0.01528486938534,0.049065623005149,0.118398124125784
38.9,56,990000000,vehicle_velocity_cg,,292.091947933095,685.829169082244,599.728251214559,0.035906865502591,-0.082473794923185,0.937966878253966,-0.334853558229948,59.9051625163555,1.20324097125842,-1.44145640225866,0.005222337444266,-0.060494539397907,0.160007371552482
39,57,90000000,vehicle_velocity_cg,,287.513577768133,681.895766330381,599.741055097499,0.035165388548951,-0.081695539231641,0.936110879564817,-0.340272913230303,59.9844632424482,1.35701104625799,-1.28904745901691,-0.020659594670317,-0.107133818522949,0.149430183352048
39.1,57,190000000,vehicle_velocity_cg,,282.993802236365,677.902835429464,599.752667361038,0.034589281644299,-0.083432227364952,0.93391237333603,-0.345905079410695,60.0348561046353,1.4165083314714,-1.16390701938311,-0.007208214378867,-0.037542489535891,0.155368342492567
39.2,57,290000000,vehicle_velocity_cg,,278.536166499117,673.859377894863,599.711356255323,0.03636121115865,-0.083306685108075,0.931367444703549,-0.352551473526579,60.0561306490972,1.42673498417596,-1.32420582609159,-0.062607502838589,0.056679046792229,0.10395942728515
39.3,57,390000000,vehicle_velocity_cg,,274.171743358168,669.781077709104,599.787938334767,0.037388249904802,-0.082830384785684,0.92902870462324,-0.358673824123501,60.0767285696602,1.37526899955968,-1.26689032786394,0.012712224729238,-0.056558300522273,0.117171741115244
39.4,57,490000000,vehicle_velocity_cg,,269.964565204152,665.769817451375,599.750078226226,0.035901028666971,-0.085594926228345,0.926723946219633,-0.36409799813749,59.9089254216403,1.37620950347812,-1.00333695626884,-0.023197542584095,-0.114201648563095,0.146311565697492
39.5,57,590000000,vehicle_velocity_cg,,265.712031946437,661.601229698965,599.82211903454,0.035656044072975,-0.084976646786988,0.924561689153254,-0.369720568770507,59.9047484961341,1.3713612267085,-0.774395909951966,-0.022392453469607,-0.034135439768135,0.127596926719077
39.6,57,690000000,vehicle_velocity_cg,,261.442016047295,657.314637557227,599.841032727318,0.036843666400552,-0.085010772317581,0.92227617766247,-0.375263061001795,59.993547017729,1.41238054973228,-0.823963371885011,-0.03004018695544,-0.022022933609136,0.131662688501506
39.7,57,790000000,vehicle_velocity_cg,,257.23460471417,652.973005067896,599.869380530299,0.037550548263845,-0.084790622125676,0.919714299874311,-0.381478850437782,60.0720147370964,1.43805426578635,-0.80146824391179,-0.011921250424214,0.071437368993555,0.124479703495389
39.8,57,890000000,vehicle_velocity_cg,,253.083302883275,648.582153653495,599.880147209582,0.037547905242232,-0.08381670079205,0.916970429934365,-0.388239804896719,60.1646103005302,1.31515094220815,-0.924259272594554,0.009887544474172,-0.038956030203408,0.123769904963228
39.9,57,990000000,vehicle_velocity_cg,,249.035062898184,644.185872523652,599.894844319247,0.037907017183935,-0.083456722755683,0.914897448389626,-0.393142076615121,60.1266198743459,1.44913538312337,-0.832758668018208,-0.050409041681439,0.035798250774944,0.099962562865433
40,58,90000000,vehicle_velocity_cg,,244.999109620247,639.694495667453,599.905438772337,0.038586836357112,-0.083360606639981,0.91241227839582,-0.398830665261727,60.1908045298456,1.41395241851733,-0.890554133120813,-0.005292125590441,-0.018493944519465,0.106472785291735
40.1,58,190000000,vehicle_velocity_cg,,241.063254337079,635.203722760541,599.922269274483,0.039580499614887,-0.082491273740428,0.910064724086459,-0.404240982311732,60.1458892005435,1.45292099346459,-0.935282331111682,0.016138992032102,-0.015055009876801,0.112202005724618
40.2,58,290000000,vehicle_velocity_cg,,237.14071822541,630.621009584806,599.937996928934,0.039622083263343,-0.081953804847839,0.907685334354058,-0.409659612590009,60.1736063112465,1.4282257004621,-0.949711413386989,0.001046528162015,0.011927520936851,0.11742729231366
40.3,58,390000000,vehicle_velocity_cg,,233.351769506257,626.09319625966,599.949168801085,0.03863526803655,-0.080939328677755,0.904959071825549,-0.41593896121616,60.0809961210609,1.25532893856451,-0.947783855269333,0.010134420634352,0.004546008175419,0.120200745846591
40.4,58,490000000,vehicle_velocity_cg,,229.685823318374,621.614134710273,599.956601877602,0.040443125991032,-0.079897200166887,0.901719745768257,-0.422944784880006,59.8586311418591,1.05148629243664,-1.06415742722028,0.005605463734406,-0.046110933834824,0.115283581356302
40.5,58,590000000,vehicle_velocity_cg,,225.912324126929,616.87819072243,599.973538877961,0.041575462878783,-0.079286116719677,0.899408362713023,-0.427843183495786,59.9392608906755,1.0840785483697,-1.09400478343566,-0.018487597004453,-0.030511203280013,0.118377596499033
40.6,58,690000000,vehicle_velocity_cg,,222.202396998963,612.101931165307,599.99337142304,0.04225798414248,-0.080395236271415,0.896653619794164,-0.433316460420211,60.0115481875746,1.10352462271092,-1.02485898223758,0.008129173965158,-0.067162664976972,0.13794401133677
40.7,58,790000000,vehicle_velocity_cg,,218.593041036719,607.333318658595,600.015118306562,0.042737558487923,-0.080161113904516,0.894243841280691,-0.438264359997061,59.9809993298108,1.17234641627025,-1.05100859254547,-0.037323887078457,-0.016855654602381,0.10912746442162
40.8,58,890000000,vehicle_velocity_cg,,215.037989739481,602.524365618959,600.034564399875,0.042768519315076,-0.079891517701997,0.891852637427273,-0.443155810374732,59.9850376665439,1.13068850523463,-1.03665664290663,0.036324624491427,-0.0517819413829,0.106094188444545
40.9,58,990000000,vehicle_velocity_cg,,211.542577560488,597.701823775567,600.002545897649,0.043348690571174,-0.080685827718544,0.889514730846668,-0.447631803872242,59.9571162095879,1.15651313386532,-1.00992672386414,-0.01948043228117,-0.057005035353371,0.12264938054736
41,59,90000000,vehicle_velocity_cg,,208.112348856941,592.837516260632,600.089954490537,0.044071311165527,-0.080270801439302,0.88687083323068,-0.452851458132977,59.926126256855,1.11076704654539,-0.88758783424618,-0.015762763930026,0.022441103474873,0.090850840304404
41.1,59,190000000,vehicle_velocity_cg,,204.680568033139,587.858738215127,600.12586756449,0.044032787543549,-0.079171919495735,0.884569390555488,-0.457525861648057,59.9909323921481,1.14427587198799,-0.877987746194684,0.036111239616172,0.04847597767548,0.073946167424538
41.2,59,290000000,vehicle_velocity_cg,,201.302400718584,582.851384768592,600.164864967025,0.044979304633854,-0.078277752599871,0.882683356395339,-0.461215294569931,60.0409971743116,1.23764704271677,-0.916024682069397,-0.000674707974618,0.081034757719431,0.074691243612603
41.3,59,390000000,vehicle_velocity_cg,,197.976167278651,577.81913266022,600.200335549265,0.044383827704749,-0.077609623828297,0.880568631222486,-0.465409183229621,60.091639863607,1.20794643541674,-0.878122617936353,-0.03497126049197,0.023695720056869,0.079845714977901
41.4,59,490000000,vehicle_velocity_cg,,194.797015293565,572.916152534927,600.237926576956,0.04486811842435,-0.077947249168928,0.877739117978916,-0.470622055439022,59.9656007827091,1.05086612200004,-0.650028270622816,0.004121783320712,-0.048619786563363,0.107038907829555
41.5,59,590000000,vehicle_velocity_cg,,191.568863082839,567.809856924005,600.288274417432,0.046447068066713,-0.078682476237338,0.875063091365153,-0.475306557846227,60.036388975527,1.08103178822147,-0.64052318801149,-0.014336804374096,-0.0941697872623,0.125140565890059
41.6,59,690000000,vehicle_velocity_cg,,188.430701686277,562.726452670359,600.338101743034,0.044998132777245,-0.080058238202018,0.872924224324045,-0.479133744512755,60.021199118343,1.08106035472364,-0.425633198508136,-0.001807153990861,-0.032885441464463,0.094441512728199
41.7,59,790000000,vehicle_velocity_cg,,185.30589501924,557.565010115712,600.380202802993,0.045768084217344,-0.080486486764061,0.871169259608975,-0.4821735465865,60.057438580629,1.19234438945358,-0.404761905173491,-0.044756514675563,-0.016166359127499,0.067688887987309
41.8,59,890000000,vehicle_velocity_cg,,182.231964749763,552.382768421458,600.431461910355,0.046313632102447,-0.079572662665195,0.86932603710382,-0.485587767608719,60.064021775606,1.2163514985751,-0.399778525462384,0.001122512794708,0.017441741360709,0.06937944625931
41.9,59,990000000,vehicle_velocity_cg,,179.231070418999,547.23778321311,600.48627069644,0.046797730518843,-0.07856841548687,0.867439121487276,-0.48906681242909,60.0055478492885,1.19754805379455,-0.425097939155577,0.023830921921662,-0.039587692749769,0.065872671588306
42,60,90000000,vehicle_velocity_cg,,176.241935155095,542.021154205714,600.547730421766,0.047322394749729,-0.078224250298888,0.865748521114131,-0.492057980129397,59.9926000615538,1.24150647490273,-0.351032144682977,-0.002072074126255,-0.007350473463295,0.076975339484427
42.1,60,190000000,vehicle_velocity_cg,,173.29794075456,536.790030622561,600.618113160261,0.047472915049474,-0.077273841825906,0.863878975515019,-0.495467649165202,59.9419673457395,1.2241420426595,-0.414246765244639,-0.007476319663294,0.096883128897592,0.057384110381737
42.2,60,290000000,vehicle_velocity_cg,,170.388357825905,531.549361923934,600.624966036753,0.048741996904693,-0.076045450963079,0.862130037219929,-0.498571064191183,59.9367386095674,1.22343372954561,-0.680114391915386,0.055998217354736,-0.140467555034536,0.061890157322546
42.3,60,390000000,vehicle_velocity_cg,,167.556512691002,526.351303346581,600.746736841632,-0.049866640142483,0.075581037777256,-0.860546459860963,0.50125903019315,59.7955057615847,1.2728046615626,-0.465285014073572,0.035821621808631,-0.038685081588882,0.080661974152017
42.4,60,490000000,vehicle_velocity_cg,,164.821512858667,521.263940026334,600.775234117246,-0.048861080236784,0.076266100950844,-0.857947386295202,0.505689983125117,59.5466605555051,1.01706041642233,-0.514216586887523,0.031939689179379,-0.030998037618952,0.090472438953187
42.5,60,590000000,vehicle_velocity_cg,,162.050159594594,516.006777545421,600.897688067073,-0.04892077356706,0.074975527351629,-0.856552869195052,0.508234798578049,59.4610152630037,1.11108167129909,-0.32803346371548,-0.004539695589872,0.02926311139024,0.04340999270174
42.6,60,690000000,vehicle_velocity_cg,,159.296402147208,510.705406521401,600.98728207759,-0.049446591997832,0.073365253044592,-0.855235976261266,0.510630981329905,59.4318050811916,1.06911835548239,-0.418530440503186,0.021256536578508,0.032365718172672,0.054005467763016
42.7,60,790000000,vehicle_velocity_cg,,156.574939480664,505.401454101895,601.078384474108,-0.049229151465563,0.074027302386202,-0.853735011030835,0.513062354970215,59.3988314739355,1.07916024128722,-0.307709569371764,-0.036637960343105,-0.021777493642011,0.075564637075741
42.8,60,890000000,vehicle_velocity_cg,,153.895421129427,500.088818192557,601.164525646935,-0.049493214818455,0.075702801173813,-0.851665786104291,0.516221751150349,59.3670766540024,1.07748240985886,-0.19492331984906,-0.012327780470252,9.57606936687107E-05,0.071962728250385
42.9,60,990000000,vehicle_velocity_cg,,151.284915427824,494.818285821667,601.250355777747,-0.049211269219661,0.075749317441453,-0.849955004850602,0.519053736734798,59.2699566830854,1.05866666127541,-0.144777528142328,0.004641630274858,-0.006326092292463,0.051040493289615
43,61,90000000,vehicle_velocity_cg,,148.680129915717,489.484849941482,601.325747520702,-0.047793793070409,0.0760133077734,-0.849023270536125,0.520669968860727,59.2351184932773,1.10803081525401,-0.050174759025511,0.001041810517433,-0.00708989920544,0.043941065192383
43.1,61,190000000,vehicle_velocity_cg,,146.128925801612,484.199862341704,601.399566564176,-0.049010857795953,0.07512844613831,-0.847539474855861,0.523097018687737,59.1428185725209,1.12315094382639,-0.130039826179667,0.009447405594651,0.023025566115364,0.056414389839801
43.2,61,290000000,vehicle_velocity_cg,,143.584700018152,478.850574971571,601.465579689407,-0.046864569212764,0.075252885381138,-0.845887946493821,0.525941344040172,59.136509470605,1.0315360501552,-0.049741179543335,0.033320333016857,-0.015817090355986,0.069619332026128
43.3,61,390000000,vehicle_velocity_cg,,141.071246133834,473.494698658061,601.521623337309,-0.048981561858153,0.074696837226208,-0.844508370280383,0.528040530293564,59.1175817825923,1.11273388548767,-0.169272284511656,-0.012679446641899,-0.061013373456885,0.043464405813942
43.4,61,490000000,vehicle_velocity_cg,,138.667348344583,468.291704026147,601.584859670937,-0.047601549712026,0.07702246538803,-0.842670679802925,0.530761488515359,58.8927944517456,1.0120123554929,0.001759957298783,0.000262633978185,0.008853300516955,0.074089751918508
43.5,61,590000000,vehicle_velocity_cg,,136.215751752946,462.905353498817,601.62875805642,-0.046926968264466,0.076992337049144,-0.841168237248457,0.533203559937048,58.8921063649349,1.07479528544407,-0.006024802070712,0.005531029839641,0.016877930233348,0.051553427285832
43.6,61,690000000,vehicle_velocity_cg,,133.824731656251,457.562614612023,601.664537404082,-0.046556618351382,0.077040639936741,-0.839778454822936,0.535415136040272,58.8345645617401,1.08228953476768,-0.056430628223089,-0.026664196907487,0.023252981026099,0.045899709621201
43.7,61,790000000,vehicle_velocity_cg,,131.435520699842,452.158280525601,601.691338261289,-0.045418628857757,0.076890425852715,-0.838505611434123,0.537525208858484,58.867380484621,1.04705996936996,0.031359420812525,0.023554713468745,-0.011411024824159,0.059379384318443
43.8,61,890000000,vehicle_velocity_cg,,129.074262483078,446.744614750245,601.718306863388,-0.045908864284481,0.07637123620934,-0.836753463661663,0.540280900560234,58.9215487995634,1.01027206199841,0.054874259295575,-0.010464493376063,-0.064781500207367,0.078314599231982
43.9,61,990000000,vehicle_velocity_cg,,126.779875255886,441.378729414952,601.714960287217,-0.044563289373194,0.076303008953277,-0.834564323971293,0.543777852821587,58.8826086827374,0.959877297170281,0.103884857785842,0.067645139547432,0.083778905822022,0.080877054286796
44,62,90000000,vehicle_velocity_cg,,124.529342314497,436.021478893758,601.780559930414,-0.045303352881582,0.075253942533933,-0.832318495005632,0.547293680963288,58.8630677986099,0.832820731936058,0.021706376758604,-0.074023904942817,-0.022909982853965,0.056644815402237
44.1,62,190000000,vehicle_velocity_cg,,122.285242592039,430.544160551381,601.805841661222,-0.044285377897802,0.076549429881724,-0.830459382887541,0.550014730223906,58.9354108329378,0.927302951703996,0.222367972756476,0.059443805176078,0.009324220339933,0.088099678642901
44.2,62,290000000,vehicle_velocity_cg,,120.07637288804,425.052712444064,601.815278635769,-0.044158339487454,0.075673988279129,-0.828439476595908,0.553183081962147,59.0175811619206,0.878627758536416,0.065831739295474,-0.023862948638534,0.003996629819069,0.063616325943995
44.3,62,390000000,vehicle_velocity_cg,,117.911489677901,419.544588082511,601.829153599232,-0.043787998965756,0.076772423471554,-0.826325897264086,0.556214093359366,59.0897417377438,0.88450308246318,0.182139941633463,-0.024860897546272,-0.013979500343231,0.093843068700521
44.4,62,490000000,vehicle_velocity_cg,,115.850456295414,414.181121279374,601.836885413372,-0.045478705406269,0.076270688595685,-0.823154648471057,0.560830539571626,59.0064185252955,0.807200156077444,0.059934527123417,-0.026628598541292,-0.013459289688709,0.089321142858029
44.5,62,590000000,vehicle_velocity_cg,,113.780742476882,408.611820984137,601.850586425374,-0.045824721396069,0.078628231764842,-0.819976623167612,0.565115946985348,59.1198218205362,0.724434973161667,0.142362208896304,-0.020591801857204,0.007758873422398,0.125215149520319
44.6,62,690000000,vehicle_velocity_cg,,111.787312275115,403.074139737028,601.848888185721,-0.047324544684815,0.080286250383013,-0.816121966664073,0.570315211964556,59.1786355234827,0.703275906374362,0.058884169722604,-0.065829493462101,-0.049388764256113,0.124615511852641
44.7,62,790000000,vehicle_velocity_cg,,109.850477679784,397.448619359573,601.844532402894,-0.048808649419977,0.082548031793253,-0.812829918343109,0.574552923615564,59.286679166952,0.796671018854454,0.089712816813178,-0.039209749399196,-0.068217210844852,0.128078257970092
44.8,62,890000000,vehicle_velocity_cg,,108.014163759599,391.910433297318,601.840080027638,-0.050011007319266,0.084601440028211,-0.809153444361719,0.579320463102791,59.2578666311013,0.764709880748561,0.144461963914131,-0.068611757823995,-0.002305770525043,0.114814070044165
44.9,62,990000000,vehicle_velocity_cg,,106.223634414069,386.282012265827,601.835367322595,-0.051763922977148,0.087298759583931,-0.805127616367767,0.584353441176726,59.3073646778945,0.691646183830767,0.169697769897729,-0.090706248611473,0.029128450238199,0.115308559470745
45,63,90000000,vehicle_velocity_cg,,104.485939925219,380.570280825098,601.827837763219,-0.055054333229191,0.09031456228048,-0.800816332060577,0.589495973300766,59.4277590252621,0.692111339108429,0.194663965967526,-0.115336334124248,-0.017306589433863,0.124375931324439
45.1,63,190000000,vehicle_velocity_cg,,102.828691752844,374.835677707775,601.821746546606,-0.05814378810931,0.09464983623683,-0.796397504759713,0.594484417640314,59.5320195667256,0.700009566525248,0.261803719577049,-0.108629347222972,-0.023726280067614,0.137778564304927
45.2,63,290000000,vehicle_velocity_cg,,101.251863737673,369.078699342856,601.815254137452,-0.062301250823686,0.096321136436934,-0.791594163124827,0.600182866906418,59.6141972284798,0.718547505121598,0.195166523932123,-0.068655056180218,-0.059728103875195,0.138024807015706
45.3,63,390000000,vehicle_velocity_cg,,99.7664116845358,363.300832385079,601.814602473316,-0.06509355906532,0.102152594229669,-0.786622305807562,0.605436226258681,59.6819585963167,0.690810420067012,0.383460404260486,-0.104484634002208,-0.065097635359947,0.180011158321512
45.4,63,490000000,vehicle_velocity_cg,,98.3900162781737,357.701018646162,601.748182386244,-0.068995723129154,0.106231849844508,-0.780449090847673,0.612252889632658,59.5064853589071,0.467917149588661,0.282774020389083,-0.18554388859216,-0.015304576858373,0.145788136769795
45.5,63,590000000,vehicle_velocity_cg,,97.1044887484197,351.900724213536,601.792444283848,-0.07508911626143,0.111757930333481,-0.773713389381191,0.619063309136411,59.5562155039093,0.433292711887718,0.317918677749763,-0.162567836278678,-0.05804646730707,0.196277938099191
45.6,63,690000000,vehicle_velocity_cg,,95.9055784247458,346.118193019034,601.721149850342,-0.079579545028424,0.11777659611337,-0.76673944404912,0.626024276174865,59.5588837703449,0.391700090666766,0.252609411774684,-0.116858677257009,-0.048126471984695,0.197098496550604
45.7,63,790000000,vehicle_velocity_cg,,94.8449227042097,340.263671004811,601.744560860902,-0.084318397914257,0.122542935441102,-0.759868993713716,0.6328291626807,59.6154965393108,0.370007874216659,0.346602435605977,-0.166385194805237,-0.018306356576617,0.167613699696312
45.8,63,890000000,vehicle_velocity_cg,,93.8762040512654,334.350929389451,601.712002005348,-0.089873057215311,0.126019432449077,-0.752945419517192,0.639621084283551,59.7097556767658,0.396775258035199,0.309127909832331,-0.159371277809454,-0.050518065281921,0.176347850478558
45.9,63,990000000,vehicle_velocity_cg,,93.0363346322731,328.483685742449,601.679905155243,-0.093847497845724,0.12929568450401,-0.745962105107803,0.646541422385196,59.7066511240001,0.387603298027409,0.328689245724851,-0.08137328205955,-0.018972527407896,0.164340644848908
46,64,90000000,vehicle_velocity_cg,,92.2947133032332,322.540959776189,601.643369563365,-0.097123126178517,0.13173557155263,-0.73947630333252,0.652983640192221,59.7782417587085,0.338723478500048,0.339833874225884,-0.049641920621409,-0.083816947956478,0.182618981189849
46.1,64,190000000,vehicle_velocity_cg,,91.6640758343197,316.59125474366,601.606649395299,-0.101432855390757,0.133888142544509,-0.732905959495302,0.659267924041152,59.8285312924762,0.378039041342649,0.365021168208362,-0.116560484254091,-0.130179847101907,0.188739291426132
46.2,64,290000000,vehicle_velocity_cg,,91.1528123978482,310.635300575663,601.579591986158,-0.104878650181343,0.133989757857892,-0.725790399352127,0.666539953591383,59.8634941293913,0.329409737358508,0.333229298714733,-0.00457811713373,-0.124416914706751,0.20087138929387
46.3,64,390000000,vehicle_velocity_cg,,90.7586533541471,304.739080851394,601.551717947684,-0.104765647925782,0.135387656347601,-0.719307223482805,0.673269232750801,59.8183588394662,0.216753618265516,0.558214124466111,0.011615403851499,-0.10642038642264,0.199107671948376
46.4,64,490000000,vehicle_velocity_cg,,90.4486673351824,298.982042971373,601.452997336373,-0.10586171307515,0.132870026469592,-0.712044507151986,0.681271952751212,59.5715652950455,0.065675121901487,0.256736311110915,-0.031978777561732,-0.070151917142372,0.174728832975455
46.5,64,590000000,vehicle_velocity_cg,,90.3097068465249,293.035264263683,601.499627337932,-0.108167338679755,0.131513286314988,-0.704107906949296,0.689373728638576,59.5806092281082,-0.055456527078911,0.394201747812977,-0.029867455419015,0.005188643393097,0.199487823317486
46.6,64,690000000,vehicle_velocity_cg,,90.2742720290054,287.046188520797,601.485623685677,-0.108413267724932,0.130201930504056,-0.695249114283683,0.698514631029282,59.6916680985986,-0.250673568059483,0.404523296993513,0.070719080291826,-0.130913308388542,0.255846351255654
46.7,64,790000000,vehicle_velocity_cg,,90.392523809966,281.061154452759,601.4821358321,-0.110577695154799,0.127668854019033,-0.687001519558074,0.706754659816698,59.7534633633136,-0.107420936515176,0.602520646069522,-0.032228847740861,-0.052440789453143,0.208540262558889
46.8,64,890000000,vehicle_velocity_cg,,90.6612965967376,275.145751528937,601.493297423787,-0.111385963172865,0.125037564738063,-0.677945644881543,0.715785217225514,59.7609809943801,-0.270521298492639,0.505229837003223,0.011019492259866,-0.105260688310787,0.22735988237469
46.9,64,990000000,vehicle_velocity_cg,,91.0365156446655,269.244909825661,601.436311204777,-0.112310634178885,0.12485318016999,-0.669409899487306,0.723663175324109,59.731007852767,-0.29443637595923,0.409833016348796,-0.005993645499441,-0.00663137582696,0.218475931899005
47,65,90000000,vehicle_velocity_cg,,91.5972058712445,263.386980942014,601.483162161915,-0.113430062616771,0.122212517588795,-0.658990290350726,0.733436785730597,59.7147620039616,-0.564386809105594,0.306673719666989,0.043252755123669,-0.130861605442147,0.242399279373917
47.1,65,190000000,vehicle_velocity_cg,,92.3024257225476,257.4256941073,601.484727778148,-0.115310653081853,0.118828573983299,-0.650072209176386,0.741612665848868,59.8031836060219,-0.418340831377085,0.401655633645357,-0.00757566813397,-0.155139328107882,0.242128522102936
47.2,65,290000000,vehicle_velocity_cg,,93.1672716906567,251.491125690898,601.503211447517,-0.117590125378383,0.116850280199633,-0.640607767635207,0.749760136627842,59.83319771383,-0.402674702199397,0.286904516057479,-0.039782075493584,-0.054558436421847,0.229159013375821
47.3,65,390000000,vehicle_velocity_cg,,94.1785175186845,245.585438656882,601.516580173747,-0.12002504164793,0.114660244091907,-0.629956882432878,0.758683955331629,59.9017085037198,-0.510120554196181,0.097011139615995,0.074532511133171,-0.160824770196221,0.265664398844598
47.4,65,490000000,vehicle_velocity_cg,,95.2677171995419,239.924160586348,601.452877010343,-0.120204758533541,0.112945610147162,-0.619609995873258,0.767383579566517,59.6243566197254,-0.597854128132575,0.053830252684787,-0.00364631656163,-0.032100692549076,0.227278548377463
47.5,65,590000000,vehicle_velocity_cg,,96.6082715758073,234.111272283225,601.536197851619,-0.120092504157212,0.10971202132192,-0.609295830853359,0.776079669446008,59.6621001647271,-0.710413442278233,-0.008575652164256,0.000816280393565,-0.018289854749334,0.206376813233166
47.6,65,690000000,vehicle_velocity_cg,,98.0185530056974,228.365182670162,601.474358981453,-0.12226603968733,0.109093122406397,-0.599123623003811,0.783709506476466,59.667543508801,-0.721691013239369,-0.078625679167982,-0.005698315570864,-0.119042569083346,0.247303838628663
47.7,65,790000000,vehicle_velocity_cg,,99.6607327051462,222.622038369891,601.565322921327,-0.122927680032935,0.105591747199229,-0.589178375258076,0.791585756904069,59.685544144934,-0.633411982938589,0.074814344178894,-0.012806309005439,0.027247082204328,0.201836895822362
47.8,65,890000000,vehicle_velocity_cg,,101.379429310586,216.997919922183,601.576308615762,-0.123737689896338,0.105609022389509,-0.577731745328498,0.799851079219587,59.657630640309,-1.01476285809459,0.020326714654166,-0.004611559613966,-0.099445799692677,0.264390660001919
47.9,65,990000000,vehicle_velocity_cg,,103.256365718486,211.342328603707,601.573051174943,-0.126114059401863,0.104993665814671,-0.567386797841162,0.806934815084548,59.7102675537529,-0.871720111219763,0.091420269026052,0.011955707694632,-0.176658844822813,0.276112493607099
48,66,90000000,vehicle_velocity_cg,,105.29645297206,205.742629536744,601.583336214404,-0.127055210956976,0.102036577000983,-0.556655871964953,0.814604045245012,59.7108119622933,-0.834579291701356,0.121707616300552,0.014749781501968,-0.068287310921123,0.23498795686429
48.1,66,190000000,vehicle_velocity_cg,,107.514200464032,200.14045419534,601.612610190115,-0.127828296756576,0.098526971924321,-0.546144830292331,0.821996463919826,59.7761393277986,-0.848465974557198,0.056980039733886,0.008197344338467,0.018152766944682,0.209665922281372
48.2,66,290000000,vehicle_velocity_cg,,109.831725446174,194.604914404331,601.568208750836,-0.128115060145142,0.09729333821817,-0.53530253902256,0.829199450927442,59.8436939522593,-1.00938134892835,-0.147277859622427,0.015535412242826,-0.065595233991604,0.253745831290107
48.3,66,390000000,vehicle_velocity_cg,,112.323431041469,189.18531976312,601.630054276,-0.129721821534315,0.094197213457499,-0.523497307709453,0.836809239203067,59.8614696797462,-1.02213263855667,-0.151693703274737,0.024005670370076,-0.141884936878725,0.259788280684501
48.4,66,490000000,vehicle_velocity_cg,,114.827048567411,183.979698829809,601.565913669507,-0.130457900391698,0.091249511230058,-0.511111095276672,0.844641765016831,59.6366338392859,-1.22765899597058,-0.343238053455308,0.010084136793425,-0.13321675473066,0.258933555460054
48.5,66,590000000,vehicle_velocity_cg,,117.598405950649,178.723928174855,601.644311021069,-0.13157144803838,0.090879302270247,-0.499938918538971,0.851170361449482,59.6431002532263,-1.30063454150975,-0.145047740619681,0.029283289728085,-0.245940348535494,0.33172815969163
48.6,66,690000000,vehicle_velocity_cg,,120.525293993763,173.445494059459,601.665370828034,-0.131926273082528,0.086250313640918,-0.489252132330332,0.857781261673173,59.7170386275453,-1.15184884044406,-0.162119490233301,-0.03892248681287,-0.104973330728295,0.21252344880052
48.7,66,790000000,vehicle_velocity_cg,,123.583340846637,168.252821141321,601.695062744588,-0.13234422782092,0.086628187918479,-0.479681782179989,0.863067755315349,59.7984097781885,-1.19714672601947,-0.015083063231527,0.013304631035325,-0.066467189982962,0.282049182085184
48.8,66,890000000,vehicle_velocity_cg,,126.758334126669,163.137867493372,601.711016207599,-0.132544904023331,0.081587440600699,-0.467572138495465,0.870144604796497,59.8494129528184,-1.21558426869201,-0.242853453246739,-0.081431654963923,0.013047074593326,0.167681590135763
48.9,66,990000000,vehicle_velocity_cg,,130.038534235017,158.175413651013,601.739548256161,-0.134074066554407,0.078738110120283,-0.456730036237319,0.875912169507256,59.8375660167633,-1.15152070827454,-0.265325219276027,0.032071020038422,0.0101962835113,0.20583725637776
49,67,90000000,vehicle_velocity_cg,,133.473480639243,153.238299107174,601.76150433577,-0.134438806085668,0.07775782634653,-0.444915388259626,0.882003528989487,59.9116331193108,-1.32574179421653,-0.256822232175291,-0.01987364140773,-0.099815618151525,0.266622480074295
49.1,67,190000000,vehicle_velocity_cg,,136.994046233323,148.449248601865,601.769725087485,-0.135386660716834,0.076000428172687,-0.432954973885352,0.887943904537582,59.8711477724468,-1.26078121790212,-0.241001992692173,0.009563974654193,-0.096135925751826,0.254984670924646
49.2,67,290000000,vehicle_velocity_cg,,140.688181972904,143.708687369207,601.783704858802,-0.136121088837675,0.072353501689118,-0.420319852689831,0.894185238863719,59.9137976299634,-1.26194783333348,-0.323576957837172,0.051007643568752,-0.145270034388726,0.26336181924691
49.3,67,390000000,vehicle_velocity_cg,,144.511008891281,139.080537155329,601.809604523131,-0.136857100037431,0.072186947006231,-0.409668342264214,0.899016700733504,59.9157697034538,-1.21652874506552,-0.118994700562748,-0.064597476061134,0.007313591113068,0.219239765756584
49.4,67,490000000,vehicle_velocity_cg,,148.257341309559,134.743279928153,601.798779101438,-0.138412768948383,0.068977229663185,-0.394677949317083,0.905711523335602,59.6471156879161,-1.65160781016446,-0.523017494582535,0.02261393034929,-0.12044434075461,0.258953141762377
49.5,67,590000000,vehicle_velocity_cg,,152.320018628658,130.291707601258,601.81262251771,-0.138591083713957,0.066511452187232,-0.383937082435258,0.910472984208778,59.7360115859725,-1.50812308856639,-0.433292065111102,0.003890128189764,-0.152825276188354,0.25541744548116
49.6,67,690000000,vehicle_velocity_cg,,156.49445989249,125.955086626227,601.830368207879,-0.139452897846532,0.064006441858,-0.372366404423768,0.915313785288629,59.7786428159487,-1.43314638980441,-0.382789417542425,-0.012701374884993,-0.069200704405578,0.239222354413995
49.7,67,790000000,vehicle_velocity_cg,,160.742511025414,121.72024574131,601.797208440833,-0.14098931004158,0.063583050233578,-0.360616773868121,0.919801474548689,59.8167280261294,-1.519428559327,-0.584818717968447,0.017374700146574,-0.096021573670774,0.264431895106914
49.8,67,890000000,vehicle_velocity_cg,,165.113032054722,117.664851873109,601.83968403251,-0.142145128803471,0.061475600298781,-0.348377610560469,0.92447204034818,59.7933146489161,-1.43759138423401,-0.602600366044738,-0.031710889304899,-0.033706715024932,0.214595907787469
49.9,67,990000000,vehicle_velocity_cg,,169.516830762292,113.698850863355,601.779451742989,-0.142299271977814,0.058271953562837,-0.335697073688724,0.929334585248705,59.7492604903088,-1.56968031823853,-0.863466774620473,0.040519045282732,-0.126840234856388,0.252684691685277
50,68,90000000,vehicle_velocity_cg,,174.05736950368,109.909543802377,601.831993897675,-0.143163985429599,0.054923362835372,-0.32329298904559,0.933792878921624,59.6812558642762,-1.54725278823829,-0.775205030305481,-0.000100724281537,-0.120034554660766,0.242514687248783
50.1,68,190000000,vehicle_velocity_cg,,178.753552734775,106.140819657576,601.839730400281,-0.142473507892863,0.054430732355904,-0.312161792245102,0.937706569448155,59.7425045121969,-1.62915454175538,-0.715062786216657,0.067404700657567,-0.147593440866814,0.285606222714321
50.2,68,290000000,vehicle_velocity_cg,,183.485468325672,102.530365804396,601.843082273983,-0.143160098202818,0.050047930772938,-0.299349091209599,0.942014072347061,59.6805723911213,-1.59799758600116,-0.861096184863956,-0.007322116938212,-0.100451936927806,0.222331510283701
50.3,68,390000000,vehicle_velocity_cg,,188.364894176279,99.0128235546417,601.863456887492,-0.144126048090108,0.04928461240399,-0.288168329807003,0.945387604603719,59.7181846262669,-1.61403726837395,-0.844567384375178,-0.053334109706682,-0.031280939369463,0.245707864945688
50.4,68,490000000,vehicle_velocity_cg,,193.10463838545,95.7120369056712,601.799986098948,-0.145861846506476,0.048042465544111,-0.273765557214387,0.949457035847995,59.4928130110175,-1.88875575683093,-1.11018751295419,0.011445528711466,-0.177295768441229,0.286099399881552
50.5,68,590000000,vehicle_velocity_cg,,198.170350356369,92.480684108596,601.869657097043,-0.145815268976882,0.044841924684914,-0.262166473849116,0.952888161912652,59.5243840943319,-1.62330557640577,-0.849386396372954,0.016818582137897,-0.11505626150222,0.233136652660936
50.6,68,690000000,vehicle_velocity_cg,,203.2608439007,89.373616048195,601.888457247537,-0.146446193320162,0.044117484467785,-0.250933115143739,0.955845035427044,59.5114873746881,-1.73285709868238,-0.874842113098672,-0.033958978131479,-0.074034273652041,0.256518044249624
50.7,68,790000000,vehicle_velocity_cg,,208.479115072398,86.3579396793805,601.902213430645,-0.147862758224684,0.041663821211149,-0.238618257807689,0.958885841887916,59.574261798549,-1.65045054807176,-0.949089827444869,-0.051078930009301,-0.06103699658431,0.218214082036751
50.8,68,890000000,vehicle_velocity_cg,,213.771373179735,83.4867577586703,601.921922829067,-0.148034115797912,0.038362535646241,-0.226578165943488,0.961912964428907,59.6142527067105,-1.58753747494444,-1.06236362588879,0.034459964653247,-0.073926164792447,0.225690971402911
50.9,68,990000000,vehicle_velocity_cg,,219.071959230345,80.7831808314056,601.938502151102,-0.147497006972669,0.036322642990155,-0.214168639241924,0.964912997376228,59.5875742754224,-1.65527177039406,-1.04004880852588,-0.032277262752115,-0.063256342466733,0.245209302470707
51,69,90000000,vehicle_velocity_cg,,224.395742005974,78.1966351025815,601.900671052819,-0.148052370699897,0.034617403137416,-0.201463274971935,0.967623211672676,59.4946463075537,-1.69974868702928,-1.17272430412493,-0.018418872945576,0.034336896822501,0.20215775318197
51.1,69,190000000,vehicle_velocity_cg,,229.823435007925,75.8082729330456,601.97830224163,-0.148691202517357,0.032489494606824,-0.187894043525878,0.970325299804983,59.4653231672441,-1.79481409436344,-1.16270727238582,-0.00482336574991,-0.003419642116182,0.210336550048708
51.2,69,290000000,vehicle_velocity_cg,,235.387268942011,73.4919408435674,601.997809090738,-0.148662306727834,0.02762011847851,-0.175299537700952,0.972834374236141,59.5604362547865,-1.7469468668725,-1.31869595999434,0.0036955646835,-0.229504500175672,0.245889604178827
51.3,69,390000000,vehicle_velocity_cg,,241.004164586741,71.3283099612658,602.03376532376,-0.150223881023143,0.027945035321826,-0.163730842250481,0.974599441753972,59.6169808935047,-1.66833216838788,-0.972436077356443,0.00102003477176,-0.152014093605907,0.299849662703433
51.4,69,490000000,vehicle_velocity_cg,,246.430271722292,69.3518223554562,601.996262668893,-0.150329229816633,0.02641388056536,-0.150493278048679,0.976757494385572,59.3585021821355,-1.79657063884909,-1.25883149261935,-0.013269410061565,0.017224469248926,0.205972774119926
51.5,69,590000000,vehicle_velocity_cg,,252.162018125028,67.5066319978675,602.071663868643,-0.149689837960147,0.021540972143367,-0.137317977283692,0.97891404732249,59.4178334692464,-1.75092548573361,-1.39976944076211,0.014022801578508,-0.051718100482715,0.202980930789752
51.6,69,690000000,vehicle_velocity_cg,,257.890838994762,65.7537443760795,602.038086049576,-0.149736055849701,0.021723228508231,-0.125934251654514,0.98043244498638,59.4880141235341,-1.73384093700483,-1.26627475365917,0.019871448113297,-0.145715799861281,0.285285508186469
51.7,69,790000000,vehicle_velocity_cg,,263.638453274963,64.2203468786359,602.109191768602,-0.149847215099877,0.018726591791104,-0.112894976213399,0.982064076948382,59.4677023299139,-1.66315869882577,-1.22024192301162,-0.051186883631128,-0.118143678925685,0.237362502767623
51.8,69,890000000,vehicle_velocity_cg,,269.502171387034,62.7919050511618,602.137423534882,-0.152648866022215,0.017789384383943,-0.101087337836973,0.98293601604296,59.5593764100811,-1.59366930902633,-1.1722301516609,-0.05548836504816,-0.066930898488593,0.258798949216858
51.9,69,990000000,vehicle_velocity_cg,,275.334495806263,61.5274770176831,602.160180337727,-0.151799000724072,0.014201509527471,-0.087318853593169,0.984444410981894,59.5554891023386,-1.63599776969111,-1.2321739251399,0.017214727202335,-0.068971104933736,0.222185787242679
52,70,90000000,vehicle_velocity_cg,,281.262107017321,60.4133926295982,602.201068363281,-0.151216317092853,0.010388512866146,-0.074767222568178,0.985614309288752,59.6217779341047,-1.59627218953158,-1.32807321925716,0.021750818745756,-0.061431037380421,0.225991189076161
52.1,70,190000000,vehicle_velocity_cg,,287.147980718447,59.457028373293,602.237106041711,-0.151858354735097,0.0101118854231,-0.062423320311884,0.986377270090699,59.6462023749524,-1.6417470443197,-1.15423112727719,0.003187853537575,-0.186637460388895,0.285436179877552
52.2,70,290000000,vehicle_velocity_cg,,293.057981914499,58.6450390802399,602.263018586215,-0.151812342230475,0.009863462289594,-0.05135041426804,0.987025257940576,59.6433361030058,-1.51516076538257,-1.00696729278136,0.019859270171985,-0.18227528268462,0.280688868318425
52.3,70,390000000,vehicle_velocity_cg,,298.924075468145,57.9874924764712,602.286851204932,-0.15052454543957,0.006101635258696,-0.038483733678896,0.98783811098252,59.5207350813808,-1.50768844887192,-1.20453823599476,0.003872429109577,-0.067281562006772,0.221521602425639
52.4,70,490000000,vehicle_velocity_cg,,304.749765162086,57.4817841989785,602.311513026588,-0.151939452563834,0.00414468163725,-0.024837031322665,0.988068998726205,59.3962860445023,-1.72619614417931,-1.31069816124815,-0.067127320135589,-0.095579566412947,0.259526924434985
52.5,70,590000000,vehicle_velocity_cg,,310.793243713555,57.1192972146782,602.34171436815,-0.153156551458169,0.002223310000701,-0.012260139309374,0.988123381274928,59.4844845842526,-1.53961311827054,-1.1996007663778,-0.02141937635413,-0.029236541855364,0.229599884890248
52.6,70,690000000,vehicle_velocity_cg,,316.836071322836,56.9231059877219,602.369763892501,-0.153329422317221,3.75711033275646E-05,0.000760719834861,0.988174836830817,59.571907159875,-1.53825289793699,-1.28074362884815,0.013907419122269,-0.074171414351063,0.243878817276937
52.7,70,790000000,vehicle_velocity_cg,,322.875637178654,56.8909004989769,602.398461331514,-0.152314190650076,-0.001891785145378,0.013114025506649,0.988243305472183,59.6353307934665,-1.49185429043875,-1.19111683320761,-0.038462441194873,-0.017102683496924,0.207351043781207
52.8,70,890000000,vehicle_velocity_cg,,328.910108511391,57.0098118235312,602.425012642962,-0.153310238475833,-0.004807012756695,0.025726231001747,0.987831475731202,59.6954980427291,-1.48762099167935,-1.40014482079889,-0.035137796329738,-0.063352369208913,0.219173705693444
52.9,70,990000000,vehicle_velocity_cg,,334.837312406634,57.2471076350641,602.399662815789,-0.153081984050758,-0.008470584082848,0.038576068672449,0.987423942534389,59.6180916150002,-1.43458802937681,-1.59021497533381,0.038473291351134,-0.025087721720966,0.212229729668617
53,71,90000000,vehicle_velocity_cg,,340.762973600083,57.7038342474685,602.470856305211,-0.153426894320509,-0.009482515010117,0.051829574408491,0.986754257768813,59.5942679597153,-1.5921712775088,-1.56335497986482,0.08085482607666,-0.21419703132963,0.309271287006977
53.1,71,190000000,vehicle_velocity_cg,,346.769462437556,58.2901376144786,602.497277016737,-0.152944063427236,-0.012035786661187,0.06281443542945,0.986163069681425,59.6001445846232,-1.29706916648041,-1.43478337001744,-0.09759304966585,0.046888508796242,0.16920004546339
53.2,71,290000000,vehicle_velocity_cg,,352.750442844095,59.0288461697571,602.530499065929,-0.153347989860283,-0.015188365430096,0.075241284646237,0.985186508558738,59.6394309584003,-1.37024789954681,-1.61844808748299,0.02295117400405,0.018202398277722,0.174296758044585
53.3,71,390000000,vehicle_velocity_cg,,358.704382690564,59.9132419754441,602.565322583478,-0.15094524114439,-0.016856709019825,0.08679025538875,0.984580538659199,59.6790182322037,-1.33745891581604,-1.50484331700002,0.030275691306837,-0.058189832214673,0.214602749725583
53.4,71,490000000,vehicle_velocity_cg,,364.441215225825,60.888478696646,602.583570210439,-0.152801976039425,-0.014871527664484,0.09814294414234,0.983259048419309,59.5203510759686,-1.45708897013002,-1.30316449446913,0.046841786144921,-0.155421660374541,0.294457937483508
53.5,71,590000000,vehicle_velocity_cg,,370.356502584402,62.0469698035454,602.601853938044,-0.150491909194697,-0.017504225580853,0.109707273316568,0.982349276752008,59.5404828200353,-1.21343518086767,-1.22503507812211,0.006806683916692,-0.020558317076408,0.197977847616141
53.6,71,690000000,vehicle_velocity_cg,,376.172119560859,63.3384498846426,602.625642184452,-0.148735105745602,-0.019552093357135,0.121420804222986,0.981199557819938,59.5288151325846,-1.34259002371427,-1.39373778948188,0.105837412403276,-0.052476445169278,0.20030843937407
53.7,71,790000000,vehicle_velocity_cg,,382.020430484413,64.7681547299067,602.642058158373,-0.146142140713202,-0.020997890823484,0.131510995353031,0.980258344208292,59.5833944379183,-1.24653142637781,-1.38505611801415,0.023679564181311,-0.074067628679072,0.196568752748313
53.8,71,890000000,vehicle_velocity_cg,,387.830606075244,66.3220078505352,602.659155280752,-0.142728880948146,-0.022100366990561,0.141814607505027,0.979300085479608,59.6290024023413,-1.22804945989321,-1.38620287971844,0.076628531185172,-0.052623974910554,0.204891516705685
53.9,71,990000000,vehicle_velocity_cg,,393.542304089664,67.9761288018441,602.669050686645,-0.138882559962961,-0.022926161163861,0.152727257260343,0.978192420008536,59.6086085905565,-1.28563445586916,-1.45185477898416,0.028798648928622,-0.07277588319998,0.210452020412215
54,72,90000000,vehicle_velocity_cg,,399.221598265847,69.754163947236,602.675898995861,-0.137447977836206,-0.025032606459746,0.163650342107458,0.97657564352726,59.5853753013876,-1.27678859893565,-1.54022273379396,-0.00388150299525,-0.077599269076709,0.202674428922591
54.1,72,190000000,vehicle_velocity_cg,,404.922290292663,71.675567663113,602.682118418046,-0.13515905734886,-0.025323973015289,0.173798290157522,0.975133262659833,59.648824325923,-1.26556540581603,-1.53630375178899,0.077707027110778,-0.051757412455428,0.206374028709571
54.2,72,290000000,vehicle_velocity_cg,,410.505217605422,73.6507328279122,602.629215076788,-0.131701007997099,-0.026624337100716,0.184203497909396,0.973660649571728,59.5830612095822,-1.28089117950401,-1.69149416846059,0.044289976784466,-0.034013096095417,0.181211014789935
54.3,72,390000000,vehicle_velocity_cg,,416.028057967893,75.8054430135581,602.681355105107,-0.127900592578097,-0.026745360463179,0.194437482240425,0.972172921661507,59.5572091131966,-1.29930101990023,-1.52048265108521,0.06835795611427,-0.003301952697347,0.176829678829735
54.4,72,490000000,vehicle_velocity_cg,,421.441379974395,77.9979830806399,602.673639947979,-0.123130073538073,-0.027826430252415,0.205358171789388,0.970511564098665,59.4444495289258,-1.47892080644867,-1.720664496614,0.070467524842582,-0.078303706754758,0.190698781266935
54.5,72,590000000,vehicle_velocity_cg,,426.999467276352,80.3772195802089,602.667982853846,-0.120237227582798,-0.027587729626299,0.213959094621953,0.969021894544093,59.5533959625125,-1.41286277509539,-1.61650689935793,0.070641434583755,-0.035101910266222,0.19122748350618
54.6,72,690000000,vehicle_velocity_cg,,432.486334406693,82.81192097225,602.601098215629,-0.116086722785091,-0.02850056126274,0.223063399922215,0.967447316609989,59.5983359137753,-1.43554643641883,-1.83246729916202,0.071766528559185,-0.084982662269238,0.171474516668809
54.7,72,790000000,vehicle_velocity_cg,,437.862895405934,85.3800726595244,602.638095501411,-0.111728930721617,-0.027352212676139,0.231234769804677,0.966074005309583,59.595913513697,-1.38380188816632,-1.62518441632957,0.082450824562746,-0.028293006839249,0.17386949705091
54.8,72,890000000,vehicle_velocity_cg,,443.289301399177,88.0494854729911,602.622804845846,-0.105381738737475,-0.029764424500871,0.239607856525449,0.964674475284839,59.6608294569893,-1.34044715579916,-1.82575381105894,0.101146987551509,0.002068989264651,0.125549307765369
54.9,72,990000000,vehicle_velocity_cg,,448.554583677926,90.7521681044745,602.621728232014,-0.099765531403524,-0.029303602711986,0.247619113092717,0.963261601250173,59.6293300080114,-1.426684900001,-1.72601531066238,0.108687040045816,-0.077063631663682,0.161610058795172
55,73,90000000,vehicle_velocity_cg,,453.896596540684,93.5942014435267,602.622170266362,-0.094209530435786,-0.02847124516452,0.253829370507916,0.962228976513078,59.7311856379417,-1.35061387391032,-1.64731168575771,0.104240981072096,-0.10007210661972,0.147858364826839
55.1,73,190000000,vehicle_velocity_cg,,459.195656037281,96.5056638057345,602.622354126993,-0.088254171011419,-0.026666491358953,0.260176904073677,0.961149352662908,59.8042023478057,-1.3795164777589,-1.54276995877911,0.126308446162957,-0.035034764133484,0.139110849459444
55.2,73,290000000,vehicle_velocity_cg,,464.451957151429,99.4802391076043,602.621580732505,-0.082580874288702,-0.025144397950328,0.266911188804349,0.959847162700645,59.8485368309605,-1.40920118521413,-1.49876853047866,0.139037700600589,-0.033868249326079,0.153541986235933
55.3,73,390000000,vehicle_velocity_cg,,469.658865125724,102.526365462576,602.621086839919,-0.075531346560757,-0.024433981711048,0.274202165344639,0.958389883473722,59.8420558129461,-1.43701122331011,-1.57822418405726,0.124257868336431,0.083813293544307,0.116046471802418
55.4,73,490000000,vehicle_velocity_cg,,474.657707000095,105.544577905753,602.619239597916,-0.069728791174785,-0.024906905624719,0.283202137311441,0.956197725972895,59.6644297439089,-1.68793576151253,-1.71465224441486,0.111333047472483,-0.022178374461615,0.13804507358305
55.5,73,590000000,vehicle_velocity_cg,,479.765145656206,108.707119977546,602.571550282134,-0.064784619243103,-0.024302915093252,0.289679619434632,0.954619316540213,59.6898388610353,-1.65786604802167,-1.74163667439215,0.10402713748075,-0.059665156861669,0.147792744646513
55.6,73,690000000,vehicle_velocity_cg,,484.806387059819,111.978335635284,602.626596872113,-0.059608749092656,-0.022886022425464,0.296083412382442,0.953025519029327,59.7040612787475,-1.6590170393713,-1.59303971986512,0.102987026637309,-0.043531014042358,0.137110908248759
55.7,73,790000000,vehicle_velocity_cg,,489.83723406683,115.308588195503,602.629688622414,-0.055214771305332,-0.022154314873956,0.301654795383461,0.951559194051704,59.7488648687915,-1.61244718515695,-1.59545792542116,0.074462450040408,0.013896946883298,0.100204603971297
55.8,73,890000000,vehicle_velocity_cg,,494.827356251651,118.692106533165,602.62147834851,-0.05170791674219,-0.021479500601742,0.306879216588794,0.950100030957757,59.8076124314387,-1.63625311325862,-1.71845176645473,0.070588452938804,-0.060831735954924,0.117395292934841
55.9,73,990000000,vehicle_velocity_cg,,499.726557405407,122.09495901801,602.616933054852,-0.047286578145328,-0.020930833287049,0.312058975887893,0.948654349757073,59.7696120933029,-1.57358728564838,-1.71673204792323,0.075901936211091,0.024143381422528,0.099206280429306
56,74,90000000,vehicle_velocity_cg,,504.591245883148,125.552839143387,602.607656032507,-0.044270242817157,-0.019838134895063,0.317764582147295,0.946927803128385,59.7527216437878,-1.69101031299481,-1.77084534794214,0.042754518272284,-0.011090102290751,0.109231576058953
56.1,74,190000000,vehicle_velocity_cg,,509.468932392344,129.099110883351,602.592082693164,-0.041954456360691,-0.019415372741828,0.322486749009994,0.945444426503081,59.8066017883449,-1.60656311418613,-1.72903101930545,0.043667432548437,-0.040909407827075,0.10092696516294
56.2,74,290000000,vehicle_velocity_cg,,514.306598765221,132.69407338002,602.579948752804,-0.039648823648603,-0.017999479852907,0.326958609906786,0.944034987125016,59.8497365957939,-1.62612695319108,-1.61949278140959,0.049172647887489,-0.017866981031746,0.095992512360327
56.3,74,390000000,vehicle_velocity_cg,,519.107079694513,136.333306284589,602.572447523786,-0.039225328593492,-0.019440331213537,0.331572756713936,0.942413366906562,59.8700555591743,-1.57060169074874,-1.71933771245813,0.007471860784203,0.00710747938326,0.096630449264454
56.4,74,490000000,vehicle_velocity_cg,,523.708209599922,139.872388960186,602.528575631089,-0.037050048677536,-0.019429901562193,0.337286266162535,0.940472087558377,59.6539056453589,-1.7419894507948,-1.8525027895637,0.054459505186009,0.002790867477082,0.093726282951473
56.5,74,590000000,vehicle_velocity_cg,,528.422833844767,143.60994018078,602.559754959118,-0.035954953946804,-0.019819984142926,0.341178498370519,0.939101507700257,59.7075038131064,-1.70434311119129,-1.87543807465195,-0.000553909206653,-0.093093141072584,0.085223313374015
56.6,74,690000000,vehicle_velocity_cg,,533.088947487186,147.352850345684,602.547840207404,-0.036239840303812,-0.019915226699725,0.344764067603163,0.937778116299359,59.7059660985632,-1.62160721855889,-1.76096773339129,-0.012980670126813,-0.049996661597371,0.098460419681132
56.7,74,790000000,vehicle_velocity_cg,,537.769559441609,151.173075859851,602.537278034562,-0.035841812816425,-0.018776542178934,0.348851256127246,0.936304227810746,59.7741014818443,-1.69840172726919,-1.66617030384377,0.040800800650868,-0.051029395608653,0.083192516952091
56.8,74,890000000,vehicle_velocity_cg,,542.421757374785,155.023188981226,602.519880472735,-0.03593690765521,-0.019054470725431,0.350566071219195,0.935654260677251,59.8136110490089,-1.5271844381851,-1.67903494222549,-0.02408066153838,0.05375093542223,0.022837382516121
56.9,74,990000000,vehicle_velocity_cg,,547.007531904455,158.857215935347,602.500282775406,-0.034804262225989,-0.018405017826047,0.352361829611155,0.93503532536627,59.8160763685663,-1.51662801126409,-1.77666543486287,0.047691050210224,0.02914952293007,0.027479382734123
57,75,90000000,vehicle_velocity_cg,,551.62920052606,162.745671914793,602.477614382695,-0.032819720387963,-0.019439054142289,0.353557442026502,0.934634754497919,59.8511405016906,-1.47161561354964,-1.84580773789405,0.003453056255719,-0.014392070820837,0.024763857216704
57.1,75,190000000,vehicle_velocity_cg,,556.190295314886,166.606832628151,602.46404133974,-0.032358216582084,-0.019194571896401,0.355110956771739,0.934066765606186,59.8160118316218,-1.50752281666864,-1.89239153118773,0.03196032909537,0.001208562926601,0.023469767220509
57.2,75,290000000,vehicle_velocity_cg,,560.791435118802,170.513819802258,602.442510257487,-0.032612488603892,-0.019405377130417,0.355271854334184,0.933992380291958,59.8585050307296,-1.45095733682335,-1.87701229680635,-0.017378926129855,-0.02234461222547,-0.001627995904201
57.3,75,390000000,vehicle_velocity_cg,,565.295541902358,174.346771008771,602.432804318521,-0.033644001306774,-0.018224963765511,0.35593490561091,0.933727087986403,59.7541164915792,-1.49641514164999,-1.72945600295669,0.005983462347513,0.059473961891614,0.020226894486107
57.4,75,490000000,vehicle_velocity_cg,,569.760892664178,178.149365810253,602.417784394049,-0.03036755138598,-0.019548453602896,0.356650766439542,0.933539447791384,59.6145458270122,-1.55848303774288,-2.00799118610572,0.048067370269416,0.026876684770883,-0.001081615959383
57.5,75,590000000,vehicle_velocity_cg,,574.371344179888,182.074418547241,602.39445748666,-0.028978970548662,-0.019877191276564,0.356654607638844,0.933575175003533,59.7012348671695,-1.57278331160528,-2.02913498289611,0.010265021201185,-0.03057654828862,0.004896876071902
57.6,75,690000000,vehicle_velocity_cg,,578.956964302062,185.965586004415,602.34188123118,-0.029683328513877,-0.019979401693404,0.357017660465609,0.933412081361696,59.7244329949258,-1.61338885806188,-2.00985941445538,-0.028131628952529,-0.028446122560467,0.006008989953807
57.7,75,790000000,vehicle_velocity_cg,,583.531267122678,189.886207903108,602.37807636407,-0.030687057561255,-0.020528130442586,0.3574482873713,0.933202883736484,59.7536493724249,-1.60024907253532,-1.89608705228937,-0.008427343648595,-0.028658538001718,0.007935464871365
57.8,75,890000000,vehicle_velocity_cg,,588.12331440448,193.814837347421,602.369994032653,-0.030454549500425,-0.019141235463674,0.357617496268016,0.933175149627682,59.7937977995807,-1.5842610709278,-1.87038471371148,0.035375054483899,-0.003179282983937,0.000675151360629
57.9,75,990000000,vehicle_velocity_cg,,592.650667012337,197.67260861686,602.316124247128,-0.030262497272476,-0.019125815774057,0.357251915446163,0.93332173088376,59.7338970058506,-1.57134792304349,-1.98212900619207,-0.041818597205534,0.01123970338717,-0.015484490541203
58,76,90000000,vehicle_velocity_cg,,597.214391096628,201.591293229754,602.336512898474,-0.03074999152109,-0.019151567119826,0.356971460153706,0.933412573374732,59.763168117963,-1.54573560545426,-1.91465346166814,0.004987751531485,0.000797560218699,-0.006246685797365
58.1,76,190000000,vehicle_velocity_cg,,601.793876762519,205.485351487686,602.277319005449,-0.030427867056301,-0.019211000452758,0.356580570722875,0.933571303624397,59.7613579917998,-1.5420172243976,-1.94403242379124,-0.003077391801202,0.037731961549401,-0.006391078648721
58.2,76,290000000,vehicle_velocity_cg,,606.312369568039,209.355822817508,602.303994353981,-0.029874513988662,-0.018695454275246,0.356416434773959,0.933662314986743,59.7295811851666,-1.55862543649013,-1.8958551900398,0.00389919879701,-0.014137697951729,-0.011312120434392
58.3,76,390000000,vehicle_velocity_cg,,610.91169951436,213.269387306395,602.281074142092,-0.029568098953729,-0.018338749577209,0.355673564166203,0.933962383365367,59.7738084583795,-1.55366250705745,-1.85931237386546,0.019343360370138,-0.001922924264084,-0.022488049440158
58.4,76,490000000,vehicle_velocity_cg,,615.379062974175,217.06093401563,602.272768658351,-0.029871449031493,-0.018402289623804,0.354982025916137,0.934214543638577,59.6338804670605,-1.56010390922468,-1.7941261969444,-0.011014546768578,0.007076403791502,-0.01592565500989
58.5,76,590000000,vehicle_velocity_cg,,619.996109689739,220.964570096401,602.259131588575,-0.029629650495025,-0.019402415515423,0.354209367035485,0.934495240430914,59.6982316694246,-1.55128989921086,-1.84208709646598,0.01889802017766,-0.010338933138188,-0.012562853846747
58.6,76,690000000,vehicle_velocity_cg,,624.613185785324,224.857026510204,602.25002349188,-0.030101603697603,-0.018224935518238,0.354002445620944,0.93458226693779,59.7436369631,-1.62525768889325,-1.76038476948545,-0.032351996763465,0.003649015433702,-0.006832339602242
58.7,76,790000000,vehicle_velocity_cg,,629.231907706619,228.741090111534,602.233050990625,-0.030031036921139,-0.01841713803144,0.353758187965198,0.934673253225828,59.79582709823,-1.64999105176981,-1.79487246952418,0.028147304694326,-0.045714094798392,-0.014722312904976
58.8,76,890000000,vehicle_velocity_cg,,633.805268395378,232.580666718174,602.219517629036,-0.03104846334715,-0.017304490542159,0.3535637991482,0.934734822001806,59.758097339901,-1.67205824104391,-1.61913799432198,-0.021674306960347,-0.045434528278014,-0.008030340454673
58.9,76,990000000,vehicle_velocity_cg,,638.381097226035,236.419156894741,602.207448613534,-0.031571768761648,-0.018152560414564,0.353299324296049,0.934801206364012,59.743771512146,-1.67357156111541,-1.63362397316619,-0.008288863991397,-0.009355953695751,-0.004194436285286
59,77,90000000,vehicle_velocity_cg,,642.914692899999,240.220626696515,602.210183864501,-0.031491566582049,-0.018452338470869,0.353434066730262,0.934747106394919,59.6605745742621,-1.69294641373922,-1.65280911494797,0.013266939182356,0.055806801392463,0.004164101633351
59.1,77,190000000,vehicle_velocity_cg,,647.546254049474,244.097117441912,602.197563318904,-0.031422194860893,-0.01791318176832,0.353170998668146,0.934859352677612,59.7288770831641,-1.72167900343799,-1.69352140464385,-0.011044513607918,0.061388304618869,-0.01190642854934
59.2,77,290000000,vehicle_velocity_cg,,652.179565314252,247.964635996702,602.178994172616,-0.031470603465269,-0.018676551464695,0.352080184037858,0.935254153452839,59.8036678054323,-1.68989332400793,-1.85790362494342,-0.000741917070008,-0.023826204293695,-0.031298359504781
59.3,77,390000000,vehicle_velocity_cg,,656.817893938161,251.820873627718,602.152843756293,-0.031526507825904,-0.01831472650319,0.351045918482268,0.93564812467848,59.8589657174523,-1.69129728980122,-1.86350856145346,0.009888234526392,-0.063817065652514,-0.029900805693123
59.4,77,490000000,vehicle_velocity_cg,,661.304469962166,255.521362811944,602.104598586192,-0.031271571408653,-0.016893110319495,0.350525162698875,0.93587863634143,59.6546126040403,-1.77520286598072,-1.67294111184959,0.02765638506962,0.01692162260539,-0.005470853612246
59.5,77,590000000,vehicle_velocity_cg,,665.94196482778,259.366120910116,602.11941574582,-0.030877564984923,-0.016588750418053,0.350616749772344,0.935862855400965,59.6981110677944,-1.82121335251892,-1.65029961394681,0.000710137588018,-0.003329299650632,-0.003566996696382
59.6,77,690000000,vehicle_velocity_cg,,670.588534019329,263.176700932135,602.064622216093,-0.030314690877179,-0.016849096189739,0.35049363980027,0.935922718996696,59.7000189112815,-1.86685196100503,-1.69607360115173,0.021286462720981,0.04980839918658,0.00207752702241
59.7,77,790000000,vehicle_velocity_cg,,675.177048180877,266.976731092444,602.090292347807,-0.030393369505022,-0.016316902596883,0.350504831469291,0.935925405626142,59.6725142671994,-1.8933138842531,-1.67182653237808,0.011093294111114,-0.023289092723455,-0.010158751484493
59.8,77,890000000,vehicle_velocity_cg,,679.840865203949,270.814001963387,602.072768831901,-0.030316173282562,-0.016702185168409,0.350376324034773,0.935969229304031,59.7015053158791,-1.90316402852947,-1.61469934792628,-0.014131552894051,-0.023251652248216,-0.006155667496339
59.9,77,990000000,vehicle_velocity_cg,,684.452971739915,274.610394662418,602.067627242517,-0.031693424618816,-0.017132302571139,0.350466932175313,0.93588190520822,59.6659864007775,-1.9319619476623,-1.5797547122795,-0.024097826801225,0.000183418030832,0.002772956713871
60,78,90000000,vehicle_velocity_cg,,689.109416194995,278.438938849451,602.0631421797,-0.031590617036282,-0.017780006973404,0.350250914403026,0.9359541662,59.661478646998,-1.94032393536008,-1.60248656040859,-0.021040520342834,0.061871019861373,-0.016032210646586
60.1,78,190000000,vehicle_velocity_cg,,693.717545457646,282.220508028285,602.058253194938,-0.031654966125561,-0.017180766836824,0.349241122370116,0.936340441728408,59.6155378355289,-1.88538148201635,-1.61818814362607,0.058315038834231,-0.017922404885338,-0.029213742666972
60.2,78,290000000,vehicle_velocity_cg,,698.37290436049,286.025493499506,602.04332459136,-0.031381358612132,-0.016270116063093,0.348177098767818,0.936762083748363,59.5990507992702,-1.88436361963014,-1.52743920775464,-0.006186591608384,0.029206273610209,-0.013976360459458
60.3,78,390000000,vehicle_velocity_cg,,702.938246423623,289.74386685431,602.031205349561,-0.030909992846547,-0.016093755759565,0.347988151211483,0.936851007356128,59.4613822786288,-1.95499973485033,-1.59528107693146,0.015496502927475,-0.001988855697275,-0.010142952688776
60.4,78,490000000,vehicle_velocity_cg,,707.465585520836,293.417701804629,602.020937600708,-0.030404173856606,-0.016795748300171,0.347360496932185,0.937088135781347,59.2678487753822,-1.98418541902462,-1.617175947196,0.010293951799955,-0.00960102377353,-0.00668115817116
60.5,78,590000000,vehicle_velocity_cg,,712.137524987407,297.196272171433,602.007793211231,-0.029641444327054,-0.016204795985603,0.347964149618666,0.93689900199831,59.2772411862282,-2.09212471722431,-1.54152775599842,0.011682323889727,0.016669407512542,0.018946149522572
60.6,78,690000000,vehicle_velocity_cg,,716.796860738982,300.971725459916,601.995089072925,-0.02868875656454,-0.016077523861455,0.349053155102968,0.936525687520598,59.2762357383751,-2.16162207368485,-1.57065678412243,0.019477392881418,-0.030509220865317,0.009780878066831
60.7,78,790000000,vehicle_velocity_cg,,721.440200366931,304.745573201098,601.985944797869,-0.028758492455458,-0.015383200445128,0.349499944666821,0.93636856789068,59.2373867187153,-2.1456263474478,-1.46952915065774,0.018173191149231,0.030900492667553,0.002518375078577
60.8,78,890000000,vehicle_velocity_cg,,726.069592872507,308.516366045604,601.971977401961,-0.027462147965495,-0.015045799332916,0.349570239171597,0.936386726858656,59.2113059717062,-2.13075720206741,-1.53037165894594,0.022793820111924,-0.004392594385261,-0.015575145743569
60.9,78,990000000,vehicle_velocity_cg,,730.646544709656,312.241163155095,601.95618825222,-0.027171071781512,-0.01370359774628,0.348534679577537,0.936801751385444,59.1207816046295,-2.08209918684248,-1.45608006278947,0.020299385172718,0.00788875006073,-0.030542809662619
61,79,90000000,vehicle_velocity_cg,,735.271565370898,315.988328875676,601.935403102935,-0.027044404255623,-0.014114499663385,0.347487769699122,0.937188151337414,59.0805788634501,-2.06534656578061,-1.47612167176338,0.01757985857507,0.01734445387922,-0.014944029265549
61.1,79,190000000,vehicle_velocity_cg,,739.895771885368,319.695674955855,601.883702197413,-0.025925934416314,-0.014421831783407,0.347911798641258,0.937057755455264,59.0162364578912,-2.233301505308,-1.5920193411462,-0.008296168561705,0.034330713430812,0.04351132609246
61.2,79,290000000,vehicle_velocity_cg,,744.466455796699,323.410435889533,601.914800769348,-0.026076310194688,-0.014776431747134,0.350493765892397,0.936085361055293,58.9211019694397,-2.36665549025232,-1.5648921712751,0.005399435176728,0.040156693402318,0.046709584632587
61.3,79,390000000,vehicle_velocity_cg,,749.063375326248,327.147232798902,601.90240800118,-0.02653844917433,-0.015222012534697,0.352175783634333,0.935433706080425,58.8855966249144,-2.40746375331666,-1.59678608737067,-0.008085644970965,-0.050748300905695,0.023871366317468
61.4,79,490000000,vehicle_velocity_cg,,753.504210230487,330.785773569692,601.89822131116,-0.027437543675418,-0.014376024103213,0.353208938800702,0.935031527104474,58.6531523476277,-2.31764846182697,-1.53000840085038,0.021105287952526,0.002377075582948,0.021821685524162
61.5,79,590000000,vehicle_velocity_cg,,758.075947278978,334.547741294476,601.875067183333,-0.027086636736767,-0.014453292209118,0.353970292409639,0.934752613554005,58.6401773362564,-2.30253925161123,-1.54343553246516,-0.036154428267711,-0.012527968332613,0.012215860657467
61.6,79,690000000,vehicle_velocity_cg,,762.632581625663,338.312655209659,601.858101120066,-0.027648565040951,-0.013944312224105,0.355352388554718,0.934219349487169,58.6292820433257,-2.35942885048426,-1.47511438790421,-0.000157870863844,0.00583185318713,0.035156545770944
61.7,79,790000000,vehicle_velocity_cg,,767.175521491201,342.084310823392,601.843259819078,-0.027988764639725,-0.014777521230682,0.357026677885035,0.933557821025883,58.6243946469379,-2.38299605561003,-1.52907323681253,0.001738227737823,0.040576607809253,0.031267959112386
61.8,79,890000000,vehicle_velocity_cg,,771.701402208349,345.867011813166,601.826462978661,-0.026748180539379,-0.014722378976196,0.358822463098183,0.932906333117783,58.6383358457602,-2.43768852773746,-1.58079552275295,0.001039379852787,-0.023810553836355,0.038929458549496
61.9,79,990000000,vehicle_velocity_cg,,776.168968377529,349.626184206218,601.8189712763,-0.027201271114975,-0.015536294801577,0.360678440869031,0.93216402885214,58.5809136854842,-2.46105983289456,-1.58510544849621,-0.044512086108941,-0.014110493078852,0.037504733937433
62,80,90000000,vehicle_velocity_cg,,780.622908491776,353.404377936457,601.816203589292,-0.028559979299811,-0.015257477546625,0.363001609224486,0.931225734535801,58.5539642577284,-2.52520572551033,-1.50071788063965,0.02023993496121,0.019211127800741,0.056079965108868
62.1,80,190000000,vehicle_velocity_cg,,785.106492703847,357.242945441236,601.810230320103,-0.029049635534992,-0.016593823144428,0.365921755409927,0.930044102516893,58.5950103594817,-2.56716550589561,-1.55622644404804,-0.067545480009805,0.010430364217229,0.059829726659698
62.2,80,290000000,vehicle_velocity_cg,,789.479510498443,361.035232051251,601.810969678679,-0.030327421574063,-0.015948733830786,0.368681870528735,0.928923874024829,58.5350528580866,-2.60530800102898,-1.42553103683238,-0.034638876643569,-0.011746027653636,0.044330293216978
62.3,80,390000000,vehicle_velocity_cg,,793.926711689483,364.933061401344,601.80502133767,-0.032539520926018,-0.016921981508991,0.370563476594562,0.928082720415516,58.6080504010757,-2.49016995003759,-1.41272571368778,-0.014114147163242,0.014096144245308,0.04325108204412
62.4,80,490000000,vehicle_velocity_cg,,798.179822436094,368.705616279307,601.80958586669,-0.033458837111081,-0.017321733154779,0.37303168203919,0.927053303739705,58.4535874312562,-2.51019513685385,-1.32049960757496,-0.019443254370562,-0.017463087259285,0.047916723776928
62.5,80,590000000,vehicle_velocity_cg,,802.606053248189,372.666529454796,601.810876294453,-0.033122270980705,-0.018116984656771,0.37502286217993,0.926246480627268,58.5704424811232,-2.49618277186128,-1.31328775206805,-0.003632647681365,-0.0305480959934,0.045103323692597
62.6,80,690000000,vehicle_velocity_cg,,806.956398641183,376.566971347625,601.780531040931,-0.035727779108567,-0.017182926672361,0.37787816201151,0.925006144577291,58.5680766230002,-2.61404666934785,-1.26798192807856,-0.0602131039251,0.018454699646409,0.082552888203737
62.7,80,790000000,vehicle_velocity_cg,,811.323511950478,380.589747423782,601.809619848082,-0.036901441388886,-0.018936463064128,0.381971559258285,0.923242883486159,58.6736237905094,-2.59413287357497,-1.24918324656297,-0.038042739497396,0.013171016740769,0.07037818105915
62.8,80,890000000,vehicle_velocity_cg,,815.678823937785,384.648331761003,601.814340677976,-0.039582646619195,-0.021634270939326,0.38604877057,0.921374798412099,58.7722695563791,-2.59505591381003,-1.39932359200143,-0.072532806748648,-0.042169495547118,0.098927764388788
62.9,80,990000000,vehicle_velocity_cg,,819.954149313343,388.707982067516,601.810587114888,-0.042221090208017,-0.021200883314662,0.390663972294672,0.919320163402975,58.8023406145984,-2.6270890146435,-1.35235905806097,-0.046489090830335,-0.040966288592744,0.124256513577229
63,81,90000000,vehicle_velocity_cg,,824.233522835355,392.853613239175,601.798463824552,-0.044746655751316,-0.024315780196006,0.395997203218746,0.916838423428831,58.8845091015647,-2.6123476510128,-1.44563173321331,-0.05944619717066,-0.043396262272533,0.106129077080472
63.1,81,190000000,vehicle_velocity_cg,,828.459795013073,397.050073130292,601.798198591662,-0.048095741576023,-0.025159144612911,0.400818039524443,0.91454836737943,58.9586437935954,-2.61061015335,-1.42904948420768,-0.073408830300619,-0.001115275742107,0.127045585487944
63.2,81,290000000,vehicle_velocity_cg,,832.638595800581,401.296122510812,601.790075242541,-0.051704413124063,-0.027615448237618,0.406845538274269,0.911614364009504,59.0171972543146,-2.59808498257482,-1.53833137890131,-0.099122460133552,0.023298484285244,0.114806805762145
63.3,81,390000000,vehicle_velocity_cg,,836.716862624895,405.557599690041,601.783252225033,-0.05723500290127,-0.030750054450019,0.413045536609257,0.908389769471995,59.0092125557311,-2.62230248917391,-1.58034555210361,-0.071137614037258,0.021869737032334,0.124269019986537
63.4,81,490000000,vehicle_velocity_cg,,840.661571483414,409.792368282975,601.784322742504,-0.059853387884607,-0.033368088294931,0.419807183359968,0.905022691119757,58.8881875957276,-2.69099997951125,-1.6810983961448,-0.08053592511414,-0.017926605214295,0.124051574078542
63.5,81,590000000,vehicle_velocity_cg,,844.600099290052,414.13822373789,601.779954715698,-0.064011672926983,-0.03648751826362,0.425962374819904,0.901735671900496,58.8717312448942,-2.65173632495368,-1.73226189835072,-0.04564753536835,-0.084902127215582,0.145359606804591
63.6,81,690000000,vehicle_velocity_cg,,848.519150829641,418.59277200866,601.780574907878,-0.068855295815514,-0.038582064632745,0.431647262687119,0.898582780350008,58.9059264149175,-2.56863133772959,-1.67221413661253,-0.09858552830762,-0.030395502961924,0.15513778685023
63.7,81,790000000,vehicle_velocity_cg,,852.414559576689,423.150071965609,601.780436268022,-0.073590878658878,-0.041381632914838,0.438226709694891,0.8948906603298,59.0111682916885,-2.54134593083479,-1.71748735799527,-0.09353790102115,-0.04206300923891,0.162561730808993
63.8,81,890000000,vehicle_velocity_cg,,856.226996270311,427.721538716436,601.745546467335,-0.077153353564947,-0.042897840008938,0.444580316910257,0.89137841412737,59.0411934254673,-2.49956826584493,-1.75858283002395,-0.098362553332889,-0.010130864699621,0.158534354701405
63.9,81,990000000,vehicle_velocity_cg,,859.909212277716,432.35483888307,601.787900085472,-0.079959081861538,-0.046762572096143,0.451762693241596,0.887316333713018,59.0211833585095,-2.46762805155183,-1.83022455068459,-0.091029071012547,0.009743199777045,0.135710316246937
64,82,90000000,vehicle_velocity_cg,,863.577142130092,437.100956199968,601.79655645758,-0.085787102367685,-0.050738857419248,0.45905202780819,0.882800870627309,59.0951160068869,-2.4228808463558,-1.87877285710461,-0.15130344148895,-0.033368303816385,0.188946865382273
64.1,82,190000000,vehicle_velocity_cg,,867.154582028713,441.864062301659,601.754048916732,-0.091269451148059,-0.054412072324376,0.467162718090812,0.877763184747745,59.0996802702687,-2.39627947400082,-2.04141398918019,-0.130652505947144,-0.069294154215057,0.192639100607245
64.2,82,290000000,vehicle_velocity_cg,,870.599445816798,446.739718434735,601.785436001393,-0.095080498965268,-0.058122274819134,0.475138999397367,0.872825544503616,59.1223726028995,-2.2859255005162,-2.08230767992288,-0.072484853295193,-0.070153590723302,0.189652065124809
64.3,82,390000000,vehicle_velocity_cg,,873.987018498196,451.637483621872,601.732371584954,-0.098743201962829,-0.060483260484217,0.482372669835277,0.868278850752057,59.1175837613409,-2.22032889557322,-2.1913341548166,-0.083013461659833,-0.030983243258197,0.188626205153581
64.4,82,490000000,vehicle_velocity_cg,,877.109573843674,456.432831122606,601.764027626042,-0.09969152082084,-0.065228211487188,0.492556528092364,0.86208755224525,58.8454941505733,-2.42249446035991,-2.4069856545243,-0.0790442074218,-0.036944688644609,0.155982977103449
64.5,82,590000000,vehicle_velocity_cg,,880.317915929144,461.517741993054,601.754445594716,-0.103744092041302,-0.067090362814774,0.498518239884167,0.858030075863719,58.9354434520921,-2.25167508234944,-2.30289422319025,-0.095894414927641,0.095185276034805,0.142131609012192
64.6,82,690000000,vehicle_velocity_cg,,883.438822033125,466.592507795415,601.683683521854,-0.106003893530002,-0.068737301497388,0.50615731498294,0.853137228368683,58.9612361097867,-2.29699822355902,-2.49401476057457,-0.039635125689657,-0.020064874928312,0.151301718469322
64.7,82,790000000,vehicle_velocity_cg,,886.429374964709,471.789118576584,601.698496756161,-0.107250296865163,-0.072008361543893,0.512961253305417,0.84863591857606,59.0295128057944,-2.02932384313553,-2.34906861010539,-0.055538820884957,-0.043882791301181,0.170329108351307
64.8,82,890000000,vehicle_velocity_cg,,889.284115970717,476.929243283926,601.68365412646,-0.110415776075152,-0.074946367824606,0.521879669158054,0.842515880718637,58.9671706523998,-2.15687902946007,-2.33097236393983,-0.071736001829392,-0.069524663780239,0.227820561081529
64.9,82,990000000,vehicle_velocity_cg,,892.06085756573,482.19224559854,601.663531239626,-0.11283003505753,-0.077740040487612,0.530927002950823,0.836266935153817,58.9838433744606,-2.09936007376185,-2.29713582484164,-0.021191614597705,-0.079751892301965,0.233587557204363
65,83,90000000,vehicle_velocity_cg,,894.74324386153,487.572520844023,601.639510592748,-0.113175763385226,-0.079287433782926,0.539592506234786,0.830508685470268,59.0746213879844,-2.01829951338755,-2.25598798558311,-0.011873227280028,-0.108964743383675,0.229814066663725
65.1,83,190000000,vehicle_velocity_cg,,897.299089225088,493.006489818795,601.615926516889,-0.114271391093849,-0.080940579482257,0.547491154520775,0.825011580216946,59.1488270643977,-1.84504374948952,-2.17434342721389,-0.041052875048507,-0.068679274622746,0.226341554421871
65.2,83,290000000,vehicle_velocity_cg,,899.747880187688,498.443504392568,601.542760573936,-0.116297205104158,-0.083865996107073,0.556253348764912,0.818549733840132,59.1655407497724,-1.85409863491317,-2.28671778146771,-0.128836735581523,-0.045402447549813,0.202533232419144
65.3,83,390000000,vehicle_velocity_cg,,902.007889680831,503.972944317557,601.560562352583,-0.116994570247479,-0.086638757949824,0.565333607489238,0.811913732114887,59.1828404218694,-1.75865892877339,-2.12743835659523,-0.07538295955553,-0.023139818415459,0.206609214144827
65.4,83,490000000,vehicle_velocity_cg,,904.11843615785,509.318353462812,601.495317180941,-0.114387744542492,-0.089710597303826,0.577885838265132,0.803066255400187,58.9427297976803,-2.15043140382848,-2.5232554403829,0.031086665514336,-0.083618770722889,0.232113986895811
65.5,83,590000000,vehicle_velocity_cg,,906.126405048429,514.987353093279,601.502048515944,-0.115842856610497,-0.090821086204488,0.586362436384397,0.796562022739166,59.0587747432399,-1.9847514985497,-2.31077264338326,0.019184994328513,-0.130982946034679,0.279808803360269
65.6,83,690000000,vehicle_velocity_cg,,908.009467281076,520.636098380482,601.456133063926,-0.115102076432914,-0.093669766589639,0.595698730219866,0.789379825966127,59.0655323217922,-1.8256828748842,-2.41219539300481,-0.020466171179813,-0.154664285609565,0.235489093874782
65.7,83,790000000,vehicle_velocity_cg,,909.762744259549,526.393282626812,601.418924933595,-0.114400053975679,-0.094679818532862,0.60391431226204,0.783093776669189,59.1606999008104,-1.700089435654,-2.36820694392045,-0.078659250701027,-0.07249069378833,0.240119638782861
65.8,83,890000000,vehicle_velocity_cg,,911.377085576505,532.18558214631,601.376904602001,-0.11174762068823,-0.097053688992178,0.613685811911967,0.775553205770873,59.2077382997421,-1.62832751925144,-2.54398662061418,0.000719192201573,0.014743592130813,0.189226888958105
65.9,83,990000000,vehicle_velocity_cg,,912.826945286488,537.951206172431,601.332077227577,-0.110142960698686,-0.098678793886391,0.623131653246159,0.768009092764118,59.2188461410334,-1.63963139957379,-2.6527730213788,0.031964177029392,-0.058778489748719,0.210912050137835
66,84,90000000,vehicle_velocity_cg,,914.150984569518,543.814433182337,601.290716692421,-0.108441956423198,-0.101182571056645,0.631689040995563,0.760901691999421,59.2673141462699,-1.47595223235397,-2.70484941849502,-0.010206632936002,-0.050938567207234,0.21495255650163
66.1,84,190000000,vehicle_velocity_cg,,915.321931202398,549.637710050154,601.242228095206,-0.109066148519162,-0.102181568293659,0.640859768874581,0.752968962830648,59.2773001321265,-1.54861711216647,-2.73531808178794,0.05136779117149,-0.165305913995669,0.287406812921384
66.2,84,290000000,vehicle_velocity_cg,,916.355098049677,555.555811989059,601.194159736603,-0.106311904603736,-0.104242881967421,0.649913314708389,0.74528107708663,59.2918214361557,-1.34815195735853,-2.66745042800804,-0.039225601148615,-0.011746681665053,0.206453982055272
66.3,84,390000000,vehicle_velocity_cg,,917.224822291464,561.427544747741,601.154880336238,-0.105305562490648,-0.105087107788731,0.659463272707312,0.73686880123621,59.2659409410356,-1.50567369791812,-2.80188771779345,0.061442077871206,-0.114191382302554,0.262745389620414
66.4,84,490000000,vehicle_velocity_cg,,917.931379828988,567.189969278202,601.118564229911,-0.10188575290068,-0.107188517323599,0.670063712448438,0.727423216820612,59.0366360940163,-1.51315140607522,-2.78442027898022,-0.021573543115505,-0.020436195990756,0.213313825346185
66.5,84,590000000,vehicle_velocity_cg,,918.508244531099,573.183600000204,601.081020460276,-0.101383521042884,-0.108816848323411,0.679216944461435,0.718710385021936,59.1461601768136,-1.58913037487771,-2.97623108475197,0.048033713050198,-0.141600541622399,0.271154699803593
66.6,84,690000000,vehicle_velocity_cg,,918.92857453343,579.183288221465,601.040967247538,-0.099431147845575,-0.109686877731569,0.687367082935214,0.711061691408521,59.1814928408063,-1.32247763580309,-2.81637192519493,-0.000694513631758,-0.020672216312168,0.218584050128694
66.7,84,790000000,vehicle_velocity_cg,,919.193141230151,585.185143410734,600.997853811346,-0.097813971626621,-0.113153993986173,0.696497973881801,0.701797102429292,59.2234883647223,-1.32245107538738,-3.12579413585925,-0.032038850864679,-0.11910536510356,0.24604766908809
66.8,84,890000000,vehicle_velocity_cg,,919.295276178521,591.184516832689,600.957454893851,-0.097873991697103,-0.114706012469317,0.704661800695008,0.693336108315392,59.2590735524472,-1.20494947789852,-2.97441901615074,-0.025579482269216,-0.03718971549307,0.240078537148955
66.9,84,990000000,vehicle_velocity_cg,,919.287400225376,597.077257768031,600.86423827643,-0.096190352955826,-0.116054554308128,0.713978212363409,0.683749858276349,59.1524741712982,-1.29654931291153,-3.25217592398733,0.010296590548836,-0.051623525624543,0.215533176617645
67,85,90000000,vehicle_velocity_cg,,919.051214089431,603.049203389069,600.860402799416,-0.093194304945055,-0.117848711068057,0.722558262126521,0.674785936914892,59.1483700574725,-1.17257452747523,-3.23983323721173,0.029754840494501,-0.022312520118135,0.214518848024604
67.1,85,190000000,vehicle_velocity_cg,,918.732885975026,609.004884717198,600.77394416676,-0.090612207888735,-0.119864364330489,0.731209160267453,0.665398471508721,59.1422122482074,-1.21053846945084,-3.47616524586925,-0.000859923347909,-0.09494503477907,0.237743422142165
67.2,85,290000000,vehicle_velocity_cg,,918.190812706349,614.954768692605,600.788814030294,-0.090875904472493,-0.122611920780665,0.739273727200749,0.655882796800995,59.1649198459279,-1.17080355258607,-3.32547704686301,-0.077011524714864,-0.076994491770444,0.260878658905863
67.3,85,390000000,vehicle_velocity_cg,,917.570468916509,620.886805577617,600.698311946015,-0.089943705655645,-0.124019663938406,0.747657076184983,0.646171919228975,59.1735468084787,-1.17641424143506,-3.45724745101691,0.059530767399709,-0.256947837408369,0.307291836000162
67.4,85,490000000,vehicle_velocity_cg,,916.758350907877,626.545684155358,600.714369077653,-0.086516810663872,-0.125415265511466,0.756926206511472,0.635490810748191,58.8496970984615,-1.18682066421944,-3.347662782588,-0.040405720689219,-0.089050267862278,0.228261436765595
67.5,85,590000000,vehicle_velocity_cg,,915.777766680437,632.491522898891,600.688287238036,-0.084834453934173,-0.127537811623775,0.764428907394007,0.626247289473028,58.9405284039241,-1.07787805578779,-3.39881326245753,-0.013404336350895,-0.126810785630354,0.267192332021214
67.6,85,690000000,vehicle_velocity_cg,,914.698449887248,638.284813054557,600.620803575822,-0.0841625967175,-0.12741344520942,0.77245592105923,0.616436794257263,58.8807967118006,-1.1902980338209,-3.32155184179563,-0.007445807168372,-0.037898089354013,0.249357741539238
67.7,85,790000000,vehicle_velocity_cg,,913.394536202456,644.171711344725,600.637234479335,-0.080769257593333,-0.129014474948601,0.780540873489675,0.606289977728095,58.9637740401688,-1.10241248221278,-3.3830588450659,0.002691192089643,-0.022895714048785,0.202511972728829
67.8,85,890000000,vehicle_velocity_cg,,911.975772662948,649.961229840518,600.607615981052,-0.081414426887163,-0.130013769536119,0.787396865638764,0.597054676564797,59.0284132264818,-1.00402508939667,-3.24400012258646,0.00904418395901,-0.134668125180975,0.276425427310081
67.9,85,990000000,vehicle_velocity_cg,,910.408750904257,655.716386732503,600.571137273731,-0.077726584905108,-0.130810290200527,0.795150100300033,0.587012405294377,59.0095502620808,-0.865921249043912,-3.31547945539328,-0.005152260745389,0.006829925834524,0.200104604186351
68,86,90000000,vehicle_velocity_cg,,908.70470310055,661.366670700557,600.542283649227,-0.076627469026468,-0.133439610006968,0.802787489378627,0.57606800672225,58.9548310513247,-0.987936801325608,-3.48981540121142,-0.010713838106194,-0.010721727969031,0.215704325759051
68.1,86,190000000,vehicle_velocity_cg,,906.814606335608,667.101787464589,600.502543601773,-0.075419520175492,-0.136139589391507,0.809531490675429,0.566071262105425,59.046485042684,-0.808957051651591,-3.53426143064225,-0.009675420726775,0.046770612501824,0.190032711118661
68.2,86,290000000,vehicle_velocity_cg,,904.78003436465,672.781088236628,600.456546973306,-0.073418932585889,-0.137733726960924,0.816638073923726,0.555644973893898,59.1855231663275,-0.836271314355323,-3.65573111374835,0.077285277819745,-0.207935054649861,0.276727655354744
68.3,86,390000000,vehicle_velocity_cg,,902.603867293502,678.401955384621,600.410555479934,-0.073159210021184,-0.138275544448106,0.822213548479248,0.547259065245903,59.2595265367901,-0.507474838726132,-3.41028034912028,0.042912096587454,-0.126732985505994,0.263731737251058
68.4,86,490000000,vehicle_velocity_cg,,900.478435374088,683.647220764739,600.324790657422,-0.069951614824889,-0.140449056073106,0.830636595790018,0.534250577880768,58.8411945408243,-0.871333615837777,-3.78709732278062,-0.030759391901886,-0.097787698648715,0.254220563639097
68.5,86,590000000,vehicle_velocity_cg,,897.967891474024,689.167915612955,600.318876058013,-0.0700052035733,-0.143245992700808,0.837345816049806,0.522907105891386,59.00897607018,-0.827508753446668,-3.74548469955089,0.013744452206948,-0.209286222747607,0.329531806002524
68.6,86,690000000,vehicle_velocity_cg,,895.342323088393,694.612185043841,600.261471481409,-0.070370487126042,-0.144535879203955,0.842859899464818,0.513560672207813,59.1037678630002,-0.48502400192295,-3.52167287995139,-0.014764370549116,-0.07109369440276,0.242993241483762
68.7,86,790000000,vehicle_velocity_cg,,892.575729392949,699.978198302297,600.202751214144,-0.067557146020261,-0.146239187135114,0.84902031609276,0.503204367061146,59.1648243898221,-0.394398253882088,-3.74018142354829,-0.054791902154838,0.035795022309094,0.169777253828829
68.8,86,890000000,vehicle_velocity_cg,,889.676907302332,705.263894303457,600.14100055609,-0.066188659622847,-0.149039239935127,0.854936827198171,0.492432114912517,59.2419100915534,-0.338953240126924,-3.86239716377424,0.00198331591149,-0.083394361064323,0.23845657857481
68.9,86,990000000,vehicle_velocity_cg,,886.679830580446,710.413058528926,600.079790265244,-0.063910055942514,-0.148431542559181,0.861435135523161,0.481469717852659,59.2266519831617,-0.342824992791437,-3.82049753790782,0.048639378423055,-0.084479414057827,0.252470445768542
69,87,90000000,vehicle_velocity_cg,,883.517270976699,715.537449137074,600.024045826307,-0.060660197727628,-0.150496942493886,0.867433971961283,0.470350204633855,59.2688866580181,-0.238728733318595,-3.9457408868617,-0.020975149959113,-0.109426664835878,0.223806936713114
69.1,87,190000000,vehicle_velocity_cg,,880.258889220567,720.516540917038,599.97697045871,-0.060896354874264,-0.151282047088499,0.872706003651206,0.460206048833435,59.2679551611546,-0.190354700780559,-3.7879177525222,0.014160544204254,-0.156069146196177,0.280867816860684
69.2,87,290000000,vehicle_velocity_cg,,876.850296964787,725.473219851149,599.915934307652,-0.059436035490864,-0.150493599091482,0.877832820967394,0.450808798439037,59.3383307048645,-0.059346485671211,-3.68834679945726,-0.016746850966198,-0.171645311983938,0.238740834989328
69.3,87,390000000,vehicle_velocity_cg,,873.396968438565,730.23618763755,599.870127316476,-0.057124589616314,-0.151400384796374,0.883074228589541,0.440448193940746,59.1844960105687,0.006884673793494,-3.72713132104154,-0.014312545920602,-0.006697696506549,0.202738897106678
69.4,87,490000000,vehicle_velocity_cg,,869.866181598805,734.87194527256,599.82935074128,-0.050505439953191,-0.154367823717164,0.889622942052695,0.426838138536692,58.9529046024808,-0.246490403098346,-4.36004146189252,-0.035536052718133,-0.026307311932771,0.197131857231664
69.5,87,590000000,vehicle_velocity_cg,,866.09385175165,739.580809474433,599.782069192837,-0.049319192106442,-0.155965974281511,0.894742776759274,0.415544938115591,59.06000766202,-0.26576604430275,-4.4346971319399,0.018617283400086,-0.114531560738133,0.256753229723623
69.6,87,690000000,vehicle_velocity_cg,,862.212310341133,744.190983426162,599.726945584539,-0.04705921025647,-0.156196559466772,0.899670685965399,0.404945332551604,59.1406686193316,-0.103804859928766,-4.36146797004091,0.045727164423099,-0.173448574533013,0.268709180881007
69.7,87,790000000,vehicle_velocity_cg,,858.211044664826,748.687386577004,599.687054661494,-0.044588672257304,-0.157322499153569,0.904646333516823,0.393543508167745,59.1839803640805,0.018356529790018,-4.35573468740422,0.010397832250439,-0.173343955347235,0.276463703145884
69.8,87,890000000,vehicle_velocity_cg,,854.138736264599,753.025806872537,599.656023193031,-0.043498095321126,-0.158200844957237,0.90941585641364,0.382156000164456,59.1581412090235,0.038610954369109,-4.30347866696275,-0.025727492461317,-0.089590894155328,0.25470765969721
69.9,87,990000000,vehicle_velocity_cg,,850.011535539209,757.247345613747,599.557540935169,-0.04254029146374,-0.158890902313158,0.914068594493387,0.37070555610238,59.0820243449398,0.015758602609575,-4.36865707748015,-0.032008234674034,-0.067281491981528,0.230781180914424
70,88,90000000,vehicle_velocity_cg,,845.712637685359,761.361171359614,599.588352164639,-0.038736906317049,-0.159493314481016,0.919080417876283,0.358263199618941,59.1002931112403,0.023544191773204,-4.3618945447059,0.002802029176648,-0.234712808914907,0.285313153446897
70.1,88,190000000,vehicle_velocity_cg,,841.263995678446,765.425801467109,599.558837006148,-0.03983995301956,-0.159924198873438,0.922674575804185,0.348580917324308,59.1949110077805,0.219308705922706,-3.98835768233898,-0.007718402613068,-0.074108920126599,0.268060933145847
70.2,88,290000000,vehicle_velocity_cg,,836.767234621476,769.340139697202,599.529074366741,-0.034331944570599,-0.161431526506199,0.92755311942695,0.335270622741114,59.152476757639,0.122393584590488,-4.46971243918737,-0.083464001851864,0.015041422440952,0.162929839608153
70.3,88,390000000,vehicle_velocity_cg,,832.117209471923,773.169064770994,599.508583471047,-0.032907427200042,-0.163169212169592,0.931089980637015,0.324598763695106,59.2160743092736,0.253156702039187,-4.33338883345134,-0.027430828853863,0.015789340552036,0.203752291383885
70.4,88,490000000,vehicle_velocity_cg,,827.534560781796,776.767794101559,599.491312727384,-0.029233002564425,-0.162625830374545,0.93591712763351,0.311058517096539,59.0401855214154,0.011215715471002,-4.6054395480974,0.0378682692349,-0.082199808899967,0.237443443840579
70.5,88,590000000,vehicle_velocity_cg,,822.691295052918,780.366104135855,599.468598013384,-0.025643780474483,-0.164390225470832,0.939532012418196,0.299328996146447,59.1024916417554,0.190734817086063,-4.64750531785455,-0.080620150203627,-0.046410941243752,0.210160474662301
70.6,88,690000000,vehicle_velocity_cg,,817.814512750495,783.825964666642,599.378149182085,-0.026850654376743,-0.164631558573476,0.942848166400113,0.288466336679262,59.171205663075,0.145955869008633,-4.54695951406157,0.017618002476648,-0.117113694693577,0.276506275168537
70.7,88,790000000,vehicle_velocity_cg,,812.852236097934,787.111279142312,599.436087411431,-0.023884694354211,-0.166392491407853,0.946179355878108,0.276564073387672,59.1247473885542,0.308753992725924,-4.37907896035756,-0.07147731322746,0.076544979801198,0.168155977947766
70.8,88,890000000,vehicle_velocity_cg,,807.803633239596,790.322857557559,599.352668371922,-0.021700117807559,-0.167897490084079,0.949530235696101,0.264067925370562,59.1859334237876,0.137137229208218,-4.6478665522747,0.036033398213247,-0.206903546214356,0.277511641758071
70.9,88,990000000,vehicle_velocity_cg,,802.726931139456,793.320818974739,599.421012432056,-0.019381827873286,-0.167908097699759,0.952785712697151,0.25225106769907,59.0905928532438,0.273278819517359,-4.27446186534704,-0.034189239512068,-0.052860807682913,0.238151887383587
71,89,90000000,vehicle_velocity_cg,,797.458615192098,796.279005075541,599.41346837767,-0.017293471341026,-0.167715867836141,0.955967281729095,0.240205911227082,59.1746129796151,0.218642741344545,-4.4739317913264,0.015331995226801,-0.063565767671658,0.224919943958722
71.1,89,190000000,vehicle_velocity_cg,,792.120867932933,799.092359277195,599.403114068523,-0.014581317527693,-0.16859350839764,0.958784131616227,0.228246802970489,59.2395106305677,0.406275317787215,-4.39054132261764,0.061805301817515,-0.093618124227261,0.249462728503249
71.2,89,290000000,vehicle_velocity_cg,,786.715684375958,801.754390414351,599.402692220011,-0.012235939643686,-0.168241638304213,0.961607277846462,0.216463567637762,59.2727885834957,0.444872084257022,-4.36729011506252,-0.013205957708966,-0.044680371087901,0.219836365631528
71.3,89,390000000,vehicle_velocity_cg,,781.253839450096,804.280209965142,599.398942116253,-0.010940333361944,-0.169453360839479,0.963941209629138,0.204898052662413,59.3242917756743,0.476767149287014,-4.3739957963039,0.023299126372009,-0.150920454178445,0.260220137083789
71.4,89,490000000,vehicle_velocity_cg,,775.912332876093,806.582576093034,599.412308334739,-0.008658084133019,-0.169709612117588,0.966499986222525,0.192357640258719,59.1010508891981,0.509664891431631,-4.148533496416,-0.013715656427736,-0.069753840603192,0.240600499951212
71.5,89,590000000,vehicle_velocity_cg,,770.380963183134,808.80257813042,599.418388633293,-0.008553472145807,-0.171341190798545,0.968539897174774,0.18027618264947,59.1097365558401,0.455951318558698,-4.12850131401103,-0.00851716171133,-0.125889328538196,0.2760297366878
71.6,89,690000000,vehicle_velocity_cg,,764.792515220332,810.87505070785,599.422578525181,-0.005482591759115,-0.17193726076634,0.970787085705574,0.167272095027978,59.0846731946956,0.576396960834678,-4.07218256910645,-0.026968575581697,-0.077174964411417,0.238815595679767
71.7,89,790000000,vehicle_velocity_cg,,759.089431904791,812.809361278273,599.42957840248,-0.003972719377447,-0.171755014752282,0.972902168140976,0.154744316970869,59.159927669077,0.581871346063513,-4.08729764037844,0.005031811644348,-0.090157729779573,0.252920422546206
71.8,89,890000000,vehicle_velocity_cg,,753.34416450249,814.588121854251,599.43775302414,-0.00169297678208,-0.172382706508175,0.97457886181445,0.143099190881648,59.1903679986928,0.75645782428308,-4.00385500864857,-0.025794827883944,0.06633806026663,0.183075741861405
71.9,89,990000000,vehicle_velocity_cg,,747.621773641171,816.200949005223,599.449269039094,0.003062857093303,-0.172475606612241,0.976554096345126,0.128782300576281,59.1638008892805,0.597926443072698,-4.3337149389876,0.081899197167322,-0.133467339866451,0.248008373306516
72,90,90000000,vehicle_velocity_cg,,741.798192235063,817.678117061491,599.462124518402,0.005066700045825,-0.173592179463801,0.977758794547622,0.117591766142169,59.2394180499181,0.76677838294256,-4.17238163721792,0.001720362351854,-0.229344214343194,0.266661563299859
72.1,90,190000000,vehicle_velocity_cg,,735.946032048408,819.005787258269,599.487051645003,0.005564999624271,-0.173184712943634,0.979019438769468,0.107224178678734,59.2679475122522,0.915496164832359,-3.89402707212757,-0.008658645396374,-0.038434214778486,0.223974543895515
72.2,90,290000000,vehicle_velocity_cg,,730.069080483277,820.192578870839,599.514994783447,0.007198537284905,-0.173124942172411,0.980234612154109,0.095477958680742,59.3062380005197,0.926683803699985,-3.8631723732834,0.026536889979586,-0.048868534827637,0.208172650090522
72.3,90,390000000,vehicle_velocity_cg,,724.195514311264,821.247922532804,599.47554085221,0.010353152405688,-0.174176711210194,0.98110489703104,0.083597048566188,59.2856758022771,1.02256685851828,-4.00494835099818,-0.001493183140993,-0.061393648332428,0.211725948524079
72.4,90,490000000,vehicle_velocity_cg,,718.561469056781,822.081344273821,599.585525495931,0.011087539399788,-0.172689859251001,0.982337242202676,0.071195656915076,59.0096322191878,0.815348956546278,-3.84665128493366,0.036519729358561,-0.057835080719834,0.226186952633344
72.5,90,590000000,vehicle_velocity_cg,,712.594377601159,822.852465394294,599.607491160021,0.013991365383639,-0.172145584870317,0.983105432603193,0.060612273430774,59.0812755017636,0.961916088167811,-3.8423806605605,-0.036853675978986,0.018456043918603,0.151947256723429
72.6,90,690000000,vehicle_velocity_cg,,706.61729631954,823.48656379422,599.634420386656,0.014832684267492,-0.172178538870042,0.983651911270231,0.050630620028005,59.1899143884297,0.997442949943365,-3.74764919875718,0.056320331646112,-0.092498065079069,0.213154534517577
72.7,90,790000000,vehicle_velocity_cg,,700.631878159142,823.994512682121,599.666735365804,0.017485671115743,-0.167825002509374,0.984813697571687,0.040877878045982,59.2567889284144,1.08847525734632,-3.59578979144644,0.085305914045968,-0.077593998801247,0.18055327487066
72.8,90,890000000,vehicle_velocity_cg,,694.76676560883,824.372921736118,599.71651333391,0.019716047725635,-0.164948215821444,0.98562633950784,0.030725924360055,59.1990352432462,0.969957222986064,-3.65453746294082,0.112679405036934,-0.119376424409265,0.192412938586548
72.9,90,990000000,vehicle_velocity_cg,,688.821577871926,824.64846573538,599.765457560292,0.020266383079043,-0.160155830369142,0.986619477943065,0.02283395408197,59.2173452678797,1.0309222480054,-3.4816167506843,0.102163038572689,-0.13281159322235,0.186200740092048
73,91,90000000,vehicle_velocity_cg,,682.808017053994,824.825224400657,599.815137796536,0.022058451209858,-0.155357949449126,0.987494033228287,0.015259967618428,59.3066324016133,1.08519591507855,-3.44841542583652,0.066760482849206,-0.084541738270184,0.158028581423491
73.1,91,190000000,vehicle_velocity_cg,,676.79569536332,824.898339156957,599.875188812118,0.023178627190971,-0.150910040537209,0.988253324575711,0.006654124409291,59.3997982716385,1.04086399408831,-3.40589473379781,0.112035079060161,-0.112197430355384,0.200609140744393
73.2,91,290000000,vehicle_velocity_cg,,670.787051726433,824.864861854708,599.938202359054,0.023619274013411,-0.144494831424302,0.989221901836376,-0.001844590459891,59.4674375335174,1.03585551863519,-3.27812019687266,0.136988763551286,-0.035947836975957,0.170655565186507
73.3,91,390000000,vehicle_velocity_cg,,664.782921677495,824.728501001017,600.002044091933,0.025859561928498,-0.139247918242652,0.989867866111617,-0.010144356144529,59.5086386951907,1.06200292077295,-3.40369321529323,0.085948700457407,-0.086084370425048,0.14936702738907
73.4,91,490000000,vehicle_velocity_cg,,658.975235963015,824.499992460668,600.075980036048,0.025361814032408,-0.132680773903631,0.990668955461648,-0.018100036183589,59.3443190515773,0.949952888931135,-3.14995913085031,0.137701827860823,-0.063985070753837,0.156009493766563
73.5,91,590000000,vehicle_velocity_cg,,652.966181710855,824.180260704058,600.143011592629,0.025874028557698,-0.12530837185939,0.991464399755368,-0.025033789283128,59.4292134812199,0.907035330581055,-3.07543910125024,0.140541740294619,-0.08675254404913,0.144099753202266
73.6,91,690000000,vehicle_velocity_cg,,646.965436086136,823.774693011533,600.216490477726,0.025934955301246,-0.119476497374214,0.991989700113094,-0.031767586282959,59.4825347242262,0.915509996756083,-3.00032735254013,0.096584644962249,0.039756301203489,0.140225266876074
73.7,91,790000000,vehicle_velocity_cg,,640.972934077663,823.286679137337,600.281470609111,0.026178079600094,-0.114622811462802,0.992254586667769,-0.040089331219031,59.565064518217,0.760199289512097,-3.02111815078859,0.15033168760786,-0.02376901125446,0.154678433027006
73.8,91,890000000,vehicle_velocity_cg,,634.990711657649,822.710224323399,600.338904420428,0.02575012720203,-0.10816318100646,0.992728996690138,-0.046117202367816,59.6197516669398,0.838502042910645,-2.95215249034938,0.094504014879213,-0.048420735464449,0.116303773655087
73.9,91,990000000,vehicle_velocity_cg,,629.080683805488,822.067225221655,600.387819759259,0.026142225558578,-0.104488531427337,0.992839780029972,-0.051651737947914,59.5761505519461,0.909503695534352,-3.03151083100789,0.089972897795071,-0.03348238390469,0.115960366311872
74,92,90000000,vehicle_velocity_cg,,623.115277661697,821.350598720713,600.418935356051,0.023743288006166,-0.101017234627861,0.992965199909719,-0.05702531324813,59.6376420850273,0.850817976507714,-2.89278410764076,0.085969977309303,-0.06321404090884,0.148504915742126
74.1,92,190000000,vehicle_velocity_cg,,617.220087737793,820.577418426089,600.437265494723,0.024425779607858,-0.097140522837144,0.992975070697933,-0.062988960031971,59.5967715621258,0.899678734955653,-2.94065663419607,0.048760015406139,-0.040073605037317,0.107101910254052
74.2,92,290000000,vehicle_velocity_cg,,611.273074624691,819.713742725063,600.457106700014,0.024577130532605,-0.09320618415749,0.992927328285585,-0.069310119270093,59.619475040858,0.892360403120095,-2.90673806712219,0.070342884725912,0.019247053293031,0.120074996210141
74.3,92,390000000,vehicle_velocity_cg,,605.459695240615,818.804014335769,600.472158763292,0.02271474128404,-0.090026859443258,0.992818695252871,-0.075433702438438,59.5329234098487,0.751141208739944,-2.83821916720663,0.051483799447902,0.036666924391617,0.11449580144733
74.4,92,490000000,vehicle_velocity_cg,,599.704785799914,817.842106132667,600.475566926028,0.024610768166711,-0.087166962696394,0.992484537370756,-0.082284104081447,59.3841641348245,0.692393396434549,-3.00943432025739,0.043236047897592,-0.014075815723523,0.100258571993273
74.5,92,590000000,vehicle_velocity_cg,,593.76855227129,816.771640475645,600.468898226052,0.024693796443498,-0.085975607004795,0.992190215006241,-0.086930941920782,59.4736605270744,0.780976777477493,-2.94196314701378,0.018017015265128,-0.013705380546451,0.104340143753016
74.6,92,690000000,vehicle_velocity_cg,,587.848233102569,815.638958062557,600.46202459175,0.023859118435438,-0.085282422011849,0.9918025657069,-0.092115805486827,59.5511315593731,0.801531349400035,-2.8628479735764,0.05275338630468,-0.008462843411101,0.114584501508693
74.7,92,790000000,vehicle_velocity_cg,,581.943071892053,814.447801505693,600.446939863141,0.024867256682034,-0.083776588012348,0.991497136359893,-0.096418522267519,59.6104084490576,0.881273099701441,-2.94438389167569,-0.015926997652418,-0.047009333710304,0.079462919026493
74.8,92,890000000,vehicle_velocity_cg,,576.054131264334,813.196135435024,600.436429519849,0.024741672343414,-0.084177534753745,0.991043660990672,-0.100670026833412,59.6651265447517,0.936551186749952,-2.84521699004313,-0.00190654467283,-0.021557032621594,0.098629619479667
74.9,92,990000000,vehicle_velocity_cg,,570.262471252107,811.918425535213,600.381520681285,0.023994930214677,-0.082652843109662,0.990722623567231,-0.105173352147513,59.6308304510203,0.882302818949327,-2.7711491333815,0.031093258623235,-0.046386787133931,0.069070039669674
75,93,90000000,vehicle_velocity_cg,,564.42456141564,810.568771591241,600.438482477905,0.024978991042912,-0.082083162629981,0.990361855828668,-0.108728096363062,59.6460877615796,0.980419119245837,-2.65918492223232,0.007556902323753,0.068592580840728,0.073050804462245
75.1,93,190000000,vehicle_velocity_cg,,558.566964375755,809.169793007469,600.436938932675,0.023620778681537,-0.08221962691182,0.989967615084558,-0.112454936969225,59.7019782422778,0.924370507571092,-2.65206543191702,0.011615597196154,0.06289101041707,0.063044001085171
75.2,93,290000000,vehicle_velocity_cg,,552.72150588109,807.735543116347,600.415233441403,0.024073661053758,-0.082391139258885,0.989642889494368,-0.115061332724462,59.7323395241965,1.04378414889353,-2.6788397173565,0.004763478466119,-0.008177993686165,0.050022803983151
75.3,93,390000000,vehicle_velocity_cg,,546.891252225494,806.261644840976,600.397549656203,0.023768629653305,-0.082802070636203,0.98925658273793,-0.118111315513949,59.7596968181634,1.05030826822232,-2.59476227764418,0.010859033088433,-0.045220889335967,0.081943988203758
75.4,93,490000000,vehicle_velocity_cg,,541.249721957781,804.795378360449,600.385685796877,0.021703358800723,-0.0838010740378,0.988735777195401,-0.122097940607876,59.5693529821473,1.00155987639436,-2.32501655795324,-0.014060101634635,0.021980027085826,0.075574550487209
75.5,93,590000000,vehicle_velocity_cg,,535.430188464191,803.238053351307,600.342921964572,0.021259772545166,-0.083517970767048,0.988416012642126,-0.124926204548615,59.6255618360927,1.05854841611445,-2.36214278120985,-0.017765733866965,0.012735731459812,0.044231732959375
75.6,93,690000000,vehicle_velocity_cg,,529.678132366537,801.661488788157,600.30294890048,0.022958807878283,-0.084388866603884,0.988026750226071,-0.127100563223889,59.5903259300203,1.13414134797686,-2.45757882895995,-0.010003689443325,0.035106804102262,0.037376727730688
75.7,93,790000000,vehicle_velocity_cg,,523.875516654147,800.040701078306,600.253706444508,0.023445376205194,-0.084039038600777,0.987747699619015,-0.129391793491702,59.6590760781681,1.1287569400518,-2.53399425004763,-0.002156348465569,-0.090235322491267,0.046261705209841
75.8,93,890000000,vehicle_velocity_cg,,518.197098197253,798.426384277781,600.212993622021,0.021028779301555,-0.083380941344274,0.987563468233392,-0.131619927338012,59.5591145300972,1.13735383205854,-2.2636212354561,-0.016513813819053,0.026404592357778,0.055336383753547
75.9,93,990000000,vehicle_velocity_cg,,512.460332292534,796.766994612215,600.152348313525,0.020845294067923,-0.08443807526335,0.987132701601105,-0.134181647741956,59.5607675502595,1.13430244145712,-2.33663295246945,-0.00755322030067,0.024218367828071,0.045004912214796
76,94,90000000,vehicle_velocity_cg,,506.675156180297,795.059814802171,600.082356142998,0.020508450150241,-0.083889834201824,0.986845464602166,-0.136667216932811,59.6345537944985,1.19664782895845,-2.22196429131416,0.030171078960165,-0.011723546540193,0.066248587260952
76.1,94,190000000,vehicle_velocity_cg,,500.904443428046,793.317152158627,600.011112211848,0.019426640112803,-0.083339434319352,0.986541902613092,-0.139327738551227,59.6790593522401,1.20980698923215,-2.15540480105258,0.014578225983022,-0.009050851321194,0.059864963729889
76.2,94,290000000,vehicle_velocity_cg,,495.171038063461,791.551422840933,599.903302639102,0.020323798010998,-0.082568188932009,0.986177903873224,-0.142206115631891,59.6645904922252,1.23393357009707,-2.32123635462752,-0.027695866550158,0.069768407017872,0.05347045595887
76.3,94,390000000,vehicle_velocity_cg,,489.459330214927,789.752443526812,599.871023256699,0.020476523446605,-0.083542139545165,0.985608035472377,-0.145527397145825,59.665393925555,1.21372573228509,-2.29467286355568,-0.077257600115956,0.023064040774493,0.069354368046315
76.4,94,490000000,vehicle_velocity_cg,,483.938656148359,787.971285896891,599.778232981219,0.022261364335508,-0.084407371023845,0.984856246907512,-0.149793191774576,59.4418230809974,1.21379820599315,-2.31492244275102,-0.005251785307443,0.010276539056408,0.063934473208509
76.5,94,590000000,vehicle_velocity_cg,,478.276852400666,786.091048211456,599.761799958482,0.022877655110734,-0.083962214039282,0.984356587268145,-0.153196176884634,59.4529557991035,1.20558066497104,-2.30087074908294,0.030650342697095,-0.023235888860222,0.065361669382419
76.6,94,690000000,vehicle_velocity_cg,,472.557547181827,784.149515914357,599.706854480753,0.023423834273691,-0.08360958442125,0.983879620030495,-0.156338270009212,59.536077652936,1.23428127426585,-2.24922746124172,0.009969100858811,-0.067184958112992,0.081797912701086
76.7,94,790000000,vehicle_velocity_cg,,466.857099955583,782.167096223899,599.664575214724,0.02352336187162,-0.082442150296162,0.983448317158144,-0.159622525915415,59.6036355369945,1.26266668460806,-2.13799817901715,0.02969388102208,-0.014405349078909,0.067082466003651
76.8,94,890000000,vehicle_velocity_cg,,461.173892314461,780.148962080078,599.631157306949,0.023270295879671,-0.081944949500359,0.98302352625779,-0.162506201127086,59.6553132029873,1.25366619221991,-2.12560485339843,-0.010000431962644,-0.016133911093785,0.065467811079648
76.9,94,990000000,vehicle_velocity_cg,,455.561940828326,778.115257072581,599.601816501214,0.02384936724509,-0.08278681786733,0.982360912829464,-0.165965621181837,59.6499760781574,1.28660593892659,-2.09365028942663,5.22067400613238E-06,0.031263525233595,0.07354335980786
77,95,90000000,vehicle_velocity_cg,,449.91033219907,776.016392455429,599.569974138528,0.024829606293574,-0.083463546205423,0.9815587474471,-0.170175651654994,59.7133003343412,1.26855930183531,-2.11242289148748,-0.019331277437483,-0.047061137330796,0.091893171158105
77.1,95,190000000,vehicle_velocity_cg,,444.337814731966,773.88557159757,599.554410849858,0.025589767026982,-0.082934028059657,0.980793269242959,-0.174675910820621,59.6655240916501,1.29773391699474,-2.05899548132009,-0.026356837254602,0.081068246858066,0.077814420499901
77.2,95,290000000,vehicle_velocity_cg,,438.728701290839,771.684681813279,599.528097955104,0.026392473628658,-0.083447453357028,0.9798922123294,-0.179307590693147,59.7427586595466,1.23468043330107,-2.18427692582343,0.010878374847554,-0.054435044978198,0.081856511719093
77.3,95,390000000,vehicle_velocity_cg,,433.251114679173,769.480068916655,599.516844076852,0.027453077358861,-0.08254334510431,0.979304045061315,-0.182747125966637,59.6534702887206,1.33092549254256,-2.07887894802733,0.024731405276957,-0.001789254018446,0.075482950482346
77.4,95,490000000,vehicle_velocity_cg,,427.836809436639,767.255561096838,599.506809707045,0.026766928768112,-0.083041662350814,0.978447616529588,-0.187157355040898,59.5250395190757,1.15718989211701,-2.18783981352459,-0.054205093354481,-0.013925982232987,0.094230749818835
77.5,95,590000000,vehicle_velocity_cg,,422.26765739017,764.911382822527,599.480965236918,0.029242538150628,-0.083230560181392,0.977497623527593,-0.191614049099511,59.5744499289224,1.25165355713046,-2.3288462429254,-0.007644596900092,0.0054205159244,0.076771687965264
77.6,95,690000000,vehicle_velocity_cg,,416.780557925392,762.536953435916,599.467416565766,0.029415830131621,-0.083699128236225,0.976525870139283,-0.196281404669112,59.5962495929219,1.20430809871415,-2.32976099368563,0.016356748683928,-0.011103937956874,0.09439267651176
77.7,95,790000000,vehicle_velocity_cg,,411.261915595285,760.086984461823,599.451582272507,0.030193931415285,-0.083656246294358,0.975640057509435,-0.200540362881426,59.6731745426128,1.26955293229318,-2.30094670448446,0.012570115218952,-0.056396886616763,0.097394148739451
77.8,95,890000000,vehicle_velocity_cg,,405.771900540997,757.585202117084,599.44452296766,0.029233975685313,-0.083234829244991,0.974826515200675,-0.20476963429155,59.7417732794671,1.28050104549137,-2.17904534629575,0.010675611396882,-0.051544801896134,0.100265813965081
77.9,95,990000000,vehicle_velocity_cg,,400.386431641999,755.075854298281,599.395160401703,0.031299300117604,-0.083309011850383,0.97371830305031,-0.209648822227758,59.6831925206547,1.30748255997177,-2.37867170291797,-0.034689694831386,0.01073369564413,0.084094784694037
78,96,90000000,vehicle_velocity_cg,,394.976922252918,752.471283825507,599.450112602646,0.03212533746314,-0.08440206172828,0.972345343813855,-0.215380563265147,59.718748331746,1.24252278243639,-2.31599550841513,-0.023981727286648,-0.0152535059465,0.137524013587553
78.1,96,190000000,vehicle_velocity_cg,,389.592133171271,749.81232213296,599.403266377022,0.031953100222063,-0.085180437508054,0.97094654902637,-0.22132801762524,59.7445851541683,1.26665972327989,-2.28457650771721,-0.024016508792224,-0.004978549461268,0.11508623114029
78.2,96,290000000,vehicle_velocity_cg,,384.304802237966,747.104960211401,599.46648983695,0.031681738111445,-0.084157377455687,0.969864247551224,-0.226444572935445,59.7076000751232,1.27512098103122,-2.11073224869802,0.011257849453215,0.016850004572033,0.073794884672056
78.3,96,390000000,vehicle_velocity_cg,,378.960360475842,744.30593087167,599.473483765933,0.031892959135007,-0.083944738236623,0.968913343642085,-0.230527769677133,59.7625838524183,1.37529663173878,-2.09889092127976,-0.008146128723823,0.023681407647061,0.086523519597497
78.4,96,490000000,vehicle_velocity_cg,,373.805092440077,741.538696700673,599.490903400608,0.034743516742387,-0.083268612898611,0.96730924109868,-0.237006451885613,59.612931459097,1.29656337674908,-2.28012649848665,-0.009270289869622,0.007496466844441,0.107307616754019
78.5,96,590000000,vehicle_velocity_cg,,368.51626781678,738.61677441685,599.501904271587,0.034714812114729,-0.083120836190542,0.966014669012302,-0.242283857621339,59.6899830981016,1.31336131386419,-2.28691157176922,-0.003223013727128,0.005192316618399,0.104783793661565
78.6,96,690000000,vehicle_velocity_cg,,363.265034800867,735.641086728277,599.50189553483,0.033914211266049,-0.083675968066816,0.964763949867616,-0.247141011728364,59.7590491011241,1.39918120176035,-2.14109151240007,0.010719477070402,-0.061509186916257,0.124616077859222
78.7,96,790000000,vehicle_velocity_cg,,358.056474543079,732.603327694836,599.510268434806,0.035210690214156,-0.083305519755489,0.963328289007738,-0.252624237297879,59.7885955662525,1.48520536794867,-2.17941537118238,-0.013623135925218,-0.003346662920514,0.112366902650577
78.8,96,890000000,vehicle_velocity_cg,,352.940862693038,729.535537247497,599.527107057955,0.035382499223278,-0.083814194357807,0.961646387684627,-0.258765308003169,59.7878824449545,1.38826743022024,-2.16187233001814,-0.011974849264149,-0.03957871451406,0.127737524493174
78.9,96,990000000,vehicle_velocity_cg,,347.857890366708,726.410191725317,599.54757345562,0.034653087670488,-0.083637121382873,0.960332234366212,-0.263753663631211,59.7705647006694,1.42745425607238,-1.96001505369239,-0.010888104658259,0.02741906909966,0.107666052690159
79,97,90000000,vehicle_velocity_cg,,342.773721850135,723.211730285634,599.507248028645,0.035362459151888,-0.082870005752501,0.958713643890358,-0.269722464114102,59.7956982492095,1.40537139076998,-2.16920517267756,0.012604302162984,0.009180922023357,0.104361197914482
79.1,97,190000000,vehicle_velocity_cg,,337.753567024892,719.951649698306,599.570922314812,0.03629085930643,-0.081843078484412,0.957193163955187,-0.275256118755705,59.797242188173,1.46368446233642,-2.14845211171593,0.04084871202777,-0.023612724885755,0.115279041017949
79.2,97,290000000,vehicle_velocity_cg,,332.749619024696,716.632025023918,599.52589127571,0.035578549835411,-0.082514985320056,0.955556379337536,-0.280780073895174,59.8323952754653,1.4458175845743,-2.13329507124345,-0.01152287114299,-0.04854100791746,0.139948538511464
79.3,97,390000000,vehicle_velocity_cg,,327.859744931696,713.290837240282,599.597333059887,0.036670971358758,-0.082431957711006,0.953591510602745,-0.287268938651416,59.7562208766745,1.4233199216025,-2.04710293931143,-0.014643144274562,0.076965969114381,0.107221642860972
79.4,97,490000000,vehicle_velocity_cg,,323.071260399929,709.93660061375,599.619342763396,0.037329614207339,-0.080340678484283,0.951416467822131,-0.294887402309214,59.6563178266165,1.1747905329798,-2.11706606003963,0.047996523654504,-0.020166174011266,0.119876753365709
79.5,97,590000000,vehicle_velocity_cg,,318.165988824438,706.408308614572,599.630253207416,0.036450653581357,-0.080753855444705,0.949880286211155,-0.299795941519763,59.7474973159535,1.30320577749534,-1.92876760826232,-0.014130650616941,-0.055205348746259,0.139598891862522
79.6,97,690000000,vehicle_velocity_cg,,313.312553212413,702.818658680744,599.647297311302,0.037719975425855,-0.079279841014501,0.947959203483248,-0.306047804752779,59.8084589746046,1.34981365713843,-1.95534630742896,0.021235805700952,-0.057091053541569,0.13281054438661
79.7,97,790000000,vehicle_velocity_cg,,308.514796649471,699.16681542635,599.67239500998,0.037114275162361,-0.079299898999394,0.946132774945168,-0.311715942441855,59.8620695536513,1.35607764964771,-1.8361866321568,0.00231219381892,0.025241303040407,0.133277594973908
79.8,97,890000000,vehicle_velocity_cg,,303.764399004584,695.460592429888,599.691379965314,0.037807755803011,-0.078209933802086,0.944011150474137,-0.318271468460983,59.9004631012533,1.32253127574514,-1.92875004495101,-0.009217130670778,0.034064015746889,0.101509560336419
79.9,97,990000000,vehicle_velocity_cg,,299.114787572067,691.732696297395,599.711945112133,0.039506660757608,-0.078431669092656,0.941928448595415,-0.324127281736292,59.8918939091333,1.37756268503225,-2.02109174525694,-0.029936818514008,-0.067042085476656,0.118855729957866
80,98,90000000,vehicle_velocity_cg,,294.467679029407,687.905467182715,599.733267697344,0.038343738962672,-0.07895157132665,0.940039581542545,-0.329578506885283,59.9342192036892,1.40031776115279,-1.76745510210235,0.044594067575892,-0.013886827242853,0.153757237588385
80.1,98,190000000,vehicle_velocity_cg,,289.869991505086,684.024423329203,599.751186948003,0.038955514634808,-0.07772399836741,0.937594931885709,-0.336685597642003,59.9648931040719,1.31756312081179,-1.94927389248338,0.04630218989993,0.048364294867462,0.107315042295031
80.2,98,290000000,vehicle_velocity_cg,,285.330883814809,680.082223464651,599.764928659349,0.04044679602142,-0.077860507290236,0.935234259171072,-0.342984953851979,59.9859745110471,1.32995543599333,-2.0467438287427,-0.026754025341115,0.040670806523189,0.11146857634555
80.3,98,390000000,vehicle_velocity_cg,,280.848756899821,676.082356221118,599.774328142104,0.041054046370723,-0.078252153377511,0.932751789120966,-0.349521480970783,60.0355079836355,1.27794051710228,-2.03097118730063,0.016260032949758,-0.129411083377675,0.15699020568013
80.4,98,490000000,vehicle_velocity_cg,,276.558812027553,672.151877231015,599.791238382598,0.040291642389028,-0.080031619484689,0.930270180399698,-0.355765252512618,59.8419388366026,1.29988503164746,-1.87589907979944,-0.015027547363617,-0.005424015835439,0.130245531590893
80.5,98,590000000,vehicle_velocity_cg,,272.175911596152,668.024828533274,599.791545317607,0.040313672730597,-0.078999675038699,0.92817239354289,-0.361427540455361,59.859267765862,1.3292037913397,-1.93373242155951,-0.018291880026501,0.120916335935481,0.080984245894866
80.6,98,690000000,vehicle_velocity_cg,,267.849521979704,663.845474613957,599.795812106718,0.042399792148356,-0.077514543430701,0.925712691838621,-0.367763191947482,59.8937652384724,1.29132831557201,-2.16198285176174,0.037033169982516,0.048091357330373,0.09504821310853
80.7,98,790000000,vehicle_velocity_cg,,263.579834356444,659.61606375616,599.804481253743,0.04227043235473,-0.077576163319567,0.923431917945469,-0.373455007133004,59.9412047525352,1.30635183945174,-2.06328100389003,0.026974369759814,-0.067066348137481,0.1469544207842
80.8,98,890000000,vehicle_velocity_cg,,259.369790950892,655.332640129298,599.820861037106,0.04389822777031,-0.077338946771909,0.920715741419575,-0.379965993758706,59.9606208007037,1.32106640508334,-2.05381652430664,0.023839772212384,-0.065446088801284,0.141215108039266
80.9,98,990000000,vehicle_velocity_cg,,255.26223569937,651.03874454709,599.845441967765,0.042281091172904,-0.078220735881495,0.918220843734881,-0.385958945923255,59.9276486271104,1.23980707956099,-1.83853863341693,0.030911758520929,-0.047353845172999,0.16094957662656
81,99,90000000,vehicle_velocity_cg,,251.16214848351,646.648340797641,599.858012647054,0.042954556665844,-0.075253381094667,0.915833582256922,-0.392097799414784,59.9369360019505,1.20371496827888,-1.98556019583909,-0.005841019475562,-0.035843042673261,0.099991853733063
81.1,99,190000000,vehicle_velocity_cg,,247.121165020567,642.209213530607,599.872335134452,0.042497279291131,-0.076444223915246,0.913589525188043,-0.397120185019012,59.9604355499947,1.23221227467027,-1.84215051197795,0.008285012107476,-0.053350310517601,0.145605514831783
81.2,99,290000000,vehicle_velocity_cg,,243.134867450991,637.723401556583,599.886849681697,0.043595248448884,-0.075620321125976,0.911137909281451,-0.402751451413537,59.9695855656404,1.27343995131061,-1.86973387714875,0.007930255725862,-0.047520497979732,0.11940428816028
81.3,99,390000000,vehicle_velocity_cg,,239.211021051755,633.187335588706,599.909450477587,0.043764046516151,-0.074613208476409,0.908633917250255,-0.408536389781676,59.9776190520671,1.23733472874707,-1.87853362717974,0.040612981158069,-0.037787109349176,0.136842755660894
81.4,99,490000000,vehicle_velocity_cg,,235.459780268017,628.748764022977,599.936433856292,0.043056980729014,-0.07462374478186,0.90562947168407,-0.415226026571631,59.7815538792828,1.10570086385068,-1.73019047709346,0.003061498585584,0.007105482638505,0.123758225543434
81.5,99,590000000,vehicle_velocity_cg,,231.636806578861,624.105347990891,599.947560962868,0.042978292633857,-0.074074469684243,0.90321825507344,-0.420550381054835,59.8442627200076,1.13003226315999,-1.74104100869292,-0.005310971650814,-0.053121802118514,0.118784427135094
81.6,99,690000000,vehicle_velocity_cg,,227.872149852622,619.416296955757,599.961669933588,0.043499626749172,-0.073545751577141,0.901077169342531,-0.425157311812097,59.8771644428945,1.24517500442905,-1.67299568887548,-0.013408101083505,-0.005988416318707,0.097577426384053
81.7,99,790000000,vehicle_velocity_cg,,224.16328777671,614.686285669201,599.983017878556,0.044116690400528,-0.074300804454261,0.898685960150468,-0.429996108254464,59.9033432888154,1.25915681714464,-1.62292077136754,-0.035505032800276,0.032440714420185,0.112524858669703
81.8,99,890000000,vehicle_velocity_cg,,220.509618677802,609.924061143953,599.950120523828,0.045026373989868,-0.073318316705361,0.896085076599734,-0.435463644379259,59.9237539199021,1.2503750582405,-1.75399847531276,0.008682385150294,0.009215521939024,0.087847060921432
81.9,99,990000000,vehicle_velocity_cg,,216.982174752419,605.200388633629,600.037704626972,0.044376147051362,-0.073699693254191,0.893559942758062,-0.440624263386984,59.8329612638433,1.16938562724459,-1.52796467203974,0.006087058103566,0.021143481343487,0.109336220499777
82,100,90000000,vehicle_velocity_cg,,213.431886373356,600.359316228546,600.005643578827,0.04522808298719,-0.073501453081448,0.891231643793671,-0.445261848809271,59.8536329196433,1.19291954315476,-1.65391636190996,-0.052170031885437,0.013539256854241,0.0792706754837
82.1,100,190000000,vehicle_velocity_cg,,209.996064528312,595.544499494867,600.084582436779,0.046625032666258,-0.073528201684762,0.888417438530888,-0.450704076751134,59.7983872721406,1.1916212248747,-1.63040263512759,0.04708456791845,-0.052491650969474,0.121624536897907
82.2,100,290000000,vehicle_velocity_cg,,206.551040758836,590.602010750871,600.107386210164,0.047212422369741,-0.073613715991988,0.886046034431439,-0.455274019531263,59.8461506594882,1.25729860070526,-1.60344764147077,-0.01018533247467,-0.082382284543386,0.135007348723887
82.3,100,390000000,vehicle_velocity_cg,,203.164770456057,585.624345997237,600.132728690811,0.046690789845361,-0.071213119630427,0.883981974050643,-0.459700479975437,59.8864992713987,1.27881860537058,-1.60073600421647,0.014963359132533,-0.11286432966894,0.092631466460565
82.4,100,490000000,vehicle_velocity_cg,,199.925038404033,580.772899422128,600.170045983431,0.046096874436783,-0.071803040769454,0.881804033718865,-0.463832995398729,59.6944937743464,1.26784711627369,-1.46816237883787,0.014084868432977,-0.015727845870505,0.090092974000613
82.5,100,590000000,vehicle_velocity_cg,,196.622007496745,575.725897229607,600.191715994083,0.046526040731494,-0.070422761389905,0.879645272902962,-0.46808135625289,59.7619782855836,1.25734833521551,-1.62874615929911,-0.002892270135304,-0.011744654930698,0.103521533617271
82.6,100,690000000,vehicle_velocity_cg,,193.4037549564,570.699051597785,600.221688888593,0.048478397139931,-0.070107776687034,0.877065181093909,-0.472748783997858,59.7342838833254,1.26517592641448,-1.70530618983953,-0.057114069739966,0.011791546857392,0.088236594700594
82.7,100,790000000,vehicle_velocity_cg,,190.238388605118,565.637766662773,600.265384965135,0.049820125109723,-0.070038430801748,0.874521124640572,-0.477310565462646,59.7015055756487,1.22671441053801,-1.70721807963746,0.000539289166251,0.092095873639838,0.070521647998913
82.8,100,890000000,vehicle_velocity_cg,,187.088285317826,560.49699922003,600.305572179197,0.049988718061234,-0.070087900699751,0.872580964348125,-0.480823538212713,59.756388851765,1.25287783057144,-1.73732871070697,0.002745311679286,-0.015216331210448,0.074657341206539
82.9,100,990000000,vehicle_velocity_cg,,184.046315950937,555.439118236862,600.351321544634,0.051262163479921,-0.070306009360669,0.870444721374975,-0.484515472068311,59.6470237733547,1.28920288068594,-1.64568941842012,0.019906927263164,-0.061570884144945,0.09108652859751
83,101,90000000,vehicle_velocity_cg,,180.990927650441,550.247458759218,600.403485748429,0.050899525490852,-0.069434269249654,0.868570558505066,-0.488030025159079,59.6538033759468,1.31064819413795,-1.58476385268364,0.012975361755003,-0.018908257917791,0.093628153785981
83.1,101,190000000,vehicle_velocity_cg,,177.984847285818,545.039238693762,600.460324896357,0.051541540207114,-0.068672751285016,0.866634976415115,-0.491499074788546,59.6457729350168,1.34681869649371,-1.52431700006784,-0.006232834863531,-0.019551306747703,0.073132468587024
83.2,101,290000000,vehicle_velocity_cg,,175.028084257771,539.816883464196,600.530474232596,0.051937439911862,-0.068484437362957,0.864878631410468,-0.494567828618114,59.6294575827817,1.38404270081813,-1.41978571712655,0.024071670485931,-0.048691032817938,0.079480319636194
83.3,101,390000000,vehicle_velocity_cg,,172.121469071966,534.594585504207,600.54903867929,0.048950933899527,-0.069569291985492,0.863563224831842,-0.497013557562598,59.5809354054558,1.38532766093708,-1.14477130270121,0.030468160104962,0.068049113038664,0.063712145343651
83.4,101,490000000,vehicle_velocity_cg,,169.344415683225,529.550536107849,600.680040311798,-0.051130778085783,0.066373836666608,-0.861715213144686,0.500426866558447,59.2962475534974,1.22272141395052,-1.24933679349711,-0.024725971879452,0.008284253841327,0.028005257994058
83.5,101,590000000,vehicle_velocity_cg,,166.501689446587,524.309052939203,600.720573729811,-0.051150784603449,0.066725396291177,-0.860440152259135,0.502567471196171,59.2526256440261,1.22686438059639,-1.19602691553552,-0.02965301629976,0.058012313529535,0.060639420126133
83.6,101,690000000,vehicle_velocity_cg,,163.745349942722,519.161191793804,600.855062986327,-0.051664486653711,0.064994629026825,-0.858638082114129,0.50581332817537,59.1117606104822,1.10351528282648,-1.19617305112275,0.017632033210294,-0.046671481837275,0.051029794738921
83.7,101,790000000,vehicle_velocity_cg,,160.95462953688,513.866913217242,600.946831007693,-0.051370995779957,0.064163500676948,-0.857550865429022,0.507789896685027,59.127733360335,1.16530287248397,-1.06681910652931,0.010286211312658,-0.059537509902831,0.061973426551931
83.8,101,890000000,vehicle_velocity_cg,,158.201006725399,508.567359687643,601.041944137092,-0.051092198319139,0.063727041197767,-0.856078279774729,0.510351281363177,59.1101721633804,1.1690917434591,-1.05052200569184,0.010449224752856,0.005248580506935,0.065007348362132
83.9,101,990000000,vehicle_velocity_cg,,155.511301248294,503.313838565232,601.1355164726,-0.051881840740816,0.064072474394493,-0.854243332863751,0.513294575155576,59.0404781572091,1.13721481355956,-1.10510295996984,-0.040134811554787,0.00690879345851,0.069756627793551
84,102,90000000,vehicle_velocity_cg,,152.8391748524,497.994334189036,601.224908162606,-0.051663183852862,0.065875308115503,-0.852469099507699,0.516030806831729,59.0205179464935,1.19528707325093,-0.91086204785153,-0.001332989526942,0.001881319460842,0.069216565274766
84.1,102,190000000,vehicle_velocity_cg,,150.209558347019,492.666650629425,601.309704720799,-0.050135388591976,0.065636316783476,-0.851110833396211,0.518448325299097,59.0116936862838,1.21852111396679,-0.833619939146039,0.030996505057152,0.056875821505954,0.054634644207276
84.2,102,290000000,vehicle_velocity_cg,,147.637334298911,487.385607400017,601.380234343929,-0.050141053548698,0.065442529594185,-0.849582098226936,0.520973519904475,58.9509845823138,1.21104626732204,-0.917880824497705,-0.016513640413584,-0.044837093387795,0.054764988397183
84.3,102,390000000,vehicle_velocity_cg,,145.0755854336,482.040682592188,601.447666907628,-0.049294168023174,0.065589234136939,-0.848273273262458,0.523164019436378,58.9114624530467,1.26537641435591,-0.819748555768601,0.029514419770233,0.070179805896078,0.058177604272996
84.4,102,490000000,vehicle_velocity_cg,,142.641074819167,476.906357207045,601.507330977334,-0.049023884825299,0.064203447150591,-0.846227858667235,0.526662118730864,58.6477963663298,1.02145751735075,-1.10539689513716,0.014024063913357,-0.029621660075466,0.05644793489017
84.5,102,590000000,vehicle_velocity_cg,,140.13133527366,471.533249717087,601.552627047688,-0.050325650056342,0.064211038196061,-0.844703566525804,0.528980298516662,58.6475840314764,1.09963843762886,-1.09450902866284,-0.034582182434207,0.073472602034148,0.060765643584019
84.6,102,690000000,vehicle_velocity_cg,,137.665307163912,466.177393826199,601.555982124063,-0.049717072816008,0.064759136476588,-0.842605815904035,0.532306214427477,58.672184474678,1.00257999398445,-1.19453496575265,0.017920910997697,-0.039062230373127,0.086474312192111
84.7,102,790000000,vehicle_velocity_cg,,135.252042494261,460.808275192406,601.639281174756,-0.049129891507789,0.06471857588228,-0.840974262722989,0.534939294811783,58.6677113731678,1.04962416791757,-1.00903366927876,0.005823709620302,0.000153861438754,0.060014124783708
84.8,102,890000000,vehicle_velocity_cg,,132.884055419025,455.481550898073,601.635584556093,-0.048021353223631,0.0647396478154,-0.8394705780067,0.537393595325071,58.6195412276887,1.02533861272881,-1.05257849465419,0.033375340387677,0.01117994158898,0.054549726874964
84.9,102,990000000,vehicle_velocity_cg,,130.574926487663,450.185772145058,601.705049435494,-0.047319093900568,0.064260938949138,-0.837721350285137,0.540235480465926,58.54694489325,0.928445429837751,-1.0507793570066,-0.010246484553825,0.009139940964258,0.064090737879312
85,103,90000000,vehicle_velocity_cg,,128.233911805665,444.740559887628,601.724445677355,-0.04896992607781,0.063490958297252,-0.835794229184251,0.543156378050312,58.6286573006538,0.940420326004739,-1.16267926947468,-0.002293434622791,-0.006352354717921,0.069397790606428
85.1,103,190000000,vehicle_velocity_cg,,125.936131204689,439.282105866666,601.747637485938,-0.046893595846991,0.06438343802017,-0.834108905281916,0.545818740706698,58.7146330419155,0.944229419318415,-1.00601805453747,-0.017701367793102,-0.037664940586357,0.065813170418732
85.2,103,290000000,vehicle_velocity_cg,,123.674845184707,433.81058316572,601.767544559369,-0.04942552806232,0.064877259294149,-0.832176329595061,0.548480277552377,58.7897207734766,1.03134968366129,-1.16196643363754,-0.035645521416083,0.025783150581082,0.069119242772132
85.3,103,390000000,vehicle_velocity_cg,,121.461181247431,428.323092998638,601.786934239848,-0.048183378017734,0.06457947574079,-0.830015235288589,0.551889991379326,58.8743705221909,0.981462226433552,-1.09772693033617,0.015893485639969,-0.027471886621514,0.071479675280662
85.4,103,490000000,vehicle_velocity_cg,,119.345993355201,422.984663076558,601.802839266901,-0.048157968832391,0.064944231330188,-0.827906148857855,0.555008527446403,58.7824459454593,0.994239293586184,-0.930218189001503,-0.011692291248683,0.019405095254504,0.063281907190523
85.5,103,590000000,vehicle_velocity_cg,,117.224132411291,417.502315956373,601.816716431348,-0.048641919247381,0.065359948702821,-0.825526979916053,0.558450755419112,58.8471839889205,0.928559570389276,-1.06807365408015,0.007401059516751,-0.058549527688601,0.091586275143101
85.6,103,690000000,vehicle_velocity_cg,,115.12494709047,411.945405318141,601.827033301316,-0.049548065185225,0.066512887799197,-0.823236729273936,0.561606902172119,58.9399315459864,0.999421584486025,-0.918737501925192,-0.056296946156387,0.026293477920987,0.09118036710532
85.7,103,790000000,vehicle_velocity_cg,,113.079957557326,406.369053822916,601.837570091737,-0.050218950385823,0.068884547517258,-0.81981902487347,0.566241770439978,59.0468706840429,0.908971874713898,-0.934912131652433,-0.040669384609383,0.006534091905948,0.121083698158885
85.8,103,890000000,vehicle_velocity_cg,,111.100269205689,400.769315612825,601.843540794557,-0.051789183320724,0.069816205124652,-0.816314787302029,0.57102867355765,59.1521519353429,0.969214313557532,-0.960585238111282,-0.034611463407038,0.012786874237465,0.103051623560701
85.9,103,990000000,vehicle_velocity_cg,,109.206927017825,395.199013411054,601.847404447707,-0.053752552939262,0.0712243317082,-0.812381529269642,0.576258629893514,59.1835435950819,0.912423339555149,-1.12159646155461,-0.050074957208357,-0.025765886122856,0.129994288262278
86,104,90000000,vehicle_velocity_cg,,107.364660915727,389.545459974673,601.841846242875,-0.055456671977461,0.07415437348204,-0.808491796078718,0.581176997222085,59.2661664776729,0.913726917999169,-1.03586383704674,-0.075016892201181,-0.028444734465862,0.139870693739966
86.1,104,190000000,vehicle_velocity_cg,,105.595025269798,383.869416969088,601.830912837608,-0.057124731685798,0.077307319064074,-0.804385721087358,0.586279758442778,59.3525104483034,0.893471040154649,-1.00802467689087,-0.093227316963431,-0.035817333311974,0.136022048133303
86.2,104,290000000,vehicle_velocity_cg,,103.902767886337,378.16824923254,601.817580906203,-0.060829247312695,0.081477694390069,-0.79990753104031,0.591446641526727,59.4153401529874,0.931500109753776,-0.991205735329736,-0.116073087141602,0.000529463403562,0.127116034488506
86.3,104,390000000,vehicle_velocity_cg,,102.277323740406,372.447956650612,601.75249019658,-0.064417569021993,0.084573837003379,-0.795084917260741,0.597107709915307,59.4871326242037,0.906451715943561,-1.10686748022276,-0.051891859961479,-0.085194393151617,0.159729191091558
86.4,104,490000000,vehicle_velocity_cg,,100.839175468987,366.976717894375,601.801516711205,-0.06855158807461,0.087910622584401,-0.789449361165993,0.603607578119988,59.2149604627856,0.78883205552403,-1.05610787587959,-0.165237684406687,0.036063734736876,0.11568040965469
86.5,104,590000000,vehicle_velocity_cg,,99.3905382758206,361.176917672845,601.785303575675,-0.072092332033126,0.091709986818766,-0.784283942506331,0.609336254876119,59.3336886365183,0.691577794669782,-1.12886793548204,-0.086505880968095,-0.018013688591673,0.140909694970091
86.6,104,690000000,vehicle_velocity_cg,,98.0314412677589,355.35752592339,601.766588551304,-0.077725838102061,0.097997418787125,-0.778865518672104,0.61459230700199,59.4032359621551,0.821882962061494,-1.03983553093101,-0.199967489912093,-0.02380132322653,0.173209977821557
86.7,104,790000000,vehicle_velocity_cg,,96.7791186807361,349.516540093806,601.744003960599,-0.083371983210853,0.102996987943337,-0.772478532788693,0.621061711322407,59.4846283205062,0.836409960737242,-1.17068345602029,-0.14190918611366,-0.016028238220712,0.148671910076326
86.8,104,890000000,vehicle_velocity_cg,,95.642451008379,343.713380131719,601.715664276937,-0.087813512803768,0.108545997258837,-0.766469225175292,0.62692222827663,59.5134047891281,0.830637002527101,-1.01816382274601,-0.156958474104861,-0.053775236761458,0.168325515944026
86.9,104,990000000,vehicle_velocity_cg,,94.6037109431646,337.886621184613,601.683148341426,-0.092883819042025,0.113277768340628,-0.759886560179091,0.633334950100753,59.515767900515,0.834088715407377,-1.05353713815611,-0.106757847329696,-0.095775034022986,0.192870446898783
87,105,90000000,vehicle_velocity_cg,,93.6693970798136,331.978524464455,601.656290374724,-0.098534267518708,0.116780994189718,-0.753267209660052,0.639720023425539,59.5697167373601,0.936877860250274,-1.04574965138207,-0.114944647006508,-0.055595309219793,0.173069634968784
87.1,105,190000000,vehicle_velocity_cg,,92.850012441589,326.05679726215,601.630106326577,-0.101818887741481,0.12044607158573,-0.746871411313362,0.645994390766235,59.6271860744307,0.912433703611062,-0.985206667249646,-0.103954135328961,-0.025041305991986,0.175082738414945
87.2,105,290000000,vehicle_velocity_cg,,92.1124144370445,320.130703186273,601.53779590438,-0.105323195296963,0.121951672331287,-0.740465548368419,0.652491828169133,59.6685853926091,0.946343851516278,-1.15572315330641,-0.086601295380055,-0.016034452215929,0.151508901339707
87.3,105,390000000,vehicle_velocity_cg,,91.5400597889623,314.237283310743,601.563479294756,-0.109201524894728,0.122729840264143,-0.733157750851368,0.659918271936736,59.6488163257262,0.874963907725589,-1.12094269487594,-0.019852166910303,-0.017144563523437,0.182268002352734
87.4,105,490000000,vehicle_velocity_cg,,91.0748684169409,308.465292114853,601.543673844552,-0.112485193683626,0.121636400054094,-0.724631083066308,0.668925601870632,59.4793344046531,0.613342126407129,-1.23099034457586,-0.017276045915966,-0.010509053025613,0.175901605427708
87.5,105,590000000,vehicle_velocity_cg,,90.7063761445862,302.480550323886,601.525197687463,-0.113569142378816,0.1201587018815,-0.718600127626249,0.675483377172993,59.5690038303532,0.581515947111576,-1.32252933917319,0.040333291817716,-0.102249758400741,0.149322976254025
87.6,105,690000000,vehicle_velocity_cg,,90.4507740529779,296.556784484267,601.514336980027,-0.115859224029584,0.119097961620862,-0.712472560504628,0.68174420882982,59.5501133198468,0.677159551885327,-1.17549824145968,0.003222691046408,-0.144228555303799,0.208349420881164
87.7,105,790000000,vehicle_velocity_cg,,90.3173282333539,290.567693994775,601.516227700555,-0.116165681365961,0.119393321586598,-0.704826094819336,0.689544012587322,59.5914997058369,0.553302489109313,-1.05438297240493,0.011903506729852,-0.041069977213843,0.253986373367921
87.8,105,890000000,vehicle_velocity_cg,,90.317537082116,284.580391574581,601.510087805501,-0.118126852593381,0.116050365118184,-0.695667936017067,0.699016796829713,59.649640139132,0.487258325573966,-1.19704044398191,-0.010867163969815,-0.114929159897393,0.212968801396478
87.9,105,990000000,vehicle_velocity_cg,,90.4787632707027,278.662712772117,601.523849513175,-0.119503377762377,0.114054584448286,-0.687051759961563,0.707580648126721,59.6208905190297,0.484205454195911,-1.04104125391289,0.018441807009978,-0.07789059461128,0.233674580458313
88,106,90000000,vehicle_velocity_cg,,90.7846327904969,272.684337828105,601.539117597909,-0.120989684409637,0.111500894205646,-0.678251014421992,0.716173588100913,59.6725246818324,0.445516646800329,-1.14554563361807,-0.042739874530087,-0.064437643703885,0.218387579393304
88.1,106,190000000,vehicle_velocity_cg,,91.2324106465286,266.718778644161,601.54542474126,-0.120943693977168,0.112517823838825,-0.669765590076458,0.723965756479729,59.7425008779517,0.363838427879818,-1.08208896440766,0.006771158013458,-0.092682096723151,0.271060976717373
88.2,106,290000000,vehicle_velocity_cg,,91.8211963550006,260.767283531097,601.536654521154,-0.12233655406834,0.108531721092874,-0.66009725322197,0.7331618166163,59.7747000725092,0.432722247276567,-1.20375750313379,-0.02097213594024,-0.083191885440845,0.210459543828073
88.3,106,390000000,vehicle_velocity_cg,,92.5614017178094,254.96722577673,601.541841309071,-0.125647492764821,0.105069559555068,-0.649335818110581,0.742654758643261,59.6287591245305,0.291027272033431,-1.37810100601664,0.000420522103055,-0.078188797814364,0.229271834559569
88.4,106,490000000,vehicle_velocity_cg,,93.4427145473598,249.243835234086,601.557517395872,-0.12819120132601,0.104468366942506,-0.638398998159293,0.751731398413137,59.4232465840969,0.106256059532201,-1.5290384917741,-0.055408225970689,-0.069813571226313,0.250442476146757
88.5,106,590000000,vehicle_velocity_cg,,94.5162282995033,243.33792991749,601.575828205184,-0.130272213057196,0.100270622781688,-0.627739098431853,0.760866990355159,59.4720547616906,0.12254893791958,-1.67795318319013,0.019513562829584,-0.062182145409018,0.223038671146672
88.6,106,690000000,vehicle_velocity_cg,,95.7464966101912,237.469197880103,601.595357353203,-0.130274838535315,0.100032333287624,-0.618037985784703,0.768798443591569,59.5643042313811,0.03434504850111,-1.58598627987279,0.025539644407499,-0.140285851989527,0.298250242437123
88.7,106,790000000,vehicle_velocity_cg,,97.12007699284,231.637998798811,601.605157510975,-0.129765685712249,0.098490914636507,-0.608994380681342,0.776264291877607,59.6002272126982,0.182927264557176,-1.5054815133775,-0.03662617260533,-0.053350265886158,0.216030356332216
88.8,106,890000000,vehicle_velocity_cg,,98.6433608546602,225.848428343246,601.604549329446,-0.132509311095428,0.09518172195688,-0.598450618064684,0.78437145538089,59.6377557296679,0.197990205627605,-1.75895176914101,0.053844936194249,-0.159591835966702,0.253407508897121
88.9,106,990000000,vehicle_velocity_cg,,100.303942400469,220.171044537413,601.617923853849,-0.13247282199174,0.094548514097798,-0.58889699563556,0.791651349046318,59.5813820354358,0.186599010103789,-1.63682687683826,-0.039968676475197,-0.015179152267469,0.240980636835566
89,107,90000000,vehicle_velocity_cg,,102.113895536021,214.465566932402,601.611158004775,-0.134594517411048,0.094199198247236,-0.578391759126702,0.799045555589157,59.6307906345409,0.118575834928733,-1.81752735543179,-0.086923547234845,-0.022792754015409,0.202045504075645
89.1,107,190000000,vehicle_velocity_cg,,104.042871555345,208.809982870228,601.531562386004,-0.137019751050144,0.09090609904764,-0.567215402900252,0.806987209124657,59.6601170542489,0.165583255528942,-1.99589310694277,0.007139806154706,-0.128071461702122,0.255388502117121
89.2,107,290000000,vehicle_velocity_cg,,106.176355165535,203.284498182938,601.606566754835,-0.138316192788016,0.087187316260407,-0.555570962246113,0.815234879408913,59.6137474884023,0.102873318044197,-1.89995113370185,0.039414915275959,-0.1945147110026,0.27950044848129
89.3,107,390000000,vehicle_velocity_cg,,108.449410643115,197.753576386491,601.627441259579,-0.13777285983658,0.086320826977972,-0.545837221093393,0.821966594206438,59.6309379438907,0.148520616230075,-1.70955219284557,0.014877291994767,-0.067468827776787,0.256776242361302
89.4,107,490000000,vehicle_velocity_cg,,110.725495941447,192.476801167524,601.559806337733,-0.138835087159934,0.084520692639829,-0.533208432491236,0.830222764448926,59.3669325942241,-0.260002137079739,-2.06888273845622,-0.012497606785623,-0.060647097987112,0.238455623506011
89.5,107,590000000,vehicle_velocity_cg,,113.288325456206,187.087635730355,601.628370162073,-0.140110216434083,0.080772023051097,-0.521757082733955,0.837624351460713,59.3885400718755,-0.178777973314477,-2.06583116822845,0.004414755075351,-0.032186182387416,0.229021394200031
89.6,107,690000000,vehicle_velocity_cg,,115.962040353001,181.78685370766,601.643509462373,-0.141770661354701,0.07875972281712,-0.510504395515771,0.844442566312179,59.3882141671422,-0.220412778145571,-2.06895370873406,-0.047024863164695,0.058548394451858,0.183599412770142
89.7,107,790000000,vehicle_velocity_cg,,118.800650155689,176.493345188233,601.65019914944,-0.142948328837769,0.075441452573662,-0.498552934728319,0.851656816910336,59.4947158412801,-0.313804826597794,-2.2596551468356,0.084591973866683,-0.128764614141465,0.251921856288533
89.8,107,890000000,vehicle_velocity_cg,,121.783912042362,171.285788366686,601.668479257009,-0.1446709830213,0.074397559466976,-0.489212995332352,0.856858188392313,59.5593980818703,0.034031847158327,-1.94524111976462,-0.044783257240632,-0.02248196171428,0.196791374877007
89.9,107,990000000,vehicle_velocity_cg,,124.855661047368,166.208414445253,601.677691557022,-0.144775676611973,0.072700935997516,-0.477364214741432,0.863642277711627,59.5910507307083,-0.244851359244568,-2.06133284395102,0.102956208927166,-0.252685712920839,0.317837513016445
90,108,90000000,vehicle_velocity_cg,,128.092579582528,161.15364090304,601.692962401005,-0.146660707701921,0.071331574468606,-0.468195499421822,0.868444251303071,59.6447253500021,0.119976761103088,-1.75945211322302,-0.022690384575661,-0.149662184335686,0.21559983656951
90.1,108,190000000,vehicle_velocity_cg,,131.457942290918,156.188419886598,601.723319798415,-0.146443751434621,0.070407495136642,-0.458271170335632,0.873833248814411,59.68936423045,0.070583896766817,-1.74255571958225,-0.038933130005079,-0.054408106018526,0.257875624991024
90.2,108,290000000,vehicle_velocity_cg,,134.931881418425,151.30284669386,601.733820378029,-0.147803507056777,0.068251581087137,-0.446106799357692,0.880048048999405,59.7222484232913,5.13346799872472E-05,-1.87832689344374,-0.012931673284101,-0.064636309932049,0.239417268141986
90.3,108,390000000,vehicle_velocity_cg,,138.535248599653,146.517304461072,601.740363387213,-0.147916073547362,0.065762149800604,-0.434192360044404,0.886156402289689,59.7553259610641,-0.005678502084765,-1.87637084265063,0.043699009532787,-0.104616168275759,0.267351814355579
90.4,108,490000000,vehicle_velocity_cg,,142.151032833711,141.936462755211,601.689524911514,-0.148199133528482,0.060990576085762,-0.420632640158001,0.892964360142018,59.5870786652237,-0.116575378243799,-2.12317881922073,0.008990465641348,-0.103343755341632,0.243237304282661
90.5,108,590000000,vehicle_velocity_cg,,146.011181902946,137.3970907716,601.760615478426,-0.149971045905672,0.062151369732741,-0.409545475691643,0.897729578420367,59.6066630235228,-0.149148133746679,-1.92078848338344,-0.025948420482796,-0.067566320527902,0.267202708462809
90.6,108,690000000,vehicle_velocity_cg,,149.957066971065,132.897965798466,601.702856884239,-0.14929975582415,0.059289416734121,-0.397935700785062,0.903239462166528,59.6139399187482,-0.095531756828513,-2.04270241056056,0.033462110448075,-0.023793310788261,0.202359640715428
90.7,108,790000000,vehicle_velocity_cg,,153.999230089935,128.605227868227,601.767633684762,-0.150252711535003,0.055849123259943,-0.386117514327174,0.908415248241288,59.5550048104964,-0.10848370292462,-2.10295504030935,-0.029544398866697,-0.069036383471968,0.221288165147065
90.8,108,890000000,vehicle_velocity_cg,,158.213401617105,124.321703428419,601.781750053438,-0.151095439969302,0.054588355256738,-0.374885314627094,0.913045059330475,59.6143262171096,-0.065600669816642,-1.9821199350816,-0.027671979014396,-0.044226580848528,0.238649060240792
90.9,108,990000000,vehicle_velocity_cg,,162.481300167826,120.188215580971,601.78464687981,-0.152619183537978,0.053130011462595,-0.362523088345725,0.917857067911155,59.6023864272607,-0.159080939893856,-2.07467700776966,-0.038904322441473,-0.091851940247916,0.240748068912402
91,109,90000000,vehicle_velocity_cg,,166.904571195146,116.123159074947,601.784423210915,-0.153613085168139,0.052339868648128,-0.351462385933936,0.922029147851979,59.6505297155683,-0.053145163560089,-1.99904622066709,0.016762825518575,-0.079015900038169,0.248693897544474
91.1,109,190000000,vehicle_velocity_cg,,171.428003247002,112.176363996636,601.785755797711,-0.154001225005074,0.048588017334928,-0.338845873072966,0.926879874401109,59.6743112584987,-0.119098062609309,-2.08035251191216,-0.04256956867925,-0.06674176403758,0.22446606122423
91.2,109,290000000,vehicle_velocity_cg,,176.052885112907,108.35896068302,601.799115790638,-0.155064860110343,0.046775512822375,-0.32721836229503,0.930964598648156,59.6825316209368,-0.114389182739883,-2.09694692336163,0.004258054888084,0.014772957185297,0.210363101441859
91.3,109,390000000,vehicle_velocity_cg,,180.76102785419,104.653655927862,601.798157809786,-0.154317285762326,0.044302096771928,-0.314790229637399,0.935484158530433,59.7091809696848,-0.202747551265485,-2.14351564513853,0.071681312620723,-0.120682201684446,0.244544310839266
91.4,109,490000000,vehicle_velocity_cg,,185.407710553304,101.197833614538,601.807434116305,-0.155441082418679,0.040946168445902,-0.302099846801855,0.939626076558332,59.4877349437547,-0.192745237211214,-2.08812993257439,-0.044421423347722,-0.07026406173125,0.213993958313546
91.5,109,590000000,vehicle_velocity_cg,,190.263295479686,97.7715781555983,601.821595285456,-0.157207358369183,0.041760452671296,-0.290930565482672,0.942815632631961,59.4863440701111,-0.306202714331861,-2.08427542551303,-0.017228057658645,-0.005970145399443,0.234170117439084
91.6,109,690000000,vehicle_velocity_cg,,195.255259805027,94.4248578752121,601.824090407594,-0.157639404493445,0.037338564233146,-0.277473727865273,0.94697622996383,59.533178982403,-0.272495741446936,-2.24412657980913,0.051881726773813,-0.084203364067736,0.223602486347471
91.7,109,790000000,vehicle_velocity_cg,,200.33571195532,91.2263050025269,601.850692539861,-0.158271981725637,0.035080562642247,-0.266296934232304,0.950160658385633,59.5835585286775,-0.168091176148728,-2.17030315725564,-0.009475627132743,-0.072823911726142,0.22260486600623
91.8,109,890000000,vehicle_velocity_cg,,205.486717972653,88.1488153363522,601.868980982614,-0.159311381822855,0.033977467234859,-0.254433074336903,0.953272902177267,59.6513408006411,-0.189841205977043,-2.17282329040533,0.026634909920306,-0.1489978535857,0.27193465190487
91.9,109,990000000,vehicle_velocity_cg,,210.655375648046,85.2362688116286,601.885847532721,-0.161208421034537,0.031792873917643,-0.24210234674945,0.956236117208515,59.6074412208733,-0.157919622443738,-2.13569451974697,-0.02651841929712,-0.176960163227394,0.265705655863692
92,110,90000000,vehicle_velocity_cg,,215.959872083679,82.4317763236428,601.915101980452,-0.160665026927734,0.028865531395223,-0.229948854619526,0.959414954270961,59.6379337298156,-0.139015824506256,-2.15542272463182,0.01699487095828,-0.110941491458406,0.252858627914386
92.1,110,190000000,vehicle_velocity_cg,,221.305743865775,79.7449693632862,601.880175706773,-0.160626327589883,0.027156264061859,-0.21735524606685,0.962402419580504,59.6651658113816,-0.183606960114387,-2.26237478549747,0.028261345605515,-0.162008313802093,0.283702510881489
92.2,110,290000000,vehicle_velocity_cg,,226.710778045716,77.264624479306,601.955667656781,-0.161289274731799,0.026243579499277,-0.205167024518888,0.964988878921214,59.6532034823319,-0.142333228299325,-2.14734163151922,-0.028466057384319,-0.137407011863579,0.276388915973901
92.3,110,390000000,vehicle_velocity_cg,,232.187055219737,74.8542727613293,601.902554271746,-0.161871678628857,0.025169530500091,-0.193235452085539,0.967380025868623,59.6549733972215,-0.087793199638427,-2.21210957778924,-0.016115293720981,-0.044172026683971,0.225387734424149
92.4,110,490000000,vehicle_velocity_cg,,237.534006598922,72.7182191077961,601.97793999053,-0.163151975390203,0.01807173097561,-0.178549117011708,0.970141772258137,59.3817549614137,-0.24590904405181,-2.51766142377841,-0.076387775322214,-0.003036488006019,0.203088399704819
92.5,110,590000000,vehicle_velocity_cg,,243.173694828267,70.6111189599212,602.004627921234,-0.164432254389773,0.016757877410845,-0.165556066284723,0.972251200141871,59.4893135969832,-0.333881518245499,-2.53794979269082,-0.002413703167998,-0.093549811027624,0.245365500124848
92.6,110,690000000,vehicle_velocity_cg,,248.85845478108,68.6393837951921,602.017582226465,-0.165285993003806,0.016846063584368,-0.154581468077792,0.973910324611754,59.5950146892453,-0.196338966710499,-2.2863292091122,-0.007578807037231,-0.203584341808585,0.289488528878893
92.7,110,790000000,vehicle_velocity_cg,,254.590218717591,66.8230039628386,602.041168689914,-0.164544357105986,0.014101041654039,-0.142612659955097,0.975903655280264,59.6008081304894,-0.065749081749983,-2.23927249118927,0.004286544066022,0.04991777560572,0.192591623747162
92.8,110,890000000,vehicle_velocity_cg,,260.360910098805,65.1518997820988,602.064751047992,-0.164249163505863,0.011765264326419,-0.130015694653095,0.977742149028478,59.6612352654925,-0.171383352970692,-2.38731038191707,0.009780678204558,-0.084606105193767,0.22461539657978
92.9,110,990000000,vehicle_velocity_cg,,266.106480775305,63.6457757951653,602.09040287922,-0.166425774688142,0.009473824446654,-0.117772567865521,0.978949605663216,59.6189556367772,-0.058477499195034,-2.26058951099714,-0.050998907311513,-0.072346510512987,0.241630092691435
93,111,90000000,vehicle_velocity_cg,,271.892104184966,62.2880340053421,602.115742203513,-0.167979750562819,0.008533616064379,-0.104573942851618,0.980190936131418,59.5986553767625,-0.160924583716396,-2.26448233953985,0.037519179230145,-0.131434509235054,0.278001989296963
93.1,111,190000000,vehicle_velocity_cg,,277.776931299367,61.0741081420894,602.141588208242,-0.168238926914215,0.006129835307339,-0.091842961559577,0.981439228379335,59.6383097684361,-0.041556871143419,-2.15741386803026,-0.026384233117818,-0.09341956617935,0.246392072150385
93.2,111,290000000,vehicle_velocity_cg,,283.62526895586,60.032595169864,602.177348247506,-0.1666224242171,0.003090072352101,-0.078509441095175,0.982885388465918,59.568842325279,-0.144482862363123,-2.26604968800977,-0.012766355722411,0.021696468820576,0.210450359641439
93.3,111,390000000,vehicle_velocity_cg,,289.563107590778,59.1277199324044,602.206902516446,-0.166692490383134,0.000591069323066,-0.065498688036256,0.98383087273802,59.6050766602433,-0.200003117244739,-2.4225323084753,-0.002002618547395,0.038844172138734,0.174092913360122
93.4,111,490000000,vehicle_velocity_cg,,295.281253743842,58.3998378825704,602.230245291891,-0.166719873615086,-0.002068014700178,-0.051250996873083,0.984669255322052,59.4139674450838,-0.427302068654425,-2.33826608588407,0.024975136412557,-0.145076644011029,0.269177501999619
93.5,111,590000000,vehicle_velocity_cg,,301.279015769717,57.7980129275655,602.26923684278,-0.166774278135748,-0.003130068569969,-0.039762046367719,0.985188064529661,59.4995821978796,-0.295562391321148,-2.15248410617384,-0.034145060586204,-0.086698566598794,0.250959688439963
93.6,111,690000000,vehicle_velocity_cg,,307.285777276652,57.3504912078358,602.297802551517,-0.169337838397343,-0.005637036836886,-0.026624735826466,0.985182238849638,59.5745108146727,-0.243522990060197,-2.29718975140937,0.009152519446024,-0.145589675910823,0.278499121410511
93.7,111,790000000,vehicle_velocity_cg,,313.298404626974,57.0715890067936,602.323419438555,-0.169738300014821,-0.007518145844221,-0.013771989379312,0.985364257165684,59.6401688431167,-0.207171067541228,-2.25481382747969,0.009872606961691,-0.138463826336736,0.276763724454112
93.8,111,890000000,vehicle_velocity_cg,,319.289688970716,56.9202775540533,602.285084358593,-0.169635258590123,-0.010021522225917,-0.001132996661631,0.985455308197131,59.6669574754665,-0.181832229979459,-2.44322321167152,0.02429562344469,-0.137146912804497,0.254845106307808
93.9,111,990000000,vehicle_velocity_cg,,325.201435965161,56.9761566070766,602.36108205687,-0.168982197693793,-0.011378189795625,0.011634919403716,0.985484744838813,59.6068189458208,-0.205560567727224,-2.32404742114865,-0.009895870391233,-0.107224800986341,0.266753813971767
94,112,90000000,vehicle_velocity_cg,,331.194175239528,57.134219619807,602.313683249229,-0.169918494649824,-0.014095302365595,0.024522231382812,0.985052124405185,59.6184222256919,-0.142956619177879,-2.4473939843907,-0.02119623488843,-0.120178482149658,0.245211712508938
94.1,112,190000000,vehicle_velocity_cg,,337.105640235422,57.5018508800327,602.392248604396,-0.170103597523111,-0.015682941726036,0.036646276259571,0.984619653411824,59.5356387543707,-0.122293041285708,-2.36347105922277,-0.074533694352004,0.05297986527327,0.198958297429179
94.2,112,290000000,vehicle_velocity_cg,,343.110183089618,57.9903123936575,602.398178864127,-0.16792517783538,-0.020402721799786,0.051176973304032,0.984259000972587,59.6021614799754,-0.282298059421907,-2.70113757749698,0.063999529181468,-0.16956069272394,0.23257231075581
94.3,112,390000000,vehicle_velocity_cg,,349.090233766595,58.6429943041702,602.420016057153,-0.170867823171464,-0.020998425191627,0.060787050164738,0.983192853755756,59.650784965332,0.020854195516876,-2.35646495636999,-0.045807830078797,-0.183310967258182,0.272888747760624
94.4,112,490000000,vehicle_velocity_cg,,354.857133976431,59.4091584843086,602.441293235998,-0.169028821209027,-0.023290940067071,0.073386297434436,0.982599227081084,59.3995254619306,-0.13168087707301,-2.45137646658498,0.030566464429437,-0.038586613150442,0.212190602618487
94.5,112,590000000,vehicle_velocity_cg,,360.683840801013,60.3184008465036,602.464866080166,-0.1665750992135,-0.02521988080796,0.08575769268658,0.981968590169318,59.2802592881167,-0.341910133444492,-2.64589162320284,-0.05274661760854,0.087205973362739,0.165225367785892
94.6,112,690000000,vehicle_velocity_cg,,366.620741075553,61.377009206868,602.474660125401,-0.16428865946851,-0.028699646205123,0.099290355457296,0.980982666508896,59.3789067281776,-0.473999048939937,-2.92617708721657,0.099733918630761,-0.148329172730906,0.232677977488079
94.7,112,790000000,vehicle_velocity_cg,,372.519386976134,62.5920503921015,602.491732880262,-0.164003970919661,-0.028980162583904,0.108709434827525,0.980023013239319,59.4648056325733,-0.159678727478913,-2.49855853096924,0.030153377642443,-0.080027541650296,0.218379109318503
94.8,112,890000000,vehicle_velocity_cg,,378.384120059363,63.9407489213296,602.508516491498,-0.160216338658363,-0.029734725223176,0.119076349797798,0.979421969256175,59.5281041079993,-0.139189445332493,-2.48621037023597,0.056377325572913,-0.048104468053571,0.189769758831962
94.9,112,990000000,vehicle_velocity_cg,,384.127049252298,65.3665343804957,602.460711181961,-0.157736948642903,-0.031481579368358,0.129781140951903,0.978409331847628,59.4810894727129,-0.165816497602715,-2.65228421573719,0.079146881302359,-0.066105117971604,0.192937631850564
95,113,90000000,vehicle_velocity_cg,,389.838748482875,66.9648441032956,602.540659375495,-0.153376565259051,-0.032514905446438,0.140516974800346,0.9775854898402,59.4556163638312,-0.199587370328407,-2.52081253394253,0.093867310898842,-0.052109980811767,0.207342196235648
95.1,113,190000000,vehicle_velocity_cg,,395.587665185529,68.6522457514127,602.487677455974,-0.150601389410563,-0.033476762353895,0.151158114473891,0.976396309045977,59.4990887500291,-0.239258310865244,-2.64709481711185,0.011576928442665,-0.079876155399412,0.214303714159416
95.2,113,290000000,vehicle_velocity_cg,,401.23554354928,70.4946751894084,602.561690965247,-0.149253726898667,-0.035212484142007,0.162104697186035,0.974784834267353,59.4784379738462,-0.197959540830829,-2.55980880131446,0.028133602573258,-0.048739911711183,0.209841485373915
95.3,113,390000000,vehicle_velocity_cg,,406.936098786065,72.4670918169657,602.562898983725,-0.146015334262763,-0.035506606018378,0.172623338793401,0.973457747410234,59.5735516119101,-0.222661321728202,-2.61700930025514,0.07143697852336,-0.101206103123666,0.218114119711236
95.4,113,490000000,vehicle_velocity_cg,,412.413085118946,74.4876535216467,602.555873781828,-0.142559256073507,-0.036865890779572,0.182947849403181,0.97203284358274,59.4115427798409,-0.174896005353527,-2.72384096466343,0.060120040072236,-0.07780219160679,0.183630709846376
95.5,113,590000000,vehicle_velocity_cg,,418.03904000163,76.6927146794209,602.540292451409,-0.139148548351805,-0.036403405938356,0.191126894407095,0.970970125061514,59.5190153741388,-0.113347753789696,-2.69004182820448,0.089825968945789,-0.061715250152796,0.182449106659175
95.6,113,690000000,vehicle_velocity_cg,,423.620892683767,78.9947265545668,602.528588294546,-0.135426296939331,-0.03748813000531,0.199756001137052,0.969717432150077,59.5974400950821,-0.076026484061834,-2.67440325788879,0.030930941400325,-0.020437454919054,0.162950148895376
95.7,113,790000000,vehicle_velocity_cg,,429.154421520304,81.3969436166856,602.51946077175,-0.131697987431786,-0.036541285207922,0.208389451119469,0.968449384967484,59.6853272109904,-0.114107590732629,-2.58796700777181,0.099853631705716,-0.039132711211766,0.184310278195263
95.8,113,890000000,vehicle_velocity_cg,,434.642501113462,83.8941912191951,602.51293421165,-0.127660865425388,-0.037174610634818,0.21687970709646,0.967100793305819,59.7578870400792,-0.038402714547734,-2.51444665213075,0.098021296293916,-0.00886779488026,0.152633188316114
95.9,113,990000000,vehicle_velocity_cg,,440.027446597116,86.4583771450096,602.504684181481,-0.122052776228418,-0.035922757160929,0.225522519626129,0.965894543143492,59.7746716356863,-0.162968006799079,-2.42167466635385,0.153346162623839,-0.132774558575324,0.200688572861559
96,114,90000000,vehicle_velocity_cg,,445.369214748202,89.1180534261593,602.502959126081,-0.116012960007996,-0.036244582995663,0.233587957792358,0.964709277081986,59.724182889399,-0.035119070789507,-2.35779114017024,0.117673140893654,0.005216331759079,0.141704983010348
96.1,114,190000000,vehicle_velocity_cg,,450.721243941864,91.897030664701,602.504358654258,-0.110593117181177,-0.036804319455991,0.240825070790937,0.963544440998998,59.7667369100379,-0.047326395602838,-2.49197274315462,0.08757826041901,0.060097908166294,0.103587796833806
96.2,114,290000000,vehicle_velocity_cg,,455.921218987267,94.6887480823125,602.508143818554,-0.104444700034241,-0.037388672800754,0.24881115147653,0.962177947513805,59.6799403593246,-0.172849227043294,-2.63946007609531,0.119129359098773,-0.007776430660159,0.142772217915791
96.3,114,390000000,vehicle_velocity_cg,,461.198163101404,97.619466366667,602.506460903399,-0.098344692682452,-0.036257999266021,0.256374199826689,0.960877696990436,59.7457568393385,-0.27765495225917,-2.60561414896154,0.109998044743536,-0.038434444449337,0.155549727801136
96.4,114,490000000,vehicle_velocity_cg,,466.269096375303,100.526990686418,602.508331807836,-0.092238021634012,-0.034486445701519,0.264419037248809,0.959367189958221,59.628021796405,-0.413715015221974,-2.39334183090927,0.136297299641361,-0.082420415917904,0.160839897306989
96.5,114,590000000,vehicle_velocity_cg,,471.468312374544,103.615253325616,602.510379881297,-0.087405779487688,-0.032314044921545,0.270256691549385,0.958267892024844,59.710853975075,-0.292369094430157,-2.22407644966325,0.086573227152686,-0.061025304420102,0.159196277775947
96.6,114,690000000,vehicle_velocity_cg,,476.597781489081,106.746309383138,602.444482056755,-0.082235641500526,-0.031712355571984,0.277420897075987,0.956697063670955,59.7193167735574,-0.29830692823643,-2.37238882641039,0.093630674130632,0.008320676804425,0.131843049087629
96.7,114,790000000,vehicle_velocity_cg,,481.667600787842,109.976839479314,602.507914984676,-0.077185545073746,-0.031199580247754,0.284249905619777,0.955128770888607,59.7464571295834,-0.284838390811033,-2.31411005319883,0.111845244382616,0.011148010279328,0.119775234641825
96.8,114,890000000,vehicle_velocity_cg,,486.705664223242,113.253097565393,602.438113302525,-0.071754013507802,-0.030516049297814,0.290545131452458,0.953679012493223,59.7908218298487,-0.300035142885122,-2.44232165200225,0.09555942208442,-0.053988633227057,0.132184836274048
96.9,114,990000000,vehicle_velocity_cg,,491.587491797726,116.541020333601,602.500674051458,-0.067650581023918,-0.029139326358013,0.296691587946943,0.952128352790762,59.6820382816337,-0.33049291132622,-2.29249155075619,0.085399839237281,-0.007228107780501,0.121975577083938
97,115,90000000,vehicle_velocity_cg,,496.520622478104,119.935800552266,602.493132313829,-0.063484445294496,-0.02890784135923,0.302926088575016,0.950457703832339,59.6999220078537,-0.358111239255653,-2.27573885270136,0.099816003384925,-0.041664033628797,0.125815562672278
97.1,115,190000000,vehicle_velocity_cg,,501.4566825312,123.430132606856,602.487838845843,-0.059912063558989,-0.027034918791937,0.308038213773307,0.949100688368398,59.7724449966084,-0.283457840440046,-2.22083294988695,0.061133345946396,-0.006432461206394,0.122348340684333
97.2,115,290000000,vehicle_velocity_cg,,506.349568088094,126.975894887705,602.4743995051,-0.05756786660641,-0.02621640834833,0.312711203105437,0.947739597210146,59.8252637554959,-0.212925659453816,-2.18248822324397,0.034265111251901,0.005467293683673,0.086059933330546
97.3,115,390000000,vehicle_velocity_cg,,511.153611891175,130.530966289058,602.467524339986,-0.054271533635536,-0.026089174108295,0.316895642447106,0.94654693884098,59.8080936674016,-0.218869469088767,-2.17838603658996,0.078242517353669,0.004478414312428,0.082320571297925
97.4,115,490000000,vehicle_velocity_cg,,515.835156035048,134.049288832673,602.468353238817,-0.050928355429332,-0.025737874659262,0.321387934813733,0.945226776904596,59.6862503605817,-0.370827069534221,-2.22276902074104,0.049613368696866,-0.054182565927403,0.082219627861777
97.5,115,590000000,vehicle_velocity_cg,,520.549566880803,137.65139890019,602.469722890742,-0.049729445411443,-0.025927289457419,0.325231567992544,0.943969906883462,59.6246930850133,-0.359357978364766,-2.15975519891073,0.040204255459483,-0.0119254383764,0.083107470352985
97.6,115,690000000,vehicle_velocity_cg,,525.286541672477,141.332899118518,602.469470821025,-0.047761484177563,-0.024199690656311,0.328639443977307,0.942936546891455,59.6481771449104,-0.357808217929329,-2.03677418474224,0.016616870535891,0.059790995953476,0.057125267028568
97.7,115,790000000,vehicle_velocity_cg,,530.04383683622,145.086369712617,602.469200688437,-0.047245565794132,-0.025735538557364,0.331766782043207,0.941826067222951,59.7484190688635,-0.294838534331892,-2.02997772054019,0.003361306398063,0.014520000564252,0.065482831737089
97.8,115,890000000,vehicle_velocity_cg,,534.764638087568,148.873547221787,602.482736739874,-0.04765588412209,-0.025736168405185,0.335285050758509,0.940558611189237,59.815728578626,-0.279566731588209,-1.93942505361732,-0.018885798332539,0.053676997938929,0.078402087483559
97.9,115,990000000,vehicle_velocity_cg,,539.406581687714,152.654484494877,602.488426010167,-0.046366172258703,-0.025694943443751,0.338770655347807,0.939374467944875,59.8248677470961,-0.295195410091971,-1.96297835055358,0.025910993110604,-0.067856841129518,0.054166463281024
98,116,90000000,vehicle_velocity_cg,,544.068330842709,156.503844701706,602.487941658072,-0.047153101881186,-0.024908480295632,0.340356076850378,0.93878319837083,59.887822097633,-0.164851723119083,-1.85496939776911,0.024801145835155,-0.025933419176332,0.051019530736132
98.1,116,190000000,vehicle_velocity_cg,,548.696904893263,160.349321033867,602.429550290934,-0.045456613341086,-0.024194967265054,0.341749046545948,0.938379395046341,59.9222648176844,-0.124123636945284,-1.92405347443969,0.030746875699124,-0.065014394163831,0.020944641464494
98.2,116,290000000,vehicle_velocity_cg,,553.291212849167,164.210684758956,602.479654175093,-0.044287832121442,-0.024869899872882,0.342884608111067,0.938003316373037,59.9056900887876,-0.069884300013951,-1.76773211086476,0.020593504075123,-0.001702071746102,0.036253889441488
98.3,116,390000000,vehicle_velocity_cg,,557.904452773172,168.100125485783,602.482638241263,-0.04367926365539,-0.023845932945497,0.344305132810521,0.937537982659269,59.9456421284045,-0.130313384784175,-1.74855561914779,0.01029292316612,0.007501997135974,0.019252578773006
98.4,116,490000000,vehicle_velocity_cg,,562.372007357032,171.879148013494,602.487612686876,-0.044359934884123,-0.024839188520642,0.345231241735855,0.937139584384436,59.7861427222773,-0.130352197771754,-1.75483529865045,-0.021864889085518,0.007061490447496,0.005918003547058
98.5,116,590000000,vehicle_velocity_cg,,566.97893598961,175.789627571371,602.470667566172,-0.044522287287135,-0.023872003144897,0.345866347082405,0.936922816114778,59.8613865211959,-0.128185897476439,-1.77331767490465,0.040705979539914,-0.094429164774266,0.014431941565967
98.6,116,690000000,vehicle_velocity_cg,,571.580527995758,179.700704747886,602.451011809442,-0.042136034561812,-0.023171764564604,0.346134181940734,0.936951840817119,59.8967471726889,-0.157641779625951,-1.70119866448584,0.014624505823474,-0.004125303242576,0.0054008459067
98.7,116,790000000,vehicle_velocity_cg,,576.176475182136,183.611802407005,602.439940879656,-0.041375417323617,-0.023396693485951,0.346576312166371,0.936816700011469,59.9305100042511,-0.165040878413936,-1.7527517438149,-0.01637704882787,0.035647135985398,0.012876113903651
98.8,116,890000000,vehicle_velocity_cg,,580.765510337778,187.522856679569,602.432241444164,-0.042197580038805,-0.023882011158994,0.346868750970413,0.936659534399825,59.9508080543339,-0.182599721187072,-1.69983158593198,-0.034589571923649,0.019617942508884,0.001297049715924
98.9,116,990000000,vehicle_velocity_cg,,585.30462954493,191.394773687893,602.429569727536,-0.042609481673554,-0.024443304823976,0.346510496957554,0.936759004450463,59.8950522818516,-0.133818250077246,-1.75196058851129,0.029190227496131,0.023942733430953,-0.009922910141073
99,117,90000000,vehicle_velocity_cg,,589.833865586016,195.247344902407,602.383874442451,-0.041908743820396,-0.022851333055465,0.346034060347606,0.937006885165917,59.8396379874581,-0.125043586918359,-1.78267821212529,0.018840555412589,-0.015193399454127,-0.016058694937969
99.1,117,190000000,vehicle_velocity_cg,,594.396048053449,199.136339169821,602.399332291211,-0.04273278238036,-0.022979300075758,0.345702190132176,0.937089033558647,59.829233240874,-0.13733684501597,-1.67281020138274,-0.009516373007839,-0.008772913650556,0.001504694000331
99.2,117,290000000,vehicle_velocity_cg,,598.902236147916,202.965175904928,602.388916556123,-0.042280677903893,-0.022316413873184,0.346010186675873,0.937011885017664,59.7436792706162,-0.264101534754413,-1.56314765766178,-0.002675271735179,-0.024045201067708,-0.007887056997578
99.3,117,390000000,vehicle_velocity_cg,,603.506948957601,206.868579911589,602.374299326412,-0.042640025455807,-0.021780641840599,0.345244477537142,0.937290607335978,59.7748983034398,-0.203810119779304,-1.51082371870351,0.021641237180784,0.050223028315414,-0.004673546494987
99.4,117,490000000,vehicle_velocity_cg,,607.977358769394,210.654401474159,602.358952599067,-0.04126985854589,-0.022456533588897,0.345391359018016,0.937281874352887,59.6312370193104,-0.221657352635486,-1.8181722302487,0.000463088486271,-0.002083293867721,-0.000876794575729
99.5,117,590000000,vehicle_velocity_cg,,612.547021518396,214.525238966096,602.330514456257,-0.041191188676335,-0.022266627420203,0.345536382331355,0.937236411885561,59.6337069315601,-0.238707864048845,-1.74017974952076,0.011044382139345,0.000788158576532,0.005524370819925
99.6,117,690000000,vehicle_velocity_cg,,617.159769506433,218.432837018916,602.303615934386,-0.041598481640682,-0.022622741190965,0.345577262181333,0.937194821672341,59.6975985175657,-0.249399840218847,-1.79411748072373,0.000363731505611,-0.016240798136761,-0.006812642094365
99.7,117,790000000,vehicle_velocity_cg,,621.769517902757,222.335324044022,602.284305583019,-0.041373731429614,-0.023007666121272,0.344919621235959,0.937437633410183,59.7379926282526,-0.196278891708602,-1.82191815694341,-0.010453785492435,0.045186947802723,-0.013424668258797
99.8,117,890000000,vehicle_velocity_cg,,626.362530755986,226.206847881419,602.221893669525,-0.041812989063082,-0.022267073014143,0.344319583595282,0.937656587327026,59.7605351044529,-0.195188036820266,-1.92977448386386,-0.012591096942208,0.030584812824676,-0.008671545191813
99.9,117,990000000,vehicle_velocity_cg,,630.902545423049,230.049632938792,602.238399622656,-0.04168307158866,-0.022842929915431,0.344422228777886,0.937610820340448,59.7062257153543,-0.188535190881301,-1.98584236059975,-0.026784201358356,0.04918106752414,0.013545157685184
100,118,90000000,vehicle_velocity_cg,,635.500170541838,233.918028039111,602.161752729441,-0.042181625851285,-0.023146369943927,0.344728245255185,0.937468609032986,59.7493809632492,-0.252418306495778,-2.1137650125819,0.000724401624705,-0.018777209834616,-0.007286803515113
100.1,118,190000000,vehicle_velocity_cg,,640.047999690874,237.76242097381,602.188012857588,-0.043032493427186,-0.024298873027158,0.34406404846553,0.937644762067468,59.7090412061253,-0.213778607434367,-1.99042537778722,-0.027566711224297,-0.059262090434106,-0.018914370227745
100.2,118,290000000,vehicle_velocity_cg,,644.669677098852,241.652262927338,602.172330762948,-0.042922712993026,-0.023085124502952,0.344040501821163,0.937689101377767,59.7714140904897,-0.271697851470267,-1.92470368488726,0.019867863540286,-0.034292106334702,-0.003659635828122
100.3,118,390000000,vehicle_velocity_cg,,649.294201144429,245.535455005886,602.154477273806,-0.042900148109517,-0.022576596135588,0.343443741716989,0.93792124982567,59.8506797089557,-0.271692544915384,-1.87383605491539,-0.019517238053441,0.006666764310363,-0.020702714026247
100.4,118,490000000,vehicle_velocity_cg,,653.788247304308,249.299965288254,602.146091829673,-0.042823107434125,-0.023023461539295,0.342533073775923,0.938246873193858,59.7271683506559,-0.22885587946008,-1.95665091355273,-0.004772285603557,0.057532111266731,-0.014200346282221
100.5,118,590000000,vehicle_velocity_cg,,658.4383519668,253.179703668364,602.122308605893,-0.042527492580049,-0.023454116701046,0.34176499081696,0.938529705356475,59.8728027035383,-0.229112558772612,-1.95459381015009,0.0111521140889,0.028894422974271,-0.00655255312987
100.6,118,690000000,vehicle_velocity_cg,,663.097540435535,257.054382043994,602.105549171053,-0.041966649528756,-0.022526342234153,0.341311578650321,0.938742654038958,60.0348413043573,-0.264558001795624,-1.87057865833512,0.011028253411852,-0.001576580520748,-0.003870220709056
100.7,118,790000000,vehicle_velocity_cg,,667.723425707467,260.894080797841,602.091534255485,-0.041571604244283,-0.022644363819525,0.341255961236728,0.938777611273385,60.1769446923075,-0.325535814768966,-1.76094753588809,0.010148063676537,-0.042650660636974,-0.010644702547293
100.8,118,890000000,vehicle_velocity_cg,,672.363894184904,264.739863148283,602.088208338513,-0.041727643520538,-0.021269005393589,0.341122398453649,0.93885139529588,60.3012307385962,-0.351463610085538,-1.57546409860636,-0.003404334822307,0.026372077417057,-0.000989682472741
100.9,118,990000000,vehicle_velocity_cg,,677.022553254517,268.591418207443,602.079067288019,-0.041639197049993,-0.02207671725297,0.340330620733823,0.939123987775467,60.4725948573237,-0.310567669443425,-1.62298647588832,-0.017129070725462,-0.000707691447038,-0.029054393453015
101,119,90000000,vehicle_velocity_cg,,681.747268642615,272.484499802202,602.074968770648,-0.041266647990887,-0.022980033309696,0.339167323886459,0.939539519254182,60.7055625988687,-0.289641518219534,-1.7021685351294,-0.006783671171185,-0.009762986348767,-0.015034550506342
101.1,119,190000000,vehicle_velocity_cg,,686.491130924756,276.376927172447,602.068997619328,-0.042277700991017,-0.02403158519365,0.338830535847713,0.939589775853881,60.9637253772766,-0.351396414164293,-1.78893265266312,0.008646746080076,-0.073878375347475,-0.018816664232139
101.2,119,290000000,vehicle_velocity_cg,,691.252593375641,280.271843726234,602.067042328008,-0.042983159972175,-0.022572365741739,0.338216053345329,0.939815320966379,61.1822065789154,-0.380367625998507,-1.62099848061948,0.010285867575238,0.011710784358038,-0.008041752940565
101.3,119,390000000,vehicle_velocity_cg,,696.033897799524,284.16956360057,602.055059785313,-0.042080112596206,-0.022501846883064,0.337689166070969,0.94004731696284,61.4182802752153,-0.39340874199452,-1.70615771285009,0.01365806415577,0.024298603083163,-0.01074465530749
101.4,119,490000000,vehicle_velocity_cg,,700.692740678322,287.960401033049,602.051568659486,-0.041960855312734,-0.021304350266176,0.337335187392549,0.940207627403646,61.4806417778664,-0.44511701241606,-1.65397925347218,0.004256322413261,-0.002689982557414,-0.004775498874668
101.5,119,590000000,vehicle_velocity_cg,,705.506729754527,291.857049440874,601.992285491105,-0.041247992429918,-0.021309332217309,0.337110251729992,0.9403197294854,61.7199874840536,-0.477311719635795,-1.71483325237558,0.015409554733135,-0.022069780589981,-0.005470481189154
101.6,119,690000000,vehicle_velocity_cg,,710.329629908755,295.77607120623,602.017027747827,-0.04067899150216,-0.0215511609561,0.337399413305885,0.940235291303542,61.9584087599731,-0.544455279427757,-1.6686938203284,0.022536404510437,-0.004697925462104,0.007781197124807
101.7,119,790000000,vehicle_velocity_cg,,715.195562598399,299.721351860264,602.00135500047,-0.040350346337736,-0.020944115210454,0.337749766437311,0.940137377652871,62.2300792598436,-0.582544118632341,-1.68083621405407,0.025108885650235,-0.00847596878786,-0.002854229016191
101.8,119,890000000,vehicle_velocity_cg,,720.075024118237,303.678975043541,601.989747237003,-0.040146740000848,-0.02167133545625,0.337577966977437,0.940191314945117,62.4711957978692,-0.584414093381706,-1.74147558777637,-0.030424699434822,0.036129250128931,-0.002165077565114
101.9,119,990000000,vehicle_velocity_cg,,724.92046242253,307.608405216822,601.980787624347,-0.038900843426699,-0.02048239402351,0.337433353184987,0.940322246931387,62.6560457731028,-0.591855137542757,-1.75691675028846,0.060021979977026,-0.004988126244878,-0.014315725380838
102,120,90000000,vehicle_velocity_cg,,729.834773764313,311.584097173283,601.963192391326,-0.03871245337308,-0.019904296162623,0.336459721093278,0.940691246387433,62.8821987559481,-0.563420004510725,-1.65481347819209,0.001957582582396,0.046049948639679,-0.012606955116986
102.1,120,190000000,vehicle_velocity_cg,,734.766160110832,315.561798752768,601.94503829555,-0.038180947044685,-0.0207126549757,0.336564613404227,0.940657994284156,63.1149347371336,-0.649582804589321,-1.78605257508235,0.006688139931995,0.02786387393189,0.024487204457513
102.2,120,290000000,vehicle_velocity_cg,,739.708812986622,319.550331333537,601.936387023632,-0.036890216484045,-0.020671624047913,0.338795689003103,0.939909185506714,63.3253239251441,-0.854996785961738,-1.75468426792669,0.002480839627381,0.01586708668445,0.050060931139862
102.3,120,390000000,vehicle_velocity_cg,,744.649993074249,323.563312023311,601.932458337062,-0.037286069365268,-0.021010008241002,0.341286427447597,0.938984506275294,63.5138868125584,-0.957400311593465,-1.72594764489948,0.00642190482554,0.014398006970634,0.043409535985458
102.4,120,490000000,vehicle_velocity_cg,,749.440733477676,327.487149280786,601.936002800456,-0.038319218056283,-0.02103934372436,0.342974273236298,0.938327038639107,63.5118930904192,-0.947039550756024,-1.69230125082983,-0.026415445042881,-0.045789144180069,0.034647831031484
102.5,120,590000000,vehicle_velocity_cg,,754.384774168884,331.569273644955,601.92131152303,-0.038602113699745,-0.019986458471162,0.344303078230122,0.937851698626683,63.7130052432471,-0.902226650308609,-1.56365978792163,0.036315569978902,-0.032336438754488,0.025046078708618
102.6,120,690000000,vehicle_velocity_cg,,759.279811755655,335.634145484514,601.908358088265,-0.038696837494511,-0.020319842250229,0.345528101617402,0.937389988090082,63.8432765827624,-0.894127116120036,-1.58258397342491,-0.037092828800374,0.009752912694914,0.029980453750685
102.7,120,790000000,vehicle_velocity_cg,,764.223756615808,339.765589254836,601.892774883117,-0.039227256335547,-0.020333997108591,0.347458482746338,0.936653806744832,64.0550155804056,-0.960005943041461,-1.61609462661563,-0.045225487618057,-0.03731479078498,0.040418222339395
102.8,120,890000000,vehicle_velocity_cg,,769.156608034093,343.900289156036,601.841922753082,-0.038870535489562,-0.020253838006173,0.349151859854184,0.936040513160162,64.2076408264485,-0.970162928547022,-1.63464885489557,0.029186581528518,0.011611433790193,0.029153645942169
102.9,120,990000000,vehicle_velocity_cg,,773.958832256461,347.987844929567,601.869656045126,-0.038394270161456,-0.02087623386526,0.35097157711756,0.935365711865677,64.2193337654176,-0.999395001781203,-1.62305463551526,-0.00881647315434,0.011134802738266,0.033627294638964
103,121,90000000,vehicle_velocity_cg,,778.898163274588,352.204255956884,601.858371777291,-0.039847608353347,-0.021719506739682,0.353110565333375,0.934480261849038,64.401097151138,-1.01482380195198,-1.63375211176314,-0.030005001078525,0.028594579425794,0.052978398044858
103.1,121,190000000,vehicle_velocity_cg,,783.825666334082,356.448983819778,601.846598166599,-0.039847516240883,-0.021984031122784,0.355558393019482,0.933545449872918,64.5862853876532,-1.07323274605678,-1.68984715248986,-0.04429991408578,-0.047795114720399,0.036145226503145
103.2,121,290000000,vehicle_velocity_cg,,788.737159881579,360.724245246825,601.838371207201,-0.04183833583091,-0.021957326120214,0.357374367111099,0.932765239069559,64.7382497560184,-0.97995924415919,-1.59377285774433,-0.033526171100298,-0.003637286667956,0.046130714043677
103.3,121,390000000,vehicle_velocity_cg,,793.633946035821,365.028141661209,601.820425350367,-0.044448187506102,-0.023244332899398,0.359430879374368,0.931822677641864,64.8762734557231,-0.935782687974733,-1.6884111127323,-0.026803714598182,0.003900812089485,0.045107589227161
103.4,121,490000000,vehicle_velocity_cg,,798.371754741028,369.235257179165,601.811000873738,-0.045231984808887,-0.023357132304842,0.362136618226425,0.930733894118116,64.7918134322888,-0.973695393914375,-1.58909677543924,-0.006068177853682,-0.020283535911073,0.060180407268198
103.5,121,590000000,vehicle_velocity_cg,,803.200693093112,373.570779423868,601.804846393074,-0.044280436430228,-0.024331469730869,0.36519052835887,0.929560702981389,64.8765206401554,-1.02073392820687,-1.62867193981975,-0.032160279064473,-0.001842146672264,0.060041320926757
103.6,121,690000000,vehicle_velocity_cg,,808.058280717509,377.984371133769,601.79250215121,-0.047677608948955,-0.023496129554331,0.368968459390329,0.92792082284859,65.0411497303686,-1.15572323060022,-1.57198497403117,-0.059259719825485,-0.027634838609393,0.114791984912903
103.7,121,790000000,vehicle_velocity_cg,,812.888966582325,382.440508511401,601.772361345257,-0.048422387975843,-0.025621529224209,0.373054744470137,0.926190567438068,65.1873351762004,-1.08147654783891,-1.64030377056987,-0.076422754574896,0.009747672936454,0.073070950818007
103.8,121,890000000,vehicle_velocity_cg,,817.674279743249,386.951995934867,601.768150782676,-0.051266830001746,-0.027501703471575,0.377812285656505,0.924052620392768,65.3092144761113,-1.11451124199163,-1.69698810996482,-0.045331689429552,0.070764758978485,0.091851527287962
103.9,121,990000000,vehicle_velocity_cg,,822.374106092861,391.469835586194,601.754714407048,-0.054523842098754,-0.02907523904098,0.383924764002651,0.92129450052793,65.3951332281557,-1.27741411856123,-1.7346874679347,-0.047074824420966,-0.087900967291889,0.148434350069812
104,122,90000000,vehicle_velocity_cg,,827.067747632301,396.101974425603,601.753288285875,-0.057632256719876,-0.030962386835876,0.388825714140547,0.918985537214756,65.4987196413079,-1.1360241443006,-1.58965967691698,-0.10152636986507,0.012935004965386,0.107767977254094
104.1,122,190000000,vehicle_velocity_cg,,831.70534410052,400.767936126018,601.71635460716,-0.06203865058921,-0.033489701862861,0.395086096205081,0.915934835175318,65.5915563982228,-1.2580694104986,-1.81527429233562,-0.072514793795769,-0.017486200272385,0.135821632077659
104.2,122,290000000,vehicle_velocity_cg,,836.239870832185,405.50961866893,601.748570794462,-0.066666716193428,-0.036662981407547,0.401767654569608,0.912575545633309,65.6498034183703,-1.19454635945613,-1.75951276100192,-0.06891554968157,-0.049818316185362,0.164143211027417
104.3,122,390000000,vehicle_velocity_cg,,840.751039009542,410.344433711554,601.740032766852,-0.070397310337607,-0.038188895446283,0.407975430466107,0.909473405382377,65.7492141011781,-1.17915300531244,-1.7728077144055,-0.087331117851269,-0.042039675022836,0.145012246922505
104.4,122,490000000,vehicle_velocity_cg,,845.064299655335,415.098888400602,601.738050727129,-0.075259805342094,-0.042490174578667,0.415175017676971,0.905626993558094,65.6046619859638,-1.25694353658103,-1.90527238035999,-0.108980731624876,-0.058899477140408,0.142106595138586
104.5,122,590000000,vehicle_velocity_cg,,849.444263237807,420.085967088276,601.739598261252,-0.080838261218348,-0.044806849134525,0.421435087758866,0.90213634701164,65.72854452352,-1.17513288373923,-1.74091766066205,-0.11835217117514,-0.040631919640795,0.182906399920557
104.6,122,690000000,vehicle_velocity_cg,,853.704463124174,425.097646679226,601.738768333954,-0.084928845862741,-0.048259687753952,0.429622868063287,0.897709465760159,65.7753994869905,-1.21945027818964,-1.87658017662005,-0.08069186925688,-0.026873351547592,0.148847664161259
104.7,122,790000000,vehicle_velocity_cg,,857.923245193107,430.2391794713,601.740029028451,-0.088437653579751,-0.050500679509239,0.435989233477985,0.894171041294501,65.9006237021723,-1.13825056771502,-1.81651935108241,-0.109574983337333,-0.088729736702058,0.1848878704225
104.8,122,890000000,vehicle_velocity_cg,,862.053179009734,435.454958253915,601.747754502052,-0.094319517433372,-0.054600049713046,0.443552435787365,0.889597605611416,65.9815595497623,-1.04164123394485,-1.79604878451994,-0.197074221059127,-0.009869953958337,0.178129959073993
104.9,122,990000000,vehicle_velocity_cg,,866.040622962556,440.698471505053,601.757654486229,-0.100444856696917,-0.058816415175747,0.452985750446037,0.883886514187116,66.0037960028186,-1.15637882683617,-1.85597739748964,-0.13316826882057,-0.003704498156255,0.192546654398558
105,123,90000000,vehicle_velocity_cg,,869.961899584837,446.085186814433,601.762677133129,-0.104840819390021,-0.063038269496258,0.461380427381467,0.878727876192534,66.0964210880413,-1.02518905125219,-1.90161929333075,-0.117144988468891,-0.043732040236462,0.176886764186047
105.1,123,190000000,vehicle_velocity_cg,,873.768791204713,451.553474687039,601.770114655812,-0.109044294191418,-0.065977739373075,0.468977617634703,0.873965831122243,66.1859414772969,-0.892697941496643,-1.80319476124642,-0.115366246148564,-0.022016534131371,0.189091703192519
105.2,123,290000000,vehicle_velocity_cg,,877.467249860756,457.098647111827,601.776935415264,-0.110980938365824,-0.070377473159189,0.478282941908526,0.868317724148537,66.255273140707,-0.916246554045997,-1.97560899006568,-0.084044567938912,-0.05590092966848,0.177430369157042
105.3,123,390000000,vehicle_velocity_cg,,881.042470513363,462.722039913569,601.791504945683,-0.115726792063366,-0.071506333563682,0.485520797100495,0.863576116762096,66.301533798643,-0.766136274431995,-1.64940546475047,-0.094774710814766,0.060268230930254,0.191337532568931
105.4,123,490000000,vehicle_velocity_cg,,884.40494703862,468.228869185163,601.783113950161,-0.11641525606616,-0.074486835800939,0.498197480817167,0.85597807773029,66.0990487476537,-1.28746864796487,-1.96792937721715,-0.067261860067158,-0.067391512948547,0.209526780630171
105.5,123,590000000,vehicle_velocity_cg,,887.747504020836,474.020287776297,601.774094843239,-0.117996698410946,-0.078502050519434,0.506633789094505,0.850433072602486,66.191545691111,-0.963435828372115,-1.93898877101462,-0.110160051948563,-0.0285197645585,0.197587784010721
105.6,123,690000000,vehicle_velocity_cg,,890.951465795723,479.888546425244,601.761728280824,-0.121583387461985,-0.082158588908642,0.516281227114259,0.843754194473251,66.2860366579385,-0.977854216920979,-1.96455744276865,-0.086595288637884,-0.056147498956057,0.239140109742333
105.7,123,790000000,vehicle_velocity_cg,,893.945512365133,485.706664532941,601.747050680215,-0.122345114179682,-0.084033318742094,0.527687455580559,0.836370745304058,66.1824602899783,-1.08108382699769,-1.88691866553121,-0.026691192666421,-0.044727874684999,0.248177367136671
105.8,123,890000000,vehicle_velocity_cg,,896.856777782074,491.742715266348,601.730510518585,-0.122705638318107,-0.085797432528839,0.537866155078565,0.829627703320837,66.2845369358532,-1.0088685117608,-1.87044239178148,-0.061532492366918,-0.004054908139177,0.21902745277303
105.9,123,990000000,vehicle_velocity_cg,,899.584886357778,497.784888296903,601.703565738671,-0.124236801509278,-0.089150540317509,0.548718836761877,0.821903301182404,66.2909510759165,-1.07532705393022,-2.00975777061398,-0.094276709193563,-0.071667916044535,0.237559632332765
106,124,90000000,vehicle_velocity_cg,,902.180583403459,503.968771084333,601.669086449232,-0.126105917604543,-0.092677474787389,0.558464692025349,0.814632046370127,66.3800376463257,-0.897557439293002,-1.9897752239874,-0.075496849988889,-0.063552964662988,0.245452918021523
106.1,124,190000000,vehicle_velocity_cg,,904.607935601957,510.217846170066,601.635380457435,-0.125863706385169,-0.095449122797447,0.569401270853188,0.806740345540596,66.4560876055383,-0.909220870584505,-2.01044173868786,-0.060950013137963,-0.070258385222748,0.244615561231998
106.2,124,290000000,vehicle_velocity_cg,,906.867711596912,516.529681423155,601.596487201055,-0.12774778148421,-0.097765930382074,0.579249665538434,0.799119610669143,66.5546173614392,-0.85640181133467,-1.9568227895677,0.001008480320401,-0.115369027098873,0.287724321188394
106.3,124,390000000,vehicle_velocity_cg,,908.970374695496,522.871724697665,601.51995281304,-0.12593267366259,-0.100581641426718,0.590557991373207,0.790737348262584,66.5664214548197,-0.759957739480678,-2.06378112611251,0.044180339641793,-0.085815991563204,0.267117914952298
106.4,124,490000000,vehicle_velocity_cg,,910.789204696688,529.11306486827,601.501532658733,-0.125919185585256,-0.102708992146215,0.603439516131367,0.780676611667723,66.3638321410281,-1.07604127839936,-2.11287981481631,-0.004574903301146,-0.164256627374032,0.322107155791822
106.5,124,590000000,vehicle_velocity_cg,,912.504909278626,535.610450584401,601.453231277956,-0.124645805991253,-0.103811040239058,0.613074243094282,0.773192513820231,66.4413422242551,-0.765759934578544,-1.89327286550463,0.008134584410907,-0.112531674788347,0.265505978323928
106.6,124,690000000,vehicle_velocity_cg,,914.033230948999,542.151266460191,601.404999522176,-0.121947588273731,-0.106105955602643,0.623531649414329,0.764904303869783,66.508858708586,-0.6965271365244,-2.05698909316624,0.001857599313977,-0.126885809655185,0.256217757621348
106.7,124,790000000,vehicle_velocity_cg,,915.380600952468,548.724966510625,601.361876980773,-0.122953328163293,-0.107536383681975,0.632515006981603,0.757128239614159,66.5668987725831,-0.615507934235371,-1.89141635275384,-0.109431103476754,-0.050383301768868,0.256111837678904
106.8,124,890000000,vehicle_velocity_cg,,916.553742749819,555.33185962573,601.326134702371,-0.117880157939196,-0.109997054416781,0.64449637730396,0.747415102888571,66.5944659934174,-0.739759261756475,-2.1732486190767,-0.000686454396263,-0.038413832207101,0.221529118644433
106.9,124,990000000,vehicle_velocity_cg,,917.524414278437,561.890071181368,601.292301222671,-0.117764260305947,-0.111314117740757,0.65489446986943,0.738142248838684,66.5739560420109,-0.819114336195634,-2.143534465962,0.047425630198025,-0.149166640700319,0.306515621275586
107,125,90000000,vehicle_velocity_cg,,918.300156595609,568.402884958395,601.253296162275,-0.113502747398814,-0.112402780792863,0.66677809641521,0.727935238427061,66.3991902829641,-0.834407276417416,-2.11399326435806,-0.057985101161427,-0.020605715163482,0.235862975138187
107.1,125,190000000,vehicle_velocity_cg,,918.893189928324,575.099874903069,601.221631807256,-0.111611785928917,-0.114414439541907,0.677449729314502,0.717993042805971,66.4954439737173,-0.89933522094792,-2.30883533663754,0.073754941777098,-0.176777446027355,0.310438739716739
107.2,125,290000000,vehicle_velocity_cg,,919.292176286576,581.804808410665,601.18484155411,-0.110969782076076,-0.115772462438721,0.686254805192545,0.709462322295557,66.5534544479121,-0.621736591828445,-2.06199486294074,-0.055388635937363,-0.082712439128327,0.251961900662675
107.3,125,390000000,vehicle_velocity_cg,,919.499166652327,588.512016479515,601.151420887252,-0.109376613225851,-0.118484826201449,0.695933595325988,0.699767485194832,66.5812901626097,-0.556632359045922,-2.13336845723005,-0.026199504431065,-0.038907688054526,0.240449073975989
107.4,125,490000000,vehicle_velocity_cg,,919.54193959566,594.93751826321,601.076424385809,-0.108725266281197,-0.120286594202285,0.707227859479251,0.688141487271109,66.2718277638964,-0.913795100398693,-2.30557378712228,-0.020058523995381,-0.103713070142301,0.294294553536304
107.5,125,590000000,vehicle_velocity_cg,,919.352669942252,601.64438427602,601.063561939855,-0.105969834399163,-0.122926315577364,0.717170493320798,0.677735935778819,66.32264818101,-0.76398171047943,-2.37157811004652,0.052648457007559,-0.141516176572906,0.281270898235894
107.6,125,690000000,vehicle_velocity_cg,,919.003313415591,608.319616290524,600.992554646643,-0.103745586960179,-0.123794222141123,0.726709296398967,0.667686634790664,66.3516261343073,-0.747555842457574,-2.37218747200391,0.031999739511031,-0.162312075010462,0.299078505922371
107.7,125,790000000,vehicle_velocity_cg,,918.42537818436,614.92268847792,600.988008949951,-0.102739458168408,-0.126495045588515,0.73605426961884,0.657014245928274,66.3200335925344,-0.701447822423281,-2.30778078735411,-0.051496007192915,-0.098612616985699,0.27507252073871
107.8,125,890000000,vehicle_velocity_cg,,917.674081131469,621.613201932528,600.938760728777,-0.102030411814626,-0.128607409753168,0.744931870747672,0.646626969098794,66.4162904834957,-0.674823742006821,-2.45233523732817,0.046943470039508,-0.204483510521426,0.323393081414753
107.9,125,990000000,vehicle_velocity_cg,,916.740853305827,628.198199866498,600.887809526139,-0.09914801764472,-0.129688132845823,0.754095199676393,0.636153353069138,66.3747063042283,-0.56596903769421,-2.38100944996597,-0.006691893536801,-0.103766488871088,0.265532868062709
108,126,90000000,vehicle_velocity_cg,,915.5990311492,634.825269839833,600.849453858376,-0.09655582824232,-0.131323622176823,0.762963778549299,0.625553635520229,66.4398512934042,-0.520051169594592,-2.45565739797239,0.019779742963864,-0.081939091756593,0.267817189253907
108.1,126,190000000,vehicle_velocity_cg,,914.274461917092,641.409507392626,600.808147063235,-0.095974869022297,-0.131232184918162,0.771782138428547,0.614751387928826,66.5302931134262,-0.604209407148221,-2.37087890638678,0.060973760522127,-0.201632886196235,0.358165477009563
108.2,126,290000000,vehicle_velocity_cg,,912.759952244466,647.945851510996,600.763427859467,-0.094910589570353,-0.132163606746822,0.77987206375359,0.604420652539104,66.5590417537051,-0.387159477359287,-2.16553447852487,-0.067210328168762,-0.023543342981599,0.231340492743122
108.3,126,390000000,vehicle_velocity_cg,,911.098879470751,654.2873092592,600.716344323964,-0.090009841973429,-0.133995109663674,0.789818617576373,0.59171791443549,66.4189911405773,-0.639223550402849,-2.59484539850392,0.059246080120477,-0.107689593860217,0.256344897747513
108.4,126,490000000,vehicle_velocity_cg,,909.2505793081,660.589805287939,600.680382759298,-0.089295996145501,-0.136099638580642,0.797458966587852,0.581001127416494,66.3185567870491,-0.490767909321058,-2.35046376724304,-0.018963927505248,-0.100565896246549,0.271193613801046
108.5,126,590000000,vehicle_velocity_cg,,907.173589349764,666.989244621393,600.647878819839,-0.086992100929632,-0.138149895789246,0.805702403463381,0.569377394811738,66.4195054158208,-0.449687296124623,-2.46736580373484,0.033618892384426,-0.138713323189977,0.296251839873542
108.6,126,690000000,vehicle_velocity_cg,,904.915413645277,673.320937539815,600.611842512088,-0.085723093629616,-0.140044991810661,0.813628767922381,0.557716038407027,66.5092286653277,-0.4606798714783,-2.46365094629116,0.040803551180926,-0.164450342804746,0.302759279781689
108.7,126,790000000,vehicle_velocity_cg,,902.479285032743,679.577124516059,600.571431243239,-0.085441273933635,-0.140098745577301,0.820577314851485,0.5474714609433,66.562115207364,-0.227627087081842,-2.1929067525165,0.063479359226763,-0.049071042470801,0.26876451114987
108.8,126,890000000,vehicle_velocity_cg,,899.868146895336,685.751716915271,600.531790224802,-0.083420913859312,-0.140627099848792,0.828094760436,0.536212679500812,66.580400586069,-0.185646042645842,-2.16454213147365,-0.000996556888838,0.033561639505817,0.211473858569928
108.9,126,990000000,vehicle_velocity_cg,,897.145191179768,691.764344113533,600.450263651188,-0.080761404198648,-0.144231205881026,0.836388891147796,0.522617046800549,66.4992904252986,-0.393772115004703,-2.52452644297429,-0.025174889341537,-0.105111436750657,0.269379402895043
109,127,90000000,vehicle_velocity_cg,,894.192980414768,697.731303241079,600.435403943796,-0.078901885656564,-0.146262679700915,0.843851147761104,0.510193062858378,66.5049646939145,-0.405350495059109,-2.50435641212692,0.023147648174138,-0.286240418310631,0.343710048774445
109.1,127,190000000,vehicle_velocity_cg,,891.064013760139,703.655946424343,600.390960529025,-0.079158678993462,-0.147859782714244,0.84986808594654,0.499595461033496,66.5256980183806,-0.19383751525642,-2.20942766259416,-0.066422235343202,-0.141310201716382,0.297895396939527
109.2,127,290000000,vehicle_velocity_cg,,887.769677842519,709.483436751779,600.347638568021,-0.077084262010546,-0.149509748302824,0.856729412880568,0.487564933950374,66.5435017870111,-0.16345877456185,-2.28892457005597,0.013323487505307,-0.046144036795793,0.256595174430569
109.3,127,390000000,vehicle_velocity_cg,,884.315152167825,715.209787809346,600.307771950014,-0.073154396792417,-0.151308630845585,0.864138497523022,0.474361454547296,66.5523477551209,-0.249505772206913,-2.45975208168273,-0.01933293234132,-0.127815270358951,0.273335299308175
109.4,127,490000000,vehicle_velocity_cg,,880.818847035001,720.639016306181,600.270955148051,-0.072409172951647,-0.150344977357807,0.8713053851648,0.461497806320418,66.2713276978807,-0.36294711365325,-2.25775479822236,0.025773869432102,-0.079442842373122,0.300845807547879
109.5,127,590000000,vehicle_velocity_cg,,877.033932534089,726.166246140131,600.220058156412,-0.070169814319409,-0.150223543850846,0.878087827101572,0.448855045562945,66.3355301735776,-0.313349117228874,-2.2714617348861,-0.020970728665954,-0.156059246421676,0.278204406189497
109.6,127,690000000,vehicle_velocity_cg,,873.173914794069,731.455970701087,600.172117519821,-0.067693962291501,-0.151104487074114,0.884296148290082,0.436583650145848,66.1834994382907,-0.259830117842256,-2.28237638384977,-0.033392396127636,-0.087155228561831,0.263919669369132
109.7,127,790000000,vehicle_velocity_cg,,869.069184188637,736.756687152739,600.132810345201,-0.065373647775615,-0.151894620309631,0.890132682874167,0.424638808137857,66.2497962512896,-0.205767479118185,-2.25597467314252,-0.042080022495724,0.083517937587899,0.196290690539545
109.8,127,890000000,vehicle_velocity_cg,,864.824573300866,741.941830817881,600.085363150935,-0.063656130738415,-0.152653132593125,0.896302103496224,0.411445570394388,66.3491089461838,-0.358131864164768,-2.40239887468131,0.012644284297695,-0.043700845235736,0.243242240648873
109.9,127,990000000,vehicle_velocity_cg,,860.485646603309,746.949868013717,600.030866707425,-0.060788492542376,-0.155287560380353,0.901869647678962,0.398524367336515,66.3237252251323,-0.204517417987641,-2.42816398502534,0.008700753550588,-0.050524217032551,0.237102504360164
110,128,90000000,vehicle_velocity_cg,,855.978490942557,751.868374678368,599.948905451417,-0.057349131344467,-0.15518094675743,0.907611725081675,0.385837928918049,66.3458881406898,-0.198801818780328,-2.48915913344832,0.066006000692197,-0.062237590705228,0.256208978357744
110.1,128,190000000,vehicle_velocity_cg,,851.318264629588,756.625993883755,599.954096876258,-0.055713435217183,-0.155162253873474,0.913158039479364,0.372777524863568,66.3683942358964,-0.302631228646674,-2.44047803241296,-0.004803837976977,-0.094520826319003,0.278135224302899
110.2,128,290000000,vehicle_velocity_cg,,846.548284698995,761.290471205001,599.861013629173,-0.054555703063324,-0.155794687402065,0.918070020092151,0.360415217282175,66.4118343513291,-0.22948084189337,-2.37327938777463,0.017861807341515,-0.208075429759476,0.305122863634703
110.3,128,390000000,vehicle_velocity_cg,,841.682725407395,765.728885512148,599.86818918624,-0.052045434390219,-0.157107458563286,0.922873974214714,0.347724239793631,66.3094810635566,-0.163191943032264,-2.22838828601259,-0.080838043296804,0.00576933326928,0.24143838790228
110.4,128,490000000,vehicle_velocity_cg,,836.840860859104,769.957137570955,599.781836771928,-0.046020489233903,-0.158061815760902,0.92913285067206,0.331075101406085,66.0173087907322,-0.546283870975727,-3.04158558600577,-0.014398521385326,-0.087386215574693,0.254033979941054
110.5,128,590000000,vehicle_velocity_cg,,831.682545750842,774.14482151086,599.797498226383,-0.043887663061746,-0.158832357608776,0.933455167124668,0.318602583441619,66.030831207378,-0.381596375785786,-2.75237007068342,0.014657797357961,-0.096967958428594,0.269502959186169
110.6,128,690000000,vehicle_velocity_cg,,826.352358372461,778.251528760362,599.763486766172,-0.041971707662801,-0.159499843916005,0.937764073628532,0.30560876584002,66.1599404761197,-0.366599971453913,-2.77137576717097,-0.007683298058917,-0.180283056446698,0.303562978804998
110.7,128,790000000,vehicle_velocity_cg,,821.026594964515,782.110509888339,599.742035463401,-0.039201235325696,-0.161123600615038,0.941882021911317,0.29216554429644,66.0415338568003,-0.273777106957503,-2.65798131053089,-0.003207688324595,0.032536762972969,0.231020353610139
110.8,128,890000000,vehicle_velocity_cg,,815.468793152978,785.902976274987,599.724817488128,-0.03603976567161,-0.162205324511889,0.94637187285022,0.277075524484384,66.1987799683511,-0.523588671787739,-2.92425712342734,0.054328747915272,-0.211800824927914,0.303572281091681
110.9,128,990000000,vehicle_velocity_cg,,809.923568427393,789.473275899707,599.656651978762,-0.037452797457555,-0.164215793650393,0.948996439144955,0.266526208033227,66.1553938994695,-0.121315321434033,-2.47287175773194,-0.088913975940455,-0.076743070787759,0.265126617565672
111,129,90000000,vehicle_velocity_cg,,804.163651467841,792.917016749255,599.68181364898,-0.033888459369767,-0.164546515313467,0.952796996435887,0.252891083675346,66.2277506818218,-0.081447801506627,-2.5488878414354,-0.035641682204,0.007371251654045,0.215597812424462
111.1,129,190000000,vehicle_velocity_cg,,798.300137295738,796.204837921446,599.664667475351,-0.032072038377449,-0.165359948745357,0.956218962455442,0.239317294707019,66.3544694123651,-0.040399527494835,-2.52642807206652,0.041894302099966,-0.081572584116986,0.273171804718221
111.2,129,290000000,vehicle_velocity_cg,,792.351667450631,799.319885713608,599.641914881743,-0.029702296872973,-0.166397454933906,0.959427803814391,0.225672217651804,66.4316413756696,0.100238926730206,-2.47075814336922,0.054509520740899,-0.136311665426569,0.294673338516834
111.3,129,390000000,vehicle_velocity_cg,,786.316154347034,802.241906029801,599.631786885444,-0.027618954545736,-0.166170703175753,0.962712488575422,0.211681730663733,66.4934801355591,0.081538959703143,-2.33419913231548,-0.014633615630516,-0.05792636443831,0.267281726103295
111.4,129,490000000,vehicle_velocity_cg,,780.407016464673,804.904142089533,599.609662536993,-0.025802107795863,-0.167773030364386,0.965644005740677,0.196769193962723,66.3246150535858,-0.048176063366884,-2.39197130634157,-0.006020756244052,-0.153838739604523,0.298052148530906
111.5,129,590000000,vehicle_velocity_cg,,774.196446024893,807.469446577803,599.598071719419,-0.024309683097482,-0.167752718457485,0.968217947498709,0.183907778245539,66.4321414579701,0.133572361014119,-2.14595522618974,-0.026348732012147,-0.095750015735689,0.269692314560444
111.6,129,690000000,vehicle_velocity_cg,,767.990384260788,809.836545207491,599.574849627622,-0.022737259899846,-0.168912164413596,0.97051776241053,0.170431718207087,66.4354970041384,0.126824417417067,-2.20917169893232,0.035647250553838,-0.161777233236846,0.293808873595181
111.7,129,790000000,vehicle_velocity_cg,,761.64867491381,812.041859074016,599.562191597519,-0.020701963905954,-0.169542987898825,0.972690564329044,0.157161286613534,66.5243821174795,0.250461658322277,-1.99057934013859,-0.017111181046523,-0.075337342042128,0.268774653253103
111.8,129,890000000,vehicle_velocity_cg,,755.24987152126,814.061465870805,599.557701490848,-0.015877954418868,-0.169417021127957,0.975096923044002,0.142238371003468,66.6090771514646,0.158013994563675,-2.2069587208615,-4.99956199441639E-05,-0.159224634241223,0.265533287547793
111.9,129,990000000,vehicle_velocity_cg,,748.870924825591,815.876052721226,599.561161056822,-0.014951014189173,-0.1709157787544,0.976668083691367,0.129165467699865,66.6301865556299,0.178113270834658,-2.0057122512089,0.033510512901703,-0.263207276747647,0.337409540413339
112,130,90000000,vehicle_velocity_cg,,742.371582631889,817.535387259809,599.56686668712,-0.013481106400274,-0.170241855023105,0.978267949121811,0.117591625082412,66.6981622216771,0.355754639669248,-1.75324365334369,-0.070752914220028,-0.110309720565079,0.236716575955066
112.1,130,190000000,vehicle_velocity_cg,,735.833245114196,819.010866380262,599.599042311873,-0.011484738975303,-0.170301609873385,0.979620407996671,0.105874069921011,66.7304717951314,0.439426642776111,-1.51295876821781,-0.048670152445971,0.038088631639128,0.19973762630289
112.2,130,290000000,vehicle_velocity_cg,,729.356951986706,820.325949551165,599.579120134565,-0.007737020698651,-0.170123458249533,0.981153622501194,0.091300145217362,66.6808101065855,0.206934430957282,-1.88240683159254,0.014032591297632,-0.059402842701229,0.219621674690133
112.3,130,390000000,vehicle_velocity_cg,,722.865894330876,821.417106494045,599.669996163565,-0.004782843422757,-0.170921242515743,0.982169225946385,0.078145152565895,66.5885596498448,0.286314668077487,-1.69478101902251,0.056811432661369,-0.054915359182425,0.238628959294723
112.4,130,490000000,vehicle_velocity_cg,,716.441125476567,822.35592723059,599.70130664929,-0.005058903815228,-0.169979054719769,0.983292973829356,0.064934244175039,66.4390106081555,0.022137770985165,-1.53990160001832,0.047511283149018,-0.176438970483486,0.304198962360899
112.5,130,590000000,vehicle_velocity_cg,,709.759128401599,823.150443346802,599.736408257479,-0.002568779782554,-0.16947896006611,0.98410681696813,0.052953340425273,66.5084728367358,0.285457800265993,-1.44967733824197,-0.017600341557339,-0.025936893461814,0.211827495254085
112.6,130,690000000,vehicle_velocity_cg,,703.064967312639,823.772551560357,599.765752429469,0.00058249903342,-0.166747116390692,0.98517893526402,0.040218470661092,66.606652482875,0.193259969120188,-1.67080327639042,0.129640905503718,-0.069883545071255,0.209713794027245
112.7,130,790000000,vehicle_velocity_cg,,696.435644253588,824.228633060893,599.807351461097,0.003188713514305,-0.162925714317997,0.986181806576274,0.029841047200975,66.602963931314,0.308217051013113,-1.51127940883794,0.076727062327298,-0.093319173814159,0.20372192506325
112.8,130,890000000,vehicle_velocity_cg,,689.724990200965,824.545315582185,599.857302090201,0.004684499103591,-0.15770016383501,0.987267115759344,0.02030654906146,66.681332311599,0.363547215479994,-1.45977876130802,0.088644369136595,-0.042518354721623,0.182912812067447
112.9,130,990000000,vehicle_velocity_cg,,683.08558003661,824.729522155072,599.906405582673,0.00778648444629,-0.151915250048501,0.988313496543413,0.009877247227975,66.6794742039832,0.300556193327518,-1.58207756610159,0.098132562415738,-0.045461525854626,0.16602657214919
113,131,90000000,vehicle_velocity_cg,,676.369553630607,824.778151573306,599.969884655123,0.009422595190609,-0.146849508043739,0.989113825521246,0.000526165290456,66.763481280218,0.333391455922922,-1.51134385845194,0.120130811742561,-0.102677062701377,0.196368663643441
113.1,131,190000000,vehicle_velocity_cg,,669.674066539078,824.711654493634,599.986619760871,0.010511368595363,-0.139583040217673,0.990117187750433,-0.008604680994517,66.7946395206993,0.330003484905786,-1.54570569068843,0.151896007694491,-0.052961658930795,0.181145833376788
113.2,131,290000000,vehicle_velocity_cg,,663.09124933802,824.507546100921,600.103014213085,0.013406392123005,-0.133605915978099,0.990770479614898,-0.018536034893234,66.7059348453912,0.23871494645917,-1.61862085136131,0.105084401182282,-0.021507067620337,0.156529483904285
113.3,131,390000000,vehicle_velocity_cg,,656.383422358629,824.187691070814,600.179945298974,0.013499494255398,-0.125910073475327,0.991589506920373,-0.026733253032451,66.7771497173422,0.214587969011745,-1.53173301678396,0.158336513868479,-0.070010627851132,0.17089108360997
113.4,131,490000000,vehicle_velocity_cg,,649.899419630035,823.783304445437,600.249345282204,0.014622646551938,-0.118037769210316,0.992267328293448,-0.035479747026335,66.5955560951498,0.060586322793291,-1.48850214622654,0.122991319985321,-0.081628250987903,0.150558906339349
113.5,131,590000000,vehicle_velocity_cg,,643.192825871571,823.258974357717,600.327290639984,0.013072048756921,-0.112535166170483,0.99269686277035,-0.041447515754062,66.6692111027051,0.122700332636946,-1.33155816378313,0.047820848574689,-0.044107422466042,0.150266029457842
113.6,131,690000000,vehicle_velocity_cg,,636.636267941604,822.663712102648,600.38386673276,0.01349497812623,-0.105618129656095,0.993102626688343,-0.04909041778224,66.5950227756825,0.108325694458162,-1.35756484093761,0.175405730082396,-0.016201981927532,0.127108511145263
113.7,131,790000000,vehicle_velocity_cg,,629.940886628805,821.956714475863,600.440473995022,0.013411506880377,-0.10067279492013,0.993262842333815,-0.05580363684491,66.6880489108831,0.112766004275745,-1.38001948756473,0.071324640095851,-0.002837977444531,0.147437630046588
113.8,131,890000000,vehicle_velocity_cg,,623.261663103824,821.164017582851,600.474943144465,0.010456261496602,-0.096822433903995,0.99332425658085,-0.061830447002451,66.7766027675071,0.089384393952916,-1.21497538222903,0.075954377617282,0.025965380221161,0.13451670464919
113.9,131,990000000,vehicle_velocity_cg,,616.664059874429,820.302349829635,600.48930146976,0.011306915070667,-0.092859019108348,0.993265300861667,-0.068362258198533,66.774649617021,0.141450238506493,-1.29863003659912,0.01677100037382,-0.044769252919611,0.105536804400433
114,132,90000000,vehicle_velocity_cg,,610.011304716241,819.333464348033,600.511640100106,0.011351848229723,-0.089189430997286,0.993223496292766,-0.073644194286607,66.8076640023254,0.265799862647073,-1.24967269773929,0.084926677894865,0.068550001187413,0.092435740187064
114.1,132,190000000,vehicle_velocity_cg,,603.374638649673,818.300793868586,600.513081046075,0.009945121838355,-0.085328671489712,0.993197147915746,-0.078610035907949,66.8811707969486,0.171677218917814,-1.30520626058067,0.096356120630239,-0.028682008325944,0.106877335764551
114.2,132,290000000,vehicle_velocity_cg,,596.761986611164,817.208952776049,600.469126334056,0.010898323669347,-0.082728227701246,0.993003506574547,-0.083554190877912,66.9000078883274,0.264685948202228,-1.29182402435812,0.029630965994706,-0.01576144497085,0.097200440408214
114.3,132,390000000,vehicle_velocity_cg,,590.339751117951,816.063897318142,600.52585490119,0.011014694202948,-0.081299674677053,0.99253594008505,-0.090229967574564,66.7524313654947,0.052632750876344,-1.26477981584189,-0.007400895618027,0.009554061585737,0.12172785126934
114.4,132,490000000,vehicle_velocity_cg,,583.929566460672,814.856766238869,600.528068757663,0.010208582370059,-0.078477967617866,0.992165318666117,-0.096669405091398,66.6121725124533,-0.109315308739973,-1.22528253332199,0.039312215179949,-0.043354648332928,0.11249127184496
114.5,132,590000000,vehicle_velocity_cg,,577.31919576525,813.532161577199,600.525175288827,0.01063532245636,-0.078617092570351,0.991672475977776,-0.10144921419184,66.7012037244681,0.034349268003453,-1.13201484445743,0.012528101797938,-0.017532484058669,0.112843839720178
114.6,132,690000000,vehicle_velocity_cg,,570.728448170878,812.131705218455,600.518152374939,0.010070044929823,-0.077233193734112,0.99123552657445,-0.106704071325386,66.7937109688197,0.006414875421905,-1.15095385203298,0.051813235831752,-0.00308577527794,0.098357568983321
114.7,132,790000000,vehicle_velocity_cg,,564.220085467581,810.678757692033,600.519360859412,0.012747741624284,-0.07624019343148,0.990739891857825,-0.111621658608698,66.7742759709065,0.070516564665905,-1.26753072828274,0.014738802992975,0.081750242423962,0.067198572975448
114.8,132,890000000,vehicle_velocity_cg,,557.660788025808,809.147849152945,600.514974195279,0.010710159757583,-0.076989432001028,0.990223387479323,-0.115825570264517,66.8715120674295,0.012109359718993,-1.23357231715288,0.003737849668145,0.041457496008272,0.097063234357396
114.9,132,990000000,vehicle_velocity_cg,,551.179824226341,807.582743798735,600.487998804039,0.011633968961662,-0.076598744999159,0.989731388213627,-0.120121031528536,66.8898259725069,0.03128857126943,-1.23723064241286,0.001266245209172,-0.018200052522687,0.061549820811616
115,133,90000000,vehicle_velocity_cg,,544.646274379967,805.94130951917,600.468810027338,0.011416721278757,-0.077247930446597,0.989178474000216,-0.12421095882234,66.9627778518645,0.022848063315316,-1.27097516321647,0.00549152571974,0.001116946773994,0.095521727715985
115.1,133,190000000,vehicle_velocity_cg,,538.129660700287,804.249136678959,600.424801934107,0.010222675802589,-0.077301291930179,0.988644826349701,-0.128457831592046,67.0307930956252,0.018194977241979,-1.26454009495193,0.017318970704867,-0.065884366880864,0.106686026526274
115.2,133,290000000,vehicle_velocity_cg,,531.632484518989,802.497999631876,600.36866191891,0.010879980814434,-0.077943481313965,0.988059084918009,-0.132460123996334,67.0863304342338,0.121647232137506,-1.27723507061798,-0.036223893681089,-0.078679033545369,0.09266728996563
115.3,133,390000000,vehicle_velocity_cg,,525.159984260255,800.700343857853,600.278060423093,0.009875595912999,-0.078492965928469,0.987490879314289,-0.13639314563499,67.1027927468659,0.122235498825481,-1.21760003378036,0.009123339328545,-0.013183813469393,0.088621968496994
115.4,133,490000000,vehicle_velocity_cg,,519.008614783185,798.921411363852,600.269910515513,0.010512079335264,-0.075590208604608,0.987023356074185,-0.141281672962965,66.7740512443497,-0.021210945986953,-1.31133437769597,0.023749830103327,0.079484028322988,0.041607320075835
115.5,133,590000000,vehicle_velocity_cg,,512.532582547991,797.014678124175,600.195281065699,0.010555169639651,-0.076546999434137,0.986544822454045,-0.144077960009936,66.8707425233182,0.015372884381319,-1.51089139380976,-0.002867038665426,0.042294765273721,0.049992256103288
115.6,133,690000000,vehicle_velocity_cg,,506.07174894604,795.073256281888,600.104938120184,0.010133287223013,-0.07628319542947,0.986193939728286,-0.146627773045653,66.9515520116142,0.096160739353405,-1.45726672509194,0.046057516864524,-0.058306191556155,0.071486941428733
115.7,133,790000000,vehicle_velocity_cg,,499.646802407555,793.105194495387,599.976139768662,0.009089010851654,-0.074915825679629,0.985801217042472,-0.150003231372057,66.9923443685142,0.044529106823562,-1.42100214469262,0.009436548056682,-0.044188830638026,0.077622754870305
115.8,133,890000000,vehicle_velocity_cg,,493.384964066381,791.1266757278,599.933652054994,0.010076663194254,-0.074019821429527,0.98522136109308,-0.154137589640909,66.829324889501,-0.056787015088536,-1.49596814847542,-0.029135771012297,0.021221761062071,0.067310139532757
115.9,133,990000000,vehicle_velocity_cg,,487.020071595771,789.07467037487,599.849985098519,0.011405687450843,-0.075273892222307,0.984429308292706,-0.15843827952178,66.8518243805918,-0.088017506578599,-1.62551624904926,-0.041518852937408,-0.033689829849986,0.08489969015635
116,134,90000000,vehicle_velocity_cg,,480.610078298839,786.942326822177,599.772417576063,0.01153661070889,-0.076158618844641,0.983799843158823,-0.161878472903917,66.9335670830521,0.030232060285448,-1.45357690249387,-0.009037250762708,-0.002733516064801,0.074244332581429
116.1,134,190000000,vehicle_velocity_cg,,474.221496603146,784.760569364277,599.708002847459,0.012249647916519,-0.075010361543973,0.98330300389896,-0.165343866866135,66.9913864810677,0.047191227330702,-1.42329665887514,-0.02073103031276,-0.011786351701103,0.065458625359571
116.2,134,290000000,vehicle_velocity_cg,,467.872133972426,782.545214828902,599.616249074564,0.013724601156521,-0.073792908413589,0.982686987918857,-0.16938868252018,67.0072836930222,0.034326087667102,-1.51108519013803,0.036735065071237,0.010159380003239,0.075333804615359
116.3,134,390000000,vehicle_velocity_cg,,461.570460660675,780.272742274277,599.624922747795,0.01333403649751,-0.072523057089475,0.982124358392042,-0.17318878229868,67.0013344067895,-0.004347538663152,-1.37717881468786,0.004512050906402,0.003343348123423,0.075835928230748
116.4,134,490000000,vehicle_velocity_cg,,455.427549877565,778.020063954692,599.588327477511,0.014336343730254,-0.07294931088806,0.981259955916473,-0.177768856114357,66.8280772479852,-0.130271619240009,-1.43040443509156,0.007404769610596,0.001613425293913,0.083357763396606
116.5,134,590000000,vehicle_velocity_cg,,449.102629863897,775.643640434939,599.545972413968,0.015498681346102,-0.073025149441913,0.980443672844791,-0.182091523152876,66.9092917761092,-0.168472903421668,-1.52424952652442,-0.007676542014749,-0.081694742656003,0.089518550433756
116.6,134,690000000,vehicle_velocity_cg,,442.807390095413,773.208077034538,599.519496477522,0.014742680842282,-0.07333393400196,0.979713256435607,-0.185921280787645,66.9321196941967,-0.10214680981915,-1.31688060132472,-0.072779118784911,0.079047164040369,0.084092214222102
116.7,134,790000000,vehicle_velocity_cg,,436.53690691327,770.720346876116,599.479219760298,0.017153226899106,-0.072983903878507,0.978692665671588,-0.191153819585804,66.9938747500287,-0.224423425994869,-1.66287868635658,0.019443862302817,-0.061074932298974,0.067134514471443
116.8,134,890000000,vehicle_velocity_cg,,430.296667342065,768.175734169144,599.458450571799,0.016557072319754,-0.07260124564654,0.978089255162652,-0.194412786159087,67.023701357936,-0.110994356954432,-1.4114731719106,0.010037660890164,0.028089449483395,0.085034706082236
116.9,134,990000000,vehicle_velocity_cg,,424.262804635698,765.662066288653,599.436288151848,0.017895006122914,-0.073838636523586,0.976813026147111,-0.200159777331814,66.8689318497117,-0.323042106022782,-1.56513046256147,0.018820601679824,-0.09418521623548,0.10924930720547
117,135,90000000,vehicle_velocity_cg,,418.060392350558,762.999225010298,599.428672993887,0.017952056469291,-0.074921980220776,0.975847612997665,-0.204415891640257,66.9181361150772,-0.229929223742245,-1.29222843675147,-0.02179523041994,-0.039654876985943,0.119848858374095
117.1,135,190000000,vehicle_velocity_cg,,411.889973111328,760.275062166798,599.424210048146,0.018692604602738,-0.074730851736332,0.974761991128922,-0.209535073394185,66.9692182326874,-0.27341838096989,-1.36094200932473,0.002081423126502,-0.035910233152977,0.090405487791073
117.2,135,290000000,vehicle_velocity_cg,,405.753642697142,757.4903339823,599.427711000114,0.018060202382387,-0.074305301637313,0.973915377514679,-0.213638453184196,66.9957237979447,-0.219599223399743,-1.19823548072477,-0.015864793787435,0.020329857921899,0.08556626374019
117.3,135,390000000,vehicle_velocity_cg,,399.65491974936,754.671185502408,599.385822743487,0.020371492576014,-0.073918813809324,0.972789890537271,-0.218634032400566,66.9917214683273,-0.213601579934744,-1.40214286648911,-0.009692802971131,0.023523517520806,0.08061042405989
117.4,135,490000000,vehicle_velocity_cg,,393.874612568024,751.882734944139,599.472313912877,0.021430929748793,-0.074134161510296,0.97114475700592,-0.225660590904083,66.7073685199208,-0.389092132813895,-1.16739141460488,-0.005984238955803,-0.027703790265664,0.13771106752301
117.5,135,590000000,vehicle_velocity_cg,,387.819734109935,748.886559568253,599.504302251286,0.021565593583609,-0.074425332494128,0.969579510894989,-0.232188214836929,66.7905920766661,-0.425611476747732,-1.10484331350974,0.017232392369836,-0.103528069171674,0.155502048020609
117.6,135,690000000,vehicle_velocity_cg,,381.810422641456,745.814650026502,599.531318397474,0.02126424406194,-0.072891847728579,0.96836892807146,-0.237689355262112,66.845693256666,-0.324611515562541,-1.03338840814739,0.001029816300395,-0.048831553175876,0.129147151647419
117.7,135,790000000,vehicle_velocity_cg,,375.843920618356,742.672429416515,599.552221542148,0.022013015488307,-0.072611986208869,0.966947813540216,-0.243423196301646,66.8991117282484,-0.281403042504727,-1.06006860304031,0.00257086224556,-0.084140291178097,0.134619020901035
117.8,135,890000000,vehicle_velocity_cg,,369.981812624214,739.487703182841,599.577843899954,0.021950272493274,-0.072640200327126,0.965367936462346,-0.249612367650999,66.8399421685881,-0.261237987858149,-0.950514358171805,0.006605770488739,-0.013881520693659,0.139229975967677
117.9,135,990000000,vehicle_velocity_cg,,364.159939197291,736.230468967922,599.59158061661,0.021531832890108,-0.072441748714762,0.963654875677565,-0.256237885173908,66.8233595325128,-0.328232942234144,-0.979304610839496,0.005815603807125,0.028655603115135,0.121405071075421
118,136,90000000,vehicle_velocity_cg,,358.325622257512,732.860186833466,599.605057476207,0.023709511892819,-0.070943623852341,0.96177884119667,-0.263412835501409,66.8641488892309,-0.320301649111494,-1.12225116501817,0.018738778282231,0.002239315632955,0.117816716089267
118.1,136,190000000,vehicle_velocity_cg,,352.546951785564,729.409130643657,599.626586081397,0.023897875159185,-0.071756310728451,0.960003906809647,-0.269578230470734,66.9250184102694,-0.31518322999318,-1.0605720683121,-0.004238924989769,-0.073813561788041,0.142732320608578
118.2,136,290000000,vehicle_velocity_cg,,346.818106136989,725.888197752573,599.64429808684,0.022994096367593,-0.071385616307658,0.958462232287206,-0.275182693125202,66.9502073865349,-0.221386300650258,-0.871816345082823,-0.038070434072477,0.028744892304765,0.123734320085469
118.3,136,390000000,vehicle_velocity_cg,,341.140916396625,722.294341865554,599.657876390019,0.023725596323192,-0.070790772827947,0.956499582037174,-0.282018283315536,66.9772345615497,-0.271225033368836,-1.01112478232596,-0.014183259665081,9.83434707077235E-05,0.116540141802279
118.4,136,490000000,vehicle_velocity_cg,,335.687466693844,718.738041266022,599.679696724976,0.02489829659325,-0.06876657959474,0.954247348884861,-0.289936595661551,66.7674265992618,-0.435439889106057,-1.11381820398153,0.038591736582291,0.018374737391694,0.133487374101497
118.5,136,590000000,vehicle_velocity_cg,,330.100511421846,714.984041590464,599.692236796852,0.025494517737825,-0.068178225192659,0.951903971001748,-0.297624913550592,66.8497873856257,-0.580643994921883,-1.15618286325176,0.026578449149419,-0.133865658955421,0.180793524165396
118.6,136,690000000,vehicle_velocity_cg,,324.576555935726,711.14868121026,599.713314748578,0.024303618498416,-0.069046263091137,0.950022274227893,-0.303479202173552,66.8951631529048,-0.414440630215114,-0.844402607500819,0.026622846705789,-0.084123992480965,0.172687981617654
118.7,136,790000000,vehicle_velocity_cg,,319.164155448078,707.278867995788,599.728607387981,0.024379917169061,-0.067457320479971,0.947889184780197,-0.310421041376427,66.8380648681653,-0.470031718593638,-0.939871062881568,0.006472059756197,0.03732626349557,0.112560095713271
118.8,136,890000000,vehicle_velocity_cg,,313.751999519617,703.290369807818,599.749545375441,0.026308802538072,-0.065973740594702,0.945614741223808,-0.317439874056784,66.9078012428869,-0.479430409849129,-1.01237665036818,0.018643242617473,-0.016400759692445,0.129414745088475
118.9,136,990000000,vehicle_velocity_cg,,308.455412685019,699.265396737836,599.785583798091,0.026055075158384,-0.065469942193716,0.943275197335645,-0.324448334591261,66.8727539679555,-0.563491790929688,-0.912241666337325,0.008179647899823,0.062254193206217,0.136658172908797
119,137,90000000,vehicle_velocity_cg,,303.157206409183,695.124900036882,599.81077171124,0.026362815354392,-0.06389166240364,0.940649350700265,-0.332267447200382,66.9326155739018,-0.701353717342081,-1.06677765646055,0.024037391901296,0.004426484695574,0.127791349318522
119.1,137,190000000,vehicle_velocity_cg,,297.925126766014,690.92502981223,599.798695323809,0.02796886068954,-0.064023386126719,0.938331626695111,-0.338603761355814,66.9708609976835,-0.570273885982131,-1.1126229415265,0.007558440358739,-0.075885936657532,0.149902180787335
119.2,137,290000000,vehicle_velocity_cg,,292.859871059631,686.696147777206,599.86190134224,0.026963698728616,-0.063507519389211,0.935486129003617,-0.346562341251513,66.8920952386007,-0.79248085792889,-0.9613310893666,0.01702425800489,-0.095799292869865,0.214900413052012
119.3,137,390000000,vehicle_velocity_cg,,287.748714517663,682.320802161907,599.88279903188,0.02657502413036,-0.062043391500746,0.933065077146268,-0.353318478817037,66.9401337833937,-0.690916230699539,-0.914640960504548,-0.038275716456403,-0.017519437477749,0.135145675409606
119.4,137,490000000,vehicle_velocity_cg,,282.861545869032,678.006169122979,599.905534256691,0.029129549586808,-0.062390571629788,0.929673324974148,-0.361892794545693,66.7501118160173,-0.889119894160507,-1.21872284598272,-0.025162438536245,0.037217509118225,0.133570890693429
119.5,137,590000000,vehicle_velocity_cg,,277.876875183508,673.46322911483,599.923898900619,0.031001317517461,-0.062412724945615,0.926810442055491,-0.369006740553542,66.8118312402923,-0.845097803163973,-1.35045673119303,-0.028618971454424,0.103026387517278,0.084673920137951
119.6,137,690000000,vehicle_velocity_cg,,273.060590622946,668.944054215335,599.947706100613,0.0320524802066,-0.061287711527594,0.924041412722722,-0.375983939153937,66.7718495711686,-0.981680987436722,-1.3759773412291,0.040809537548978,0.004590833916405,0.115515174921663
119.7,137,790000000,vehicle_velocity_cg,,268.195854131107,664.261538024277,599.967036516579,0.032832546579544,-0.061023426075422,0.921621583609388,-0.381853141902019,66.8690542947451,-0.93679462875081,-1.43798644013419,0.121069742017046,-0.127130792596099,0.17125858737826
119.8,137,890000000,vehicle_velocity_cg,,263.399726786392,659.517508733094,599.983248699985,0.032229521255856,-0.061662690220909,0.919207935392344,-0.387576756405855,66.947555379822,-0.849254734864575,-1.30984960369714,-0.005630947477495,-0.100769929876945,0.174762426809684
119.9,137,990000000,vehicle_velocity_cg,,258.724900076525,654.752386611407,600.003422409771,0.033879703147842,-0.060899996538147,0.915980716733722,-0.395123629650574,66.9090583661985,-0.872794720538588,-1.39202811003292,0.016245441333303,-0.015292656346221,0.144029695928937
120,138,90000000,vehicle_velocity_cg,,254.08103177854,649.894660792453,599.993128025536,0.032748170384033,-0.061564464423377,0.913243169939408,-0.401402898115826,66.9498459572276,-0.951166353491481,-1.41795678672099,0.046795766297501,-0.016314375295751,0.152550825550363
120.1,138,190000000,vehicle_velocity_cg,,249.580468389209,645.01996188271,600.032308679437,0.03382867309734,-0.059876530131555,0.910451165338203,-0.407859163866874,66.8602740917915,-0.941603216105156,-1.49856637464766,-0.011263425405952,0.074461363426372,0.075069695043308
120.2,138,290000000,vehicle_velocity_cg,,245.060011295433,640.01035195727,600.03752808488,0.034573204397829,-0.060367667114932,0.907869002351662,-0.413442030850474,66.9402138477999,-0.951502426008402,-1.64205926697898,0.00968656388986,-0.035559323859959,0.127823147598189
120.3,138,390000000,vehicle_velocity_cg,,240.611014096035,634.946445044925,600.049331591907,0.035388520874807,-0.05919906160305,0.90545718684683,-0.418796378306973,66.9726922384663,-0.80428265437921,-1.5390760727484,0.009353142832198,-0.0335671536167,0.12355317732072
120.4,138,490000000,vehicle_velocity_cg,,236.367034968701,629.987950785554,600.078126906541,0.035362527502096,-0.058816590406956,0.902182729224181,-0.425859628787671,66.7628401218906,-1.05120211338539,-1.48865336320855,0.016348456924378,0.010037277593463,0.132824249653213
120.5,138,590000000,vehicle_velocity_cg,,232.126351092259,624.911595088486,600.097589035186,0.034433810762342,-0.057379736703666,0.899199857001623,-0.432390443535078,66.6874985360574,-1.19529047982894,-1.45574207982131,0.009441648390259,-0.031435816572327,0.134121344541364
120.6,138,690000000,vehicle_velocity_cg,,227.865960469083,619.666526085431,600.118262756605,0.035380568807256,-0.056321151001844,0.896527503575942,-0.437966412676351,66.7495807418739,-1.07062403341883,-1.4359187580536,-0.015017322683918,-0.001299414843032,0.11659814269119
120.7,138,790000000,vehicle_velocity_cg,,223.691102718394,614.406672816481,600.11677187216,0.03651934518649,-0.057739027686521,0.893539383479681,-0.443756591252136,66.7606546058749,-1.06680433106215,-1.5297860436763,-0.035518754556478,0.03596804827627,0.133939778857255
120.8,138,890000000,vehicle_velocity_cg,,219.663207205086,609.121159434655,600.177706146894,0.037426812314855,-0.056739581452046,0.890231996261882,-0.450407422727667,66.7102486582986,-1.11589299152363,-1.47306264054081,-0.006352118266326,-0.021820847485789,0.106095616873553
120.9,138,990000000,vehicle_velocity_cg,,215.667395545503,603.764952707447,600.211384777729,0.037080794554675,-0.057189041152985,0.887508899671276,-0.455721824418665,66.7240912079635,-1.12160054422342,-1.40848966069286,-0.022943120990859,-0.05318069559444,0.13303616715577
121,139,90000000,vehicle_velocity_cg,,211.694130765169,598.306628319855,600.235169461004,0.037769966375788,-0.056622247668097,0.884847990727788,-0.460881095309822,66.7904250424453,-1.0685245349005,-1.46023636183871,-0.024363027079294,-0.021271179426649,0.12365280464251
121.1,139,190000000,vehicle_velocity_cg,,207.796085298367,592.802905469294,600.264668552245,0.03841146805621,-0.055572836075605,0.882072767631324,-0.466244411886618,66.8349752746373,-1.04280581250681,-1.49326729338798,-0.015518671532343,0.031022541607932,0.097716863802852
121.2,139,290000000,vehicle_velocity_cg,,204.047690488798,587.368419119964,600.304768703706,0.038553470669404,-0.053797144578411,0.878810825433066,-0.472557964948434,66.7219118605177,-1.15728808263471,-1.5340221322222,0.063915861402497,0.014591665416502,0.101361605764731
121.3,139,390000000,vehicle_velocity_cg,,200.28420954092,581.771400412808,600.34249451487,0.039230638223863,-0.053564892653527,0.876407102325177,-0.476972064479201,66.7687407953853,-1.03365444603359,-1.59521412774982,0.008836827911982,0.073946886506209,0.09073918999001
121.4,139,490000000,vehicle_velocity_cg,,196.698053375469,576.309750528442,600.376447645875,0.039312992139797,-0.052687825788008,0.872962638674452,-0.483337059557083,66.6098069851709,-1.32282437794937,-1.7413607405411,-0.002058817806737,-0.005297781232086,0.118362757556504
121.5,139,590000000,vehicle_velocity_cg,,193.056579516106,570.623935554406,600.401485106802,0.040543763231758,-0.052599459926535,0.870165410786972,-0.488263922431696,66.6504106866454,-1.20612640927888,-1.74268852013878,-0.043449152331932,-0.002677822761946,0.111788127876731
121.6,139,690000000,vehicle_velocity_cg,,189.498148736723,564.938494394831,600.409892449621,0.041275447930537,-0.052633631699841,0.86708050833912,-0.493657199147943,66.6370240364058,-1.23009966083307,-1.78743920817615,-8.20814360773521E-05,0.078498526039096,0.100395113566074
121.7,139,790000000,vehicle_velocity_cg,,186.075312193703,559.245774202483,600.484839121879,0.041333353966236,-0.052566154910067,0.864048824698392,-0.498946872668023,66.5991476736937,-1.30025090904119,-1.71285766314326,-0.016875950532389,-0.026927203817775,0.089611780510453
121.8,139,890000000,vehicle_velocity_cg,,182.68369993526,553.498691561759,600.530427156521,-0.042499848630854,0.052594917647934,-0.861744360221213,0.502816263789163,66.566390587651,-1.11874711861038,-1.62109855253252,0.029969618722753,-0.029797339516491,0.088203471096549
121.9,139,990000000,vehicle_velocity_cg,,179.352155764755,547.720715376939,600.584947248358,-0.042480118977649,0.051972940091682,-0.859441520783354,0.506808174108772,66.541897475162,-1.12671865579097,-1.59153576577606,0.033023408820618,-0.057801327996918,0.103049588482429
122,140,90000000,vehicle_velocity_cg,,176.043502690247,541.857895753622,600.645175900904,-0.043226393881942,0.051488303367288,-0.857321465000631,0.510372745292588,66.5579081493435,-1.0407996316965,-1.55898036062624,-0.009369989883622,-0.008912560018394,0.083104129085675
122.1,140,190000000,vehicle_velocity_cg,,172.82630591564,536.033510807315,600.715574732083,-0.04331023086408,0.050652876074412,-0.855204905489414,0.51398743143654,66.4802245023808,-1.04187404776886,-1.60979583603412,-0.020728519421812,0.161037744870089,0.050258948509008
122.2,140,290000000,vehicle_velocity_cg,,169.618514905816,530.13262936538,600.776318007869,-0.045691025754414,0.048774670974805,-0.853562827814565,0.516685456162656,66.503311922951,-0.994328481260037,-1.89988889522741,-0.014768940552535,-0.026352548639984,0.023985755500025
122.3,140,390000000,vehicle_velocity_cg,,166.461327298187,524.223413726883,600.859252709078,-0.045381813240905,0.049600359892178,-0.852530039842261,0.518336595748445,66.4581214670116,-0.8099255670505,-1.53205498104073,0.006766788497319,0.007914883931049,0.067833521604927
122.4,140,490000000,vehicle_velocity_cg,,163.44043033199,518.484859758912,600.948692653299,-0.045919340136382,0.048399664772286,-0.849841438380269,0.522798638352402,66.2259486066928,-1.01266302236307,-1.627839697449,0.053879856013799,-0.047725919391455,0.074394907990983
122.5,140,590000000,vehicle_velocity_cg,,160.363155145422,512.538865750335,601.041202844979,-0.046114535683219,0.046775625120766,-0.848715073952003,0.52475538466978,66.2385499104089,-0.910153986523791,-1.60740003373163,-0.011697620146981,-0.106446346066133,0.054661502472545
122.6,140,690000000,vehicle_velocity_cg,,157.323048824843,506.58793016312,601.139574806128,-0.045460627806541,0.047259406400476,-0.847282137113007,0.527079557519854,66.2323658743257,-0.944485983135072,-1.48026739063996,0.005844492195307,-0.041731800393591,0.06528104753328
122.7,140,790000000,vehicle_velocity_cg,,154.31879239138,500.656312043856,601.209240016631,-0.045966177550165,0.047805750055959,-0.845917690835933,0.529173866620241,66.1942286650699,-0.89481817182708,-1.59502729712338,-0.05088131380906,0.062477658667245,0.048744359996891
122.8,140,890000000,vehicle_velocity_cg,,151.407990734002,494.775462314654,601.326769294159,-0.046387661064225,0.048042468276177,-0.843915028243815,0.532303983873091,66.1184165769491,-0.976060686463088,-1.63805139147266,0.031122557924872,0.004247870162128,0.056448364036439
122.9,140,990000000,vehicle_velocity_cg,,148.501747306302,488.843813766531,601.405540441762,-0.044570676696033,0.047758308233692,-0.842528287191002,0.534676242277988,66.0976556771545,-1.00846085029384,-1.53742989174306,0.021515540104169,-0.009082812590118,0.060927360641174
123,141,90000000,vehicle_velocity_cg,,145.598771622965,482.837845004118,601.47269140041,-0.044822903625527,0.047365392409515,-0.840981717153857,0.537119333412435,66.118522302289,-0.989009387572309,-1.60320069651629,0.002188919342739,0.059642754045913,0.053177130964791
123.1,141,190000000,vehicle_velocity_cg,,142.733061388597,476.821767247126,601.531053706823,-0.043675777799793,0.047383595679656,-0.83942054693025,0.539648373188847,66.1824930972905,-1.05093516635014,-1.66025548106088,-0.003830122050079,-0.03996417998206,0.065403475661602
123.2,141,290000000,vehicle_velocity_cg,,139.933933570375,470.85067905882,601.594845691162,-0.046168117029764,0.047592806708083,-0.837618290090813,0.542216773832124,66.1297118827981,-0.981599674526175,-1.71119473950043,-0.041887450807742,0.074919860699986,0.05267053869752
123.3,141,390000000,vehicle_velocity_cg,,137.147454778187,464.800296433356,601.654171904497,-0.045372066454103,0.048674358927885,-0.835536366376348,0.545390834935143,66.199884629543,-1.11465052718363,-1.79931232029425,-0.000839481250715,-0.011521161188737,0.075605121835838
123.4,141,490000000,vehicle_velocity_cg,,134.481822821106,458.91318642354,601.706968206294,-0.044675109957423,0.049232811179265,-0.833479365939586,0.54853660899399,66.0449353370162,-1.11731762472005,-1.63331328420587,0.015972601450133,0.016367135790356,0.066704090525893
123.5,141,590000000,vehicle_velocity_cg,,131.768955007722,452.810081070649,601.73735881901,-0.043126837608158,0.048606943958788,-0.83193041716128,0.551061903853611,66.1495324981038,-1.12717836312041,-1.66327599646679,0.024210819153076,-0.026744886178007,0.056740005398215
123.6,141,690000000,vehicle_velocity_cg,,129.092487502566,446.692909127437,601.761618479649,-0.043793253583005,0.047844087674389,-0.830300610930527,0.553528671076407,66.2326342695239,-1.09618357157532,-1.69434978043236,-0.010165427804357,-0.067760131912084,0.073021440326877
123.7,141,790000000,vehicle_velocity_cg,,126.462441549588,440.558765049544,601.801041455884,-0.04233595106348,0.048095084611152,-0.828129581315746,0.556862574279871,66.2731348710937,-1.16617108899352,-1.54411900309114,0.045173641072039,0.118761647102954,0.071832519517022
123.8,141,890000000,vehicle_velocity_cg,,123.863927554584,434.431339177605,601.796524050944,-0.045022084937898,0.047819618810566,-0.8259637856065,0.559884024411517,66.3263081597088,-1.17273772628361,-1.94853136199079,-0.074699399868324,0.009993030486763,0.056361668844774
123.9,141,990000000,vehicle_velocity_cg,,121.408941542745,428.409263305416,601.86379489285,-0.043705412724533,0.048341010793674,-0.823545964526695,0.563493591698983,66.2260080609087,-1.22217890494861,-1.66827768327999,0.015889244136141,-0.043249106794956,0.082721764592758
124,142,90000000,vehicle_velocity_cg,,118.908003964211,422.202266312487,601.878925428437,-0.043462162263368,0.048093369003683,-0.821323014779114,0.566768536268039,66.3090001333331,-1.22839140284108,-1.6977559427182,-0.003934596298922,0.002308319766581,0.087494851781595
124.1,142,190000000,vehicle_velocity_cg,,116.463697389447,415.973888128954,601.892353212959,-0.044291714228793,0.048469523287361,-0.818307302910059,0.571018482509135,66.3959924974677,-1.27887720030538,-1.77536605895257,-0.017968245781774,-0.050383728981009,0.114980994027438
124.2,142,290000000,vehicle_velocity_cg,,114.086968542258,409.721794285647,601.909492247087,-0.045309273666629,0.050707240237227,-0.815074454202426,0.575351613897054,66.4489074225937,-1.25878438301212,-1.67771040476185,-0.075126882969089,0.016603795007395,0.124878313993768
124.3,142,390000000,vehicle_velocity_cg,,111.828920767716,403.56542900625,601.922543238885,-0.046187414715245,0.052588661343077,-0.810443635876714,0.581620381767178,66.3729934885796,-1.45409898373173,-1.77952911478912,-0.036403175820119,-0.043038019587355,0.14887958641194
124.4,142,490000000,vehicle_velocity_cg,,109.675498371472,397.428973271387,601.930794850768,-0.047911162352076,0.055222390554296,-0.806371502781366,0.586873076231703,66.2150860394734,-1.39458348571435,-1.61589707023873,-0.071038540965941,-0.024776296671193,0.12893952471109
124.5,142,590000000,vehicle_velocity_cg,,107.541881447713,391.059459283061,601.934077144613,-0.049694779841398,0.057753935704332,-0.802267514080724,0.592082551354041,66.3066524567658,-1.35196376466446,-1.61510522493201,-0.076974880699248,0.013166917937179,0.141043877381557
124.6,142,690000000,vehicle_velocity_cg,,105.501291603369,384.662619733249,601.93196961236,-0.051934619605205,0.060644079088404,-0.79759718336052,0.597882784543382,66.3915218705325,-1.36419055946554,-1.62730354632111,-0.103147548641624,0.004004918903453,0.142759072483577
124.7,142,790000000,vehicle_velocity_cg,,103.558932616585,378.237531942818,601.934531272041,-0.056302606804527,0.064318238368869,-0.792606122555563,0.603712444105285,66.4558006729574,-1.29782626523965,-1.68135986376234,-0.10406039042893,0.01449126953251,0.134771749990933
124.8,142,890000000,vehicle_velocity_cg,,101.723802031686,371.785094160143,601.938542744272,-0.06077780814088,0.068224609861899,-0.787120164155562,0.609994514587225,66.5244340396584,-1.31878077607287,-1.71861072803137,-0.116695375330555,-0.086263238778134,0.175809320207609
124.9,142,990000000,vehicle_velocity_cg,,100.02073618207,365.368337599998,601.956867635335,-0.065106640760647,0.072718978310914,-0.78180145107513,0.615840536680642,66.4796869862499,-1.15391243978642,-1.57130015809739,-0.128676656605714,0.04326899980809,0.138154928516711
125,143,90000000,vehicle_velocity_cg,,98.4051228845597,358.858249323654,601.961380059836,-0.068729770871851,0.076990460085053,-0.775896224017716,0.62236142008229,66.548463268134,-1.32942498013544,-1.66837854658866,-0.167100574350221,-0.077112905550172,0.183147644408075
125.1,143,190000000,vehicle_velocity_cg,,96.9089741639966,352.323681849448,601.963634755096,-0.075640988821918,0.083655097602826,-0.769164894990508,0.629019578208298,66.5861734857397,-1.18429895763973,-1.56493556030397,-0.162365907819928,-0.118639032386832,0.230019865159082
125.2,143,290000000,vehicle_velocity_cg,,95.5579876299462,345.762994310502,601.968359016034,-0.081142179159615,0.090323255024278,-0.761682919060896,0.636472141710791,66.5939721693021,-1.15351860018403,-1.49807535880656,-0.156969559469027,-0.036985711268647,0.231270839103404
125.3,143,390000000,vehicle_velocity_cg,,94.350692889647,339.178647072828,601.960621740171,-0.08718228988347,0.095719143582152,-0.754037736228411,0.643944241550546,66.5987989474109,-1.08093842482482,-1.55288307077456,-0.188976233165701,-0.00731271680308,0.18258939860625
125.4,143,490000000,vehicle_velocity_cg,,93.3226200914121,332.776186864608,601.951552666172,-0.094545198648159,0.098264566818801,-0.744812235862703,0.65319217205176,66.3607113821022,-1.23942391698513,-1.87481462871336,-0.140070389147617,-0.068241012159415,0.20205567171848
125.5,143,590000000,vehicle_velocity_cg,,92.4123947051317,326.130371886177,601.93722969992,-0.098162792352826,0.102454116356775,-0.737638059470061,0.660119166105856,66.4191061515411,-1.18343719437902,-1.75719045667532,-0.105149526996145,-0.027817343147231,0.205642355051812
125.6,143,690000000,vehicle_velocity_cg,,91.6372442169979,319.470443607287,601.909717777492,-0.102757055369519,0.104468457437221,-0.730111838318051,0.667430919661585,66.4617766365656,-1.09941522576525,-1.83454317006266,-0.135212152378128,-0.062918842744929,0.181452018590301
125.7,143,790000000,vehicle_velocity_cg,,91.0161898591457,312.799534882594,601.887639989793,-0.107960013711046,0.106945640981136,-0.722338012948868,0.67463698413571,66.4931934545113,-0.979173769477148,-1.84911073987163,-0.078529074761102,-0.074942128058585,0.214413629178787
125.8,143,890000000,vehicle_velocity_cg,,90.517978827092,306.144272791649,601.84450682308,-0.109713826442268,0.108078251190351,-0.715224830803497,0.681715049935924,66.47150796555,-0.946178364734637,-1.77695759762537,-0.059684183404423,0.010803461058939,0.183322577303078
125.9,143,990000000,vehicle_velocity_cg,,90.2204776318637,299.63868581271,601.843182728727,-0.111908849595987,0.105754919238096,-0.706331595818599,0.690932690779209,66.2835399620364,-1.12423385331225,-1.96814067725642,-0.041430498303987,-0.021705604775766,0.168796898499507
126,144,90000000,vehicle_velocity_cg,,90.0472844738841,292.930821037226,601.828359719469,-0.115127075247677,0.104873584968009,-0.698471215598244,0.698487830031121,66.3248670512773,-0.971422348930697,-1.95358810172618,-0.037008042022937,0.004432817531671,0.2015439500425
126.1,144,190000000,vehicle_velocity_cg,,90.0276559089815,286.226036867202,601.80599940018,-0.116080151271104,0.103902652471924,-0.689351803787969,0.707477015813552,66.4020258589934,-1.10858815559273,-2.03776995023603,0.075471180303963,-0.21387416516932,0.297834622206976
126.2,144,290000000,vehicle_velocity_cg,,90.1921460564897,279.528714397145,601.799174376656,-0.11820251607532,0.101486829458799,-0.680756581210711,0.715750700857616,66.4079958329835,-0.782501290489978,-1.83174377978938,0.03361577720061,-0.087790287362648,0.246033224521718
126.3,144,390000000,vehicle_velocity_cg,,90.5400147919343,272.843993416699,601.802511470914,-0.119409275534369,0.09882353340765,-0.670903639993236,0.725164560637798,66.4116733747673,-0.93851682490811,-2.0566601744332,-0.009978430790895,-0.098727176551983,0.269765409389125
126.4,144,490000000,vehicle_velocity_cg,,91.038334684013,266.393550550166,601.796185155645,-0.119719246538882,0.099597721547317,-0.660388345994467,0.734598412975033,66.1934700499501,-1.16285949726041,-1.84318670552009,-0.011654874847697,-0.072764657442304,0.281791443501007
126.5,144,590000000,vehicle_velocity_cg,,91.7378924207317,259.718031144979,601.787449020594,-0.121684044101961,0.09471932589621,-0.6495308238726,0.744534049961545,66.2380104132647,-1.07795215104032,-2.10704187433687,-0.013749197935392,-0.108528826750389,0.235540622492589
126.6,144,690000000,vehicle_velocity_cg,,92.6529161535991,253.07621309109,601.806379911067,-0.124980054882307,0.092073027982869,-0.639677280792936,0.752805100830911,66.2732919020522,-0.799490244241065,-2.02655014842251,-0.012198557013262,-0.074541503155717,0.242195320411769
126.7,144,790000000,vehicle_velocity_cg,,93.7547988486277,246.469248335277,601.831340863682,-0.127776126652379,0.091762858611134,-0.628624553663523,0.761632463704486,66.3493722142869,-0.865974530944844,-2.05492930903912,0.020430664752507,-0.224244528221527,0.344933831034879
126.8,144,890000000,vehicle_velocity_cg,,95.0533998645491,239.902914619978,601.85884770563,-0.127686181684133,0.090145105145357,-0.617881343544913,0.770579486052148,66.3662764309777,-0.748990260227528,-1.81165653849755,-0.013643327154498,0.019771015010474,0.256072830312015
126.9,144,990000000,vehicle_velocity_cg,,96.5197947833505,233.45168196098,601.873175611809,-0.127618928330858,0.086995040231891,-0.605429837771936,0.780768841362271,66.2999357836942,-1.03085018891202,-2.07900040627653,0.000905344635917,-0.009570852745012,0.223348574158792
127,145,90000000,vehicle_velocity_cg,,98.191356549124,226.972212756225,601.881338804544,-0.131023977111178,0.085757975911766,-0.594630202758407,0.788602059949745,66.3619440084227,-0.768178501852202,-2.05141583815681,0.021457183491362,-0.173534197717797,0.292762660195964
127.1,145,190000000,vehicle_velocity_cg,,100.063951475984,220.554823150955,601.901732045334,-0.130666853168302,0.084270929111019,-0.583822777324627,0.796853530246819,66.3612734314858,-0.684174347557895,-1.8086460810471,-0.03206357358814,0.024496009007333,0.249991144779474
127.2,145,290000000,vehicle_velocity_cg,,102.081336088682,214.263438615509,601.896381194784,-0.133935595460283,0.084286318431741,-0.570594526769489,0.805840529394387,66.3108365313631,-0.979198273356745,-2.14059994722307,-0.077084395926588,-0.048422785410204,0.242786333607364
127.3,145,390000000,vehicle_velocity_cg,,104.31139203645,207.961187401606,601.880072764883,-0.137051370657146,0.080803544529312,-0.55882848898657,0.813878632776094,66.3308831822248,-0.71631183966545,-2.22454122752008,0.010628619020005,-0.129779521683228,0.26212580533844
127.4,145,490000000,vehicle_velocity_cg,,106.650219211028,201.948056314622,601.878983992527,-0.138035226358213,0.0772536358367,-0.545880583487604,0.822795564284033,66.0911381628187,-0.905056927642539,-2.24011446947377,0.038945281757243,-0.160288787536669,0.285818915537433
127.5,145,590000000,vehicle_velocity_cg,,109.255293028934,195.772607908072,601.896426364553,-0.1376879289073,0.077602662925041,-0.535540842312429,0.82958776941048,66.1917671403813,-0.837806702296393,-2.00065473245899,-0.010878247223218,-0.134485697586489,0.315075483777938
127.6,145,690000000,vehicle_velocity_cg,,112.018804599029,189.670533522073,601.887939332126,-0.139402858800086,0.075915983368438,-0.523430537155048,0.837152363193908,66.2616927397176,-0.776779797038278,-2.08955438059522,-0.007682631117086,-0.130487963941979,0.292443550244717
127.7,145,790000000,vehicle_velocity_cg,,114.973473599421,183.665395212514,601.89203218197,-0.140869448998662,0.073092509219441,-0.511051697961534,0.844771830404786,66.3128703169328,-0.666643762936898,-2.05775769614975,-0.024450554687399,-0.123935813238173,0.287664193405946
127.8,145,890000000,vehicle_velocity_cg,,118.061071174607,177.760935105419,601.865642838649,-0.142618181823814,0.072788008530675,-0.499138288534381,0.851600216619499,66.3507925067668,-0.713116127180818,-2.15910608254716,0.063808984966207,-0.241804261346852,0.353972945934996
127.9,145,990000000,vehicle_velocity_cg,,121.284666899497,172.120050125143,601.888113803327,-0.14314054114747,0.06719367300214,-0.485122442902677,0.860030238526896,66.1185747053339,-0.797628904953463,-2.29722698355046,-0.000635074239203,-0.044576052926637,0.229032132569969
128,146,90000000,vehicle_velocity_cg,,124.748862168413,166.376862168188,601.889021870836,-0.143664181233383,0.06690379702913,-0.473637753207774,0.866343906142312,66.2658561148216,-0.912490786949934,-2.34720956780113,0.113442636166851,-0.247151241349251,0.356777430247452
128.1,146,190000000,vehicle_velocity_cg,,128.364688494085,160.733842304846,601.888002629687,-0.145363382786659,0.062644560914416,-0.461870529065511,0.872708863432361,66.2817920708326,-0.667618609806247,-2.39718472280525,-0.000335385520449,-0.145948254701989,0.246413257261263
128.2,146,290000000,vehicle_velocity_cg,,132.143339457069,155.207187201121,601.90484168764,-0.145586582737048,0.06229101961374,-0.450888728186718,0.878421157871663,66.3365987462392,-0.686227407512204,-2.31559141781504,-0.023618501690484,-0.032470523072739,0.273087243875166
128.3,146,390000000,vehicle_velocity_cg,,136.016359474022,149.840041528767,601.899098319268,-0.147073295862174,0.058935836919632,-0.436540909389839,0.885622971246745,66.2993426992933,-0.780311146529457,-2.60887986152169,0.034213983882221,-0.06125123818846,0.249453797762879
128.4,146,490000000,vehicle_velocity_cg,,139.96614612991,144.710743233786,601.893229354163,-0.148235162829788,0.054999567734878,-0.422452126564648,0.892488422788111,66.083656848564,-0.746557241606594,-2.81082528020464,0.0050012556402,-0.130389806320304,0.282504837604645
128.5,146,590000000,vehicle_velocity_cg,,144.231026530485,139.520811194643,601.903740977705,-0.149794810755061,0.053832261254023,-0.410760143615611,0.89774144759837,66.1615944129704,-0.589761216841607,-2.62327666736839,-0.075181811632892,0.001673809156266,0.230412605178884
128.6,146,690000000,vehicle_velocity_cg,,148.625574979517,134.446573452833,601.903453917733,-0.150832765617204,0.051387872228506,-0.397066978823662,0.903850970974719,66.2624730192526,-0.769658945854743,-2.92382878050771,0.086739089786461,-0.127811000706629,0.296731801330253
128.7,146,790000000,vehicle_velocity_cg,,153.160522838738,129.505985697039,601.903678242671,-0.151292286096345,0.049094518876591,-0.384918362141242,0.909141477917778,66.3422444815346,-0.559512625206158,-2.71782978491809,0.00317641830819,-0.173627130765637,0.284316695958318
128.8,146,890000000,vehicle_velocity_cg,,157.838835682058,124.710358128613,601.920888213181,-0.152555635612739,0.047586777717953,-0.372622487157349,0.914119663224617,66.3882749274498,-0.449899331517963,-2.59104127849639,-0.03926598534944,-0.066580667178051,0.268989962458431
128.9,146,990000000,vehicle_velocity_cg,,162.553891964568,120.105964097434,601.89074377576,-0.154594825854708,0.046227028858611,-0.358647716902631,0.919421185737194,66.321311175021,-0.581829066966559,-2.78992099401117,-0.037825892000539,-0.105643052487256,0.282247075991453
129,147,90000000,vehicle_velocity_cg,,167.43692870663,115.667805835245,601.928098178908,-0.155918482283129,0.044879895583175,-0.34532325093584,0.924352245747297,66.2804106801385,-0.478254183875161,-2.63068737323579,0.026915827614872,-0.098410885815321,0.282506011527454
129.1,147,190000000,vehicle_velocity_cg,,172.481662839606,111.294698802619,601.895983112001,-0.156819674594768,0.040947274789756,-0.331501236448454,0.929428771117201,66.2872697099552,-0.447435471529777,-2.78639974214821,-0.01743043929167,-0.075848150213423,0.249019527544858
129.2,147,290000000,vehicle_velocity_cg,,177.68408119251,107.106370858795,601.946776714878,-0.15797383342979,0.040468586760337,-0.319117439956882,0.933579466865292,66.3282493687171,-0.288827009015681,-2.57989079383445,-0.000490722721116,-0.013559894993395,0.264652262612524
129.3,147,390000000,vehicle_velocity_cg,,183.013974194507,103.027166104412,601.946159645241,-0.157279059567181,0.035669639115906,-0.303999102583485,0.938922531359984,66.3917307635047,-0.399497717619775,-2.82059701836645,-0.007452471809174,-0.120087194912143,0.26095608117526
129.4,147,490000000,vehicle_velocity_cg,,188.279809085506,99.2454407433111,601.955762448611,-0.159326033497243,0.034846440873637,-0.291379911801479,0.942602083387809,66.1741269185144,-0.244476999652289,-2.59687735963068,-0.078915420591475,-0.027265865566129,0.236163123232678
129.5,147,590000000,vehicle_velocity_cg,,193.844189631495,95.4673582979593,601.951637696655,-0.160944144828544,0.032938449467616,-0.277440338794799,0.946593312463967,66.3080351407322,-0.36299326818483,-2.82705025622651,0.075787070233609,-0.247989528270866,0.343544936702986
129.6,147,690000000,vehicle_velocity_cg,,199.514905381505,91.8647282238103,601.960564443743,-0.160355569116446,0.03024923330747,-0.265076747068597,0.950318574742798,66.3614098816379,-0.019394293363284,-2.44960329859406,0.004979488517105,-0.074120081628734,0.243227838466632
129.7,147,790000000,vehicle_velocity_cg,,205.279973255187,88.426759272742,601.974367772038,-0.161998097478886,0.029440279106827,-0.253197020676184,0.953300139043333,66.4540882290515,0.003961611805998,-2.58203408865694,-0.02161483270389,-0.154339890833496,0.296423346288906
129.8,147,890000000,vehicle_velocity_cg,,211.064922933446,85.1771092298828,601.977790832709,-0.163874636878906,0.02617436776244,-0.239484495018045,0.956612347038232,66.4136412675041,0.050424431646494,-2.6040154524632,-0.057179082978707,-0.127189108316505,0.264097839402815
129.9,147,990000000,vehicle_velocity_cg,,216.946288767706,82.0991860489124,601.998183786313,-0.163835631192067,0.023363084661375,-0.225794368069882,0.960015080910151,66.3841455287236,0.015974304916638,-2.65269822916919,0.015476268948384,-0.062877392020601,0.255389486540214
130,148,90000000,vehicle_velocity_cg,,222.943324687009,79.1545276811823,601.974969614682,-0.164275649219003,0.021071238688208,-0.212540173726322,0.963014116472965,66.4117909877778,0.016128758791515,-2.7530140907099,0.005597746576435,-0.083190303944133,0.254489683562088
130.1,148,190000000,vehicle_velocity_cg,,228.954532224287,76.4238120094282,602.024490671508,-0.165755674551621,0.019606609031668,-0.198720625333327,0.965738448185298,66.3593586919839,-0.064388429365176,-2.75660867495852,0.010562643904974,-0.156261139313158,0.30498274322049
130.2,148,290000000,vehicle_velocity_cg,,235.142211876264,73.809090859581,602.033338214587,-0.16555700481354,0.016512590960103,-0.185987722595561,0.968362937921868,66.4587622209958,0.051133269322277,-2.69472609967906,0.003284773893154,-0.297940303035185,0.293388112037179
130.3,148,390000000,vehicle_velocity_cg,,241.395539867752,71.3818922197064,602.066172119895,-0.167296709599571,0.014254427483709,-0.172597432786809,0.970576503141134,66.4581132191507,0.08978014521342,-2.582577974069,-0.044862682844523,-0.095377919835642,0.310697656031485
130.4,148,490000000,vehicle_velocity_cg,,247.499081015498,69.1950047898468,602.087238040602,-0.167455588068913,0.011026754476636,-0.157499995296321,0.973155068933962,66.1983989849158,-0.204298184658952,-3.1039009779308,-0.024404613786652,0.007874577643875,0.206236767167185
130.5,148,590000000,vehicle_velocity_cg,,253.88837984962,67.1092768008139,602.111206333872,-0.168035564558157,0.004884613311442,-0.14309352196288,0.975327859526569,66.2389474761451,-0.154474027338409,-3.36617525963397,-0.026704197272401,0.05729233816366,0.185596552206933
130.6,148,690000000,vehicle_velocity_cg,,260.326490127435,65.2100976976459,602.137939475222,-0.168216083896192,0.003994789926264,-0.129063027423833,0.977256427824483,66.3587633708316,-0.278311850647859,-3.34590257765919,0.067380503330868,-0.18532184624051,0.319430046577253
130.7,148,790000000,vehicle_velocity_cg,,266.671853167264,63.530054433546,602.161573666438,-0.170666798567107,0.002134312348043,-0.116247222243713,0.978445129733025,66.2386757442162,0.033727843717461,-3.09454330651902,-0.057546002338254,-0.114382247843129,0.257203004320462
130.8,148,890000000,vehicle_velocity_cg,,273.217111065452,62.0127486028962,602.196774604654,-0.172446589919138,0.000625701712625,-0.102704430640247,0.979649724161391,66.3499362888543,0.040550680527607,-3.07276178449764,0.009889987308896,-0.166628797818342,0.319492531789679
130.9,148,990000000,vehicle_velocity_cg,,279.729703318719,60.7039017583399,602.237555309421,-0.172399342003615,-0.002924420868698,-0.087758070578789,0.981105720953452,66.3170870808156,0.13427600408678,-2.98246370073115,0.006602779642465,-0.132087169837463,0.279305664637676
131,149,90000000,vehicle_velocity_cg,,286.35015921319,59.5838227815943,602.284624989875,-0.173016886765823,-0.003116280015466,-0.074550334506683,0.982088434570772,66.4002176689923,0.144224805383335,-2.80766276782369,-0.051215586676759,-0.120121375270665,0.314974223858379
131.1,149,190000000,vehicle_velocity_cg,,292.993825258863,58.648449550036,602.317606721037,-0.173041780546143,-0.004045698083565,-0.060890627862329,0.983022128922319,66.4624989222553,0.230181756368482,-2.68967641981724,-0.026898381442829,-0.039548255992666,0.2479917059261
131.2,149,290000000,vehicle_velocity_cg,,299.658266996687,57.9165043351563,602.346037014985,-0.171956791299301,-0.007155114276079,-0.046410132696567,0.983984636998379,66.5045383497998,0.3197452129144,-2.72120349184868,-0.029935349935274,-0.018479270787706,0.23220540805612
131.3,149,390000000,vehicle_velocity_cg,,306.315745694239,57.3633323455942,602.32275306147,-0.175779222862462,-0.009012714877924,-0.032143183058044,0.983863431357877,66.5581982193741,0.303307224091307,-2.81121608020727,-0.064141854214877,-0.14282239985632,0.295859025813383
131.4,149,490000000,vehicle_velocity_cg,,312.746264728671,57.0551924869468,602.395008942,-0.176151187282827,-0.011194792737005,-0.017145349753547,0.984150127173824,66.3377046233921,0.331788429285972,-2.50980673561024,0.009601725608747,-0.108659315836111,0.275289995403419
131.5,149,590000000,vehicle_velocity_cg,,319.472799307829,56.9170610835957,602.423382006137,-0.176142590925365,-0.013667672403733,-0.003102962027081,0.984264880009351,66.4460360760782,0.380764125896108,-2.53652650353461,0.009610294496649,-0.144277912935407,0.29470882264033
131.6,149,690000000,vehicle_velocity_cg,,326.124328353439,56.9689616487736,602.443987216744,-0.175433642462621,-0.015480004569978,0.010827675725694,0.984309995879952,66.4591561798638,0.386214855074566,-2.51810384006875,-0.028697709650084,-0.127606916278203,0.287213788056616
131.7,149,790000000,vehicle_velocity_cg,,332.847711270386,57.2143828254641,602.462759722581,-0.176661936070251,-0.019162472027543,0.0245729899006,0.983778190537404,66.5566391798182,0.549087202398788,-2.56690103319587,-0.015533082482144,-0.154088202517701,0.269949082482174
131.8,149,890000000,vehicle_velocity_cg,,339.484008624559,57.6467347985173,602.487780111481,-0.176709196218667,-0.019032776807501,0.037585001319737,0.983361063422049,66.5532658619345,0.444439601087713,-2.37990716192208,-0.06103148271541,-0.073143827449469,0.306684032554571
131.9,149,990000000,vehicle_velocity_cg,,346.110300836705,58.2584838270372,602.508180931946,-0.174584069432755,-0.024432973053665,0.054201064162214,0.982845703644138,66.5133606633288,0.298365015472519,-2.67444230982808,-0.124273020455076,0.048606564207203,0.161459596555175
132,150,90000000,vehicle_velocity_cg,,352.64552167807,59.0626021885368,602.540691885879,-0.177236397039864,-0.027805661621012,0.06776163942091,0.981438976691437,66.486102356215,0.351511691049222,-2.65776636020526,0.053515210888355,-0.098612501978464,0.251009172512145
132.1,150,190000000,vehicle_velocity_cg,,359.31172025921,60.0659231108684,602.573053386455,-0.17456723590683,-0.028505149606959,0.079811220972263,0.98099128721954,66.6016695381507,0.416929846018428,-2.52319003314362,0.021051045319416,-0.089301883784223,0.251356227159555
132.2,150,290000000,vehicle_velocity_cg,,365.945470245094,61.2254555010805,602.589649493421,-0.174856196725018,-0.028542472640943,0.092061390320998,0.979864959131904,66.7449061904563,0.353464851561808,-2.39406663956011,0.061468488264589,-0.232691253555387,0.339652954911935
132.3,150,390000000,vehicle_velocity_cg,,372.540736941231,62.5599128162915,602.60991101589,-0.172860733188605,-0.030238049997987,0.103428152550821,0.979033934301432,66.7838825539225,0.610863627368794,-2.16728696595192,0.050270719690814,-0.044781759428501,0.215013930873476
132.4,150,490000000,vehicle_velocity_cg,,378.921486769424,64.0047298029289,602.579273379383,-0.168109934598295,-0.032504978835978,0.116781188408174,0.978286578807153,66.6202282789915,0.286861053319778,-2.66769437108858,0.068613560603279,-0.021134392548444,0.205503923070524
132.5,150,590000000,vehicle_velocity_cg,,385.417354205309,65.6596359951171,602.64537402937,-0.164863318956443,-0.033907649943781,0.128714017948046,0.977293742393568,66.6766035682985,0.31987648705221,-2.46206378031368,0.072127254498016,-0.046857371684264,0.227485636942351
132.6,150,690000000,vehicle_velocity_cg,,391.903287005374,67.476194936828,602.659802831995,-0.160565088789523,-0.034436070037582,0.14111018495462,0.976279122507724,66.764956816807,0.256011871689936,-2.38631388963386,0.088049506600909,-0.055991211933698,0.240538505960802
132.7,150,790000000,vehicle_velocity_cg,,398.335517541674,69.4541063791715,602.67928968538,-0.158626379637058,-0.035861035854663,0.153122706913451,0.97473334528894,66.8402147452183,0.298026539045592,-2.25513221570135,0.029188661216297,-0.085245658572478,0.234681690930603
132.8,150,890000000,vehicle_velocity_cg,,404.69960121423,71.5743337232052,602.646544714091,-0.156490076964196,-0.035855965726549,0.164359483266548,0.973247741222095,66.8770458350852,0.333105935086218,-2.19704603974102,0.079419205243587,-0.042249763910753,0.230502366443478
132.9,150,990000000,vehicle_velocity_cg,,410.900599363283,73.8267284702105,602.708065152959,-0.152080939561352,-0.037213189070024,0.176633585317057,0.971744381470465,66.7939262845058,0.204222718005817,-2.10674897710173,0.06063893562629,-0.048907253234064,0.200223242919348
133,151,90000000,vehicle_velocity_cg,,417.174718036043,76.262500427154,602.719931524578,-0.148523496823876,-0.037303576063523,0.187081057811669,0.970334938004475,66.8667592622053,0.253029277205702,-2.00480363417094,0.081302875253764,-0.013457341631681,0.204783319249661
133.1,151,190000000,vehicle_velocity_cg,,423.391216199623,78.8303700673508,602.719973269232,-0.144072950788545,-0.038978913703654,0.198775663273668,0.968613372211884,66.9404878710955,0.171854688350672,-2.14422877895197,0.065188817834091,-0.095655756576469,0.216134746245827
133.2,151,290000000,vehicle_velocity_cg,,429.545261184166,81.5369781927552,602.71669727596,-0.140605933675455,-0.037980007868476,0.208550275222011,0.967106133328906,67.0177327824814,0.225905075634573,-1.95511195411131,0.091517841709599,-0.063376456823438,0.221588130707539
133.3,151,390000000,vehicle_velocity_cg,,435.641309783394,84.3668466642932,602.701462014686,-0.135362466908464,-0.038677578334179,0.219076795874186,0.965498008799686,67.0452419747008,0.246685817064571,-1.99654813870498,0.121658618974719,-0.018624747687804,0.179729561821354
133.4,151,490000000,vehicle_velocity_cg,,441.482161914436,87.221667196691,602.678459998739,-0.129654913473011,-0.038680540774765,0.230604808676106,0.963594749567023,66.8402994419591,-0.003724190212304,-2.17813798636475,0.117151360587392,-0.148278446596739,0.226305708877702
133.5,151,590000000,vehicle_velocity_cg,,447.452919752058,90.2869763013088,602.610874582123,-0.123836804708209,-0.037641521254829,0.238680553461777,0.962433974398484,66.8657363010723,0.243452958978805,-1.95981656867298,0.064921202965933,-0.103649016790474,0.19036175669668
133.6,151,690000000,vehicle_velocity_cg,,453.336695497133,93.4701407241853,602.635502537267,-0.118464080791809,-0.03690884725127,0.246296085503504,0.96121914089472,66.8925756742835,0.289875554351853,-1.87766834976168,0.116579576765218,-0.044564433271188,0.136512290088077
133.7,151,790000000,vehicle_velocity_cg,,459.203635684303,96.7368274620608,602.572265281511,-0.111905714909645,-0.036432730827579,0.253053118091744,0.960267611928598,66.9182485832767,0.292297202252707,-1.97343323930344,0.129446828659944,0.010745592673248,0.120477034678301
133.8,151,890000000,vehicle_velocity_cg,,464.939198006778,100.042878180216,602.604224705582,-0.105200118962996,-0.035248528878179,0.260670812072921,0.959031388389004,66.8811368212998,0.118166753510827,-1.83149702677214,0.151343616758115,-0.032859594736867,0.147679480521554
133.9,151,990000000,vehicle_velocity_cg,,470.678386705734,103.452066674889,602.603752695906,-0.097561526939195,-0.033983476835642,0.267906184100711,0.957889945810086,66.8674777926292,0.094688477499657,-1.74993340257261,0.118777613501913,0.045008676603613,0.123974483296797
134,152,90000000,vehicle_velocity_cg,,476.42863491045,106.983158276921,602.601428976878,-0.0913294234767,-0.033691183310927,0.275536573571494,0.95634901432427,66.9514365369393,0.049357773505827,-1.86149220256416,0.133907225848326,0.014806497115287,0.128023914117274
134.1,152,190000000,vehicle_velocity_cg,,482.120236086644,110.599432107295,602.603922208131,-0.085755738310377,-0.033327011297013,0.282654030972284,0.954799435714103,67.017045084381,0.084762669754664,-1.84941744096925,0.127804936248473,-0.019653166762276,0.134617747948993
134.2,152,290000000,vehicle_velocity_cg,,487.755584308533,114.292919927073,602.603996555225,-0.080431631603653,-0.031230040095519,0.288613330921878,0.95355009435655,67.0635660079928,0.146295041948326,-1.70154939924087,0.1050346556157,-0.060927213240501,0.141808020774748
134.3,152,390000000,vehicle_velocity_cg,,493.336908220023,118.056563856333,602.601511148839,-0.076705911135424,-0.028824623549198,0.293968492865479,0.952296103886039,67.0911735815737,0.204564548719686,-1.55553974266231,0.064498867888754,-0.012353250890201,0.125406704467978
134.4,152,490000000,vehicle_velocity_cg,,498.702505109422,121.760643568168,602.600177149519,-0.070877246490888,-0.029995794663987,0.300795017810064,0.950578258479011,66.876521695512,0.057046806219625,-1.83089496348231,0.096062114163933,-0.023991329402364,0.098637322362125
134.5,152,590000000,vehicle_velocity_cg,,504.207866875765,125.659281574215,602.593574852518,-0.068013928174867,-0.028172529872939,0.305863360288532,0.949224956987431,66.9553010109343,0.022611671319177,-1.79607336954303,0.04767276896628,-0.019341155907001,0.125876198986848
134.6,152,690000000,vehicle_velocity_cg,,509.654918440009,129.597642867392,602.531276578709,-0.064062238490553,-0.02708099674625,0.31106390622592,0.947840648768706,66.9857388231149,0.07614673691038,-1.80022822714781,0.057767095216723,-0.033830307900288,0.103479121273147
134.7,152,790000000,vehicle_velocity_cg,,515.030990446653,133.585677035968,602.563557473397,-0.061505409655386,-0.026172219598017,0.315325797073592,0.946626505652752,66.9904168978266,0.117290137668255,-1.63929697349705,0.01873066368314,-0.042241475198302,0.089720404659587
134.8,152,890000000,vehicle_velocity_cg,,520.408196014586,137.649622436638,602.556324460464,-0.060334633943694,-0.027195739406086,0.319566616277826,0.945249861923173,67.0230201654851,0.1717215047338,-1.65485560396835,0.027719898514213,0.023739840337083,0.090435716483256
134.9,152,990000000,vehicle_velocity_cg,,525.688231419287,141.721874004201,602.562656182624,-0.058164600800456,-0.025036874431561,0.324308921870338,0.943829305185912,66.9902273134436,0.080854693873492,-1.48543216753593,0.022903126058877,0.089385166033197,0.073668670590457
135,153,90000000,vehicle_velocity_cg,,530.937472425608,145.84146729011,602.556284430761,-0.057713171692502,-0.026482133065481,0.328690670364095,0.942300551659127,66.9665059037505,0.104860029179298,-1.65332262117687,-0.000872353909252,0.015198943786167,0.05519470683404
135.1,153,190000000,vehicle_velocity_cg,,536.199814627051,150.055050192388,602.554238091815,-0.058793911343556,-0.025335559009177,0.331836645193151,0.941161955428275,67.029489718515,0.227594848430566,-1.38685939053502,0.021899490092429,0.041840280262815,0.097049011798082
135.2,153,290000000,vehicle_velocity_cg,,541.426263646455,154.309038340609,602.545155684485,-0.057446209178614,-0.025628758761015,0.335515568180603,0.93993212695589,67.0762340958218,0.214959596889169,-1.53668509306376,-0.014314574837429,0.00332054226728,0.051105725450878
135.3,153,390000000,vehicle_velocity_cg,,546.618147863158,158.59882321996,602.526323562371,-0.057900427370229,-0.023884596126522,0.337895464189914,0.939097290943862,67.1005405183604,0.310083431286278,-1.46469926728379,0.042345738265311,0.000466398101335,0.061313182448594
135.4,153,490000000,vehicle_velocity_cg,,551.631289156599,162.783074784072,602.500716980498,-0.055243435704143,-0.024717479194409,0.340551647418703,0.93827596392228,66.922658273872,0.304114160016641,-1.63287984874013,0.011710943492707,-0.035773494575307,0.032521712255235
135.5,153,590000000,vehicle_velocity_cg,,556.690060973739,167.051802391684,602.482523654076,-0.054715879954136,-0.023617094148981,0.342913849121323,0.93747453161438,66.853550138393,0.258524167468701,-1.48197728641938,0.022067403042818,0.012448707188681,0.056405573605908
135.6,153,690000000,vehicle_velocity_cg,,561.839881511753,171.434849570184,602.456829064929,-0.054994912335952,-0.024199424861548,0.344347494980885,0.936917685900912,66.9510868071427,0.328140765392809,-1.54595303907159,-0.034711319966885,-0.020198058705848,0.019777523212957
135.7,153,790000000,vehicle_velocity_cg,,566.971532887613,175.833917979976,602.42310749837,-0.055914969386202,-0.022787991633265,0.344924478494299,0.936686355068386,67.041728474606,0.424671420485991,-1.48286071312104,0.031511342130482,-0.033580776136942,0.019436628284588
135.8,153,890000000,vehicle_velocity_cg,,572.096741161104,180.23880315454,602.377255468812,-0.054109243469535,-0.022370166188018,0.344742939208986,0.936869292538412,67.0979147778387,0.508643028731217,-1.55605104890337,-0.003809894459538,0.02201300700244,-0.011645954442753
135.9,153,990000000,vehicle_velocity_cg,,577.147035725147,184.583308917002,602.299889722032,-0.053520282570699,-0.022823737009547,0.344821334293107,0.936863332508426,67.0383864241778,0.508301921679989,-1.6993081996752,-0.023991866158632,0.060379336851145,0.004098970926616
136,154,90000000,vehicle_velocity_cg,,582.243793249996,188.964800593052,602.313824203651,-0.054503055733776,-0.023713228549455,0.344654457363275,0.936845987730677,67.0623755991023,0.502619205404446,-1.71976570824528,-0.02157190233417,0.014922296264616,-0.005709464176299
136.1,154,190000000,vehicle_velocity_cg,,587.368876908301,193.371034351013,602.28742728701,-0.054350525511602,-0.02249183812998,0.344242188006485,0.937036527351338,67.1102591061544,0.560174940262708,-1.56357542084898,0.033354871860192,0.056403395821498,0.00212908340205
136.2,154,290000000,vehicle_velocity_cg,,592.492374575841,197.772961416213,602.25680394997,-0.053652871439535,-0.022112506423357,0.343592498791055,0.937324170829115,67.1565613106621,0.590926571980277,-1.61461018334913,-0.025956410570846,-0.004814262826066,-0.024188683618415
136.3,154,390000000,vehicle_velocity_cg,,597.616635127361,202.16677409309,602.226345433604,-0.054213839456509,-0.022349778604243,0.342720808578399,0.937605351080663,67.1946249228132,0.649697507884119,-1.62166815386737,0.00402685842441,-0.03091453841329,-0.010115303909031
136.4,154,490000000,vehicle_velocity_cg,,602.566760987389,206.401933295855,602.155462089329,-0.054057842457979,-0.022230823483225,0.342786211863348,0.937593277019638,66.9527426046971,0.597933804293723,-1.69202098776113,0.018751314427236,0.029625352062202,-0.006569936380539
136.5,154,590000000,vehicle_velocity_cg,,607.641392200726,210.735091416025,602.183221424582,-0.053155666611912,-0.022087930135891,0.341785446951744,0.938013489615876,66.9309131674762,0.618428208548873,-1.70730215543098,0.012183076900452,-0.00086608500709,-0.033214581530538
136.6,154,690000000,vehicle_velocity_cg,,612.703285214413,215.037336176401,602.160087898517,-0.052702655296046,-0.02150515860893,0.340012996221234,0.938696500834327,66.8632323780915,0.702344800189551,-1.56662372854785,-0.003374220451446,-0.010527820235296,-0.03763809722589
136.7,154,790000000,vehicle_velocity_cg,,617.883329636011,219.413098726702,602.140926906789,-0.052985215426109,-0.022024041355067,0.33849137377092,0.939218344386072,66.961101454982,0.732391536294313,-1.53283337324206,0.003798478890049,-0.033300113215395,-0.016435162593608
136.8,154,890000000,vehicle_velocity_cg,,623.069151770224,223.77422771951,602.138287114929,-0.052119025978794,-0.02168675418774,0.338512267492224,0.939267127382352,67.0233598764602,0.611555991281664,-1.46095653382891,0.023717009622882,0.038605106359998,0.015286542580106
136.9,154,990000000,vehicle_velocity_cg,,628.207135009762,228.084885904672,602.130222778071,-0.052543484798998,-0.021508681910044,0.339091910704392,0.939038462951606,67.0319623665429,0.521293774331604,-1.55355836262927,0.011075940985834,-0.032873574827326,0.00438225927193
137,155,90000000,vehicle_velocity_cg,,633.369255678541,232.417120596934,602.055467890094,-0.053347453220706,-0.02125032658632,0.338576174968124,0.939185097091512,67.0372784711728,0.571213898198978,-1.58942328208547,-0.043139301839052,0.010495065763411,-0.009431536828478
137.1,155,190000000,vehicle_velocity_cg,,638.530237508257,236.744753102773,602.097922941531,-0.054281037657213,-0.022239988392019,0.337968938549936,0.939327391510867,67.0351749284734,0.602515001703314,-1.57110880404241,-0.026328075928926,0.004760167305102,-0.009396340238211
137.2,155,290000000,vehicle_velocity_cg,,643.713029261472,241.087492766864,602.092175650919,-0.054177947511451,-0.021861629814456,0.33808620424412,0.939300025362027,67.0529420571305,0.546088875355611,-1.45666286955943,0.028892900193994,0.059337753838052,0.015688946827516
137.3,155,390000000,vehicle_velocity_cg,,648.89235115314,245.422017506892,602.075992854349,-0.054167267055418,-0.020737009235911,0.33816848497007,0.939296523681816,67.0820682873741,0.489022299104586,-1.49944531749624,-0.003524286318374,0.041230527931374,-0.005271350829212
137.4,155,490000000,vehicle_velocity_cg,,653.916652447224,249.62545417307,602.064740738284,-0.054494520408459,-0.021172235035848,0.337565674973039,0.939484698539064,66.8805590009178,0.526858942679001,-1.4770222130142,-0.00614788431163,0.041989917916094,-0.014443359651736
137.5,155,590000000,vehicle_velocity_cg,,659.056922473831,253.914401586397,602.044453385543,-0.054537799285775,-0.021472423775497,0.336574216533195,0.939831027489163,66.8534506160767,0.535101705528303,-1.51800231207312,0.037422484740358,-0.001204565731069,-0.023283166555559
137.6,155,690000000,vehicle_velocity_cg,,664.201292290066,258.191537623487,602.023999394262,-0.054266274673994,-0.020406525575808,0.335879540250421,0.940118970975534,66.806277539684,0.527241132807417,-1.40602923371059,0.014249589491767,-0.022681077335038,-0.008284986377831
137.7,155,790000000,vehicle_velocity_cg,,669.347444473889,262.460573369932,602.004777893312,-0.053608592707725,-0.020808613540254,0.335631076803311,0.940236619513556,66.7581082786352,0.489460630290613,-1.34056333236028,0.011287381357094,-0.028630240415433,-0.006981662028795
137.8,155,890000000,vehicle_velocity_cg,,674.541315834225,266.762738960178,601.990334180071,-0.053900461519334,-0.019778521943109,0.335420987092925,0.940317133596616,66.7747186640785,0.451018109991954,-1.2714210763695,-0.001998003525606,-0.037373690914874,-0.015265689406795
137.9,155,990000000,vehicle_velocity_cg,,679.683090269605,271.011033698038,601.976312114573,-0.05333003863999,-0.020589099743488,0.334311957265376,0.940727118339746,66.6948890844352,0.505089362148326,-1.27143443069212,0.015730250149049,-0.002972240649672,-0.019715063346159
138,156,90000000,vehicle_velocity_cg,,684.872069645438,275.289522676062,601.969834645222,-0.054596885301163,-0.020722279991594,0.334896639093129,0.940443516832079,66.6772390525332,0.396722243234925,-1.21572822688297,-0.032661071633387,-6.0528807355995E-05,0.027134169431837
138.1,156,190000000,vehicle_velocity_cg,,690.048097599779,279.562254858085,601.968726473482,-0.054587657754014,-0.021167851496003,0.335134610801313,0.940349351213168,66.6243623051437,0.394385710710635,-1.18046858259029,-0.046362129378847,0.102798121538702,-0.010605352527422
138.2,156,290000000,vehicle_velocity_cg,,695.213658396412,283.824554973105,601.963287853582,-0.054023417151452,-0.020782863000276,0.334374075400775,0.940661214627598,66.5936778268384,0.444271454287044,-1.28316446510417,-0.015147297683553,0.002874110892613,-0.029517849807859
138.3,156,390000000,vehicle_velocity_cg,,700.36819577642,288.058889977297,601.897370145855,-0.054681864685642,-0.019619021709644,0.332726074542197,0.941232355468828,66.5186065069918,0.528407342011091,-1.17279967614229,0.011754291722789,-0.00303991762051,-0.037563382801494
138.4,156,490000000,vehicle_velocity_cg,,705.295838001013,292.093938979322,601.942486947689,-0.053822448168353,-0.019932752833156,0.331090547044311,0.941851835001427,66.1823305085025,0.522774592084738,-1.07054465887636,0.004432037517119,-0.022680500000574,-0.027843685530739
138.5,156,590000000,vehicle_velocity_cg,,710.490337620247,296.314184334409,601.93830574505,-0.053485437182336,-0.020389445755617,0.330727887954386,0.94198866375367,66.1803993022842,0.443021808154062,-1.03458341318705,0.020012244911719,0.008802056097377,0.011824442546783
138.6,156,690000000,vehicle_velocity_cg,,715.677870169076,300.521742287339,601.934318930596,-0.052977970884904,-0.020001086991723,0.33145358725134,0.941770572176837,66.1957489196796,0.305517309062028,-1.04981768757436,0.014481983933367,-0.041041422721351,-0.000872535402646
138.7,156,790000000,vehicle_velocity_cg,,720.858211420238,304.721738927219,601.930143072172,-0.052915597351019,-0.01973986970214,0.331230564434393,0.94185805208938,66.1743533018232,0.339875212859302,-0.974599841754342,-0.002336419417516,0.036729478911112,-0.000178394324594
138.8,156,890000000,vehicle_velocity_cg,,725.980107019336,308.874919411829,601.92294175049,-0.052164247271836,-0.019524599107391,0.330889388706621,0.942024359439615,66.1098013434019,0.352984699428976,-1.0574439058062,0.033418619361312,0.000215912693778,-0.023872569963313
138.9,156,990000000,vehicle_velocity_cg,,731.103897802777,313.022376592554,601.908239995316,-0.0512260475565,-0.018090488053174,0.330026441713595,0.942407116942354,66.0691431379952,0.402748081882293,-0.942614153311579,0.003820021636068,-0.029870809286023,-0.010894035275449
139,157,90000000,vehicle_velocity_cg,,736.279909256096,317.205467504486,601.892334716133,-0.049488341401727,-0.017563904266484,0.330479621027597,0.942351120027816,66.0883178178756,0.356779593422381,-0.889071547216898,0.045402675935353,0.00796192798964,0.016017321912931
139.1,157,190000000,vehicle_velocity_cg,,741.445981102421,321.38856992092,601.88728661901,-0.049414109905475,-0.018253670894001,0.331242630958903,0.942073971977024,66.1137512863002,0.325842049623576,-0.891973917742079,-0.048864022503256,0.016364060353064,0.01577013013986
139.2,157,290000000,vehicle_velocity_cg,,746.601920275992,325.575462706356,601.885654222518,-0.050316006981787,-0.017428215076519,0.331969913910391,0.941785821202986,66.1515494940191,0.284055823376233,-0.765294596863617,-0.019835576002322,0.069329138471712,0.004060958888419
139.3,157,390000000,vehicle_velocity_cg,,751.75239379004,329.763618908112,601.880653548996,-0.051090978103058,-0.018534122339263,0.332029079554552,0.941702123070636,66.1723432127146,0.334872133344958,-0.865933533791293,0.009148253020746,0.079842850731116,0.017460040814712
139.4,157,490000000,vehicle_velocity_cg,,756.729691657584,333.808730936974,601.839840614639,-0.050071641911661,-0.018210502145381,0.33323174712714,0.941338308470699,66.0144865003678,0.214225787966484,-0.925791712329262,0.008874852036454,-0.004700624841622,0.025656717709098
139.5,157,590000000,vehicle_velocity_cg,,761.808083585864,337.961895146107,601.870813225182,-0.050781357668166,-0.017786320227942,0.334620053546054,0.940815773831924,65.9966165220856,0.178838404272367,-0.765069587508298,0.015138495802067,0.010211995819934,0.037165869834566
139.6,157,690000000,vehicle_velocity_cg,,766.939083954672,342.170333417493,601.825004155886,-0.05105429438719,-0.018560423179579,0.336321352618221,0.940179194350243,66.0648249031885,0.152166988366905,-0.84548102223732,0.012857831056431,0.007904335347167,0.031164607401759
139.7,157,790000000,vehicle_velocity_cg,,772.002466053525,346.365922904752,601.860529785752,-0.050368773102605,-0.018400397993757,0.338187944515217,0.939549533677912,66.0970775092065,0.102128446427185,-0.737700895135203,0.005294535418813,-0.044581564060253,0.054552792033516
139.8,157,890000000,vehicle_velocity_cg,,777.13069289092,350.644220122596,601.86127761627,-0.051094206912104,-0.018817207686423,0.341069149943426,0.938459977661156,66.2130188772592,0.040072877855485,-0.638323272505685,-0.045992460883472,-0.020002105323231,0.072611817165195
139.9,157,990000000,vehicle_velocity_cg,,782.184432000918,354.91225028951,601.863394327841,-0.052246054606533,-0.018614257193393,0.344280230877306,0.937227283978789,66.2666953254818,-0.054321954766139,-0.642213162580262,0.006866675008929,-0.032329176240843,0.06279018020854
140,158,90000000,vehicle_velocity_cg,,787.266091552874,359.256215276598,601.860619695968,-0.053391294637892,-0.019511190100629,0.346727120028526,0.936241949153354,66.3703416521955,0.022538131785227,-0.640019202982361,-0.00612240267107,0.060908480744592,0.046425053849818
140.1,158,190000000,vehicle_velocity_cg,,792.274221396762,363.589214234949,601.858331071969,-0.055047929322548,-0.020765604920186,0.349700773256258,0.935012237520758,66.4245898699955,-0.045088166301442,-0.769370470807092,-0.053582928007184,-0.007079643772549,0.056619355927162
140.2,158,290000000,vehicle_velocity_cg,,797.306901350002,367.999603728041,601.84909640295,-0.055700977063257,-0.020742819271279,0.352391174643232,0.933963380779161,66.5324439963867,0.024820699575884,-0.686997896678663,-0.027997038826841,-0.031565107755982,0.063058379941808
140.3,158,390000000,vehicle_velocity_cg,,802.306510853438,372.446976417395,601.843634447357,-0.055390408914933,-0.021534730036826,0.355732183807899,0.932696505518135,66.6346465794921,0.050466398291696,-0.68223132596194,0.002374335389603,-0.030952462608872,0.073325959404361
140.4,158,490000000,vehicle_velocity_cg,,807.128982615795,376.799956249401,601.844152068583,-0.058638382709867,-0.020705263787789,0.359769595598743,0.930966524751221,66.4850967069553,-0.061557454204953,-0.567746895008832,-0.078431860461251,0.048326441832105,0.10311497614035
140.5,158,590000000,vehicle_velocity_cg,,812.057815616838,381.313329463237,601.792108315375,-0.059746148258186,-0.023161052151695,0.365320975490821,0.928673542369962,66.5700084495597,-0.136966029765086,-0.841031800231181,-0.081007421558286,0.007857216863894,0.078285531354953
140.6,158,690000000,vehicle_velocity_cg,,816.908861080313,385.896267806429,601.820953798294,-0.063107115125395,-0.025460504743838,0.370324329454372,0.926406576905037,66.6203752655657,-0.046255591846723,-0.742735107776887,-0.041004366313524,0.028403063404886,0.110444796467923
140.7,158,790000000,vehicle_velocity_cg,,821.736983978087,390.526175582514,601.770549979222,-0.066961547217958,-0.025692356064565,0.37617840711924,0.923767210963487,66.7146006729143,-0.189487871081793,-0.778174758604508,-0.056488551030489,-0.095490435793667,0.167008431277608
140.8,158,890000000,vehicle_velocity_cg,,826.432298010124,395.177613479512,601.790447409081,-0.069253753339438,-0.028033851365067,0.38169505360597,0.921263755326767,66.6778746299895,-0.068451523880549,-0.620199027408432,-0.095623837258579,0.024361733262917,0.093281024581033
140.9,158,990000000,vehicle_velocity_cg,,831.110571919814,399.913233516481,601.781779482695,-0.073791257077172,-0.030247500387928,0.387946003222601,0.918225374122749,66.7081032462095,-0.230692735585491,-0.784925263951217,-0.073062890190991,-0.037743485199778,0.153372160612806
141,159,90000000,vehicle_velocity_cg,,835.77203863145,404.760000950221,601.766727804835,-0.079495676109328,-0.033228936528962,0.39401495020782,0.915056552498152,66.7866517877093,-0.102164193424755,-0.7363695678769,-0.138335310591954,-0.054532341867734,0.151322014006218
141.1,159,190000000,vehicle_velocity_cg,,840.354489505452,409.674921479146,601.753777274636,-0.082699864561085,-0.035208896386654,0.401067947063691,0.911627976674109,66.8594154731502,-0.146959722364456,-0.763532312436824,-0.074265124974615,-0.058741460079044,0.16885628542419
141.2,159,290000000,vehicle_velocity_cg,,844.856956008394,414.655563142289,601.740726189107,-0.087545098146532,-0.037760066055763,0.407635345013124,0.908153873910149,66.8977755961278,-0.036171465677765,-0.676308539375515,-0.069304661103944,-0.106268558938397,0.1675067692456
141.3,159,390000000,vehicle_velocity_cg,,849.271417783405,419.705892956427,601.739804455063,-0.093068400034635,-0.040113716606746,0.413776590300298,0.904719899181203,66.9188133073832,0.061073641912898,-0.508577772796756,-0.132217809445639,-0.026224847343735,0.167451084768686
141.4,159,490000000,vehicle_velocity_cg,,853.476899032878,424.662353706342,601.738940798462,-0.0969671420605,-0.044204048521129,0.422416245077543,0.900115487784512,66.7282488804667,-0.174480763405173,-0.731648048564634,-0.10737777721011,-0.027889760687792,0.145913828026914
141.5,159,590000000,vehicle_velocity_cg,,857.737414308409,429.857857311247,601.74170686653,-0.100663687653394,-0.04616804161607,0.429011355442011,0.896484573667147,66.8069966616913,-0.153218224935361,-0.601344883655541,-0.097885267384847,-0.078334168805166,0.175470212785995
141.6,159,690000000,vehicle_velocity_cg,,861.908461076657,435.11896340192,601.750027893062,-0.105101284039703,-0.049893421734951,0.43672886970241,0.892038262032094,66.83251013225,-0.103225251659497,-0.558105056572738,-0.161502307696466,-0.017233525830719,0.18415030327038
141.7,159,790000000,vehicle_velocity_cg,,865.968807013988,440.457933171554,601.762732182717,-0.111743386976033,-0.053862442337662,0.446123296716848,0.886333039494206,66.8803420552952,-0.216800203898592,-0.563009249851158,-0.148161711708704,-0.008572501302391,0.208490802795199
141.8,159,890000000,vehicle_velocity_cg,,869.92211771404,445.864119974674,601.728473047053,-0.116558438327241,-0.0577199880406,0.455041957838365,0.880919604755131,66.9198147952198,-0.15262855696416,-0.512724544987334,-0.118112299000371,-0.046088585674529,0.180684936105824
141.9,159,990000000,vehicle_velocity_cg,,873.655263014815,451.270130684842,601.779908613745,-0.120166699890249,-0.061048232297956,0.464136598311718,0.875448625379245,66.7951160205198,-0.165135319229548,-0.47340808878703,-0.119856038292128,-0.025042980288736,0.183412762866824
142,160,90000000,vehicle_velocity_cg,,877.367715616255,456.856302217597,601.786307206755,-0.122284788875839,-0.065201988669019,0.473508864848449,0.869818651210199,66.8440031737658,-0.195453926132824,-0.549893907241634,-0.069926182755254,-0.057810749288379,0.189958620554665
142.1,160,190000000,vehicle_velocity_cg,,880.953308926018,462.517777330081,601.799669036395,-0.126775388704587,-0.066067763363167,0.481084665183011,0.864939648986413,66.855210005918,-0.120720191383805,-0.270688388797649,-0.094097710280283,0.07421161838354,0.177375412389995
142.2,160,290000000,vehicle_velocity_cg,,884.433481130578,468.238383404635,601.782833599849,-0.128107751133399,-0.068357043933059,0.491376036330536,0.858758004075868,66.8984688655947,-0.339093170563398,-0.509774676053744,-0.068956965998015,-0.058607857347817,0.192527875457157
142.3,160,390000000,vehicle_velocity_cg,,887.768931978032,474.037798975632,601.766869437345,-0.130760655001757,-0.072195645140543,0.500268571092266,0.852889674403176,66.9108687769603,-0.053868306488942,-0.367989658005618,-0.106374166308893,-0.042346672293402,0.2035632558543
142.4,160,490000000,vehicle_velocity_cg,,890.864659813901,479.716165870539,601.746897190186,-0.134311269800657,-0.076370768006782,0.511994404272552,0.844979123169433,66.6548243965714,-0.438006953681507,-0.51552965128778,-0.093595181755749,-0.062357855139043,0.237679857379003
142.5,160,590000000,vehicle_velocity_cg,,893.924315128752,485.68022778861,601.729083524807,-0.135500575744037,-0.078064294041603,0.522385362337545,0.838247632376193,66.6987051048028,-0.427436514681699,-0.428255627185449,-0.015675825700864,-0.054544133792026,0.254097633518373
142.6,160,690000000,vehicle_velocity_cg,,896.829764141403,491.714247591045,601.701095260664,-0.135359912413736,-0.079871740356472,0.533317866025415,0.831186051965426,66.7296111418164,-0.439380923129381,-0.464817769260685,-0.059967540201989,-0.005398942532756,0.217594275334476
142.7,160,790000000,vehicle_velocity_cg,,899.575135190506,497.818701501537,601.666127793101,-0.137072848448366,-0.082918457130594,0.543907156532624,0.823711459649511,66.7774843756748,-0.458085744008445,-0.49469522723452,-0.081929594879793,-0.04455254481549,0.22486623747604
142.8,160,890000000,vehicle_velocity_cg,,902.150769111866,503.991563524036,601.63111520508,-0.138814888900628,-0.086032261692606,0.554364619802962,0.816093588308521,66.8061693838834,-0.364029350797529,-0.362570703646027,-0.056695422307389,-0.056112410384435,0.250269688750393
142.9,160,990000000,vehicle_velocity_cg,,904.532060955378,510.159008626249,601.589719859789,-0.137958072958157,-0.089022125404639,0.566199784150029,0.807750231026011,66.742159159796,-0.496177626067411,-0.513735687996166,-0.039977284983507,-0.082227011576871,0.233215001510469
143,161,90000000,vehicle_velocity_cg,,906.774348728094,516.461074996634,601.546960629319,-0.139707107023009,-0.091177559229621,0.575991462583833,0.80025146795912,66.7947510004406,-0.467015803096421,-0.42369906584307,0.00746997221589,-0.121517585044409,0.294040999967651
143.1,161,190000000,vehicle_velocity_cg,,908.846523338021,522.818169338969,601.495224736578,-0.137521543348562,-0.093910908794516,0.587748202497777,0.791720036872283,66.8188817254355,-0.441541466964179,-0.461849124748357,0.037579665462606,-0.096763673976693,0.265135452055054
143.2,161,290000000,vehicle_velocity_cg,,910.735154854374,529.227921426954,601.449711852226,-0.136910380880554,-0.095281278801142,0.598973246052241,0.783203725751354,66.8626919434538,-0.623196080737816,-0.460592756903346,0.023484366600615,-0.190835379749644,0.317185580897124
143.3,161,390000000,vehicle_velocity_cg,,912.442922028638,535.684515367286,601.403464566202,-0.134986941806986,-0.096638033521192,0.609042636375694,0.775568619204838,66.8690578690043,-0.428966703729334,-0.334800639211757,0.007836572191416,-0.085880707835231,0.238919110778811
143.4,161,490000000,vehicle_velocity_cg,,913.926789300159,541.960591258422,601.348245704099,-0.13120342622988,-0.098313658991558,0.621929365677807,0.765717930774011,66.6045552755761,-0.842949128673017,-0.700146600616186,0.013962221588363,-0.104899315177956,0.257811545291927
143.5,161,590000000,vehicle_velocity_cg,,915.289077425316,548.522010235691,601.308119418307,-0.131703483060635,-0.099685262952579,0.631468772832864,0.75760426994357,66.6729775098825,-0.839235733213061,-0.506092049746002,-0.109005590598536,-0.049666227400701,0.259118863847196
143.6,161,690000000,vehicle_velocity_cg,,916.459679527573,555.044238390201,601.264879982176,-0.125949736961726,-0.102821625303154,0.644893794474908,0.74677732355572,66.635602108739,-1.06647787283725,-0.88829009607243,0.034916042013176,-0.110573723563243,0.262563793506601
143.7,161,790000000,vehicle_velocity_cg,,917.441118194557,561.678417693074,601.238153716979,-0.126337497364532,-0.103923576243858,0.654609397926096,0.738055054319925,66.7036280360143,-1.01059849454208,-0.72565896530933,0.025441932687187,-0.132594289549665,0.307389752375207
143.8,161,890000000,vehicle_velocity_cg,,918.257921886999,568.312504281183,601.163079898895,-0.123445704305189,-0.10538699626934,0.664827305981263,0.729149773590871,66.6272082047861,-0.887531362051004,-0.756487695096754,-0.075351323255438,-0.001377619921735,0.199297482450121
143.9,161,990000000,vehicle_velocity_cg,,918.830738467818,574.84107678429,601.162595591174,-0.121601440983274,-0.107553112948614,0.675882654276388,0.7189075427996,66.4101007546449,-1.13305269923794,-0.860681662569864,0.092564201536551,-0.168213176437867,0.301829531886817
144,162,90000000,vehicle_velocity_cg,,919.249970688979,581.507983298595,601.135807050263,-0.120641267385482,-0.108597805094945,0.684887567187422,0.710338807643423,66.2922544010379,-0.923289924618546,-0.558346045938209,-0.052324134521699,-0.087039945089935,0.252806331914859
144.1,162,190000000,vehicle_velocity_cg,,919.477499363765,588.158542980381,601.116401312128,-0.11893137202748,-0.111366344939008,0.694408550322523,0.700892025351665,66.1175268587591,-0.852062338428149,-0.549189521383283,-0.0185104317979,-0.045667736406261,0.229407859620608
144.2,162,290000000,vehicle_velocity_cg,,919.522987807567,594.785542878429,601.098460692826,-0.118513186894869,-0.11266086739318,0.703722591922088,0.69140195769805,65.9459522056592,-0.931882139960043,-0.469612044461734,-0.015977592770269,-0.107178774655307,0.284420485327305
144.3,162,390000000,vehicle_velocity_cg,,919.392971283444,601.382482388904,601.068831496918,-0.116155903386674,-0.11489656968591,0.713789393768182,0.681036919503552,65.7010071715338,-0.896025431606344,-0.531324546150823,0.044421191710847,-0.153997264282021,0.27624844005768
144.4,162,490000000,vehicle_velocity_cg,,919.086199176296,607.71804752449,601.038133812885,-0.113258070174528,-0.115439178575392,0.724255892440232,0.670298297667377,65.1832846823282,-1.18083027536638,-0.497587874384346,0.032440600619694,-0.131275666589053,0.278870515441857
144.5,162,590000000,vehicle_velocity_cg,,918.591989130616,614.188893510162,601.033655799115,-0.111895713774362,-0.117464611944897,0.733390420773276,0.660166573599086,64.8681815108501,-1.16937394677029,-0.393296779363364,-0.024024397269824,-0.087652016752546,0.26402332765604
144.6,162,690000000,vehicle_velocity_cg,,917.915683689245,620.689001255687,601.022750027527,-0.112345616619205,-0.119460442213253,0.742117902345339,0.649898979989366,64.6606039062291,-1.20170634812835,-0.333192029962369,-0.009753812046461,-0.17801455484889,0.314681360089147
144.7,162,790000000,vehicle_velocity_cg,,917.060060326589,627.131056634432,601.00644830051,-0.109260303081206,-0.1205652419947,0.750872485104498,0.640091180775332,64.373856824854,-0.984640853140717,-0.284764094839066,-0.031199018607178,-0.088458045878236,0.231729730647392
144.8,162,890000000,vehicle_velocity_cg,,916.02406051229,633.5054520839,600.99857326019,-0.106636974146965,-0.122663657469376,0.759283559876411,0.630135428763071,64.073747392841,-0.937223798668909,-0.317090694548501,-0.000896233762905,-0.119028116667599,0.247286307615466
144.9,162,990000000,vehicle_velocity_cg,,914.871456953979,639.725893084433,600.964675373876,-0.106128241449691,-0.122752652905473,0.767414031182764,0.620277588919093,63.6656193798465,-1.04274610924589,-0.253001326904914,-0.046253715378501,-0.090545055326657,0.277331903386459
145,163,90000000,vehicle_velocity_cg,,913.510627234531,645.920436888785,600.966384570805,-0.102733957598384,-0.124059108961206,0.776081682249054,0.60971492840294,63.2998111688427,-0.98252909462145,-0.36222580298375,-0.040696503831202,-0.003918831238871,0.186571457503606
145.1,163,190000000,vehicle_velocity_cg,,912.000876824847,652.094243497246,600.949639510697,-0.101916779545936,-0.126108488719727,0.784140238492321,0.599027299458897,63.0533777036469,-1.03511494819539,-0.410625393324744,0.052333404630049,-0.193759495524651,0.310788628895502
145.2,163,290000000,vehicle_velocity_cg,,910.339599241362,658.188668837702,600.930168630494,-0.099213603313165,-0.126925507055135,0.791868209374225,0.58905968760294,62.7383943075111,-0.922599908409436,-0.36242066495639,-0.044212039982193,-0.093525620328165,0.236115008529418
145.3,163,390000000,vehicle_velocity_cg,,908.529043935254,664.200451240006,600.909512325563,-0.09790799518336,-0.128410864342849,0.799353092296393,0.578756691740227,62.4356152262008,-0.934778537848742,-0.450655779868834,-0.001436368734612,-0.097710411440062,0.254227758068215
145.4,163,490000000,vehicle_velocity_cg,,906.646342355224,669.929285786633,600.876817460002,-0.094268612292674,-0.130303627716171,0.808147021066553,0.566597551778751,61.8168343187896,-1.17829231837248,-0.791222413750727,-0.099391113448946,-0.036469029793764,0.243852355640919
145.5,163,590000000,vehicle_velocity_cg,,904.542835579999,675.785619926619,600.855951120503,-0.091493711167312,-0.132554545992222,0.816120423850908,0.554982564525268,61.5242395593337,-1.18931090444953,-0.978884795641505,-0.057676063936591,-0.03259990408527,0.207751436211163
145.6,163,690000000,vehicle_velocity_cg,,902.350118382758,681.464132558641,600.804784003429,-0.089507684601367,-0.133519562388853,0.823493976706415,0.544075887340218,61.1166039381246,-1.16982895598649,-1.04040569840353,-0.00987466926085,-0.146519573096173,0.26023954190187
145.7,163,790000000,vehicle_velocity_cg,,899.950497079298,687.090260606737,600.805498774877,-0.088512611624962,-0.133555030596588,0.829937854286446,0.534351690750655,60.7805609886566,-1.02720297153053,-0.846346074569318,-0.065026295294636,-0.035378224799883,0.221888180443869
145.8,163,890000000,vehicle_velocity_cg,,897.429740020513,692.663712683027,600.783854031349,-0.085742972260328,-0.136250895473298,0.836879423604916,0.523179382752601,60.464819865449,-1.01087132888334,-1.07826590920382,-0.027612513060218,-0.033153161243441,0.202605449931161
145.9,163,990000000,vehicle_velocity_cg,,894.812290160299,698.075842095984,600.75668674995,-0.083446966410905,-0.138365964370558,0.843847092413256,0.511677191524419,60.1115824916718,-1.06563977870858,-1.18733300852013,0.035019071037314,-0.186652261065995,0.275860974366307
146,164,90000000,vehicle_velocity_cg,,892.039173263605,703.444365218326,600.73536797966,-0.083025454977571,-0.139263107182368,0.849723123120349,0.501680351257929,59.7887084811004,-0.916077827619086,-0.94074822166949,-0.002607571976259,-0.110679653250607,0.267264920659606
146.1,164,190000000,vehicle_velocity_cg,,889.149593316932,708.702157034488,600.716647858781,-0.08151207126534,-0.139914941788436,0.856036405376458,0.4908984253107,59.4080377052348,-0.884207969397127,-0.903339531379407,-0.003767188466225,-0.016536819468543,0.214663529078291
146.2,164,290000000,vehicle_velocity_cg,,886.148534450467,713.844116522877,600.700380555348,-0.079371840331732,-0.141601588768403,0.862210379556679,0.479835766075587,59.0426258780142,-0.880846048412143,-0.916678706493996,-0.023696163046325,-0.083344849399596,0.233243659172403
146.3,164,390000000,vehicle_velocity_cg,,883.035460890161,718.86362399988,600.687321662578,-0.07771123532176,-0.142129266800783,0.86806220581586,0.46928481997348,58.6212258253078,-0.758349433018897,-0.877590271345006,-0.008784319510437,0.028048534497303,0.199753727846001
146.4,164,490000000,vehicle_velocity_cg,,879.938491126727,723.613156311848,600.6548147233,-0.074745081972951,-0.143051387389055,0.87503536092663,0.456357963023464,57.9976399821422,-1.05094206824182,-1.29998607101845,-0.046784803064033,-0.020461929266806,0.208173240387984
146.5,164,590000000,vehicle_velocity_cg,,876.621139940872,728.417210876551,600.624692543219,-0.072236609124041,-0.145023873752925,0.88067941510699,0.445144601394609,57.6412527365589,-0.903305183738433,-1.24278906734934,0.057472646245145,-0.084947219171444,0.218852103798172
146.6,164,690000000,vehicle_velocity_cg,,873.205721503403,733.091955607061,600.603018420108,-0.071343860612929,-0.146410006868245,0.885910879054233,0.434322550433476,57.2719554382752,-0.858235169371717,-1.11584006067851,0.065592461810705,-0.238575648884343,0.305696052979457
146.7,164,790000000,vehicle_velocity_cg,,869.780508690778,737.544954403326,600.579582448745,-0.070905488185456,-0.145842944584886,0.890905562505941,0.424251724753082,56.7065508255931,-0.737932903118635,-0.888191412565006,-0.009032646777105,-0.061939900577802,0.236162351930964
146.8,164,890000000,vehicle_velocity_cg,,866.194183688701,741.983060856065,600.549259028612,-0.069946117174358,-0.147798794650645,0.895829075035764,0.413223093876196,56.3146341951465,-0.797669549270573,-1.06537854154345,-0.089782673043218,-0.062735274932525,0.225811760416307
146.9,164,990000000,vehicle_velocity_cg,,862.568409155879,746.247212054582,600.510150371479,-0.068613469604716,-0.151538962898174,0.90082242372323,0.401057471480029,55.8279460100994,-0.704044266653572,-1.13102444691585,-0.045424559494184,-0.041770065792515,0.231100451628616
147,165,90000000,vehicle_velocity_cg,,858.819802864564,750.424251114034,600.46978107164,-0.065690373891937,-0.150948669402034,0.906366574260308,0.389100124707415,55.4184430542917,-0.789357624052443,-1.27601224176922,0.048663065559869,-0.100726624937148,0.234813384606277
147.1,165,190000000,vehicle_velocity_cg,,855.029774197748,754.467781660316,600.392866623523,-0.063976984362302,-0.150353268789988,0.910900239235498,0.37889522852206,54.9639917587602,-0.669391370781449,-1.33050581222943,0.036091847084546,-0.097309621071517,0.243028513510485
147.2,165,290000000,vehicle_velocity_cg,,851.171179933549,758.346128383902,600.371350911353,-0.063162515322277,-0.150988530510578,0.915544748435329,0.367410906105017,54.4634423313426,-0.720877119621066,-1.3150956294716,0.043125119768083,-0.073929188879228,0.259165491097408
147.3,165,390000000,vehicle_velocity_cg,,847.237490235475,762.133373720219,600.308371225585,-0.061378643224918,-0.152244835546626,0.920370441522146,0.354925939567086,54.022247595418,-0.75376755954573,-1.43106234122548,0.014687064946433,-0.221575968970091,0.304672084838936
147.4,165,490000000,vehicle_velocity_cg,,843.373368229661,765.659223087283,600.250168204984,-0.059441828454156,-0.152620543515447,0.924668030213228,0.343747978363021,53.2659421103208,-0.651449396516697,-1.42634248652384,-0.118381204594724,-0.000333820422364,0.188534157371747
147.5,165,590000000,vehicle_velocity_cg,,839.317322099092,769.172713447728,600.196616865688,-0.056546265051407,-0.153007528006659,0.929283715085452,0.331395523746185,52.8060677492544,-0.762833297191972,-1.65831353065732,0.019235245400905,-0.063213431164821,0.215786406928569
147.6,165,690000000,vehicle_velocity_cg,,835.21803226023,772.544225396363,600.138946216424,-0.053517093722412,-0.152611785233696,0.933147242066472,0.321063526908659,52.3183212632782,-0.523204321323531,-1.64299364437745,-0.002399272660952,-0.056924576459434,0.191106655925764
147.7,165,790000000,vehicle_velocity_cg,,831.085704587543,775.783487683152,600.087174475538,-0.052337702244214,-0.153526747055508,0.936576446187221,0.310668413762433,51.8347160941697,-0.561373383518048,-1.66845977414325,0.002378818351381,-0.088757987267025,0.220016487677456
147.8,165,890000000,vehicle_velocity_cg,,827.021161889792,778.837677767908,600.030628483505,-0.051127925592422,-0.15507276403706,0.939944632549249,0.299737319699065,51.2375769236054,-0.612648239125191,-1.644584342669,0.00642159967947,-0.16111362908911,0.233055736994481
147.9,165,990000000,vehicle_velocity_cg,,822.876287973393,781.801400097269,599.982552607355,-0.048198957990468,-0.15539588831732,0.943088943605427,0.290021073013503,50.6565334384617,-0.476424002462059,-1.79764831240803,0.050420818050709,-0.082383257926004,0.18803644589911
148,166,90000000,vehicle_velocity_cg,,818.672914847364,784.680252314793,599.924539445479,-0.049127064079215,-0.156672540488606,0.94559072567329,0.280888636566993,50.1982542019131,-0.471837980633366,-1.84438436003574,-0.044274714400397,-0.121853197159274,0.240167024189506
148.1,166,190000000,vehicle_velocity_cg,,814.456657583312,787.433513652907,599.862100647736,-0.045912827195957,-0.15721963892027,0.948554790265056,0.270957205665156,49.645265530813,-0.283940440272009,-1.86408171333866,-0.052678744451482,0.005214141626224,0.158397801693507
148.2,166,290000000,vehicle_velocity_cg,,810.229341155036,790.060958630649,599.810924969406,-0.04624048104706,-0.158292213128665,0.951174923299608,0.260905458856942,49.1701796109854,-0.39467584066653,-1.7685855731414,-0.000112018081979,-0.080016404021675,0.246302434832637
148.3,166,390000000,vehicle_velocity_cg,,805.994204766796,792.564201987348,599.768367737142,-0.042790213504336,-0.158125761003517,0.95422052369711,0.250256735155172,48.6185457944257,-0.282496894736649,-1.70743474301406,-0.021988725834335,-0.012303740436148,0.153316074785869
148.4,166,490000000,vehicle_velocity_cg,,801.891838400275,794.872942241603,599.732234376845,-0.043141061138189,-0.158824016201138,0.956645287931482,0.240298925923743,47.9440096735739,-0.440978190957552,-1.54181920327888,0.016920774142749,-0.096606829159488,0.21537652727271
148.5,166,590000000,vehicle_velocity_cg,,797.645704869127,797.150275034948,599.706985396115,-0.041210223543308,-0.159299493703252,0.95897029397529,0.230870881781016,47.4395258579586,-0.380289091248939,-1.32135963930024,-0.05866165381092,-0.098620270837817,0.183189889854428
148.6,166,690000000,vehicle_velocity_cg,,793.402370147561,799.307037657201,599.689844860431,-0.039318999998522,-0.160055199662326,0.961240406431303,0.221027668729401,46.9283129373786,-0.351500099495395,-1.34764628561236,0.051175886217463,-0.069425359977472,0.209795060149382
148.7,166,790000000,vehicle_velocity_cg,,789.166578647055,801.346563212071,599.682567370944,-0.036862596991673,-0.159945039313557,0.963582624211944,0.211109591584178,46.4077305059947,-0.395955430021971,-1.1737022509519,-0.013512238579703,-0.05533476663608,0.171048491940857
148.8,166,890000000,vehicle_velocity_cg,,784.945587408802,803.275419504119,599.684732378154,-0.036313157175553,-0.160832054128161,0.965452699914847,0.201780794943406,45.8873721437226,-0.374410320767208,-1.057871205394,-0.026128494488412,-0.056544086830985,0.199067755205486
148.9,166,990000000,vehicle_velocity_cg,,780.782252559904,805.077067110868,599.681039126946,-0.033887968531564,-0.161507811138626,0.967551925230791,0.191337671440319,45.3076064834892,-0.363021957546135,-1.09774051735018,0.002097195349428,-0.068855112066768,0.179502815562948
149,167,90000000,vehicle_velocity_cg,,776.586564078429,806.786316259091,599.67831127194,-0.032589116534226,-0.160752052084824,0.969393857647419,0.182680803560451,44.8030297704385,-0.32221677228836,-1.01261810014526,-0.004143257906217,-0.048635209030049,0.164091833538519
149.1,167,190000000,vehicle_velocity_cg,,772.414080422049,808.400689419285,599.671183769158,-0.032096545213874,-0.16147754626072,0.970846212563336,0.174219532172421,44.2630621792962,-0.298892486906701,-0.868450720228425,-0.059608000654105,0.010848783001498,0.161092137365463
149.2,167,290000000,vehicle_velocity_cg,,768.266197283337,809.915867103476,599.660435627156,-0.029412173964422,-0.16188322535981,0.972510806600986,0.164777050629299,43.7158473310941,-0.291152377586117,-0.981683681073172,0.012495839027108,0.019286240578617,0.140211838886522
149.3,167,390000000,vehicle_velocity_cg,,764.157518471691,811.354257051345,599.610626616516,-0.026862459956107,-0.161849576038577,0.973939433265371,0.156604927483039,43.1652696291761,-0.276264309579424,-1.03476993958541,0.040436024798591,-0.036282099059748,0.145039215089787
149.4,167,490000000,vehicle_velocity_cg,,760.227898101864,812.616428035427,599.653559553288,-0.024742031084043,-0.161189319234024,0.975554760576885,0.147304936707788,42.4523472378226,-0.356401574637602,-0.920483549121093,-0.01299644286653,-0.076240553094458,0.159009111076262
149.5,167,590000000,vehicle_velocity_cg,,756.152175172862,813.861810499535,599.663177702509,-0.02156959539599,-0.161782885838872,0.976763158656357,0.138905659696627,41.9191611963206,-0.288254763774873,-0.944077394390607,-0.030814495536708,-0.032489949980886,0.14527247168279
149.6,167,690000000,vehicle_velocity_cg,,752.114637462478,815.021119875646,599.666794679384,-0.02168589028656,-0.162480762451619,0.977699463688538,0.131276360014911,41.4142728216594,-0.256864150589837,-0.880408434674165,-0.016863543513049,-0.126624746630622,0.173936875560564
149.7,167,790000000,vehicle_velocity_cg,,748.114813894932,816.097194484669,599.670171644281,-0.019167082823756,-0.162277098201841,0.978863339122759,0.122985079000094,40.8683897840695,-0.18768830664722,-0.779124377718341,0.033076515567206,-0.061462292783055,0.153516861504573
149.8,167,890000000,vehicle_velocity_cg,,744.193432007052,817.079967133087,599.674322595867,-0.018648160458577,-0.162338020998567,0.979786940960072,0.115395681781787,40.2967410069807,-0.196967380185984,-0.838116146573135,-0.018413344512137,-0.115577811614181,0.155053478651808
149.9,167,990000000,vehicle_velocity_cg,,740.31029383324,817.989336180367,599.682328686882,-0.015698022770734,-0.162622919187221,0.980682402110697,0.107561073007432,39.6471818282577,-0.15163877163279,-0.820449069888995,-0.010322563929916,-0.055266912680119,0.139950744150914
150,168,90000000,vehicle_velocity_cg,,736.430767730327,818.832782172395,599.693709081132,-0.015203685275144,-0.162624732717617,0.981405256426498,0.100825427948598,39.2112564711452,-0.164114662084752,-0.893720596545903,-0.030659200855744,-0.037157525983327,0.128994829919624
150.1,168,190000000,vehicle_velocity_cg,,732.589868936183,819.615969447835,599.698026091552,-0.013515257294454,-0.163406790730942,0.98198233026124,0.093948185815294,38.6885156373199,-0.131775628465463,-0.847472025238901,-0.039007606025,-0.066600500823952,0.121562609925929
150.2,168,290000000,vehicle_velocity_cg,,728.803039905013,820.3469603597,599.671892795539,-0.011972525648661,-0.162885412455419,0.982682346003125,0.087523756161479,38.1831173646688,-0.13005893122485,-0.932095723371301,-0.007970808775014,-0.046955582279959,0.126851254869867
150.3,168,390000000,vehicle_velocity_cg,,725.073072851766,820.981146584352,599.729834196165,-0.010105899812473,-0.163984840882408,0.983102654749457,0.080721824646876,37.6689365400453,-0.103518577396522,-0.86623053960165,0.027601892860041,-0.041074129616221,0.127759986197581
150.4,168,490000000,vehicle_velocity_cg,,721.46930836401,821.562179890241,599.747083109109,-0.009685295079666,-0.164547944877385,0.983540714519472,0.074012375846037,37.087713797012,-0.134485984765092,-0.893889599637805,0.026876363521206,-0.012456654687832,0.11953087873067
150.5,168,590000000,vehicle_velocity_cg,,717.781288274841,822.108548384408,599.760980801474,-0.008140227718072,-0.162884123884422,0.984257934019736,0.068108870188124,36.6949723536772,-0.179896254578193,-0.875824404534735,0.066866108144495,-0.126894584231037,0.113986141934507
150.6,168,690000000,vehicle_velocity_cg,,714.13323424616,822.602915387496,599.783692509847,-0.007222603502666,-0.162263321542814,0.984743489554214,0.062439636939426,36.2897864660622,-0.165843930009653,-0.825470891092291,-0.012266944358864,-0.043298332273762,0.116835655488072
150.7,168,790000000,vehicle_velocity_cg,,710.522591927807,823.04514718539,599.806298077533,-0.006320221620227,-0.162021182870049,0.985175725799853,0.056017679305679,35.8934850631608,-0.159315143292619,-0.901051623166217,-0.010388411193505,-0.01279805091622,0.126622980558454
150.8,168,890000000,vehicle_velocity_cg,,706.982744092553,823.432867499809,599.823531502642,-0.004635936111628,-0.161593214094015,0.985616837538383,0.049250287470954,35.5019239551976,-0.162754918329882,-0.844491027836474,0.025799559543094,-0.078976210503635,0.119794198218701
150.9,168,990000000,vehicle_velocity_cg,,703.491059239241,823.784120029551,599.812798410964,-0.003323526894115,-0.159313534032353,0.986264433037947,0.04348126225679,35.1062823138497,-0.167804651011053,-0.833025816281615,0.016223866101593,-0.063075551401489,0.090730115548695
151,169,90000000,vehicle_velocity_cg,,699.992507331215,824.062843936822,599.880008877047,-0.002334684190618,-0.157984240286774,0.98666028904876,0.039204630912149,34.7574720276889,-0.127474572127931,-0.813773016816106,-0.005559916701421,0.017629435712309,0.079953101214338
151.1,169,190000000,vehicle_velocity_cg,,696.508922998596,824.320609192359,599.919144350593,0.000691808178176,-0.155879008458955,0.987197402815742,0.033801538384382,34.4564761931149,-0.113580001976352,-0.880091656819662,0.00701033815618,-0.055364365165035,0.109342379612729
151.2,169,290000000,vehicle_velocity_cg,,693.059048583213,824.537369857308,599.952636352875,8.09714830142524E-05,-0.152768761016374,0.987862012037674,0.028113062337993,34.172900439444,-0.120216864067816,-0.74078567244321,0.067132606152262,-0.061880110655582,0.119403818397156
151.3,169,390000000,vehicle_velocity_cg,,689.637683720671,824.713092175768,599.980478571953,0.000512694171584,-0.149757946956146,0.988471754759409,0.022268464496281,33.9159492268254,-0.132908284230516,-0.763860888644111,0.08160837343418,-0.035179980514209,0.108366425764827
151.4,169,490000000,vehicle_velocity_cg,,686.34476846433,824.845303045088,600.010399003289,0.002083521005207,-0.147216233784866,0.98896614257879,0.016401471984259,33.5376955043108,-0.160717335114168,-0.895906305682649,0.072306697316595,-0.021254917875314,0.104253929322523
151.5,169,590000000,vehicle_velocity_cg,,682.968383793928,824.944891619297,600.034170996747,0.003353010687224,-0.144876655016271,0.989381871825012,0.011091611905552,33.3105616550941,-0.15859121095161,-0.935670826706329,0.094511632681919,0.020972568189003,0.1073747960057
151.6,169,690000000,vehicle_velocity_cg,,679.617461239758,825.007194759268,600.059584451524,0.00422195692974,-0.1427793838065,0.989728088830236,0.005876463219298,33.1134490480063,-0.151025912818589,-0.877901535743217,0.067619173248333,-0.077055291908623,0.099512625861008
151.7,169,790000000,vehicle_velocity_cg,,676.29024122987,825.031839801146,600.086266322527,0.005175989632723,-0.140064261307974,0.990128316069726,0.001062804075283,32.9209688057065,-0.134204905097469,-0.8562063937514,0.08096497198244,-0.049725738353849,0.08939750456906
151.8,169,890000000,vehicle_velocity_cg,,672.998451947911,825.026934813354,600.117231003492,0.005911161139751,-0.136960355437787,0.990557456821547,-0.001686400771871,32.591396692883,-0.080613901143241,-0.843456145074699,0.076527839407014,-0.062207830293331,0.036393590763092
151.9,169,990000000,vehicle_velocity_cg,,669.759442793166,825.005097120578,600.14777955708,0.006471569624467,-0.133026250925935,0.991080444289046,-0.004657069788247,32.4640328138328,-0.118007027038404,-0.832375313317444,0.079185909387342,-0.044449524555459,0.072030676726031
152,170,90000000,vehicle_velocity_cg,,666.503988844589,824.958566585283,600.18385062211,0.008044406892243,-0.130078796178887,0.991421019793791,-0.009957701212785,32.2766569861992,-0.159087090263027,-0.922512797412819,0.019388453063519,-0.065642617000625,0.113190144220732
152.1,170,190000000,vehicle_velocity_cg,,663.267089102611,824.877739912015,600.217522132293,0.007571064703855,-0.127477353657448,0.991687784406365,-0.01573345298842,32.1444969436261,-0.166909193008099,-0.921804765016928,0.022341595182109,-0.023310475568215,0.101808775141765
152.2,170,290000000,vehicle_velocity_cg,,660.047656893045,824.762630548569,600.2481417309,0.008433645767192,-0.124286036868876,0.991996253339058,-0.020622512450576,31.9998332554471,-0.169030367530223,-1.03423848148086,0.049177645116954,0.007452181363849,0.079095696279526
152.3,170,390000000,vehicle_velocity_cg,,656.909684304837,824.622890872727,600.277014906343,0.008303763446868,-0.12079993899027,0.992314277809466,-0.025510709673454,31.7921157180236,-0.177680420049861,-1.00227309268906,0.096520635295956,0.009929433752121,0.09694404921604
152.4,170,490000000,vehicle_velocity_cg,,653.781414905198,824.452628441002,600.30343441721,0.009135753572136,-0.117046307117056,0.992606619376448,-0.030802583771307,31.598302069157,-0.188290154604563,-1.0170104053614,0.081729905236156,-0.023291813930747,0.094459395925009
152.5,170,590000000,vehicle_velocity_cg,,650.616887493611,824.263346410398,600.288796345543,0.009530394752956,-0.113834584533043,0.992813835024243,-0.035658770653196,31.4640235568945,-0.197704806433546,-1.06007751784377,0.033836899653111,-0.007855672602906,0.094482610739613
152.6,170,690000000,vehicle_velocity_cg,,647.474728507356,824.013712798703,600.354214937445,0.009012434731711,-0.111228978879803,0.992929553758208,-0.040469637397535,31.3278327793112,-0.183426130063383,-0.980379969818189,0.054434959921485,-0.009613416794349,0.096748885487397
152.7,170,790000000,vehicle_velocity_cg,,644.361065096903,823.753477483889,600.371022885697,0.008903861395482,-0.108871668017038,0.9929975568589,-0.044983699577678,31.1858592147208,-0.185024184721404,-0.974130987055416,0.089823866625572,-0.045225352064529,0.077497931334422
152.8,170,890000000,vehicle_velocity_cg,,641.235025474225,823.467484521606,600.394132268524,0.008991566978302,-0.10615558596801,0.993138573243135,-0.048227768221773,31.0683173135328,-0.174267162460382,-1.00377272231785,0.073894589141243,-0.001452820370734,0.058237231946152
152.9,170,990000000,vehicle_velocity_cg,,638.156133298237,823.166902681638,600.418159042489,0.008548393487405,-0.102650400218741,0.993372520057154,-0.050998595069045,30.9209392230054,-0.176917643350177,-0.934161589321574,0.048457434557354,0.007911837580166,0.052104453029192
153,171,90000000,vehicle_velocity_cg,,635.090612319166,822.851936599702,600.437429077786,0.009172966810641,-0.099211576800381,0.993526088763505,-0.054578664833108,30.7736335585684,-0.197087976719689,-0.999441002694843,0.054469793967977,0.028008913899677,0.082287913946548
153.1,171,190000000,vehicle_velocity_cg,,632.010457787727,822.511855431678,600.460319255516,0.009558729768011,-0.097387768242266,0.993457737079167,-0.058872556590947,30.6832112481792,-0.221817802895597,-1.03434470619413,0.036919498596742,-0.00137101411947,0.084408456272892
153.2,171,290000000,vehicle_velocity_cg,,628.945243612712,822.150558104388,600.474676319149,0.009115125170396,-0.095509604872302,0.993435074631553,-0.062302346360842,30.6057155328821,-0.209980439629516,-0.974048239750144,0.033680956888166,0.004526541999216,0.064776193041715
153.3,171,390000000,vehicle_velocity_cg,,625.893536053016,821.769807624704,600.487433292523,0.007925294595523,-0.093621545482264,0.993436898582808,-0.065232848023508,30.5535471370044,-0.212375242846141,-0.909706762968696,0.043180458648277,-0.043366811702092,0.058513673023869
153.4,171,490000000,vehicle_velocity_cg,,622.957339003571,821.398892256321,600.457298019864,0.0071928216625,-0.091719604302136,0.993399628138165,-0.068505155412908,30.3680269002122,-0.241501730406832,-0.924677338092651,0.043350046717486,-0.002266067846313,0.059561175381094
153.5,171,590000000,vehicle_velocity_cg,,619.958017078657,820.976980185752,600.507414011856,0.007192416734707,-0.089922346655694,0.993327974318696,-0.071845501942456,30.3332546325307,-0.256334750208921,-0.873385889769446,0.069865426073719,-0.008443085834117,0.071867614521109
153.6,171,690000000,vehicle_velocity_cg,,616.920398353769,820.543369819189,600.512108066171,0.007912188129269,-0.088247347384766,0.993222125021942,-0.075230401603717,30.3322472145314,-0.254855009630795,-0.833315537910012,0.080562595966844,0.010925212067688,0.071538205279885
153.7,171,790000000,vehicle_velocity_cg,,613.890211139631,820.087630252254,600.525551147913,0.008263257352576,-0.086755307219998,0.993088158958599,-0.078620250465831,30.3359068736752,-0.264286693123649,-0.832322429147625,0.055476185028832,-0.001785608288546,0.068544679449624
153.8,171,890000000,vehicle_velocity_cg,,610.866597587609,819.615277010727,600.529230970301,0.007556917702065,-0.084862202526778,0.993046595861325,-0.081238894781889,30.3457468225834,-0.257700770166324,-0.809426711013093,0.041705417087438,-0.014088156532827,0.047139271032412
153.9,171,990000000,vehicle_velocity_cg,,607.877250809703,819.132614116808,600.532959871327,0.006156887847118,-0.082597935809458,0.993061415637516,-0.08347873084845,30.3285200675529,-0.277584203811255,-0.703193821684704,0.017028579583995,0.000610470936716,0.038921488723484
154,172,90000000,vehicle_velocity_cg,,604.861343949207,818.634246174396,600.53082859633,0.005848015623911,-0.080811669662053,0.993027006068772,-0.085630835437855,30.3394734007813,-0.301247673684102,-0.781653116131322,0.007111492502508,-0.006230432005889,0.043803057897923
154.1,172,190000000,vehicle_velocity_cg,,601.850282022004,818.123224950797,600.527172771187,0.006394262510716,-0.079633543315056,0.992893444245615,-0.088205558555647,30.3422754476594,-0.305966787122566,-0.744907198670461,0.000137831867753,0.009993812032424,0.054818257190063
154.2,172,290000000,vehicle_velocity_cg,,598.846520936236,817.595917910695,600.527700728073,0.006661804686691,-0.078848887926039,0.992691495733765,-0.091115682124454,30.3443117013927,-0.301615399248186,-0.761095583737159,0.007658896338071,-0.019617386767859,0.060913606235107
154.3,172,390000000,vehicle_velocity_cg,,595.849701745973,817.052044521287,600.521490945535,0.006449141030533,-0.077813055110069,0.992480550634968,-0.094265018144145,30.3387909991093,-0.31127864585329,-0.776565592402664,0.000609224491847,-0.003173787118801,0.060620267537617
154.4,172,490000000,vehicle_velocity_cg,,592.945639552571,816.505053605658,600.523706334263,0.006763163841035,-0.076439377658879,0.992250727745263,-0.097722947391995,30.2533370221101,-0.362870270651988,-0.696783451121784,-0.002357665490256,0.011195756555215,0.062296368884513
154.5,172,590000000,vehicle_velocity_cg,,589.951022978386,815.924917959841,600.520604937355,0.006589664912801,-0.076264482135587,0.992004375455343,-0.100337551088226,30.2698673031859,-0.352800554450276,-0.754828483743723,0.014207270871458,-0.017732333419939,0.04755516022922
154.6,172,690000000,vehicle_velocity_cg,,586.962486037123,815.331817680664,600.507846680393,0.005923035952366,-0.075246645130506,0.99189215483102,-0.102239000515394,30.2715664615856,-0.349309711518078,-0.724005902855853,0.026270619601905,-0.025727149630894,0.022485417867012
154.7,172,790000000,vehicle_velocity_cg,,583.979799109961,814.730005702006,600.502324845189,0.006492630004666,-0.074441124923449,0.991819364471483,-0.103492574299501,30.2696670357949,-0.357199813121999,-0.715246582672006,-0.005815130657443,-0.001397543610331,0.027344758360595
154.8,172,890000000,vehicle_velocity_cg,,581.059358768705,814.133134106402,600.498526557904,0.006925805750393,-0.074523797390147,0.991629692917559,-0.105208312226204,30.2100606174273,-0.35208696275412,-0.804004075393343,-0.011014610965832,-0.002326237208951,0.037071365988484
154.9,172,990000000,vehicle_velocity_cg,,578.108900220443,813.517526727993,600.490112625304,0.006911532338252,-0.074202647191893,0.99138875091514,-0.107677957026364,30.1966258306726,-0.365796369757658,-0.759113228055366,-0.037723910808433,-0.001056891675108,0.04508563225658
155,173,90000000,vehicle_velocity_cg,,575.13427749741,812.881087380773,600.488736439483,0.006818623040215,-0.07429984278942,0.991122704574412,-0.110040102773518,30.2070871857685,-0.368549108827535,-0.728350480382979,-0.047165001809784,0.003307323776677,0.045858123804627
155.1,173,190000000,vehicle_velocity_cg,,572.16538291202,812.232785130736,600.481419388752,0.00654440872679,-0.073459012911153,0.990953688522501,-0.112123732279055,30.2205490102533,-0.355507255093578,-0.792775440444885,0.019857317633107,-0.002286376250519,0.0371911874088
155.2,173,290000000,vehicle_velocity_cg,,569.201835683278,811.571794386162,600.476581893577,0.008019858415566,-0.072444887492558,0.990805653725472,-0.113980597878866,30.2176989097021,-0.376493575107439,-0.782396048687332,0.036828167057457,-0.007309533692844,0.034877651688661
155.3,173,390000000,vehicle_velocity_cg,,566.244579132829,810.905724560233,600.482487587265,0.00790999512938,-0.072233139015147,0.99068555775584,-0.115160458748097,30.2176852802528,-0.41653158740579,-0.713353875251009,0.032521413100571,-0.009904547836873,0.017441455308931
155.4,173,490000000,vehicle_velocity_cg,,563.378057141638,810.254858029329,600.483780178017,0.007395112365552,-0.072304525636638,0.990524104227155,-0.116530540334082,30.1201513778251,-0.420696232411251,-0.798096081756793,0.009839688597454,-0.001942895558771,0.02817052805207
155.5,173,590000000,vehicle_velocity_cg,,560.44948734529,809.579687343114,600.478594093023,0.006467010474894,-0.072516899650938,0.990328756600142,-0.118103475356781,30.0964915981742,-0.413723145313383,-0.718682268484964,-0.013095857615196,0.013089234010134,0.032027270534593
155.6,173,690000000,vehicle_velocity_cg,,557.495790688846,808.88859907927,600.473815122452,0.006171672233532,-0.072505601505234,0.990140322882852,-0.119695401806614,30.1172720585115,-0.39919095375253,-0.685317750941262,0.003922061984149,-0.003880269335742,0.034951037344084
155.7,173,790000000,vehicle_velocity_cg,,554.546700532389,808.18701034989,600.465083652284,0.006493176885787,-0.072819705995307,0.989916304871317,-0.121329462302462,30.131709349466,-0.420636360332505,-0.776335640459612,-0.021582077486937,0.002704670672774,0.027213114950238
155.8,173,890000000,vehicle_velocity_cg,,551.601704887344,807.480641189697,600.451599233647,0.006256485755369,-0.072703261541171,0.989772285891541,-0.122580235879616,30.1406172655165,-0.423893047273742,-0.771403876710335,-0.002677226754354,0.013323269509696,0.02547594415479
155.9,173,990000000,vehicle_velocity_cg,,548.694752181548,806.787024447957,600.408144625427,0.006416297946379,-0.07254494534456,0.989586591639641,-0.124154901927617,30.1113316007992,-0.426614479534898,-0.757157574539445,0.038768198052746,-0.003384209423215,0.03661800726389
156,174,90000000,vehicle_velocity_cg,,545.77930688526,806.048419982297,600.440608285452,0.005998267188571,-0.072920979809076,0.989328680581837,-0.125997274861882,30.0971213245003,-0.378062147522223,-0.74053341355105,0.017221277833986,0.031795965445379,0.037765547240358
156.1,174,190000000,vehicle_velocity_cg,,542.872011246937,805.314833957232,600.422029007297,0.005292900397379,-0.073444477475121,0.989070876443356,-0.127736820476175,30.0859559609499,-0.36813776633418,-0.769603648335373,0.021521513694557,0.013252340810032,0.033388486861371
156.2,174,290000000,vehicle_velocity_cg,,539.93813167026,804.562595691342,600.39905631619,0.005141243470027,-0.073598389232027,0.988869134503251,-0.129207892734243,30.1111384356321,-0.367119941227937,-0.70667915862827,-0.006989463145837,-0.004910115502141,0.033128781653252
156.3,174,390000000,vehicle_velocity_cg,,537.008277552076,803.802785013246,600.3752160343,0.004549409908804,-0.073296650048069,0.988655062141376,-0.131026989828225,30.1328000742874,-0.377869476158268,-0.685692372747439,-0.002724215650757,-0.036343386589609,0.035167802053624
156.4,174,490000000,vehicle_velocity_cg,,534.169369845295,803.055222976727,600.352379185942,0.004467360319103,-0.073431629135266,0.988321362068859,-0.133449330506661,30.0455705121406,-0.388626286194144,-0.778563909558888,-0.017694653226929,-0.017400673284208,0.043347712888866
156.5,174,590000000,vehicle_velocity_cg,,531.241354093628,802.273210281334,600.325037272706,0.004760938029023,-0.073792172409845,0.988058935220491,-0.13517244279463,30.0648515113795,-0.3944279364413,-0.75857780609503,-0.012504756367986,0.01813332945657,0.027243180437577
156.6,174,690000000,vehicle_velocity_cg,,528.318404239955,801.48307898444,600.302199987413,0.004357536531349,-0.074016920567811,0.987864807368026,-0.13647574769449,30.0856300598248,-0.393376166617251,-0.708758327831895,-0.015665424239908,0.028533387271421,0.029331693884408
156.7,174,790000000,vehicle_velocity_cg,,525.399071091285,800.685953472616,600.278057586078,0.005202475270513,-0.073596561851307,0.987655845786038,-0.138175289467375,30.1075505414416,-0.394174024287549,-0.783717678181944,-0.038625289802617,-0.027820182216602,0.03287691604446
156.8,174,890000000,vehicle_velocity_cg,,522.519042663569,799.901239309863,600.213008873002,0.004756397119556,-0.072902343377338,0.987444153523794,-0.140059518377765,30.0805249414549,-0.429531873348488,-0.841906294346998,-0.005811198853039,-0.007176770264776,0.025606476326128
156.9,174,990000000,vehicle_velocity_cg,,519.657961201917,799.089784061286,600.243359877491,0.003758155432345,-0.071989074927965,0.987347077019146,-0.141241632886733,30.0530149878747,-0.431228955974276,-0.648237794086675,0.023910805574159,-0.018245196951109,0.019226544902907
157,175,90000000,vehicle_velocity_cg,,516.745014245651,798.269070914611,600.222940351446,0.003111665952224,-0.072822932193805,0.987057327423651,-0.142845967604893,30.0718163307095,-0.434207965719074,-0.634068148441308,-0.028370526939781,0.018001415775915,0.039337424719141
157.1,175,190000000,vehicle_velocity_cg,,513.837157595722,797.437686459777,600.198362522936,0.003232771375424,-0.073950137082767,0.986696621218915,-0.144743580478899,30.0946067788011,-0.44274709802434,-0.695499693551583,-0.021096780564302,0.058744699952432,0.038922666574645
157.2,175,290000000,vehicle_velocity_cg,,510.934330014538,796.59868288881,600.170091107334,0.003353872170894,-0.073737050611889,0.98652704409275,-0.145999966377199,30.1166668221304,-0.430621872083024,-0.667513010770248,0.020605006251644,0.012339221449049,0.0249569782561
157.3,175,390000000,vehicle_velocity_cg,,508.062529645555,795.759805618632,600.140397660197,0.002865132055077,-0.074057512538416,0.986292479374935,-0.147425984763108,30.1161503574227,-0.44082618028099,-0.544594478498761,0.025954459441423,-0.057878990977762,0.028260967220634
157.4,175,490000000,vehicle_velocity_cg,,505.249726424173,794.9260542014,600.115640127948,0.002440427965843,-0.073834090924468,0.985961191507592,-0.14974344783539,30.0411769596846,-0.457007918204594,-0.595283113071402,0.011179027976978,-0.002416005571375,0.04692882682388
157.5,175,590000000,vehicle_velocity_cg,,502.348388493305,794.054808546531,600.07537987087,0.001646863734224,-0.07304227187094,0.985734455343497,-0.151623540086729,30.0694088105954,-0.47558076328193,-0.659531644614189,0.007363948776967,0.015976293419633,0.028498230779371
157.6,175,690000000,vehicle_velocity_cg,,499.451137828971,793.176832530203,600.039661861668,0.002835718895961,-0.071975001615042,0.98562841408566,-0.152801136081653,30.0956670764696,-0.481738071221983,-0.65465315562635,0.017932986157786,0.004975843974391,0.025111065526427
157.7,175,790000000,vehicle_velocity_cg,,496.5574543294,792.294485166045,600.006342704801,0.002502625355596,-0.072042213846426,0.985461350272097,-0.153849222976037,30.1238692331797,-0.497707604747818,-0.574351709493004,-0.020107911442448,-0.011335394109207,0.019326146133371
157.8,175,890000000,vehicle_velocity_cg,,493.668107742454,791.405411523158,599.975046208327,0.002558496220198,-0.072215963530526,0.98520131247663,-0.155424202114004,30.1396340688928,-0.485815871973413,-0.674261123637395,-0.037233214237051,0.007456599258203,0.03978079954635
157.9,175,990000000,vehicle_velocity_cg,,490.812272294087,790.513752968445,599.938530844933,0.002478907278068,-0.072020192096519,0.984870606280844,-0.157597067971106,30.1221108920346,-0.499705986815766,-0.66051006354689,-0.014100692029496,0.009993124058749,0.043234769819472
158,176,90000000,vehicle_velocity_cg,,487.931088990306,789.600516781395,599.906452001748,0.003191346023816,-0.071540151696852,0.984556857196269,-0.159748605482344,30.1380931786323,-0.505174221940561,-0.587914337332428,-0.015364861319632,-0.030984803000551,0.03896102438866
158.1,176,190000000,vehicle_velocity_cg,,485.057198735893,788.674625018523,599.881392508298,0.003229380185587,-0.072612809375778,0.984211607561775,-0.161382968614538,30.1431017364855,-0.491903682049011,-0.599887528064511,-0.005124556894943,0.00680163816562,0.029223871984453
158.2,176,290000000,vehicle_velocity_cg,,482.187878909575,787.740498410094,599.849082068742,0.003404439536874,-0.072892955022988,0.983938949635533,-0.162908472123401,30.1598597725709,-0.498255714827852,-0.67107011528324,0.037773835710429,-0.027449213998268,0.035729594294577
158.3,176,390000000,vehicle_velocity_cg,,479.323001672733,786.797782118758,599.81989708386,0.003644640105159,-0.072431777526385,0.983647467367561,-0.164857557134198,30.1620890090843,-0.523874004525388,-0.62775662671637,0.017660242706988,0.003401840269328,0.034676784908818
158.4,176,490000000,vehicle_velocity_cg,,476.546972245706,785.872550311589,599.798285890007,0.00400519979416,-0.071134330519848,0.983442543662251,-0.166627214797654,30.0697705215231,-0.520393683173303,-0.587713630270291,0.018781593597397,-0.005821348648035,0.029428962070243
158.5,176,590000000,vehicle_velocity_cg,,473.683989454542,784.90690994293,599.776522853053,0.004966779495805,-0.071114831086054,0.983150787366938,-0.168322729305377,30.0814477044032,-0.510160549393931,-0.667787878693649,-0.043357385665127,-0.006537556637148,0.035797548341478
158.6,176,690000000,vehicle_velocity_cg,,470.82733100395,783.946140061959,599.713107130907,0.005399490781191,-0.070648770811049,0.982832840152981,-0.170350242145458,30.0968112694614,-0.532589096576098,-0.724965752895064,-0.014873188348052,-0.041018677128863,0.035061990271913
158.7,176,790000000,vehicle_velocity_cg,,468.00045806285,782.952821393756,599.734112687906,0.00533431050519,-0.069842507560631,0.982547590162841,-0.172318897205938,30.0921982462773,-0.532082203532217,-0.56627845331279,0.027223830276852,-0.033121913508943,0.031200648039672
158.8,176,890000000,vehicle_velocity_cg,,465.150195971367,781.956177990197,599.719762561436,0.005069426362994,-0.069152050425196,0.982307481559654,-0.173966394772872,30.0991952981434,-0.544648344541715,-0.595162667489913,-0.005931827521612,0.012993970176245,0.031724948430556
158.9,176,990000000,vehicle_velocity_cg,,462.332009664093,780.960656253952,599.699825047374,0.005727344716511,-0.068711979439334,0.982021461500037,-0.175726237532586,30.0732085071967,-0.538242459097682,-0.73052398981829,-0.015136782255836,0.042940476198157,0.039296259880766
159,177,90000000,vehicle_velocity_cg,,459.489225044224,779.945692071215,599.678269472646,0.006716357555179,-0.06868589553698,0.981689456906067,-0.17754703178298,30.0916103789414,-0.533741330914406,-0.739299110879332,0.000435449831113,0.015075252105146,0.041919497961277
159.1,177,190000000,vehicle_velocity_cg,,456.652436341137,778.919691596757,599.659966762815,0.006338973900688,-0.068745384019671,0.98132336663773,-0.179550382000893,30.1178642801945,-0.540070164851585,-0.596896408034019,0.025529202183142,-0.055940912879816,0.037658908702781
159.2,177,290000000,vehicle_velocity_cg,,453.821147028781,777.881776650249,599.644580459045,0.006265499937211,-0.069519025511546,0.980884338965695,-0.181641851384238,30.1283445906492,-0.537564995459727,-0.642947088926394,0.00828957878178,-0.031571924481781,0.043357178937679
159.3,177,390000000,vehicle_velocity_cg,,450.991811534501,776.845552670186,599.584911319848,0.006893897274334,-0.070423304184611,0.98039647301057,-0.183890696111922,30.1370303261293,-0.560958630392261,-0.745831206822231,-0.056451389249489,-0.042751328920996,0.039411667348355
159.4,177,490000000,vehicle_velocity_cg,,448.285449357093,775.810040976517,599.613073632822,0.007751569497326,-0.069543719192708,0.979966436519635,-0.186465459499022,30.0202908420069,-0.600888556965427,-0.667601452086603,-0.024077243177154,0.0067503445546,0.038850995672332
159.5,177,590000000,vehicle_velocity_cg,,445.460238408508,774.734950779478,599.604454598296,0.007685997429867,-0.069483971475084,0.979640015254748,-0.1881976186439,30.0362320759416,-0.603626358577743,-0.649521954870371,-0.056870076567861,0.060020659965057,0.037428048324636
159.6,177,690000000,vehicle_velocity_cg,,442.672029175654,773.677241108932,599.553847347141,0.00758367427483,-0.0693580431249,0.979278370665356,-0.190120547246696,30.0239677023026,-0.589371836353043,-0.755533936776234,0.011385344767896,0.015179139968601,0.043745752297904
159.7,177,790000000,vehicle_velocity_cg,,439.877592974701,772.57014216413,599.578723829403,0.00790294169707,-0.068916339372404,0.9788221559048,-0.192601320841579,30.0440596063064,-0.586570668179355,-0.671688122228524,0.052425022045632,-0.059103401809425,0.051808409984567
159.8,177,890000000,vehicle_velocity_cg,,437.120844880356,771.477074011561,599.572913647472,0.007912370096786,-0.068872274411308,0.9783250588342,-0.195125814473443,30.0100631924939,-0.601072540635116,-0.551455261766339,0.038006530604325,-0.042070281262309,0.047002141550422
159.9,177,990000000,vehicle_velocity_cg,,434.338527349674,770.358248595422,599.572780834971,0.007812923850577,-0.068461614798294,0.977923838574715,-0.1972737475373,30.016275916302,-0.606106582439835,-0.533918614308705,0.0332266468495,-0.010893389256161,0.039425629040758
160,178,90000000,vehicle_velocity_cg,,431.533305721473,769.217050678975,599.567112614418,0.007686503036643,-0.067717752856679,0.977590032661417,-0.199180701023364,30.0380171236309,-0.595519412544131,-0.618567111136018,0.041511026554459,0.034333551063495,0.041268082153626
160.1,178,190000000,vehicle_velocity_cg,,428.735252865976,768.065770113625,599.555642170723,0.007432643692012,-0.068274068610416,0.977143535502697,-0.201181307253972,30.0678227335646,-0.609900346197938,-0.597749341805505,-0.055815874233543,0.012501943219326,0.046018556087654
160.2,178,290000000,vehicle_velocity_cg,,425.944183975801,766.901436705373,599.552453272175,0.008875699938147,-0.068733815398887,0.976550305291058,-0.203829305565371,30.0992395838666,-0.612045226246959,-0.541300720797778,-0.022658419449047,-0.021255932144719,0.049812955522427
160.3,178,390000000,vehicle_velocity_cg,,423.161509525292,765.723142396319,599.553132174751,0.009229301608159,-0.069507014811475,0.975996255483358,-0.206191426025153,30.1117676610927,-0.602918284728642,-0.550295355956143,-0.031713584802554,-0.010822705170375,0.04445366925156
160.4,178,490000000,vehicle_velocity_cg,,420.440298313021,764.554920577928,599.550500275601,0.009088597462969,-0.069592577818326,0.975437007315317,-0.208798743455257,30.0735791708127,-0.62711691491226,-0.630399522062072,-0.022673751516421,-0.013490195483848,0.046915975253234
160.5,178,590000000,vehicle_velocity_cg,,417.693219553706,763.361681709104,599.544626272029,0.009124040549012,-0.069340276016416,0.974919451562366,-0.211283555847026,30.0687828970311,-0.632003708899079,-0.584885376432406,0.001042698198743,0.003382882521606,0.049086257644568
160.6,178,690000000,vehicle_velocity_cg,,414.924175984673,762.141898022141,599.543400850247,0.009598495344307,-0.069368029905314,0.974388746133174,-0.213687895593557,30.0981240877877,-0.634816437317347,-0.551260411370216,0.002012066729874,-0.002978700190482,0.049676449392693
160.7,178,790000000,vehicle_velocity_cg,,412.162121482548,760.926258642599,599.501862705253,0.010352554552992,-0.06958187985717,0.973830705965884,-0.216113263655327,30.1107522477703,-0.64210721140793,-0.675035278640713,0.002697671284621,-0.01995502355976,0.047989945935272
160.8,178,890000000,vehicle_velocity_cg,,409.435187576747,759.67466007124,599.539708264507,0.010038106140524,-0.06932437520408,0.973264624288139,-0.218744916596804,30.1086917064902,-0.648705510836912,-0.624775994836912,0.002410827692436,0.006789358828453,0.050521904558744
160.9,178,990000000,vehicle_velocity_cg,,406.714186479697,758.444345601696,599.495359177309,0.009972432722617,-0.069120509925685,0.972721279690797,-0.22121531983546,30.1040226892063,-0.664775053818922,-0.622738899013695,-0.00313727437521,-0.025945753048796,0.047094609382287
161,179,90000000,vehicle_velocity_cg,,403.995347547591,757.162498741151,599.540594082011,0.010849874508635,-0.069416418347702,0.972064600816597,-0.223951005637827,30.1066136947714,-0.658464229304209,-0.535228228797208,-0.019410748982672,-0.02107231878304,0.056609641230559
161.1,179,190000000,vehicle_velocity_cg,,401.258564461641,755.871406597053,599.542811305513,0.011363910652026,-0.069672094909553,0.971390960780557,-0.226751542529337,30.1293381928673,-0.65589332050346,-0.617887520759833,-0.033279583873208,-0.001775634128805,0.054530927220396
161.2,179,290000000,vehicle_velocity_cg,,398.530748417441,754.56525059256,599.542212462335,0.011603572907413,-0.069445589539872,0.970723285827234,-0.229649666975634,30.1498345189681,-0.66378616375289,-0.617477314751403,-0.019046688392659,0.007599467216891,0.057879187491426
161.3,179,390000000,vehicle_velocity_cg,,395.813231362979,753.242268364851,599.546321097306,0.012387967835822,-0.069665759538594,0.970009527908162,-0.23253975137209,30.168098763479,-0.660521108619454,-0.56094129587124,-0.010036006522472,-0.006499677070693,0.058025737771896
161.4,179,490000000,vehicle_velocity_cg,,393.185047166743,751.942512847044,599.555129376759,0.012476627492086,-0.070447700350129,0.969191102528727,-0.235690606645561,30.0887558520847,-0.693572928390788,-0.565469749714438,-0.017939762146735,-0.008663879336573,0.055941869496511
161.5,179,590000000,vehicle_velocity_cg,,390.477751639246,750.58583414216,599.555505429377,0.012109416466033,-0.070952742401752,0.968530137587439,-0.238261291365971,30.1208382691284,-0.679328661205689,-0.562398547924688,0.009752714476593,-0.046854710680203,0.047993668533449
161.6,179,690000000,vehicle_velocity_cg,,387.779785955999,749.21547330525,599.561492821523,0.012453002411717,-0.070671865174297,0.967975854953548,-0.240568398653412,30.1325002953469,-0.67063080896912,-0.529669584957498,-0.003877066514334,0.030797281524403,0.046354774165635
161.7,179,790000000,vehicle_velocity_cg,,385.089854983975,747.833854775313,599.567128714196,0.012412970252785,-0.069752911175978,0.967544193543451,-0.242566863137429,30.1555602371678,-0.683580995693842,-0.505195523887681,0.033208606005557,-0.014511837703502,0.040362271550413
161.8,179,890000000,vehicle_velocity_cg,,382.407006429595,746.442606106422,599.57000289347,0.012577650276743,-0.069285501406813,0.96698741063972,-0.244901346816658,30.1591736925095,-0.693330181040613,-0.612218954554724,0.026335995471879,0.025062743143812,0.054211363756142
161.9,179,990000000,vehicle_velocity_cg,,379.75894247618,745.052268132533,599.572491721195,0.01254537699838,-0.068704103672131,0.966290990971776,-0.247798467350711,30.1511482756789,-0.728008862235571,-0.569441831672219,0.00554459710431,-0.032163715169819,0.0575954369671
162,180,90000000,vehicle_velocity_cg,,377.092171419207,743.632735599424,599.577597383874,0.013027359769615,-0.068583086092604,0.965527804238226,-0.25076424673856,30.1645086897292,-0.735567813415969,-0.495317287229442,-0.025513236412376,-0.029515557148729,0.056820995383219
162.1,180,190000000,vehicle_velocity_cg,,374.436354764237,742.196523434788,599.589452182801,0.013569433984732,-0.069642428502939,0.964676299233504,-0.253703449544343,30.1705272111965,-0.721528700887921,-0.549962153725879,-0.064463587515266,-0.002185642779407,0.05859673501143
162.2,180,290000000,vehicle_velocity_cg,,371.791198672208,740.74453951,599.593610997633,0.013738109760032,-0.069321573186995,0.963921851576434,-0.256632904913926,30.1686572349459,-0.710552062390736,-0.582745764367702,-0.019850651701595,0.01016399066841,0.05345145262604
162.3,180,390000000,vehicle_velocity_cg,,369.181786059063,739.290961693064,599.599114114896,0.01372059328691,-0.069019373917537,0.963189737377536,-0.259448648395938,30.1519573570315,-0.71061163012903,-0.509842847556454,0.011042143160839,-0.013148745246838,0.057535267490251
162.4,180,490000000,vehicle_velocity_cg,,366.630890716793,737.850500281838,599.608260161085,0.013443327163325,-0.069683320152799,0.962307232368164,-0.262542001171599,30.0630759388187,-0.722787911071053,-0.505156540733763,-0.015296587611691,0.026520248779108,0.055656177927812
162.5,180,590000000,vehicle_velocity_cg,,364.003791869662,736.348384124617,599.607184344983,0.01426563474079,-0.069308839394876,0.961555983409887,-0.26533538628653,30.1017004689092,-0.724802074986573,-0.608868805836675,-0.019388103676544,-0.023188397685081,0.057277076812471
162.6,180,690000000,vehicle_velocity_cg,,361.386918625829,734.832117388986,599.606215089777,0.014696391000511,-0.069072207032901,0.960729541189571,-0.268350135071404,30.1251707695554,-0.726713286865116,-0.530708582734381,0.005955184689612,-0.034265692460871,0.062781311708255
162.7,180,790000000,vehicle_velocity_cg,,358.776333729349,733.316461984776,599.57609853577,0.014663222265213,-0.068981609757443,0.959869326475866,-0.271435818415404,30.1425413073695,-0.749577217480553,-0.5489840028742,-0.009118953180929,-0.022412559590809,0.062385593445169
162.8,180,890000000,vehicle_velocity_cg,,356.209771897743,731.764617922104,599.622438145665,0.014892654331447,-0.069727104437579,0.95893519320944,-0.274517094145499,30.1313056701805,-0.719740380235927,-0.551327216710329,0.022395675352053,0.005885053780707,0.064616643276358
162.9,180,990000000,vehicle_velocity_cg,,353.648008251977,730.213610762471,599.622970947708,0.015745102839823,-0.0693968216744,0.958026585340581,-0.277707102283542,30.1278024653031,-0.727910409526695,-0.584988803394344,0.02856250884752,-0.044235141174073,0.063866924258029
163,181,90000000,vehicle_velocity_cg,,351.070602351406,728.629718971061,599.630054443641,0.01534035876985,-0.068534534921227,0.957152338252532,-0.280939659524345,30.1446891334253,-0.763410361593553,-0.510924412282404,-0.020631414561623,0.022236563019726,0.06187666838695
163.1,181,190000000,vehicle_velocity_cg,,348.504053338377,727.031515292472,599.637308708081,0.015583647557005,-0.068611226547658,0.956305071116232,-0.283778541256774,30.1689106424059,-0.770057976387204,-0.553755703233423,-0.06309306810858,-0.025101833637943,0.04979852102326
163.2,181,290000000,vehicle_velocity_cg,,345.973613472512,725.43465702708,599.633656609652,0.015180451033894,-0.068844895066546,0.95544937082642,-0.286611992277161,30.1441242780289,-0.755766565214398,-0.611432274632389,-0.062481326791287,-0.048065150819637,0.046761173855452
163.3,181,390000000,vehicle_velocity_cg,,343.425982654134,723.807956982021,599.627575190998,0.01520083514831,-0.068701973782497,0.954729627315432,-0.289033410067622,30.1599615632315,-0.749217640182886,-0.584049150856761,-0.0107894673327,-0.013357585206853,0.039677971693521
163.4,181,490000000,vehicle_velocity_cg,,340.962985289847,722.21661325547,599.63523843381,0.016033031511634,-0.068364460329545,0.95397815403925,-0.291538889481766,30.0706347268875,-0.754743573936064,-0.604922010345887,-0.011876803070759,0.018847646288583,0.049505338017829
163.5,181,590000000,vehicle_velocity_cg,,338.427454613694,720.560486768517,599.638360145089,0.016945835968532,-0.067294507733155,0.953134947931634,-0.294479301316138,30.0933366833243,-0.757928938098373,-0.737636591290429,-0.034747225523801,0.045038129054397,0.059066105234128
163.6,181,690000000,vehicle_velocity_cg,,335.900219873183,718.908086479987,599.594685984096,0.01659284718421,-0.066899681103966,0.952228023534453,-0.297507817184991,30.116070292832,-0.774333471033828,-0.758295573962719,-0.005638459781784,0.017122613009642,0.066471385193431
163.7,181,790000000,vehicle_velocity_cg,,333.436555105671,717.234515260048,599.640129873404,0.01679128327543,-0.066884088994323,0.951133757370128,-0.300980310047595,30.1022127851866,-0.776025363247017,-0.616299492638652,0.010363436571842,-0.042169201608003,0.066788433804927
163.8,181,890000000,vehicle_velocity_cg,,330.933033670722,715.528118360864,599.648747369456,0.017838107281285,-0.067250485396819,0.95003041416317,-0.304304758930039,30.1302046654423,-0.765878815334507,-0.668871789244058,-0.011281548134564,-0.043709779087978,0.072704610084635
163.9,181,990000000,vehicle_velocity_cg,,328.467533597983,713.82181512791,599.652508995282,0.01709558537991,-0.068008473018032,0.94880512640353,-0.307979578330539,30.1133345445407,-0.771524536509893,-0.673682686910808,0.014186866244441,0.016062599727085,0.077493333915335
164,182,90000000,vehicle_velocity_cg,,325.989279828886,712.078478857364,599.657076667798,0.017604455293146,-0.067082893293608,0.94773159733826,-0.311439862554329,30.1445315720379,-0.771329753131898,-0.642384893813913,0.012994413559983,0.001470698121642,0.064480180297912
164.1,182,190000000,vehicle_velocity_cg,,323.572589602146,710.353997243435,599.66848810537,0.017814352900075,-0.067050767677057,0.946787478896493,-0.314293355305981,30.1040448921321,-0.778375897277852,-0.599970005651405,0.008237047807507,-0.008900835931575,0.048274925076198
164.2,182,290000000,vehicle_velocity_cg,,321.113573080426,708.580892781224,599.672814437849,0.017615023095449,-0.067094168368182,0.945976305600996,-0.316728452738018,30.1337477006737,-0.764439784445483,-0.678985604462285,0.039724043474614,-0.0022371298683,0.056907104363385
164.3,182,390000000,vehicle_velocity_cg,,318.665736499631,706.794394501302,599.673928646925,0.017889404333216,-0.066907498577704,0.945009783839526,-0.319624567726341,30.1665204942389,-0.759640520575604,-0.598552752766811,0.035241057526669,-0.039426388128296,0.067207028533699
164.4,182,490000000,vehicle_velocity_cg,,316.302484351195,705.0455312103,599.686488364942,0.018513840655309,-0.067391799137424,0.94381407589009,-0.323002435385474,30.0992949273346,-0.78181968475093,-0.504578386698503,0.008325207595442,-0.034979617216274,0.062076352039819
164.5,182,590000000,vehicle_velocity_cg,,313.873310398389,703.22432162239,599.700391187294,0.019027081050009,-0.06649237716651,0.942866341621791,-0.325913785842519,30.1272100244312,-0.808303726680261,-0.58837582317302,0.011550427544895,-0.004011536589266,0.058711162769292
164.6,182,690000000,vehicle_velocity_cg,,311.478664219755,701.408541138544,599.713207593503,0.018934706075985,-0.065767669979652,0.941880169729829,-0.328903992619384,30.1235106942938,-0.839395505377923,-0.57070343738807,-0.0432881194988,0.023718815133456,0.061445982001022
164.7,182,790000000,vehicle_velocity_cg,,309.072381146313,699.55877265189,599.726398418428,0.018755955000031,-0.065991932688078,0.940705187353669,-0.332215335976572,30.1568799218406,-0.842147573494092,-0.50375042611377,-0.080527085057863,0.004559174598448,0.072861824055511
164.8,182,890000000,vehicle_velocity_cg,,306.682543718485,697.69168220184,599.736401064903,0.019391291396752,-0.06586423940078,0.939332849771131,-0.336064989439498,30.1774618505872,-0.83186437705239,-0.571324801093212,-0.045182329635008,-0.025404900501817,0.081290186992202
164.9,182,990000000,vehicle_velocity_cg,,304.33276467251,695.825263016507,599.740010238295,0.018964687943444,-0.065938763035397,0.937949827704293,-0.339915490747416,30.1606730801704,-0.838462754003141,-0.577037271691768,-0.039465515190888,-0.007231780371541,0.072833097888451
165,183,90000000,vehicle_velocity_cg,,301.973656433081,693.922908071558,599.744159130601,0.019081973086137,-0.065526277221311,0.936861963025234,-0.342974995492618,30.1908364747353,-0.843641472362018,-0.516830524144111,0.013877480728649,-0.037324505687086,0.057426378156859
165.1,183,190000000,vehicle_velocity_cg,,299.629102630895,692.007206091781,599.754954577858,0.019586294317287,-0.065594694677417,0.935773655359314,-0.345892149434706,30.1966238046302,-0.84607508543998,-0.514573840415478,0.010318107942592,-0.013461676175729,0.067316295047389
165.2,183,290000000,vehicle_velocity_cg,,297.298849257101,690.077725199939,599.762489000486,0.019761535067449,-0.064281957026222,0.934652509822204,-0.349144665741453,30.1954740398094,-0.851977813383091,-0.637841423110707,0.037157487580736,-0.001600102725534,0.064004205006947
165.3,183,390000000,vehicle_velocity_cg,,294.984032448147,688.134915765464,599.764732694801,0.018993531919736,-0.063485846849657,0.933637664820525,-0.35203622515797,30.206773079006,-0.875950774312141,-0.525723501479654,-0.007233865666614,-0.022749499855178,0.051198870470271
165.4,183,490000000,vehicle_velocity_cg,,292.747573765279,686.254727089384,599.739062317089,0.019931825091046,-0.06340174008784,0.932468485087194,-0.355085153197888,30.1094886599478,-0.813620568951294,-0.620253683994706,-0.022574205423696,-0.003185440650137,0.054083308821927
165.5,183,590000000,vehicle_velocity_cg,,290.502962253605,684.295040438171,599.787634892004,0.019859987111146,-0.063895420072266,0.931418707683472,-0.357745925459655,30.0784257350387,-0.789036663726859,-0.594928847629399,0.000624621575593,0.010120043117446,0.05267359925859
165.6,183,690000000,vehicle_velocity_cg,,288.217726125677,682.304826696154,599.791747568288,0.020504694564583,-0.063433093936077,0.930463114176262,-0.360269611890764,30.1042124907856,-0.798545153120206,-0.619649930234517,-0.023073626516401,-0.008145046054846,0.056815884370053
165.7,183,790000000,vehicle_velocity_cg,,285.946137893829,680.303638925769,599.801647704067,0.020339583540757,-0.064082864885489,0.929289194664873,-0.36318215876963,30.1224752986095,-0.804097763423867,-0.509205631836427,-0.047524885338447,-0.007520122810677,0.068813006676301
165.8,183,890000000,vehicle_velocity_cg,,283.691064737234,678.289338535104,599.81142049557,0.020593158229138,-0.064630225166086,0.927854757385936,-0.366721154319486,30.1372835877852,-0.802934675338716,-0.547956451920816,-0.041448487674361,-0.039355641332817,0.075346116294591
165.9,183,990000000,vehicle_velocity_cg,,281.495644348715,676.299846179371,599.815808781567,0.021473132396937,-0.064802726004369,0.92630945111703,-0.370527073314128,30.0756802705722,-0.832749862870404,-0.636787752185671,-0.009117456146016,-0.015875142949982,0.079276820747892
166,184,90000000,vehicle_velocity_cg,,279.267923366592,674.253268745639,599.82199171278,0.021614632852463,-0.065419089284505,0.924844191261234,-0.374053969761307,30.0915008962034,-0.839979054922369,-0.610737279486091,0.02381486077457,0.045042064440021,0.074342709345975
166.1,184,190000000,vehicle_velocity_cg,,277.055317503389,672.191187236879,599.821406244011,0.021903228412919,-0.064831308295418,0.9237283781871,-0.376885968671727,30.1194039570864,-0.841311027902651,-0.58309196555018,0.018618022943745,-0.038470259619411,0.056188254369694
166.2,184,290000000,vehicle_velocity_cg,,274.857465952478,670.118029905927,599.823172318846,0.022394322800841,-0.064643538233558,0.922680296941855,-0.379447989724849,30.1267063920883,-0.83600123137601,-0.677751639935747,0.027036462440048,-0.005430641830019,0.052877038937038
166.3,184,390000000,vehicle_velocity_cg,,272.662628190894,668.048318982047,599.777789281135,0.021388893560614,-0.06500231328581,0.921723898306492,-0.38176205912902,30.1402840796114,-0.856370961858579,-0.679321529172926,0.005523450496777,-0.028849182879829,0.052353518836363
166.4,184,490000000,vehicle_velocity_cg,,270.562424225052,665.999558529911,599.82638157004,0.022896447950499,-0.06442471258361,0.9205241814774,-0.384656262649047,30.0599480670695,-0.863910333949098,-0.609024738774752,-0.000913120230224,-0.012864180598309,0.057731417233207
166.5,184,590000000,vehicle_velocity_cg,,268.39704335932,663.88822717063,599.83434788075,0.022783888683206,-0.064204404758081,0.919361784487017,-0.387469480154218,30.0766267772824,-0.868519204199731,-0.632113815073861,-0.002197984296172,0.008878777860388,0.067735743324174
166.6,184,690000000,vehicle_velocity_cg,,266.24635686735,661.765360156405,599.833335478645,0.02227657726086,-0.06340497214963,0.918035193683112,-0.390762007840393,30.0941496788654,-0.898313324967812,-0.699118000012185,-0.012631922005003,-0.016689555234852,0.068836056908402
166.7,184,790000000,vehicle_velocity_cg,,264.112695640124,659.629412331948,599.836526081268,0.022324760467464,-0.062929194746752,0.916749832436966,-0.393841676623221,30.1040905369395,-0.912548447470884,-0.644287656546966,-0.012584398645193,0.023310696020266,0.062604638149783
166.8,184,890000000,vehicle_velocity_cg,,261.994470239528,657.480023592887,599.848911818617,0.023880544698499,-0.062680841442747,0.915416590503222,-0.39687944962216,30.1173500324364,-0.916674045143306,-0.623744399921461,0.005214057623983,-0.041196659758746,0.061517306012724
166.9,184,990000000,vehicle_velocity_cg,,259.91282091973,655.339416429424,599.863994665851,0.024297398566533,-0.062926769899175,0.914116013744868,-0.39980216541203,30.0881412456636,-0.923026129408865,-0.667036186817021,-0.023833235803801,-0.006147209983637,0.059533281696737
167,185,90000000,vehicle_velocity_cg,,257.811581140536,653.179189640388,599.830829447444,0.023821583924019,-0.062780853707593,0.91290062124606,-0.40262085424833,30.0976978279286,-0.950841196400627,-0.729033856108436,0.024978646533454,-0.015551146864134,0.060028921767315
167.1,185,190000000,vehicle_velocity_cg,,255.765236384417,650.998864496322,599.881974179323,0.02306335285607,-0.0619678159096,0.911695373011782,-0.405511551469669,30.0829488334499,-0.952463658636863,-0.578715348908581,0.060508912298606,0.005711041159878,0.059885272066049
167.2,185,290000000,vehicle_velocity_cg,,253.701185528003,648.799612447061,599.893751750929,0.024057035350406,-0.061139680694302,0.910473225140044,-0.408315692568672,30.0922084992495,-0.961225084111877,-0.637162367121564,0.055648203818107,-0.035799129135625,0.064904018601287
167.3,185,390000000,vehicle_velocity_cg,,251.650861303444,646.591420226364,599.898029475771,0.023802275563663,-0.0613472851992,0.90923403180461,-0.411051624111879,30.0888267589471,-0.97598087504204,-0.688540955545253,0.053459645677682,0.011607142599906,0.05672005893647
167.4,185,490000000,vehicle_velocity_cg,,249.674579373691,644.436878832544,599.903418327799,0.024028055193308,-0.061260461917721,0.907892595397174,-0.414005849707754,30.0195362072274,-0.988838793619874,-0.69567115350251,0.032431705965499,-0.013321891762014,0.062292601113259
167.5,185,590000000,vehicle_velocity_cg,,247.68601644983,642.238928108826,599.908792308113,0.02409684560527,-0.061642682283586,0.906293326192691,-0.417434939423318,30.0045198102983,-0.99398943115238,-0.591266447285761,0.047240984364938,-0.015520691036226,0.079237508836926
167.6,185,690000000,vehicle_velocity_cg,,245.689946788392,639.998823172223,599.915736318969,0.024780028779958,-0.061515402899135,0.90468564273897,-0.420886793807786,30.0405776087746,-1.00843060314285,-0.691396480432758,0.020045167002203,-0.030394402597003,0.069578139135903
167.7,185,790000000,vehicle_velocity_cg,,243.686108782915,637.719517697304,599.91697866874,0.025007331006954,-0.061403134550375,0.903312876698589,-0.423827954780966,30.1153220151612,-1.02220040473158,-0.695390078945754,-0.014129323195173,0.001205736604467,0.063205611917269
167.8,185,890000000,vehicle_velocity_cg,,241.695555201807,635.424201287091,599.925211572533,0.02542126710663,-0.060758951893451,0.901949732198413,-0.426788928547489,30.2007214595485,-1.01901966095531,-0.657805053328809,-0.023132026446616,-0.002435245510455,0.062860246484229
167.9,185,990000000,vehicle_velocity_cg,,239.72897291364,633.15540081618,599.892363085121,0.025346014157785,-0.06008659274389,0.900548618372759,-0.429836442016795,30.2516728500943,-1.03062641811458,-0.783735291531761,0.005942154189785,-0.008815894173992,0.063838802454643
168,186,90000000,vehicle_velocity_cg,,237.804567116583,630.843725918023,599.939359926779,0.02521262743609,-0.059671370780819,0.898987185588929,-0.433157813127967,30.3269748814813,-1.02599979993175,-0.653431352835247,0.031807915435277,-0.008610844976233,0.073733044403238
168.1,186,190000000,vehicle_velocity_cg,,235.843997883406,628.485591992613,599.948181474012,0.024787316250202,-0.0598433633554,0.897487888228106,-0.436256634676519,30.4662983163403,-1.01382067054602,-0.649487502096573,0.067519063645653,0.008348675411464,0.071093110222099
168.2,186,290000000,vehicle_velocity_cg,,233.891497144113,626.107757510172,599.950039110584,0.024345520797052,-0.059390656047127,0.896233413921735,-0.43891424374427,30.627873375255,-1.0398781314166,-0.598565287551058,0.033472252543538,-0.008398110995348,0.051999646006733
168.3,186,390000000,vehicle_velocity_cg,,231.944645882916,623.70990278055,599.956919276604,0.024879960795376,-0.058484513119618,0.89515459972404,-0.441201532033691,30.7966569247436,-1.05312972957119,-0.664222436952782,0.029336216007652,-0.014681811842028,0.05111783133222
168.4,186,490000000,vehicle_velocity_cg,,230.039583269034,621.337798162891,599.96608507853,0.024854967335832,-0.058306809220986,0.893884798065224,-0.443793323952824,30.921522701863,-1.03978432422144,-0.517100680024355,0.00501677735072,-0.019414130806393,0.052387468181668
168.5,186,590000000,vehicle_velocity_cg,,228.097847930745,618.889983571748,599.975253270913,0.025546016280281,-0.058540815587672,0.892568519658361,-0.446365110282401,31.1438492245054,-1.03857012538197,-0.516337940644155,-0.055773790977548,-0.043074618998151,0.054568358182342
168.6,186,690000000,vehicle_velocity_cg,,226.158678070407,616.416659144545,599.986549625654,0.02558097365399,-0.0590741777737,0.891339732681086,-0.448741948397166,31.3676695519343,-1.0290475252841,-0.541963957357268,-0.044619528457885,0.012706748184196,0.050824342359998
168.7,186,790000000,vehicle_velocity_cg,,224.219949867407,613.91713124389,599.997227337999,0.026489851031683,-0.059548666818067,0.890165320147609,-0.450952266741187,31.6173646563619,-1.02208039252312,-0.580406476166417,0.013653013164778,0.000425398623115,0.051298525529673
168.8,186,890000000,vehicle_velocity_cg,,222.278916216348,611.389667836646,600.009474289763,0.026963576971382,-0.059212981822258,0.88897938926388,-0.453301702803601,31.9020540961599,-1.04242115860512,-0.549715159341119,0.049610796891024,-0.000770349116251,0.055843859046393
168.9,186,990000000,vehicle_velocity_cg,,220.353030910074,608.856185785928,600.030016353993,0.02733028857397,-0.058448248701211,0.887624814668886,-0.456025268964616,32.174461567048,-1.11669895583745,-0.524873884144435,0.016849763174586,-0.004076709947175,0.05736305040161
169,187,90000000,vehicle_velocity_cg,,218.401630145812,606.262728617876,600.043007693509,0.027148282022158,-0.059359339669947,0.886328023342874,-0.458434373290559,32.5122943397935,-1.12768591112312,-0.553677615801076,-0.026940640983741,-0.040492979401844,0.052681908248405
169.1,187,190000000,vehicle_velocity_cg,,216.465433745588,603.658028257478,600.053659639346,0.027077284535137,-0.059139305135696,0.884902803537941,-0.461211872723332,32.828566210358,-1.1324350584076,-0.532485188618414,-0.014100801928507,-0.015303858401599,0.055663073379487
169.2,187,290000000,vehicle_velocity_cg,,214.502503318007,600.986326250176,600.062429241316,0.026993304863251,-0.058711343401497,0.883571279969028,-0.463816917395694,33.1984920768095,-1.13907321146609,-0.608341910468661,0.010943683459246,0.017268070731539,0.061585224724323
169.3,187,390000000,vehicle_velocity_cg,,212.533555189886,598.273579093239,600.07030282452,0.028124284649411,-0.058432835577403,0.882130368892106,-0.466519710856487,33.6129314620473,-1.14798269922363,-0.632228042154495,0.003499476728956,0.006622628670567,0.055750667332258
169.4,187,490000000,vehicle_velocity_cg,,210.618141976131,595.596042318209,600.087554772705,0.029480729687314,-0.058002668264045,0.880569307152223,-0.469429731006471,33.9446756469419,-1.16133199807744,-0.674683656373387,0.000924502596588,-0.02056543869465,0.054683450128793
169.5,187,590000000,vehicle_velocity_cg,,208.629016572399,592.785332194441,600.100857424014,0.029089162114439,-0.058285732600911,0.879350808721042,-0.471697730781382,34.4081654638981,-1.18069146636197,-0.649545457017222,-0.01629726853992,-0.073138443041687,0.048318776404625
169.6,187,690000000,vehicle_velocity_cg,,206.649842556898,589.956465527698,600.113074023042,0.029360770362297,-0.058171113901158,0.877913005085225,-0.474365705098356,34.8225105842765,-1.19660232303484,-0.689980279246056,0.024905568013839,0.014103739104816,0.058083183670712
169.7,187,790000000,vehicle_velocity_cg,,204.64030391693,587.052964867611,600.127997215303,0.029865289856324,-0.05650497084332,0.876817902728076,-0.476555996906273,35.289476996959,-1.21291206506864,-0.822230514537884,0.036489838269807,-0.008699911103734,0.045060357124913
169.8,187,890000000,vehicle_velocity_cg,,202.618569772972,584.106249093577,600.145878967256,0.03030511758501,-0.056411942788188,0.875742733139857,-0.478512233816185,35.7517541924443,-1.24290600750476,-0.814613243865986,0.020771064399512,0.040449270708555,0.04833100864942
169.9,187,990000000,vehicle_velocity_cg,,200.607273342991,581.141376745051,600.171577969683,0.030582274795632,-0.056150198635908,0.874440673648611,-0.480900600883837,36.2023292817615,-1.24706482601558,-0.678691171854734,0.034420381915287,-0.029785480544896,0.054920189895107
170,188,90000000,vehicle_velocity_cg,,198.564120756563,578.09878826154,600.199451761698,0.029106898054814,-0.056117268309212,0.873252274003333,-0.483150190552737,36.6808961008858,-1.30833499436991,-0.446160203687459,0.022758502868547,-0.04107599575339,0.050383294929369
170.1,188,190000000,vehicle_velocity_cg,,196.511006604577,575.00969382014,600.236544978402,0.029622033854125,-0.055784986563812,0.871964368838311,-0.485477816033675,37.1464374459343,-1.31978286847129,-0.493936319717832,-0.009056712937864,-0.014227970111138,0.058076408885035
170.2,188,290000000,vehicle_velocity_cg,,194.454063129567,571.87242167646,600.275139751371,0.030004882825346,-0.055553613465481,0.870386974301399,-0.488303202942619,37.5960180805389,-1.32280731720977,-0.51088701009938,-0.008864101481403,0.000309006342962,0.062605846422699
170.3,188,390000000,vehicle_velocity_cg,,192.394876958893,568.685187323771,600.314178651573,0.031552997843798,-0.055777017636092,0.868680682034425,-0.491209940138532,38.0516727288914,-1.33963010930858,-0.4780515181289,-0.054447786167285,0.018658196586181,0.055585890429857
170.4,188,490000000,vehicle_velocity_cg,,190.374722911307,565.512027411552,600.35654173378,0.031814567462408,-0.05596667478261,0.867121836444586,-0.493918298276067,38.4175309921572,-1.36645631778695,-0.544988461166461,-0.013657041274268,0.002864268004458,0.053314887472094
170.5,188,590000000,vehicle_velocity_cg,,188.304592014214,562.224304279118,600.386182362,0.031489644856277,-0.056457930163971,0.865715762302042,-0.496343755163918,38.8619163308341,-1.38098782177877,-0.525490491556539,-0.032077254454234,0.002327715130046,0.053476811454532
170.6,188,690000000,vehicle_velocity_cg,,186.232583161242,558.890660369703,600.418752310905,0.032318868215956,-0.056721530977332,0.864169436561393,-0.498948237389403,39.2791164742242,-1.40487789368102,-0.562395491200311,-0.056509981680961,0.052180854885681,0.053575281304768
170.7,188,790000000,vehicle_velocity_cg,,184.159363273486,555.512488892256,600.455104324911,-0.033334088143193,0.056061643706854,-0.86269399624236,0.501502741288554,39.6978175653948,-1.42495671136275,-0.571961719993875,0.004699367154437,0.01139034211205,0.045418032400163
170.8,188,890000000,vehicle_velocity_cg,,182.084342299735,552.092104397204,600.498961547705,-0.033414131329032,0.055406510315983,-0.861592225055001,0.503460477264008,40.1004947770876,-1.43610861785708,-0.520274213682742,0.020446925047248,-0.028643343080225,0.047873054777408
170.9,188,990000000,vehicle_velocity_cg,,180.025636006117,548.664828191217,600.540272248129,-0.03309374807203,0.05497399049914,-0.860298655158174,0.505735986597932,40.4440563771224,-1.47098345394763,-0.530557371644732,0.064559340015469,-0.092618669224825,0.053282177513592
171,189,90000000,vehicle_velocity_cg,,177.944160260027,545.161218201119,600.584706074134,-0.033011890299498,0.054518549482551,-0.85887737572758,0.508200350574927,40.8070856249197,-1.50779972088014,-0.444550484996495,0.008983161668394,-0.0320513311939,0.063978924640909
171.1,189,190000000,vehicle_velocity_cg,,175.867443947067,541.615364891196,600.635954501934,-0.033532978790018,0.054401110622408,-0.857242688292485,0.510931533442192,41.1606256767654,-1.51511381122435,-0.529375706046561,-0.026034959297268,0.011004056345715,0.055493290314107
171.2,189,290000000,vehicle_velocity_cg,,173.795993005519,538.028988839517,600.686433244032,-0.033955457704333,0.053192111002253,-0.855728449387783,0.513562505570251,41.4868516596224,-1.52130609222322,-0.601423291592902,0.003729781663247,0.093642040502452,0.055955455190461
171.3,189,390000000,vehicle_velocity_cg,,171.717508621737,534.414649542394,600.691105927658,-0.034111253481748,0.052605019264282,-0.85426289500905,0.516046548815962,41.8661509223005,-1.57546734755137,-0.684095229848429,-0.011299267271843,-0.191188987559626,0.044719096094163
171.4,189,490000000,vehicle_velocity_cg,,169.746096771742,530.880781661528,600.780976928131,-0.033554961807987,0.052407116568563,-0.852587728424028,0.518865805398457,42.0191647461942,-1.66893569810417,-0.328174997016868,0.013710037981831,-0.046273907577706,0.074111376436546
171.5,189,590000000,vehicle_velocity_cg,,167.680392137363,527.164025490794,600.849819819901,-0.033757711165471,0.051900790186573,-0.850682331710512,0.522021355339458,42.3389359341483,-1.71990948657088,-0.367264397506839,0.011970980448596,0.056307629106613,0.066012211197562
171.6,189,690000000,vehicle_velocity_cg,,165.624479998564,523.40860282431,600.91244677877,-0.033757103211627,0.05128214405856,-0.849157756421277,0.524558580516133,42.683670275455,-1.72977762019489,-0.444850108815515,0.029414839451678,0.050147745466901,0.047679771305073
171.7,189,790000000,vehicle_velocity_cg,,163.578230133206,519.615715282248,600.976000133116,-0.035022119518915,0.049648205667922,-0.847882232376243,0.526691775936399,43.02270569893,-1.7123379178754,-0.502061696387846,-0.013255279773525,-0.059014258310336,0.04686364773121
171.8,189,890000000,vehicle_velocity_cg,,161.558700340053,515.82512500902,601.042218476513,-0.033347070125342,0.049502597464568,-0.846429865092314,0.529144544749471,43.2980835728129,-1.80579388595379,-0.370235059807306,0.082126818963642,-0.075593211459012,0.059623958802198
171.9,189,990000000,vehicle_velocity_cg,,159.539704077429,511.997055838301,601.11256407522,-0.033437175009724,0.04794115016502,-0.845095761457292,0.53141015742564,43.5808232548581,-1.86722722212513,-0.371358592079746,0.02818098242787,-0.016482027352603,0.046628269936153
172,190,90000000,vehicle_velocity_cg,,157.503620443422,508.093824717961,601.184474442192,-0.032954102128778,0.047521778931077,-0.843772747075552,0.533575916784753,43.9179241841226,-1.91664647909324,-0.403005041306403,-0.009827571307661,0.001147038741455,0.053075235806066
172.1,190,190000000,vehicle_velocity_cg,,155.475090456662,504.153803663851,601.254198538608,-0.034655224102234,0.048039573945106,-0.842123864790443,0.536021092055158,44.2586950931498,-1.89949566782851,-0.413914514271064,-0.019014771098498,-0.00691321383471,0.047435624210902
172.2,190,290000000,vehicle_velocity_cg,,153.444877423991,500.190359999012,601.296427015542,-0.034431650000003,0.048564722256298,-0.840653441472369,0.538291482907828,44.5922664402466,-1.93837835742824,-0.412851150460524,0.018731300864335,-0.019132041330739,0.056590725063058
172.3,190,390000000,vehicle_velocity_cg,,151.488514676593,496.228729642369,601.396209885213,-0.03468428484719,0.048169251862624,-0.838938211751255,0.540980036991422,44.8841349848146,-1.99095497751083,-0.407839575468062,-0.001255538158903,-0.039846707731475,0.049015596297096
172.4,190,490000000,vehicle_velocity_cg,,149.540097674881,492.281249356271,601.460790554922,-0.032580295029541,0.048376997332253,-0.837542808377857,0.543249698241458,45.1212743000003,-2.09101991614397,-0.287187371196129,0.008953731734411,-0.006754470771125,0.031708808276256
172.5,190,590000000,vehicle_velocity_cg,,147.519586772233,488.167946603994,601.511524113875,-0.033227321138346,0.048271094269806,-0.836813650290344,0.544342503646109,45.5572436312511,-2.0617922150771,-0.376483171464741,-0.048184064233932,-0.067024831413873,0.027263109423159
172.6,190,690000000,vehicle_velocity_cg,,145.502720833443,484.015002081435,601.567248282614,-0.033138583967827,0.048419013894563,-0.835563861612546,0.546251285136444,45.9433575625049,-2.07290636934504,-0.384562001603556,-0.008708695847339,0.049814885864734,0.051666334107657
172.7,190,790000000,vehicle_velocity_cg,,143.508762117461,479.861863431921,601.609476849896,-0.032500519729128,0.04841726172491,-0.834076297678772,0.548558305592824,46.3347255861519,-2.112467341045,-0.535968493846627,0.030712303648588,0.028138819903094,0.049060438701697
172.8,190,890000000,vehicle_velocity_cg,,141.498246040058,475.620861224474,601.639258170429,-0.033890986979817,0.047159914340221,-0.832445610729962,0.551055032331053,46.7751253823193,-2.12807583792242,-0.669309525887565,0.006133048516245,-0.05528401422987,0.061348762263119
172.9,190,990000000,vehicle_velocity_cg,,139.519754197715,471.376426948339,601.674074233256,-0.033274701386356,0.048169323599708,-0.830495783911349,0.553939765152376,47.1283566335764,-2.16963333200522,-0.693137899717818,-0.028936515656809,0.008964385732781,0.070483773518196
173,191,90000000,vehicle_velocity_cg,,137.528988570218,467.043048691674,601.693968027173,-0.032800404199546,0.047891504891317,-0.828912451229974,0.556358414549027,47.5590492639022,-2.17696255529427,-0.842702174977253,0.009537200965687,-0.01247602944908,0.045750095334065
173.1,191,190000000,vehicle_velocity_cg,,135.532909555216,462.686389791892,601.66696577242,-0.032899346748021,0.048349498108912,-0.827849642993885,0.557893294108351,47.9484585924909,-2.1571763464115,-1.09006919432825,-0.026543881001308,0.009766719607558,0.035269124674815
173.2,191,290000000,vehicle_velocity_cg,,133.607307362605,458.329811723515,601.711154013956,-0.033164939456886,0.048936530703838,-0.826359788061628,0.560031073627379,48.2800907787624,-2.18391636662841,-1.14311047398691,-0.02387562934582,0.002164957857456,0.046829777491523
173.3,191,390000000,vehicle_velocity_cg,,131.630629899499,453.868721982929,601.700384008239,-0.031795465487722,0.049529747601917,-0.825116041731871,0.561889108413429,48.5827893252446,-2.18629000109168,-1.17347327752737,0.025401290533864,-0.029639543429153,0.04274847417321
173.4,191,490000000,vehicle_velocity_cg,,129.727878071479,449.516369259696,601.700336026313,-0.031300473851498,0.04878555541492,-0.823777459955198,0.563942325410402,48.5822651052118,-2.24820890772263,-1.15598485486533,0.005945689135621,-0.023654180930192,0.043551070484412
173.5,191,590000000,vehicle_velocity_cg,,127.772160959757,444.99887383452,601.70750222549,-0.032359137210991,0.047407066746521,-0.821987484858822,0.566605710346198,48.8630923639203,-2.2920666492022,-1.16793352940002,0.019500918734618,0.014118266498663,0.072245831012559
173.6,191,690000000,vehicle_velocity_cg,,125.876818010725,440.536675210168,601.727601024699,-0.029966834133336,0.046895280986302,-0.81973489060167,0.570032920631352,49.0415319448157,-2.3904687625957,-0.996343190623485,-0.006426084601065,0.018934256561978,0.066384115545327
173.7,191,790000000,vehicle_velocity_cg,,123.961543285692,435.944518320978,601.747519221261,-0.032647178930141,0.047105722455766,-0.817627900799651,0.572887273775373,49.351120563903,-2.35043689472799,-1.05702804808538,-0.058039844347307,0.052920011534034,0.062590206255796
173.8,191,890000000,vehicle_velocity_cg,,122.078156361274,431.315108227799,601.777910622106,-0.031636789142937,0.047224207742326,-0.815169136925519,0.576427155831454,49.6543347781174,-2.41169772437683,-0.997699407430405,0.041461174679429,0.042947289074353,0.084789324913656
173.9,191,990000000,vehicle_velocity_cg,,120.238427808123,426.694459758471,601.802638106202,-0.0316553340929,0.046233515219946,-0.812897592575717,0.579705016261269,49.9233890333343,-2.42846580690046,-0.912347054488939,-0.026574029824245,0.023993014043748,0.061862267539506
174,192,90000000,vehicle_velocity_cg,,118.397234591902,422.012071851933,601.781425612759,-0.031414153487737,0.047112517726724,-0.810587534723728,0.582873408369782,50.2076937067061,-2.46005455479264,-0.855580722024734,-0.032245819666458,0.037441267425238,0.079866421008811
174.1,192,190000000,vehicle_velocity_cg,,116.645447044572,417.32937497597,601.860913644592,-0.032323993468289,0.047260396980607,-0.807803073020932,0.586664989190113,50.4347738175778,-2.43599320228422,-0.731062742117339,-0.013118811755556,-0.035287545413382,0.081294300342068
174.2,192,290000000,vehicle_velocity_cg,,114.878486348869,412.538206821568,601.883826666045,-0.033191208435382,0.048338253418939,-0.805103223600808,0.590229240453735,50.7406413674059,-2.46088480572361,-0.752747592357728,-0.048740708353186,0.012405172756718,0.095541060283066
174.3,192,390000000,vehicle_velocity_cg,,113.14324317296,407.709082820283,601.897616655038,-0.033341135324882,0.050319120612503,-0.802296609916721,0.593865729363271,51.0550801372281,-2.51730670299227,-0.649218052810009,-0.02725041076067,0.028229108229602,0.078893424703816
174.4,192,490000000,vehicle_velocity_cg,,111.493827809528,402.983963217535,601.914082968503,-0.035949464596376,0.050126871117322,-0.799093977661039,0.598033232900213,51.2014059037721,-2.5489247855766,-0.763666061361461,-0.033834599860783,-0.011628389358613,0.085934253959522
174.5,192,590000000,vehicle_velocity_cg,,109.830750507546,398.06144753028,601.928816431835,-0.037226510262001,0.05189381198233,-0.796069629413017,0.601825858814556,51.5246794308656,-2.5371579182641,-0.674755938922306,-0.014247445111513,-0.050569011572892,0.115206886651059
174.6,192,690000000,vehicle_velocity_cg,,108.214152150789,393.10041580078,601.942834096869,-0.038613315033817,0.053822642568664,-0.792876249691494,0.605771729056562,51.8060875567056,-2.51834239695062,-0.644059246351355,-0.053556957361235,-0.019455677136608,0.111265123710319
174.7,192,790000000,vehicle_velocity_cg,,106.642869545028,388.102408764848,601.952918007156,-0.040108132591457,0.055821015409433,-0.78952983557176,0.609850793785427,52.0913670418158,-2.54407139124573,-0.605235217106377,-0.017859184356584,0.009697151769709,0.103160090877752
174.8,192,890000000,vehicle_velocity_cg,,105.118713149368,383.066625230627,601.961309374002,-0.042566636177286,0.058368906662035,-0.786169539968766,0.613774068077927,52.3682259559003,-2.53040861264846,-0.588654450130906,-0.098960414216902,-0.028216513500369,0.106271758618834
174.9,192,990000000,vehicle_velocity_cg,,103.659347287478,378.043945512951,601.968895975536,-0.045878726389318,0.062070153295701,-0.782451454805357,0.617909507458595,52.5655209655394,-2.54710679679635,-0.582074597806914,-0.10193885017686,-0.003480167008811,0.099369830833773
175,193,90000000,vehicle_velocity_cg,,102.233699099868,372.932568591896,601.970446634703,-0.049445106707504,0.064699912929673,-0.77881660595528,0.621943564142177,52.8161511964568,-2.50435844211492,-0.647688751434413,-0.060098831435939,-0.07935460178991,0.120860670926772
175.1,193,190000000,vehicle_velocity_cg,,100.866272397522,367.785982590466,601.979725352353,-0.05303423079964,0.067503200331521,-0.775011042119599,0.626089908001388,53.0302062594418,-2.49188866738163,-0.66349451621456,-0.120644438627983,0.030274515823775,0.100533839350956
175.2,193,290000000,vehicle_velocity_cg,,99.5651935949411,362.65722064762,601.981180189824,-0.056706971645786,0.07152810757701,-0.770542767053069,0.630818431353599,53.2178959589576,-2.57425618759598,-0.788090498092728,-0.07843396182844,-0.036755617055291,0.120447982058653
175.3,193,390000000,vehicle_velocity_cg,,98.3107395304,357.438561607816,601.976329892718,-0.061459133360837,0.076009857638837,-0.765648027763903,0.635789567427387,53.4261569877176,-2.57070642822399,-0.802278328999192,-0.136215879392933,-0.048110256924966,0.157084502874887
175.4,193,490000000,vehicle_velocity_cg,,97.1555832218752,352.376721525905,601.951040411807,-0.067029866250754,0.081023152096543,-0.759020341518006,0.642518767832221,53.4339904509503,-2.69472199840933,-0.928000614427232,-0.13402522880271,-0.064957633454354,0.162545334954053
175.5,193,590000000,vehicle_velocity_cg,,96.0851279782333,347.083726869034,601.961416493046,-0.071616946262032,0.086461051672523,-0.753845222691475,0.647389279936749,53.6355275439592,-2.59498160538681,-0.866424979570437,-0.10564814496463,-0.043073219523929,0.153177506050766
175.6,193,690000000,vehicle_velocity_cg,,95.0657876906076,341.741524493052,601.948509928657,-0.076629872818203,0.09062160722588,-0.748705297299808,0.652193195833007,53.8621692209498,-2.54449737343601,-0.950416515008182,-0.154382211922327,-0.014979907068637,0.136943888743048
175.7,193,790000000,vehicle_velocity_cg,,94.1299584628056,336.368223153571,601.93517376792,-0.081829713740197,0.093650649713737,-0.742931761365915,0.657712590506774,54.0752680573194,-2.51916022864873,-1.0534755187416,-0.114884180982229,-0.055116734413901,0.161579791514361
175.8,193,890000000,vehicle_velocity_cg,,93.2877249495327,330.96665743178,601.925189528484,-0.086846072890625,0.096652558187305,-0.736489854076891,0.663851442313057,54.2534237477853,-2.47352273453323,-1.0613510510463,-0.104782507818437,-0.034721019602034,0.170533937209173
175.9,193,990000000,vehicle_velocity_cg,,92.5494600900033,325.59134243401,601.91562974347,-0.089979171911085,0.099685837738014,-0.729918780122762,0.670212695195163,54.3848818029342,-2.54087449876885,-1.07624538170835,-0.07963385829396,-0.057735791955055,0.179824817909086
176,194,90000000,vehicle_velocity_cg,,91.8961804939046,320.129180569822,601.899286998253,-0.093426654251708,0.10120021560792,-0.723846211514401,0.676074432819709,54.5635612639141,-2.46878483497069,-1.10903942336508,-0.100784782324948,-0.023193223750265,0.159794312844842
176.1,194,190000000,vehicle_velocity_cg,,91.3549382407772,314.753546969138,601.887328180821,-0.098534568099316,0.102222941918902,-0.716283169830803,0.683212872867646,54.6259090080561,-2.62840236351199,-1.27413415743996,-0.038666558899807,-0.011143286677062,0.154317941637183
176.2,194,290000000,vehicle_velocity_cg,,90.9020486824971,309.231778195167,601.885332152675,-0.101882140711517,0.102110209135039,-0.709983647581514,0.689287135206574,54.7882972243249,-2.55826832740307,-1.31599987430038,-0.053850172047322,0.041345166274717,0.14914257056741
176.3,194,390000000,vehicle_velocity_cg,,90.5496046489262,303.692439768154,601.87514993784,-0.103227456364452,0.100719383975624,-0.703221211047417,0.696189360933576,54.9915688314295,-2.6271863505521,-1.45815188914282,0.043491340805062,-0.153190113756904,0.197854207217972
176.4,194,490000000,vehicle_velocity_cg,,90.3057052743576,298.248572210123,601.863824821781,-0.104837934947593,0.100823861937194,-0.697112708756305,0.702052296877121,55.0522032796235,-2.50930581045545,-1.21988805386571,-0.034057557148417,-0.1230972687625,0.183171056029675
176.5,194,590000000,vehicle_velocity_cg,,90.1457617604774,292.698021200936,601.857758595001,-0.106715912583907,0.100497880747358,-0.689992067448654,0.708817915140839,55.1651545432452,-2.5269632456032,-1.25503362150197,-0.026954865861547,-0.031184084828088,0.209649223181822
176.6,194,690000000,vehicle_velocity_cg,,90.1503829142938,287.173684760514,601.861012688132,-0.108327174259271,0.098776349442553,-0.681133347084771,0.717332433113756,55.2656046261192,-2.64124772168238,-1.3819853840982,0.055275123412372,-0.142334736880484,0.229108956934481
176.7,194,790000000,vehicle_velocity_cg,,90.2640988910103,281.554450157997,601.863341614449,-0.110861765882121,0.096377550107077,-0.673421754251789,0.724516512994216,55.4438326529539,-2.45333787533604,-1.31438122592108,-0.023070570608561,-0.055837733612035,0.214160913862126
176.8,194,890000000,vehicle_velocity_cg,,90.5125051313407,275.928245136832,601.869684873759,-0.111321591728978,0.093821725402713,-0.665143336517736,0.732386051849322,55.6383657356326,-2.49050212800928,-1.42711124385005,0.015556497635352,-0.091351876706049,0.222049443718688
176.9,194,990000000,vehicle_velocity_cg,,90.8866549187431,270.356723987058,601.870956190355,-0.112448496223625,0.093712358900384,-0.657084286137315,0.739468437729282,55.7351103618971,-2.44324617444864,-1.35755635923119,0.019825444679328,0.012417419789748,0.200453856689754
177,195,90000000,vehicle_velocity_cg,,91.3725427582728,264.835008291532,601.852422133219,-0.113726346151051,0.091973887882975,-0.647121585989801,0.748225083170075,55.7954359038679,-2.65796863437635,-1.60523429999541,0.027229145847774,-0.128058800154493,0.237666714870591
177.1,195,190000000,vehicle_velocity_cg,,92.0132911599618,259.186035840605,601.841093492627,-0.115487735611083,0.089045267782494,-0.639277834970385,0.755021438718495,55.9941421433804,-2.39696591841927,-1.55248129973851,0.025456982755064,-0.154430723896591,0.227939498188723
177.2,195,290000000,vehicle_velocity_cg,,92.8007553760838,253.545679435551,601.853606889999,-0.117762228903692,0.087009936794021,-0.630854123639724,0.76196089337281,56.1667340057923,-2.31702296140971,-1.54986544601063,-0.024027864522609,-0.094506225274194,0.222723851603422
177.3,195,390000000,vehicle_velocity_cg,,93.720980842972,247.916255249836,601.868219537186,-0.120293532929345,0.087430007406719,-0.621916336305738,0.768833876969717,56.3454649806057,-2.29874789853495,-1.57903329770943,-0.036424845771405,-0.1796188960715,0.280035879332342
177.4,195,490000000,vehicle_velocity_cg,,94.7138185236746,242.536440615522,601.872551936408,-0.121497246998552,0.08334004354662,-0.610702633449774,0.778032871806154,56.1464547648106,-2.41349809759439,-1.69389783405738,0.007937513467618,-0.023628955499905,0.206896893539538
177.5,195,590000000,vehicle_velocity_cg,,95.946171880048,236.9284309705,601.896673509573,-0.121938644279389,0.0820040589896,-0.601560245418455,0.785195244810246,56.3591529581408,-2.42563538143796,-1.84775631125501,0.074653324513102,-0.110334025511304,0.254624177151432
177.6,195,690000000,vehicle_velocity_cg,,97.2883889286931,231.332017453549,601.900059884524,-0.122189039637848,0.0814540052059,-0.593394044779936,0.791402925978925,56.5524904842837,-2.2091876851217,-1.6748849065636,-0.034945711951893,-0.092691610139845,0.242103145864088
177.7,195,790000000,vehicle_velocity_cg,,98.7746168917823,225.76536655113,601.904494763476,-0.124320286671831,0.077814718875737,-0.583167726498865,0.799002339557444,56.7162502536414,-2.15221454272709,-1.89414825973981,0.019631045170008,-0.151748904286076,0.244883728558886
177.8,195,890000000,vehicle_velocity_cg,,100.409408258501,220.235412402692,601.912734441384,-0.124277681956351,0.078980370935402,-0.574531681672463,0.805127633067624,56.8682383956742,-2.04101185144775,-1.69686038999054,-0.018592314669008,-0.065507777391912,0.267954404809451
177.9,195,990000000,vehicle_velocity_cg,,102.15315896658,214.795143106328,601.893902175858,-0.126150967560954,0.077955649004927,-0.563716663409482,0.812546843921098,56.9379159040264,-2.05711125283577,-1.95166771009674,-0.074605187962225,-0.03389685716573,0.21073062861499
178,196,90000000,vehicle_velocity_cg,,104.066843611236,209.333865785407,601.87204213622,-0.128641340849289,0.07466330882328,-0.553277540401638,0.819610126235133,57.0782251013473,-1.93080633643182,-2.11388818405543,0.007232575253309,-0.113902376789058,0.236108222759955
178.1,196,190000000,vehicle_velocity_cg,,106.131496323917,203.922632743342,601.864639724495,-0.129694065748433,0.07221565951346,-0.54372958199622,0.82602814086016,57.2239397453303,-1.79056622567765,-2.0439420271863,0.015910732057189,-0.172869123064138,0.245387140308923
178.2,196,290000000,vehicle_velocity_cg,,108.332464731541,198.561117247805,601.866398974807,-0.129662244142198,0.071503796898761,-0.534511456401827,0.832089185393169,57.3299976180909,-1.68087993573162,-1.94230208565228,0.020850450907255,-0.055541860986066,0.248767650529913
178.3,196,390000000,vehicle_velocity_cg,,110.626358711522,193.264501395795,601.84556608255,-0.13057999268081,0.070981720591629,-0.523882503834216,0.838723782320332,57.4083925072536,-1.77333215288035,-2.05585966380849,-0.060758412827323,-0.014657941289037,0.221878712250006
178.4,196,490000000,vehicle_velocity_cg,,113.022986766131,188.219270982653,601.841302927041,-0.132863811371229,0.067635687736693,-0.510962698455873,0.846575302119656,57.2496765174667,-1.89421790333596,-2.10666103395952,-0.00574272864401,-0.060661234977268,0.224542752379676
178.5,196,590000000,vehicle_velocity_cg,,115.649349219949,182.997067576364,601.850314504311,-0.134676720636683,0.06551912134076,-0.501319862870252,0.852201748853542,57.4148734197725,-1.74727433931153,-2.19758594781851,-0.000899161157766,0.016339089456116,0.190713542356116
178.6,196,690000000,vehicle_velocity_cg,,118.394703290076,177.830749274745,601.840277715486,-0.135557424216001,0.063918016583157,-0.491305463559027,0.857996278181349,57.6172450640061,-1.70969377986011,-2.38399701656764,0.105039156309998,-0.222713683255797,0.275364629505474
178.7,196,790000000,vehicle_velocity_cg,,121.275416168813,172.731103306246,601.837744200193,-0.137085485530139,0.061927153196786,-0.48195789733221,0.863185485601457,57.7663323046714,-1.44878140784905,-2.22807193246994,-0.000804875558467,-0.107780121573258,0.237345537336349
178.8,196,890000000,vehicle_velocity_cg,,124.245370788571,167.747356769548,601.827156842192,-0.136505090661963,0.06357394972034,-0.471864235973339,0.868716786962024,57.899682286851,-1.60090478239747,-2.22828209121336,0.106871539867051,-0.24970375660776,0.340257953181417
178.9,196,990000000,vehicle_velocity_cg,,127.341120471169,162.819680171726,601.810373809422,-0.137816686104702,0.060135013124194,-0.461907176803521,0.874089298209898,57.9542187643425,-1.32796380135647,-2.24050161683124,-0.07520230399372,-0.061350837711599,0.176659047561297
179,197,90000000,vehicle_velocity_cg,,130.609257913587,157.914021441557,601.816881959676,-0.139713366634417,0.058283838740988,-0.452689023378497,0.87872397112968,58.1016810106901,-1.214967768318,-2.340949882388,-0.002973290866022,0.03142014380044,0.203727992396305
179.1,197,190000000,vehicle_velocity_cg,,133.991181310247,153.078113974796,601.811655557009,-0.140183178825831,0.056568088361277,-0.440767634137974,0.884800893110902,58.2777853051344,-1.31463564325158,-2.4898858577611,-0.025055541568622,-0.080939791151089,0.252399608220555
179.2,197,290000000,vehicle_velocity_cg,,137.466121419736,148.340502568001,601.778540019266,-0.141254468944243,0.054489980691071,-0.429087773449745,0.890483969357959,58.3875417199193,-1.25018097561292,-2.54392132435846,-0.022565291026273,-0.101773408502267,0.264011392795206
179.3,197,390000000,vehicle_velocity_cg,,141.125321183184,143.723913640104,601.809423795666,-0.142012328011939,0.051516963541835,-0.41668389018753,0.896411198512293,58.5094862800325,-1.18546378433391,-2.55344512553556,0.087059760621065,-0.136418798522869,0.26587650604919
179.4,197,490000000,vehicle_velocity_cg,,144.745149736655,139.359264950593,601.810108649757,-0.142817803954507,0.051908171168066,-0.404952942545076,0.901621722766085,58.334177226165,-1.29500116695155,-2.56050042210364,-0.01751514462485,-0.020889615319661,0.237166706857307
179.5,197,590000000,vehicle_velocity_cg,,148.660751321287,134.8547383588,601.788204792949,-0.143177369872609,0.049799029695754,-0.393332115968106,0.906813180288959,58.5400881173809,-1.28870634486399,-2.79858471618509,0.03500140666355,-0.04703417608638,0.220603496994415
179.6,197,690000000,vehicle_velocity_cg,,152.699568294856,130.45210406716,601.769765503996,-0.143876870066323,0.047803750796809,-0.382598701377309,0.911390411061073,58.7413425173491,-1.15716768685026,-2.79313160321061,-0.029129336396269,-0.09282696519783,0.234022351005288
179.7,197,790000000,vehicle_velocity_cg,,156.858167715424,126.152674876633,601.759553521255,-0.145718005150376,0.045703415369992,-0.371683236967141,0.915712308618892,58.9169793557102,-0.999037089527444,-2.79779291559612,-0.045667873606621,-0.016871714964691,0.219235850273162
179.8,197,890000000,vehicle_velocity_cg,,161.130331779998,121.955613060298,601.742705355562,-0.147496248579531,0.04506214798756,-0.359848873762876,0.920175552557935,59.1087387394391,-1.03592278284661,-2.96309341235413,0.030085021240899,-0.094271379459108,0.251910059780295
179.9,197,990000000,vehicle_velocity_cg,,165.514334700869,117.866141087368,601.719654596255,-0.148439085692386,0.043068290685539,-0.348788989142149,0.924368541886531,59.2432004321477,-0.855097929289613,-3.00508933737868,-0.008390005980813,-0.04128822774228,0.220040365604876
180,198,90000000,vehicle_velocity_cg,,170.005274386449,113.8864956759,601.695764985075,-0.148731168976646,0.039112868657751,-0.336894403008878,0.928897940627222,59.3688247656389,-0.860077552282852,-3.27716976329044,0.033086863810192,-0.104445367195758,0.227293181391031
180.1,198,190000000,vehicle_velocity_cg,,174.558885358775,110.014317611366,601.627316980919,-0.150737802056342,0.036998574749454,-0.325605054163546,0.932679242398418,59.4353445172949,-0.748423008491336,-3.40830229438084,-0.018594081892571,-0.124071176011549,0.254560578783567
180.2,198,290000000,vehicle_velocity_cg,,179.248112752738,106.313941631864,601.664005513371,-0.150028127334257,0.035996224928733,-0.313718420418832,0.936897318541028,59.5288501515143,-0.778926476688082,-3.36963711717579,0.064774223195117,-0.168446626655886,0.289817393837562
180.3,198,390000000,vehicle_velocity_cg,,184.044152147572,102.679768934438,601.645770447074,-0.150000280505494,0.031803504378442,-0.301819030610354,0.940953625700518,59.5841167403928,-0.638190824802859,-3.54251050432461,-0.006771373261182,-0.077103576845721,0.217359970869474
180.4,198,490000000,vehicle_velocity_cg,,188.777646263533,99.2871303291337,601.644635780162,-0.151717150504628,0.030361528616803,-0.289236815212609,0.944670391485027,59.44656322148,-0.787647754948726,-3.66229150079645,-0.068887626480864,-0.004953011431883,0.219295121078176
180.5,198,590000000,vehicle_velocity_cg,,193.770205925701,95.8760008534807,601.621023943257,-0.152012957647775,0.027036453229767,-0.27629958903052,0.94858822889887,59.5923447231395,-0.833805221069745,-3.97917235742146,0.054478751353782,-0.215923499090924,0.274146206250761
180.6,198,690000000,vehicle_velocity_cg,,198.804279615713,92.640707484479,601.615508497037,-0.153014737603062,0.024566344343882,-0.265051439722122,0.951698859462947,59.6141516303729,-0.612712643123374,-3.88977639754349,0.002806543557983,-0.107630044056627,0.243620029884638
180.7,198,790000000,vehicle_velocity_cg,,203.978858974557,89.4907340419033,601.610476782972,-0.152991448540031,0.024168765929663,-0.254202245969043,0.954667850915361,59.7787358177652,-0.632296492346475,-3.96298540890291,-0.009035350179483,-0.09545490218008,0.260739732254002
180.8,198,890000000,vehicle_velocity_cg,,209.226081647851,86.4689777983439,601.604219532544,-0.153610545631569,0.021768832537909,-0.242589302451785,0.957643121698613,59.7902996197985,-0.492172436767591,-3.81297522725276,-0.053270017539076,-0.094398806462434,0.216062043218494
180.9,198,990000000,vehicle_velocity_cg,,214.492962732746,83.6229116376409,601.628802907777,-0.15430444979701,0.018234838719545,-0.230706379296198,0.960537450587822,59.7747768539985,-0.476735840252981,-3.74046213047249,0.024269767746874,-0.109325141542989,0.24157758464528
181,199,90000000,vehicle_velocity_cg,,219.890760226882,80.8780511005996,601.668054380951,-0.15409492630618,0.016810144622541,-0.218739626292771,0.963392520530319,59.854948412991,-0.548855900212489,-3.62432553916185,-0.031329669331967,-0.105776166493595,0.269464291828859
181.1,199,190000000,vehicle_velocity_cg,,225.354946503592,78.268062345859,601.704494981518,-0.15475731048868,0.015832749011725,-0.206923832774001,0.965909947323848,59.9420359429609,-0.494019937424483,-3.49138126829012,-0.002671076795736,-0.03515827143948,0.234770857608813
181.2,199,290000000,vehicle_velocity_cg,,230.888929057789,75.798691972989,601.736063962321,-0.155028703408138,0.013921199511384,-0.194165280580119,0.968541245967873,60.0467506159558,-0.493111879342313,-3.51800266986461,0.021601079363111,0.009333795900069,0.212543289319364
181.3,199,390000000,vehicle_velocity_cg,,236.492555600784,73.4773717364637,601.775341281236,-0.156326090485301,0.008764812556236,-0.180772192264,0.970982361322029,60.1358908306063,-0.483201091888628,-3.6326507246881,-0.035864849047375,-0.118091932437753,0.238607275141119
181.4,199,490000000,vehicle_velocity_cg,,242.04062310678,71.3571208678884,601.826903498736,-0.158429817645521,0.010710339828742,-0.16898671905475,0.972742910683327,60.1521488582793,-0.480354139565387,-3.1024902209971,0.015652978478032,-0.166591803410942,0.292981371520844
181.5,199,590000000,vehicle_velocity_cg,,247.781215351627,69.3190029472967,601.869194176202,-0.158114240402108,0.010768123734286,-0.158636474422203,0.974534967805774,60.2952379141401,-0.302782813010028,-2.82442822084867,0.009515612063248,-0.078427333760489,0.244903418477354
181.6,199,690000000,vehicle_velocity_cg,,253.581334097137,67.4307017097368,601.919163039615,-0.158205806523489,0.005776195671503,-0.145385010808154,0.976627235427177,60.3918075435311,-0.296277556253817,-3.08465967505462,-0.033467501503224,0.073931160363255,0.181481357551129
181.7,199,790000000,vehicle_velocity_cg,,259.435461772852,65.6913285213424,601.962894768913,-0.158430024041422,0.004446862458466,-0.132418199033017,0.978440378082059,60.5901523456071,-0.38229601624884,-3.03365915853632,0.031436245700461,-0.116606473676615,0.261933109483882
181.8,199,890000000,vehicle_velocity_cg,,265.343031710623,64.1049227618495,602.007807946348,-0.160266522620681,0.002232492264227,-0.120305575818077,0.979712318046704,60.7325340224741,-0.162649182840675,-2.8170767564619,-0.030682699576714,-0.132152420772634,0.252767290173985
181.9,199,990000000,vehicle_velocity_cg,,271.238048734077,62.6939340000588,602.056790231623,-0.161780919098699,0.001751946550878,-0.107163787094981,0.980989188337122,60.8213518635168,-0.205518343952968,-2.72731065298249,0.046311866388902,-0.114446817634918,0.295153728989206
182,200,90000000,vehicle_velocity_cg,,277.25041982644,61.4237781339237,602.099666014198,-0.161771865184612,-0.001330814063728,-0.093875763134691,0.982351990716413,60.9612644661421,-0.097216399030387,-2.67520541078394,-0.042845387909751,-0.06551358630952,0.23441737696467
182.1,200,190000000,vehicle_velocity_cg,,283.278022303172,60.3013620899513,602.10450853678,-0.162366702974,-0.00339553246301,-0.0817777571869,0.983330017112325,61.0554368554376,-0.041051731651949,-2.75838120813782,-0.028668780292393,0.083887598726607,0.181384836430795
182.2,200,290000000,vehicle_velocity_cg,,289.271328355542,59.3902346354115,602.206825774794,-0.161899665196176,-0.005827381682674,-0.068280753922154,0.984424846636813,61.0960435172716,-0.153671366271801,-2.74551181471947,0.027326195466449,0.013364943010842,0.184966906782074
182.3,200,390000000,vehicle_velocity_cg,,295.406200688516,58.5873007335041,602.249615073909,-0.162218009822521,-0.008222702044648,-0.055862926212781,0.985138080644156,61.2863756828842,-0.077601781271706,-2.71466951014103,0.039754669024866,-0.168803928204163,0.272428967890769
182.4,200,490000000,vehicle_velocity_cg,,301.369770318382,57.9646980817319,602.295002898745,-0.162125270308031,-0.009302295967742,-0.04321268929988,0.985779654639285,61.2121438008864,-0.052201838897782,-2.48982084997661,-0.013018979775019,-0.072124874607711,0.249148457758699
182.5,200,590000000,vehicle_velocity_cg,,307.578748263111,57.4829059383954,602.342330364267,-0.164303198953807,-0.011853939132631,-0.030129767184569,0.985878359672221,61.4131779798557,-0.008633227571164,-2.5242230531969,-0.003267297998601,-0.115321479584408,0.263934854066481
182.6,200,690000000,vehicle_velocity_cg,,313.673467485714,57.1795915836367,602.389738885496,-0.165016754999925,-0.013592933068202,-0.016561269406163,0.986058024203218,61.4363685479164,-0.009794993953065,-2.4033969659791,-0.001420948701307,-0.10964357626351,0.276866511927492
182.7,200,790000000,vehicle_velocity_cg,,319.926000598146,57.0446898074177,602.434333443653,-0.16468138592259,-0.015797345116922,-0.003157340472994,0.986215248421463,61.6249649586839,0.06457404587045,-2.32592995340302,0.044631356294767,-0.112481670076613,0.272657987879356
182.8,200,890000000,vehicle_velocity_cg,,326.185076854026,57.078963646738,602.476007520417,-0.165121654285809,-0.016662922393783,0.009375764830561,0.986087866945466,61.8154081159025,0.109941890428787,-2.21088052128642,-0.009727862029069,-0.131889361779877,0.280508089678303
182.9,200,990000000,vehicle_velocity_cg,,332.378973476388,57.2824361954568,602.512454053475,-0.166419356787027,-0.019966917118715,0.022627202988006,0.985593186660859,61.8800538687898,0.267190887976465,-2.1994962641153,-0.021554361315709,-0.16820775074972,0.259549005457845
183,201,90000000,vehicle_velocity_cg,,338.603796185039,57.6425846601344,602.521035249116,-0.167469541273305,-0.019438601133725,0.033668717395705,0.985110405487934,61.9717762427864,0.321877294860361,-2.05592150830251,-0.057331720133169,-0.038453109486436,0.257504702274553
183.1,201,190000000,vehicle_velocity_cg,,344.765987951418,58.1826852573706,602.579972173389,-0.165524248583493,-0.024840145801847,0.048782827589494,0.984685191327557,61.9791955093914,0.191868050229615,-2.37883441758003,-0.065347804757121,-0.022247447914891,0.180500383484335
183.2,201,290000000,vehicle_velocity_cg,,351.01577698403,58.8921174042455,602.617320226088,-0.168903202681665,-0.02681975305097,0.060495689212928,0.983408704739192,62.1841513979135,0.323681495296511,-2.28551547667049,0.043241140012744,-0.204385996150243,0.293646028513519
183.3,201,390000000,vehicle_velocity_cg,,357.249821772798,59.7562846231345,602.648700397768,-0.166861214893677,-0.02699482931518,0.071633665419167,0.983004187240861,62.3461985701816,0.459305384645036,-2.09295208353878,0.110207752341704,-0.181474179870139,0.283970952877657
183.4,201,490000000,vehicle_velocity_cg,,363.264534344754,60.7324222145198,602.668611717114,-0.167284813935084,-0.025433351605205,0.082623336805955,0.982111154537958,62.2434352929845,0.342778427690308,-2.03264645807399,-0.010246762786253,-0.054213084920703,0.251728328346552
183.5,201,590000000,vehicle_velocity_cg,,369.350964772974,61.8657580603428,602.67813525986,-0.162595851293906,-0.030578439041007,0.097481199727244,0.981389302931086,62.2290012495094,0.246966985966757,-2.34290930216599,-0.039849647500424,0.012232928701695,0.175221939107745
183.6,201,690000000,vehicle_velocity_cg,,375.54915275283,63.2007746744317,602.697559656313,-0.16040766836412,-0.031653196108294,0.108682167481972,0.980538444721846,62.4511229591836,0.317211741638874,-2.32981795058453,0.131960695583603,-0.070712847967968,0.231770368371062
183.7,201,790000000,vehicle_velocity_cg,,381.718492380652,64.6761638807883,602.715670394522,-0.157281075786748,-0.032643499752432,0.119511638381002,0.979752026491788,62.6507038455475,0.383623104504085,-2.17451847050194,0.043225844161527,-0.121490006046214,0.233405849530023
183.8,201,890000000,vehicle_velocity_cg,,387.853434934274,66.2991189915869,602.738719596774,-0.154115762276377,-0.033551015857299,0.130440244010741,0.978829915713314,62.8299292577436,0.435923213880742,-2.10936195370657,0.083431461802714,-0.08017429298773,0.227307501763939
183.9,201,990000000,vehicle_velocity_cg,,393.861007020603,68.0152973396735,602.720517558172,-0.150381534901717,-0.034538711006157,0.142059106991203,0.977758498568792,62.8738697563871,0.376991063267808,-2.15100596198398,0.033085857369097,-0.082714500072951,0.223659061651177
184,202,90000000,vehicle_velocity_cg,,399.89761477125,69.935731479084,602.782136266058,-0.148624688469374,-0.036389473526816,0.153599209618277,0.976214008810805,63.0173574514576,0.398337253447207,-2.03108086290695,0.019179111974207,-0.053735750316574,0.214356291078265
184.1,202,190000000,vehicle_velocity_cg,,405.930971296184,71.9885605713899,602.803479343845,-0.145644147439769,-0.036404122559884,0.164350130572344,0.974911050690288,63.2093855995866,0.373521654216637,-1.94651683120678,0.083662374813135,-0.078508769791942,0.231598996509753
184.2,202,290000000,vehicle_velocity_cg,,411.923607150957,74.1734561016623,602.816190356475,-0.142216366926924,-0.037546897894206,0.175173283684713,0.97348808730243,63.3779155192222,0.429836206479992,-1.91455120342989,0.072156385949865,-0.082298890393578,0.209952599459734
184.3,202,390000000,vehicle_velocity_cg,,417.870257673238,76.4919853234644,602.8256460105,-0.138830728399145,-0.03732078849448,0.185185595474374,0.972131412324031,63.5277973999047,0.420165616298864,-1.86635011597491,0.076326457416588,-0.02806824856646,0.201387311197383
184.4,202,490000000,vehicle_velocity_cg,,423.587519875281,78.8502144629854,602.826904603693,-0.133979837001881,-0.039937807423916,0.19736754255198,0.970309449589208,63.4533685598053,0.232830832150281,-2.0511509447206,0.039232908666309,-0.044874368174431,0.179695325162163
184.5,202,590000000,vehicle_velocity_cg,,429.468545097003,81.4257535404316,602.827656389007,-0.130696819679325,-0.038976387391865,0.206186923544121,0.968961369256278,63.6652429606163,0.269121578422786,-1.94635478121183,0.103072575131791,-0.055282111338444,0.19728811839479
184.6,202,690000000,vehicle_velocity_cg,,435.307163542199,84.1124781127953,602.821780151781,-0.126104887426631,-0.040052717477033,0.215549016253002,0.967487446317618,63.8466071149431,0.3692666885126,-1.9477749264003,0.107184894757932,-0.015017249350803,0.165997468843578
184.7,202,790000000,vehicle_velocity_cg,,441.10104100664,86.9111902014652,602.809486936916,-0.120190467520254,-0.039846853613614,0.225141154297848,0.966063114095446,64.0414620354588,0.240827759011375,-2.04012014332394,0.156785421493264,-0.165394646530165,0.219889225634884
184.8,202,890000000,vehicle_velocity_cg,,446.844145011255,89.8179594195757,602.7941373591,-0.11382370827466,-0.038702133324437,0.233116687764025,0.964988558583299,64.169831093569,0.398702021199674,-1.80071850618638,0.077287145610697,-0.084732110953062,0.172438663361084
184.9,202,990000000,vehicle_velocity_cg,,452.483068824569,92.7966202615022,602.790121531163,-0.108584207667225,-0.038485751617241,0.241050785857614,0.963650784986534,64.2199473424448,0.352390027362507,-1.85213803231818,0.115014755892081,0.011139279411567,0.132651722807203
185,203,90000000,vehicle_velocity_cg,,458.14100580487,95.8844631668883,602.764368637836,-0.102237530093714,-0.038263870010437,0.248677720298846,0.962415063846743,64.3394624087308,0.283757821954789,-1.95651305680327,0.134979146272338,0.041557760795088,0.123979287549829
185.1,203,190000000,vehicle_velocity_cg,,463.666290240667,99.0187207708474,602.781549721752,-0.096272251089348,-0.036814275082878,0.256521741193947,0.961027033498609,64.3703692290314,0.142431475183255,-1.89598171209686,0.135150971531422,0.030462876204376,0.130918548127716
185.2,203,290000000,vehicle_velocity_cg,,469.267895854466,102.296543502092,602.774407314818,-0.089262694146982,-0.03656314299961,0.264138192921263,0.95964906244309,64.5247661324449,0.141198335055732,-1.95272257596357,0.115052520528713,0.040793743711223,0.119684740850881
185.3,203,390000000,vehicle_velocity_cg,,474.825294139215,105.663280288958,602.766791696822,-0.084375479261633,-0.035711731534214,0.271621860279276,0.958032888657077,64.7116752100248,0.102293491548968,-1.96892725226363,0.138312776564529,-0.070395926448943,0.165811156841044
185.4,203,490000000,vehicle_velocity_cg,,480.166937260796,109.010316209471,602.76457216313,-0.07860413449067,-0.034463059097734,0.279350052881913,0.956345771964027,64.6444956634518,0.056507693011786,-1.7697353351516,0.10351809418586,-0.061756299753733,0.149927473541003
185.5,203,590000000,vehicle_velocity_cg,,485.5423887489,112.490690232302,602.767222294077,-0.073098430245711,-0.032734473683367,0.285838102340278,0.954924946254309,64.6648689252026,0.038705111795066,-1.7850392117644,0.106001630216816,-0.058734160710876,0.143153720036288
185.6,203,690000000,vehicle_velocity_cg,,491.000134097816,116.125373672171,602.762997412407,-0.068684531873169,-0.031683358557228,0.291331936298122,0.953626920113251,64.8432243888919,0.124556711291127,-1.78204198167433,0.081083555392738,0.032197558733901,0.101442812072357
185.7,203,790000000,vehicle_velocity_cg,,496.419121415006,119.829413165499,602.749613926457,-0.064721268954889,-0.031779129719265,0.297758668034483,0.951914397343315,65.0482712222293,0.04716555380222,-1.9194674059104,0.098885079222599,-0.053499442562621,0.136629704673036
185.8,203,890000000,vehicle_velocity_cg,,501.794884441649,123.605934349204,602.742375168609,-0.060678961317515,-0.029644562894981,0.302860120005414,0.950639264523878,65.2069206503255,0.156304897022505,-1.74869732954402,0.062384488780549,-0.00918068277328,0.113513388698063
185.9,203,990000000,vehicle_velocity_cg,,507.060993964979,127.383167099993,602.707050200176,-0.058475599090863,-0.029090463544085,0.308091249058851,0.949112286031064,65.2596857735153,0.125908938282121,-1.8627782802276,0.031683377588146,-0.001280864715468,0.092862595697368
186,204,90000000,vehicle_velocity_cg,,512.339405428449,131.273873649504,602.709060582156,-0.055473525726795,-0.028543197451073,0.313255291036315,0.947617589780003,65.3815948370121,0.127874035198302,-1.86704725047454,0.048761196883545,0.03290962257435,0.097293452564925
186.1,204,190000000,vehicle_velocity_cg,,517.615592603363,135.240888396356,602.691620388181,-0.05395307296699,-0.029399407836137,0.318343336503082,0.945982167295128,65.5340764433466,0.118252221256761,-1.9545090112602,0.011314060310365,-0.040892970987618,0.108888943939721
186.2,204,290000000,vehicle_velocity_cg,,522.850331909645,139.26821430251,602.681453458466,-0.052595145489498,-0.029015189391768,0.322965419349888,0.944502624326502,65.6740090975524,0.183825412740466,-1.90632738522529,0.049554121897242,-0.05160832797433,0.108484735666193
186.3,204,390000000,vehicle_velocity_cg,,528.050493792076,143.348491782506,602.664454676507,-0.052116364956516,-0.02793588905464,0.326818944900938,0.943235308849432,65.8060589852508,0.218976972237863,-1.87870046853533,-0.01897188475018,-0.090507911395026,0.107642297403604
186.4,204,490000000,vehicle_velocity_cg,,533.059649855541,147.353615113912,602.655489351268,-0.051116226033269,-0.028945273715997,0.331780155840353,0.941526011725737,65.6641527567246,0.244905666892902,-1.94894300273409,-0.038248415527279,-0.004495322773346,0.077627717975874
186.5,204,590000000,vehicle_velocity_cg,,538.201379867178,151.549894484989,602.633945753204,-0.051038781421889,-0.028091006938705,0.335683545528135,0.940171524447427,65.8039856517856,0.230517542511521,-1.98300089611754,0.030518649742803,-0.032313531295255,0.084076426372788
186.6,204,690000000,vehicle_velocity_cg,,543.31614125784,155.785252733624,602.608288764338,-0.050873574116456,-0.02803194536952,0.338006706504723,0.939349538698587,65.9054436533547,0.398496857818131,-1.96909266318649,-0.010006511089935,0.047456499511311,0.04716021817079
186.7,204,790000000,vehicle_velocity_cg,,548.407683228187,160.052705932188,602.574875912256,-0.049247001121181,-0.027277618790013,0.340351168010447,0.93861160595192,66.0411967325018,0.387686406604312,-2.09414023360452,0.044573349248227,-0.021044210779507,0.035204936705771
186.8,204,890000000,vehicle_velocity_cg,,553.485084919627,164.342373902863,602.544952880325,-0.048006756561602,-0.028443668468553,0.341033510228096,0.938393549610178,66.1222076164487,0.551789070398533,-2.06763061908116,-3.11263553775419E-05,0.002078347942152,0.015425202502586
186.9,204,990000000,vehicle_velocity_cg,,558.502632066636,168.60614346255,602.53015743088,-0.047257268573394,-0.027673642003428,0.342434426116892,0.937944339454769,66.1598541623589,0.498235709986186,-2.10203738948151,0.010467854906452,-0.006146076159225,0.031256159020393
187,205,90000000,vehicle_velocity_cg,,563.553759085241,172.91797645211,602.475188395636,-0.04813861206039,-0.028424289769659,0.343652046631429,0.937431599971977,66.2131440658714,0.529137356405327,-2.13608204193862,-0.021550067898248,-0.011308735633824,0.030043769971934
187.1,205,190000000,vehicle_velocity_cg,,568.572037078209,177.228758609021,602.482918260838,-0.046477308883314,-0.029017120295093,0.345398631348605,0.93685519262651,66.2625099089654,0.482417934488757,-2.35225823062124,0.073663724465742,-0.070028746460802,0.024282935311368
187.2,205,290000000,vehicle_velocity_cg,,573.622251325965,181.584607260458,602.448975374559,-0.045652630822153,-0.028378909240371,0.344941140342659,0.937083819361133,66.3375910462695,0.630094146932638,-2.2973201934568,0.009367425366858,-0.066192300789935,-0.012951471149979
187.3,205,390000000,vehicle_velocity_cg,,578.67148055369,185.942930473973,602.420685760714,-0.045843710787212,-0.028670812873237,0.344624459433113,0.937182117110053,66.3930843684606,0.665806965062619,-2.31227603326316,-0.040012373727292,-0.024666144164284,-0.001211270819688
187.4,205,490000000,vehicle_velocity_cg,,583.572847797745,190.173494760096,602.413360177505,-0.046696920269092,-0.029653599911277,0.345228741937169,0.936886960839014,66.225047080859,0.598973170901609,-2.36743363034567,-0.020864896980974,-0.004068368880885,0.009247175870615
187.5,205,590000000,vehicle_velocity_cg,,588.588295557291,194.506590344686,602.387744645518,-0.046228789574915,-0.028298214410312,0.345530405116882,0.936840887886193,66.2500413993661,0.570005451593463,-2.38382123636429,0.02664711190276,0.016176548402223,-0.001126117250137
187.6,205,690000000,vehicle_velocity_cg,,593.660902499221,198.884521445007,602.347484796155,-0.046522242754551,-0.028475033870521,0.344579432523462,0.93717120530721,66.3522844223476,0.670886518409421,-2.44838919065819,-0.026685343845478,0.026199230465011,-0.01699400150721
187.7,205,790000000,vehicle_velocity_cg,,598.73766805162,203.259594348417,602.31036382318,-0.046749618589059,-0.029543920179427,0.343652234557461,0.937467210960401,66.4417561111417,0.724430969115091,-2.57978926727811,-0.008142830030419,-0.017324347735983,-0.017876966937536
187.8,205,890000000,vehicle_velocity_cg,,603.820539213761,207.626582011176,602.276787811835,-0.046731989235159,-0.028697115930467,0.342675936334929,0.937851693700224,66.5116252425601,0.745265374764089,-2.56120034633284,0.022171870542445,0.026431419629654,-0.016956522534774
187.9,205,990000000,vehicle_velocity_cg,,608.842001719925,211.924537255984,602.200901988752,-0.046183079334425,-0.028756631560816,0.341513998781143,0.938300787573462,66.4705274025863,0.774938661921217,-2.67230924203065,-0.006404839703101,0.013964813009018,-0.028873172518858
188,206,90000000,vehicle_velocity_cg,,613.92234157874,216.254960661588,602.215597163657,-0.04609569828507,-0.02855425335576,0.340618928437501,0.938636557355932,66.5063447137558,0.757122424661024,-2.54354007381244,-0.020939246768319,-0.003185455864923,-0.011688851925227
188.1,206,190000000,vehicle_velocity_cg,,619.038068086169,220.601275858741,602.189062500038,-0.0458869861321,-0.029514488050585,0.340227438863519,0.938759058195017,66.5720444100071,0.7153011202818,-2.61054677581571,0.006180103404139,-0.042172858636754,-0.010242281531903
188.2,206,290000000,vehicle_velocity_cg,,624.157911471131,224.939351949952,602.178536855793,-0.045542779697909,-0.02842506779706,0.33978769666261,0.938968685279141,66.6114391116106,0.652015431818173,-2.51716905975422,-0.03739090842969,0.030746511018545,-0.011139874705197
188.3,206,390000000,vehicle_velocity_cg,,629.283631284557,229.268788029725,602.154610627762,-0.04562668444823,-0.029079037749307,0.338784701276534,0.939306947387704,66.6561063860933,0.703275133507885,-2.64903636365994,0.024541961582696,-0.010465352946057,-0.024971536727443
188.4,206,490000000,vehicle_velocity_cg,,634.264771428947,233.463771919421,602.147434495135,-0.047337311365975,-0.027420804487191,0.338229356219208,0.939472288588363,66.4860010593286,0.655179708218108,-2.3385907006815,-0.014062196604172,-0.01372864088322,-0.008232542207462
188.5,206,590000000,vehicle_velocity_cg,,639.413153970948,237.788850633288,602.125700813656,-0.048256408024117,-0.02867606460752,0.33781036196048,0.939538802687449,66.544179028218,0.662137248126241,-2.3683523687437,-0.033522482139342,-0.044293035742261,-0.006649621212396
188.6,206,690000000,vehicle_velocity_cg,,644.559235885309,242.110873401852,602.117110478693,-0.047528992574925,-0.02738157720126,0.338013812879527,0.939541327668681,66.5742388603154,0.61828883806542,-2.30230539806521,0.008914860290389,0.024990182392882,0.000752864971283
188.7,206,790000000,vehicle_velocity_cg,,649.704674724816,246.427991724587,602.09420329734,-0.048135958242412,-0.026787382798535,0.337583526327034,0.939682248634875,66.6229835435411,0.649642298300685,-2.31895696024426,-0.029633931735158,0.013824948588951,-0.013402501963927
188.8,206,890000000,vehicle_velocity_cg,,654.851591766707,250.739247560032,602.069891187546,-0.048104491136035,-0.02627908388555,0.33706105040265,0.939885746239479,66.6461872406115,0.662679026704625,-2.30122524125708,-0.012227742992496,0.070584834416729,-0.005494617691858
188.9,206,990000000,vehicle_velocity_cg,,659.951196785836,255.001214831331,602.047920982494,-0.047804950583321,-0.026792969236661,0.336463947069688,0.940100439219925,66.584000295312,0.647477470601894,-2.36638670054139,0.016758123144983,0.039157249795313,-0.013270382045275
189,207,90000000,vehicle_velocity_cg,,665.091970807723,259.276989406587,601.9711421248,-0.047351513998498,-0.026054884925775,0.335765203656234,0.940393909543891,66.5687630466373,0.630828413590984,-2.43521193826742,0.006823105293222,-0.01800907599675,-0.013612139781936
189.1,207,190000000,vehicle_velocity_cg,,670.216276766334,263.539457181174,601.998540523391,-0.04704501445569,-0.026478963789871,0.335285370341303,0.940568632012876,66.5052509059336,0.626524637341965,-2.34054227467743,0.015137180862019,0.016037138794761,-0.005766314763067
189.2,207,290000000,vehicle_velocity_cg,,675.374999714688,267.816047281786,601.972800028674,-0.047474876679102,-0.02560821194799,0.335120315431611,0.940629964305916,66.5081901612209,0.58102038406339,-2.29718804244451,-0.008424142485492,-0.043839151114128,-0.014569373527382
189.3,207,390000000,vehicle_velocity_cg,,680.534561218571,272.080628584072,601.950618406718,-0.047381886559022,-0.027046783438514,0.334014249472503,0.940987730781363,66.48750659186,0.606479414040676,-2.30001638388117,-0.017122923301563,-0.030478490123709,-0.025628698489754
189.4,207,490000000,vehicle_velocity_cg,,685.541484762306,276.209617015309,601.954556166228,-0.049372473040347,-0.02620638313226,0.333846340076032,0.940968759102471,66.2570964453614,0.559758955799231,-2.13217106717487,-0.008696321782487,-0.035460307931952,0.012129199718576
189.5,207,590000000,vehicle_velocity_cg,,690.708059722394,280.467352054732,601.942464011225,-0.049360628140958,-0.025930594495514,0.334122800060543,0.94087889079219,66.2318449436093,0.513844225705917,-2.08285307480461,-0.01781294783344,0.069259523070872,0.000809801972392
189.6,207,690000000,vehicle_velocity_cg,,695.869520378354,284.716448822752,601.923553301571,-0.048306812922399,-0.026359654218779,0.333267182663046,0.941225055666594,66.2113941558951,0.560273439091629,-2.30304865381738,-0.000579403842395,0.061014687420333,-0.023051085557944
189.7,207,790000000,vehicle_velocity_cg,,700.983063690695,288.90943126015,601.902749380104,-0.048421007937695,-0.025406972249261,0.332215709063878,0.941617021087983,66.1528281569936,0.560491524434818,-2.21418733193805,0.004789942255135,0.008445745750766,-0.017814005256268
189.8,207,890000000,vehicle_velocity_cg,,706.152957025639,293.131046867264,601.875045946288,-0.048177791189795,-0.025963739660866,0.331661508292922,0.941809656234082,66.1318297798441,0.521648733778265,-2.25954636182408,-0.031384977900443,-0.016577226452786,-0.0133575404147
189.9,207,990000000,vehicle_velocity_cg,,711.270024602586,297.301477159108,601.862326515171,-0.048181347111154,-0.026317074693603,0.331651383710938,0.941803232662081,66.0365759074825,0.450455157478096,-2.25780736203705,0.009146926092961,0.022780787792179,0.009763008326194
190,208,90000000,vehicle_velocity_cg,,716.43573867252,301.508628642575,601.848478489611,-0.047565349438793,-0.026620270598903,0.332456394058097,0.941542163036735,66.0462074346375,0.363825037428136,-2.2735087253045,0.029158902618454,-0.045130403112245,0.000523625762344
190.1,208,190000000,vehicle_velocity_cg,,721.592720440178,305.713358107882,601.843135115617,-0.048136083466044,-0.025836119901716,0.332094986906658,0.941662536181854,66.0437094758761,0.415553493581078,-2.09179847188777,0.006309295538714,0.016004516003867,-0.00065710065657
190.2,208,290000000,vehicle_velocity_cg,,726.743642102014,309.916825402374,601.831246153615,-0.046986995479216,-0.025648922973744,0.332471100808222,0.941592970520432,66.0457954432809,0.39442706241292,-2.14585221774886,0.039808223819885,0.010832305994682,0.001271882927194
190.3,208,390000000,vehicle_velocity_cg,,731.881262971629,314.099369940322,601.770079824884,-0.046350729772619,-0.024664583210814,0.332596693361235,0.941606450567197,66.0428300882739,0.353254347975141,-2.14510163929878,0.003770636997516,-0.045326272031312,-0.001424114146997
190.4,208,490000000,vehicle_velocity_cg,,736.884121688615,318.196293148968,601.81996473372,-0.04612304716337,-0.02493468382595,0.33223080538075,0.941739676353781,65.863709086189,0.443655664770262,-1.91112860754483,0.003611306541869,-0.0240929966755,-0.003890487653811
190.5,208,590000000,vehicle_velocity_cg,,742.036132619102,322.403263397772,601.81549559839,-0.046364112497591,-0.025433989360866,0.332579410591009,0.94159142780106,65.9093394666503,0.389773879156892,-1.95645285628919,-0.037442737823856,-0.036470061833205,0.009259248117282
190.6,208,690000000,vehicle_velocity_cg,,747.166470158671,326.587930437792,601.76879486053,-0.046360443351457,-0.02490788743379,0.33342003287638,0.94130833849093,65.9135624314316,0.331155047336147,-2.00225499856958,0.008059459828352,-0.003249911778939,0.01974310237175
190.7,208,790000000,vehicle_velocity_cg,,752.279213574002,330.781971245242,601.804534895331,-0.045967740028613,-0.02507589076777,0.333659260973677,0.941238367336014,65.9449096493736,0.355985175880037,-1.97703929691697,-0.019211450159081,0.035776266900419,-0.005049197920322
190.8,208,890000000,vehicle_velocity_cg,,757.424629379328,334.99911130297,601.793818266963,-0.045800567282163,-0.025477639868552,0.334180564065766,0.941050768292576,66.0222803162457,0.348405533247619,-2.05969587798041,0.001397337765039,0.020191080555999,0.016923970155864
190.9,208,990000000,vehicle_velocity_cg,,762.516750919403,339.182735876677,601.784387239509,-0.045747007094638,-0.025380596788361,0.335111831975598,0.940724772034046,66.0317883367639,0.299934686832608,-2.05361356214235,0.010068607358477,0.026031485332688,0.017148813352694
191,209,90000000,vehicle_velocity_cg,,767.655822443683,343.420084558778,601.77128539713,-0.045687620060145,-0.02631455880072,0.336532806641619,0.940194583808202,66.1127854400318,0.264386599794364,-2.10510318759557,0.000931636695482,-0.034313816176161,0.036948577141637
191.1,209,190000000,vehicle_velocity_cg,,772.782326886791,347.673255780141,601.76468545444,-0.045516236359543,-0.026691993102831,0.3384059127666,0.939519690020632,66.1946162334784,0.20856489475466,-2.10980996313767,-0.015576823160651,-0.030964284658804,0.037423727589312
191.2,209,290000000,vehicle_velocity_cg,,777.896119287281,351.944841894178,601.757078214657,-0.047172585332577,-0.027285167033434,0.339724259550234,0.938944990042571,66.2665409204845,0.241397511316067,-2.07202015873354,-0.042703229945335,-0.010018197597766,0.036717401140982
191.3,209,390000000,vehicle_velocity_cg,,782.994796304339,356.238130762969,601.75744015754,-0.047721310398835,-0.027776303854013,0.342118307148385,0.938033164334796,66.3547955812351,0.189176426754443,-2.04991492273572,-0.018361090748675,-0.036026224206972,0.062051677933141
191.4,209,490000000,vehicle_velocity_cg,,787.974730008273,360.476930064723,601.766652784104,-0.049506103857962,-0.028163382993355,0.345122845820666,0.9368277274034,66.2905512193109,0.169552974301527,-1.96801976979821,-0.017136445019208,0.006560238115165,0.069328822566425
191.5,209,590000000,vehicle_velocity_cg,,793.037186870787,364.840364280876,601.758613306422,-0.051242775915615,-0.028593394029177,0.348422553838396,0.935498968311074,66.3662580818875,0.131678188596345,-1.98692995459301,-0.030458885947151,-0.028322521308121,0.076184939820996
191.6,209,690000000,vehicle_velocity_cg,,798.057849608741,369.220890539003,601.713429336013,-0.051384294548486,-0.02841078534939,0.352418076609445,0.933998919072439,66.4237983539489,0.082149072254628,-1.95881672255887,0.004043362237188,-0.026287179104243,0.102312000326921
191.7,209,790000000,vehicle_velocity_cg,,802.971691837674,373.601843070362,601.756894486388,-0.050261364535481,-0.02958205551074,0.356872653211529,0.932330738856418,66.3792178609418,0.026081790995675,-2.00138413027115,-0.022350474369647,0.003292718190202,0.074169714720998
191.8,209,890000000,vehicle_velocity_cg,,807.940022230372,378.096350974741,601.749833121879,-0.053724591999571,-0.028682904514752,0.361036856386213,0.930560770467914,66.4758577232146,-0.073120047110675,-1.95256258820835,-0.052222924249188,-0.013074951078581,0.12145996755669
191.9,209,990000000,vehicle_velocity_cg,,812.824695728341,382.591697391275,601.735473859911,-0.054162133318373,-0.030933891530318,0.365544808589331,0.928701540099177,66.4791171294151,0.000179109923799,-2.05444558004237,-0.086891772772607,0.024201644228362,0.059290024458155
192,210,90000000,vehicle_velocity_cg,,817.70616610214,387.192148672171,601.729216313468,-0.057382902355409,-0.032546349160415,0.370034351562407,0.926672820545303,66.5424331990051,0.03942074973576,-2.06305881336249,-0.052589441739993,0.0755986159349,0.094975168449819
192.1,210,190000000,vehicle_velocity_cg,,822.543405142269,391.837988471608,601.70529751026,-0.060703606791423,-0.034386445347008,0.376110741595419,0.923944454258725,66.6356707023926,-0.109305442049326,-2.22639014441219,-0.030256439109972,-0.130794940495046,0.147119303905412
192.2,210,290000000,vehicle_velocity_cg,,827.317709407139,396.545149369277,601.69291503975,-0.063928925004883,-0.03622440605334,0.380733041778119,0.921760942897986,66.6523057009981,0.101102642448709,-2.03327439581331,-0.104774316912939,0.018243696671053,0.119694137412967
192.3,210,390000000,vehicle_velocity_cg,,832.029854671215,401.310138062896,601.681631346949,-0.068280481837079,-0.038435601701481,0.387565153325916,0.918506250522772,66.6914303412823,-0.043622020476803,-2.20843144537627,-0.054671016566459,-0.010516861475506,0.139933049448443
192.4,210,490000000,vehicle_velocity_cg,,836.58072812819,406.04671019384,601.677245444936,-0.0733764366019,-0.041555174058874,0.39434231625932,0.915086446008124,66.5735732253469,0.019297357216563,-2.10833890937772,-0.092660333848537,-0.010364123263103,0.143571518532826
192.5,210,590000000,vehicle_velocity_cg,,841.154144757536,410.956724774682,601.669179053834,-0.077210839806791,-0.043275484742356,0.400708188476822,0.911920317968773,66.6274269891481,0.011895914394882,-2.05516858250677,-0.086051519590278,-0.005224950984102,0.137812647114587
192.6,210,690000000,vehicle_velocity_cg,,845.649670116891,415.934875534083,601.672223529642,-0.08195950609924,-0.047540737817363,0.407314101515516,0.908359917826826,66.6812203866187,0.136664464702515,-2.0010278834367,-0.100097277319719,-0.027299396986444,0.136438243366357
192.7,210,790000000,vehicle_velocity_cg,,850.060224413164,420.984824113964,601.685303714006,-0.087808819457459,-0.049698457873409,0.414436427984402,0.904467866576819,66.7258130833373,0.116974450242396,-1.88635844018148,-0.101431602056359,-0.035934912268359,0.193941635357706
192.8,210,890000000,vehicle_velocity_cg,,854.384556299007,426.103784538653,601.696636543702,-0.091595545697412,-0.052920542559179,0.421836165901172,0.900479828381199,66.7544398133465,0.170551013442658,-1.88292091349277,-0.078796743316833,-0.029553206051723,0.13329258708726
192.9,210,990000000,vehicle_velocity_cg,,858.578918465135,431.239363374085,601.711913208789,-0.095401008251856,-0.056233225123981,0.42937162782799,0.896312711743523,66.7039858131308,0.130871890576341,-1.90728074139317,-0.136636573859691,-0.09588838721116,0.195643928356323
193,211,90000000,vehicle_velocity_cg,,862.720962289906,436.505214717084,601.72809991081,-0.102252065984826,-0.059746370836954,0.437161022880819,0.891552088353476,66.7127466460414,0.21255810539931,-1.71821755754087,-0.18131934888749,-0.019133278416092,0.199114252887479
193.1,211,190000000,vehicle_velocity_cg,,866.753261562302,441.84957340754,601.74147773566,-0.10839035487756,-0.063444145139941,0.445984956301809,0.886184963858817,66.7289879935497,0.215348027223102,-1.67715909279012,-0.151350472301952,-0.034690506970979,0.194975920588643
193.2,211,290000000,vehicle_velocity_cg,,870.677096649821,447.260236259311,601.716787780586,-0.112547518148899,-0.067444654971096,0.454623134861537,0.880966560048122,66.7248823725019,0.28169633687317,-1.75126174603191,-0.100086811384872,-0.049318228237566,0.185350665402059
193.3,211,390000000,vehicle_velocity_cg,,874.43207975812,452.724659625486,601.766503795552,-0.116595510302511,-0.070338507873061,0.463149169035788,0.875757288584541,66.6759300153021,0.2853610335767,-1.63779081312172,-0.093829625945646,-0.019901214690139,0.194690788872526
193.4,211,490000000,vehicle_velocity_cg,,878.048622798117,458.189853737169,601.778643934709,-0.11772683929513,-0.075885820185568,0.473770562673578,0.869438432293112,66.5213912433424,0.097021148514511,-1.91172884923491,-0.133018566378875,-0.050066772700845,0.175602728447228
193.5,211,590000000,vehicle_velocity_cg,,881.623000236169,463.860689086589,601.789684274956,-0.122633267265576,-0.077073802388621,0.481719963412607,0.864272287878587,66.582577675635,0.145069624086613,-1.67004464346374,-0.067588541397741,-0.02756844678328,0.238567562777422
193.6,211,690000000,vehicle_velocity_cg,,885.087739906473,469.595991463085,601.774721091757,-0.12355654693375,-0.080101146129761,0.49169991344866,0.858224202183257,66.6270702047438,0.123195690860625,-1.87194309393646,-0.072980821435802,-0.098524039516127,0.202129215905791
193.7,211,790000000,vehicle_velocity_cg,,888.373103104198,475.349785674207,601.768884849203,-0.125289778562438,-0.083622392964796,0.50106356607541,0.852200134671669,66.5717742724714,0.202165361558487,-1.79523416713045,-0.119759213076799,-0.051396274820322,0.223780378493263
193.8,211,890000000,vehicle_velocity_cg,,891.556551973711,481.244427764985,601.761439145886,-0.128531093212328,-0.087293696937684,0.511237995544506,0.845278226659265,66.6188945857404,0.185271853616252,-1.79858444481961,-0.065979468649653,-0.061993177421427,0.238043275912238
193.9,211,990000000,vehicle_velocity_cg,,894.495395605437,487.017022008502,601.747563031748,-0.129019552032078,-0.089484551303603,0.523378773366198,0.837508883452067,66.3972822138276,-0.066216426850112,-1.86375624254217,-0.026617386333528,-0.078335553643727,0.255704449969308
194,212,90000000,vehicle_velocity_cg,,897.38554782469,493.078688698212,601.72339967167,-0.130349822154807,-0.091025444856505,0.533286208446867,0.830860464899643,66.4792048238147,0.046474039283106,-1.7574656908656,-0.082723201677101,-0.036763547831141,0.244933025956705
194.1,212,190000000,vehicle_velocity_cg,,900.116058111674,499.210854635124,601.68941118209,-0.132604024989994,-0.094777134371344,0.543920284700578,0.823155022609989,66.5658518336794,0.061616893817679,-1.78769119280167,-0.131748778423562,-0.094199090348398,0.248111556508802
194.2,212,290000000,vehicle_velocity_cg,,902.671719830936,505.412196838673,601.654058034511,-0.134396889068713,-0.097701270574494,0.553993618759811,0.815771419155017,66.6278666151285,0.222419019724474,-1.72543119858329,-0.084966680784166,-0.075347275135007,0.257987160080553
194.3,212,390000000,vehicle_velocity_cg,,905.066520376172,511.654209824646,601.580171639514,-0.134601978393176,-0.100192500836538,0.56475013490895,0.808022929940164,66.6413916760055,0.247165802168015,-1.78897158808803,-0.070651040088773,-0.010087098073894,0.215014296203963
194.4,212,490000000,vehicle_velocity_cg,,907.203946465429,517.794038847377,601.552303452126,-0.134706671573912,-0.102871549912805,0.577297347256585,0.798748602316477,66.4799961666619,-0.070226902953695,-1.95771196053161,-0.01777126840437,-0.112686908362202,0.280711183687783
194.5,212,590000000,vehicle_velocity_cg,,909.247905356289,524.198459740495,601.494899680803,-0.133036293283333,-0.104478683463188,0.587930070922781,0.79102704193723,66.5570255736727,0.14392877480961,-1.83903623568036,0.043981619688422,-0.023126774097825,0.245846724626213
194.6,212,690000000,vehicle_velocity_cg,,911.10858124993,530.652262616271,601.438891122218,-0.132106393736084,-0.107120516889951,0.599409311970314,0.78216467084531,66.6574650793196,0.030393828952577,-1.95064963011226,0.068369406032919,-0.166895338427276,0.295429103015588
194.7,212,790000000,vehicle_velocity_cg,,912.778518537182,537.153377374039,601.389928793666,-0.131213047676831,-0.107938763301978,0.60904257982606,0.774725432301673,66.7306070988319,0.25647989747709,-1.7374901887993,0.018242576859781,-0.142172985700445,0.280901435275625
194.8,212,890000000,vehicle_velocity_cg,,914.266842323003,543.693423687182,601.344100505895,-0.128544407140119,-0.109619746074692,0.619340466507247,0.766731526161603,66.7611961868282,0.327119443780131,-1.77290199120066,-0.008537908349079,-0.11317096238774,0.252248074108558
194.9,212,990000000,vehicle_velocity_cg,,915.564011664901,550.190755232279,601.296508358453,-0.129300970711823,-0.111034805125195,0.629979252878467,0.757679795142036,66.7334572826582,0.172024705466188,-1.73078470820005,0.01075368414456,-0.165629220011251,0.32758921269663
195,213,90000000,vehicle_velocity_cg,,916.676324498563,556.72899301338,601.248208819443,-0.124757641549909,-0.113231479205129,0.642093208140238,0.747883998392866,66.6541519137625,0.161649679914359,-1.86773542374915,-0.016093244413686,0.006763239117723,0.220281942562272
195.1,213,190000000,vehicle_velocity_cg,,917.606779857206,563.374307864611,601.204044492084,-0.122969722907909,-0.114724278073664,0.652817313518261,0.73861109011389,66.7355802489884,0.05362188348086,-2.03698947275528,0.076521340479371,-0.163434656397539,0.29896587352474
195.2,213,290000000,vehicle_velocity_cg,,918.346599906588,570.036870003217,601.159920775423,-0.122657852756766,-0.115660504922999,0.662012463428036,0.730285695480885,66.7671784088613,0.279349632555871,-1.67282763254083,-0.055134187826897,-0.032518320404466,0.24136867243703
195.3,213,390000000,vehicle_velocity_cg,,918.899472198498,576.714842618836,601.113612066733,-0.118698850327352,-0.117400139675996,0.673428382463699,0.720154152822399,66.7979868490027,0.129196857609926,-1.98611942211603,0.030007645652558,-0.107767761592137,0.260881152702216
195.4,213,490000000,vehicle_velocity_cg,,919.251397577759,583.246794911016,601.067028385485,-0.11845057363803,-0.119190056974964,0.68361233703555,0.710237540950857,66.6261833026006,0.092304024421856,-1.84458735384147,-0.031244572571203,-0.131471930242532,0.281743299891374
195.5,213,590000000,vehicle_velocity_cg,,919.41823694832,589.950675747209,601.02820713447,-0.117326444873431,-0.1210707086664,0.693204407026653,0.700745345268311,66.6599647367022,0.209716931072207,-1.72135067934163,-0.006830261641579,-0.061091446126986,0.259658596032315
195.6,213,690000000,vehicle_velocity_cg,,919.396536227768,596.651721273583,600.984142233399,-0.116631687874737,-0.122871769891814,0.703260999826589,0.690451695392262,66.7180084585235,0.089663033719837,-1.84402508674032,-0.008052338759949,-0.089552711763952,0.271597847180108
195.7,213,790000000,vehicle_velocity_cg,,919.179943958181,603.34511177383,600.93705659147,-0.114468460163876,-0.124331759783827,0.712817308491838,0.680683531350083,66.7468363836372,0.25952291497294,-1.70311483582446,0.03614686828572,-0.044052750306155,0.248192219999333
195.8,213,890000000,vehicle_velocity_cg,,918.765912850091,610.025207676566,600.901202529119,-0.111770696709441,-0.125624488473157,0.723024700137652,0.670045582213481,66.7745696135361,0.150001526286305,-1.7274015961639,0.027255082209474,-0.095556161686939,0.272706251266382
195.9,213,990000000,vehicle_velocity_cg,,918.166549222348,616.609886564379,600.869814993951,-0.111667232374593,-0.127678931278012,0.73248268019021,0.659316041775771,66.6957229952055,0.115587959285542,-1.57001133830669,-0.050798250241434,-0.05234580166486,0.262856839629591
196,214,90000000,vehicle_velocity_cg,,917.37527151797,623.254555188828,600.827421519359,-0.108846870167614,-0.12901778393411,0.742902558631532,0.647767364616472,66.7193319382288,-0.003125479171208,-1.74938999574314,0.071115079890919,-0.130645698126156,0.303840353169322
196.1,214,190000000,vehicle_velocity_cg,,916.380499893876,629.864361705876,600.788924547745,-0.107486516309608,-0.130648646183314,0.751631614571595,0.637516663341899,66.7265953535303,0.211631653589504,-1.53736944000206,0.00296990416265,-0.119939373431588,0.265946351454197
196.2,214,290000000,vehicle_velocity_cg,,915.187534904681,636.435682814609,600.75989231223,-0.105302428623414,-0.132001856794445,0.760590392202023,0.626888477816272,66.7143198136781,0.239391737732019,-1.51730169738953,0.023585851244721,-0.01158252554907,0.244742866338492
196.3,214,390000000,vehicle_velocity_cg,,913.817356451715,642.967446718468,600.722605360751,-0.102229889205234,-0.132647213248704,0.77084278289683,0.614617906203772,66.7434316052679,-0.031503059375631,-1.70890214900612,0.070097860971308,-0.185044564391636,0.331274042613852
196.4,214,490000000,vehicle_velocity_cg,,912.315240542778,649.231442051971,600.680229425635,-0.102175571664218,-0.133446488109333,0.779464709762159,0.603479041559663,66.4641740474491,-0.033559126117761,-1.37991339302661,-0.017701190484532,-0.051179369242377,0.260925426121364
196.5,214,590000000,vehicle_velocity_cg,,910.589678013938,655.67704584343,600.601225890374,-0.097466960186171,-0.134122995167233,0.788798296777807,0.591868617887338,66.4664405213827,-0.090332554289628,-1.71397089524027,0.002461545814177,-0.017916995706032,0.207951585885832
196.6,214,690000000,vehicle_velocity_cg,,908.65081044446,662.027862233566,600.611799570951,-0.0963568383778,-0.135389460306745,0.796397610664806,0.581494539495489,66.4555480331146,-0.003024173953372,-1.50243940275039,-0.023613811012992,-0.028846671558578,0.234927567597434
196.7,214,790000000,vehicle_velocity_cg,,906.564528484501,668.308859915389,600.576216561668,-0.094524630610584,-0.136929179681381,0.804744648261909,0.569825890122178,66.4184017047668,-0.049112084897017,-1.49141612578546,-0.007564433505612,0.036834342053454,0.217225366815813
196.8,214,890000000,vehicle_velocity_cg,,904.275166081207,674.600995212862,600.538121068054,-0.092790629446896,-0.137943587390299,0.812565025434945,0.558658701914373,66.5080919509914,0.013385328971145,-1.49463987429832,0.012359989493473,-0.067138795834063,0.250140142039178
196.9,214,990000000,vehicle_velocity_cg,,901.836666946504,680.755145229516,600.494591491665,-0.091317142800446,-0.138555789928498,0.820146125923844,0.547561690259794,66.5248771778396,0.077477134573516,-1.38024064030995,0.008543654293306,-0.169014436556814,0.293901655408482
197,215,90000000,vehicle_velocity_cg,,899.195290622096,686.910899207178,600.452178564316,-0.090120883730491,-0.139947197746015,0.827056631772504,0.53690812621881,66.5696258309083,0.187487682195684,-1.33645348659037,-0.088533366116283,-0.018909083663991,0.234400780792065
197.1,215,190000000,vehicle_velocity_cg,,896.386812258237,692.989176750667,600.406589825508,-0.087739237905229,-0.14327674969483,0.834812194026805,0.524273020317512,66.6202339214849,0.123843884807044,-1.61004018389397,-0.009789350559823,0.056162546962439,0.200175972190844
197.2,215,290000000,vehicle_velocity_cg,,893.47734525065,698.853112159653,600.356271457785,-0.084350998714582,-0.144923555991418,0.843313566204494,0.510592108233288,66.5457679271358,-0.167191739110408,-1.75113194814907,0.038731350102344,-0.153851680844645,0.275470869561385
197.3,215,390000000,vehicle_velocity_cg,,890.322405644208,704.771915313458,600.320794599747,-0.084806217962904,-0.147550877024909,0.849138380042442,0.500000655622476,66.6466206942019,0.075812974199082,-1.46353327683402,-0.03184855951317,-0.20935474146178,0.309130844146952
197.4,215,490000000,vehicle_velocity_cg,,887.161330599984,710.366964142597,600.270682105575,-0.083648568385196,-0.146463036036996,0.856256399200973,0.488238133403482,66.348546975672,0.002433302368918,-1.3294734779896,-0.015117503668529,-0.023330866113408,0.244526913778017
197.5,215,590000000,vehicle_velocity_cg,,883.659887292199,716.115383360132,600.240369307358,-0.080421790900474,-0.148409545159616,0.863182621960721,0.475838947122754,66.4712450780736,0.080906942690424,-1.35967190396993,-0.00870640839476,-0.087553688065075,0.260354473518168
197.6,215,690000000,vehicle_velocity_cg,,880.03226752445,721.737067029842,600.165999009011,-0.079484504927892,-0.148492925722594,0.870064700380312,0.463270419559495,66.5570917127049,-0.043220726062861,-1.44283389062669,0.065724122475248,-0.143305372409379,0.331547154055463
197.7,215,790000000,vehicle_velocity_cg,,876.218283944198,727.236018910839,600.161554569482,-0.076042956422888,-0.148864453602043,0.877007339607874,0.450460841257209,66.6382128383476,0.04020355559052,-1.4424478568479,0.028015817384171,-0.22052003303066,0.299056868731121
197.8,215,890000000,vehicle_velocity_cg,,872.268858661737,732.644947152365,600.075133071783,-0.074679645499828,-0.15012125017599,0.882716842317821,0.438973276045448,66.7010558810869,0.162240187249807,-1.33339260006495,-0.014557098195163,-0.23493723520506,0.314885827734031
197.9,215,990000000,vehicle_velocity_cg,,868.236586284499,737.796251063742,600.086224163251,-0.072397234805479,-0.151394108831938,0.8888423606223,0.42637744096854,66.5629642420442,0.149802218914797,-1.31218468047325,-0.076702393751389,-0.046092492756146,0.254645023980183
198,216,90000000,vehicle_velocity_cg,,863.954685761439,742.999672416337,600.046920764208,-0.070488505144951,-0.152504408326557,0.894863620923406,0.413512848689429,66.6638774377801,0.070769385777002,-1.41833248147692,-0.09971226911776,-0.072145458744447,0.253719163379126
198.1,216,190000000,vehicle_velocity_cg,,859.526616088912,748.067590723826,600.009943822698,-0.067322382417664,-0.154021408197351,0.900975645013175,0.399984986887768,66.7485742316107,0.151980002018585,-1.41795274350525,0.0350918051163,-0.081874146959528,0.275117149398315
198.2,216,290000000,vehicle_velocity_cg,,855.001446627425,752.93983352715,599.977357728492,-0.064263112702409,-0.153718698022896,0.907118907340444,0.386492046709144,66.7204319947052,0.098486004580835,-1.44359887054644,-0.018291482555231,-0.031218584972001,0.251921899101819
198.3,216,390000000,vehicle_velocity_cg,,850.338836300318,757.681980033668,599.941801670569,-0.06267376922045,-0.154590763991886,0.91279110869253,0.372808377362914,66.717200532255,-0.023151443021372,-1.46061414731267,-0.012373626668552,-0.052146753672778,0.263179658896183
198.4,216,490000000,vehicle_velocity_cg,,845.597415897797,762.241740594469,599.896120829074,-0.059971422447806,-0.155034857406292,0.918508678188678,0.358760964390895,66.6489121965076,-0.041410990822585,-1.46436475601878,0.04607946891282,-0.229387858107555,0.310235716655554
198.5,216,590000000,vehicle_velocity_cg,,840.603825803426,766.754176343339,599.862851143803,-0.061223644385925,-0.157177966182315,0.922163388688325,0.348082514467133,66.7146324281215,0.278103420093295,-1.00392069897687,-0.041923667297557,-0.100670512597045,0.285472914777062
198.6,216,690000000,vehicle_velocity_cg,,835.492063117499,771.118985536802,599.827471279687,-0.057638112957132,-0.157483052110184,0.92738255379892,0.334422689335211,66.7794846924838,0.263040308542072,-1.14233757215843,-0.02094109041496,-0.070728100603368,0.245024519602871
198.7,216,790000000,vehicle_velocity_cg,,830.257884785121,775.323355563446,599.80184058507,-0.055604046640224,-0.159047937558822,0.9317745980672,0.32157120821402,66.8541394381361,0.261860850901385,-1.11790402031987,0.000397594279451,-0.090589332575476,0.267567215791421
198.8,216,890000000,vehicle_velocity_cg,,824.918643347699,779.381635599405,599.772606530831,-0.051976030213003,-0.159917963024047,0.936533405754325,0.307619760892797,66.9194924996365,0.207170294844787,-1.17851491218326,0.006231337467841,-0.19381862408474,0.294390505446479
198.9,216,990000000,vehicle_velocity_cg,,819.525137888094,783.228454511858,599.756513718428,-0.051564078643475,-0.160135957109365,0.940583981614771,0.294956597763164,66.8451560253446,0.231226301086616,-0.919924923371754,-0.058868662658908,0.012273838682163,0.253945553167843
199,217,90000000,vehicle_velocity_cg,,813.963646036317,786.966093160602,599.735729885979,-0.046640713816243,-0.160799980136656,0.945666500848079,0.278716485656147,66.875382386811,-0.007393300967482,-1.28643737173677,-0.005871377479011,-0.077884390149399,0.233762971062006
199.1,217,190000000,vehicle_velocity_cg,,808.29648502276,790.52528644856,599.713908365041,-0.047240352534378,-0.162990127946721,0.948769659947307,0.266530860591812,66.9420972296118,0.141106203233587,-0.968479729768157,0.017465685656305,-0.230879103763884,0.347206275059226
199.2,217,290000000,vehicle_velocity_cg,,802.6001791562,793.884570867998,599.686590618744,-0.043663297784439,-0.162618849518268,0.952763594168635,0.252765028899978,66.811086838696,0.166830138415375,-1.01628254718663,-0.052532214428957,-0.009810716484686,0.226567720646864
199.3,217,390000000,vehicle_velocity_cg,,796.741555822697,797.110597454216,599.670042605009,-0.040833550655707,-0.162938004767697,0.956419077655826,0.23884383106781,66.8452451965135,0.042801260832638,-1.16372449148877,-0.007070555810161,-0.04065813981518,0.240987020990277
199.4,217,490000000,vehicle_velocity_cg,,790.996137993109,800.069090504309,599.645705207898,-0.036123545054443,-0.163523593474186,0.960338193727114,0.222947701353779,66.6341552390389,-0.033346426160274,-1.33263049744896,0.017374231127166,-0.110662629720616,0.282389615141894
199.5,217,590000000,vehicle_velocity_cg,,784.935294436037,802.942500743543,599.644215527696,-0.034547900500697,-0.163927906268547,0.963383047162554,0.209349441263157,66.7031528143612,-0.015644764489876,-1.19442474957816,-0.053124815787553,-0.028621074556641,0.242558969928185
199.6,217,690000000,vehicle_velocity_cg,,778.800968213269,805.643482282161,599.63587151842,-0.030596502395762,-0.165165160366939,0.966399658987229,0.194566243093393,66.7747357328278,-0.031162022007152,-1.37131011281588,0.02318425634337,-0.139763137859082,0.27844708236831
199.7,217,790000000,vehicle_velocity_cg,,772.593767131496,808.158012556064,599.632923197112,-0.029459293092772,-0.165604224802246,0.968895097316246,0.181520470401172,66.8262867745198,-0.01163921783874,-1.24015938929237,-0.046497041224695,-0.062959471662846,0.261204480807449
199.8,217,890000000,vehicle_velocity_cg,,766.334383385578,810.52028129232,599.578948774197,-0.026412657165719,-0.165766712627632,0.971605029953842,0.166755612482665,66.8657998127546,-0.073258316925628,-1.37909256813849,0.011051232352747,-0.128305346909607,0.281199032920043
199.9,217,990000000,vehicle_velocity_cg,,760.191982754284,812.591500677319,599.616830270664,-0.023821267087601,-0.166205682318301,0.974017512350701,0.151980604136187,66.6676493027691,-0.165942070233984,-1.31647813741956,-0.008613823348924,-0.097114730875452,0.271761605311645
200,218,90000000,vehicle_velocity_cg,,753.779442951958,814.56542056762,599.622636484165,-0.019732415356612,-0.166617569864707,0.976177410489666,0.137574999350407,66.7077539893871,-0.14325865453769,-1.40220330239964,-0.028432008452232,0.011568041218256,0.211586657971132
200.1,218,190000000,vehicle_velocity_cg,,747.319208608953,816.350143813979,599.633761247979,-0.01755924034405,-0.166623797905469,0.978046180495286,0.12391066083546,66.7971549019152,-0.13774732671903,-1.34789468427856,0.124346873035892,-0.183320900952745,0.290091304953209
200.2,218,290000000,vehicle_velocity_cg,,740.817493680983,817.956613191678,599.648242855336,-0.015686257895613,-0.167695183017326,0.979298484100215,0.1122797664098,66.85936169436,0.069876344607345,-1.11016943141822,0.023510806530343,-0.257978038212729,0.293867991298961
200.3,218,390000000,vehicle_velocity_cg,,734.352365129093,819.373065153885,599.671761753553,-0.014161591031348,-0.167324019045309,0.980702827500121,0.100120358185805,66.7487617629829,0.075738955830249,-1.07878648806758,-0.075050431435797,-0.089732615549036,0.275332960394764
200.4,218,490000000,vehicle_velocity_cg,,727.997389070937,820.603954691284,599.682818087137,-0.009041634942537,-0.165136673512637,0.982636303845069,0.08410720697091,66.4944337220113,-0.300800149222927,-1.60007091858207,-0.002889046404492,-0.084422236190092,0.231802128107982
200.5,218,590000000,vehicle_velocity_cg,,721.375302896762,821.692212551127,599.715959194769,-0.006041861474357,-0.165606437094704,0.983505180861515,0.072495262750626,66.5374775514908,-0.115385288805307,-1.6276522104508,0.010230816348932,0.005898323089239,0.189401934334434
200.6,218,690000000,vehicle_velocity_cg,,714.735335975731,822.626232335728,599.739691699794,-0.003108512307701,-0.163997902787514,0.984679874927802,0.059165606095922,66.6407464434239,-0.355145018686817,-1.79429068865804,0.048938839803055,-0.19495751746251,0.276617608573929
200.7,218,790000000,vehicle_velocity_cg,,708.097480181161,823.407010934162,599.723014430986,-0.002635288942065,-0.164268480492507,0.985204142069963,0.048802868942951,66.664945241499,-0.126510335965279,-1.52754665948777,-0.011706198491972,-0.093707261740137,0.243733254089554
200.8,218,890000000,vehicle_velocity_cg,,701.476111375903,823.989518065886,599.80082673083,0.000621086775076,-0.159876512297127,0.986473850359645,0.036172608746701,66.6528755151844,-0.224463318998021,-1.51404242284093,0.120662907318076,-0.072989601653993,0.20339771883084
200.9,218,990000000,vehicle_velocity_cg,,694.860718111429,824.425806863619,599.850380980649,0.003608638434284,-0.156683239234289,0.98733740218881,0.024539651805853,66.6331212756536,-0.263599145461049,-1.53510769879781,0.101314966847997,-0.158439735350833,0.245894630037649
201,219,90000000,vehicle_velocity_cg,,688.163074228905,824.719585772125,599.902047078623,0.005500281875374,-0.151243974642034,0.988380611978913,0.014098684263454,66.6875496061688,-0.298348562914329,-1.55256731415618,0.093096087658234,-0.117562308600148,0.215558414607229
201.1,219,190000000,vehicle_velocity_cg,,681.464890637184,824.874787409441,599.957975662802,0.007920668092777,-0.145972184170802,0.989247364681228,0.004363019208491,66.7144742740602,-0.238929671669814,-1.54673611231447,0.073164358838111,-0.058575259090562,0.174767031177903
201.2,219,290000000,vehicle_velocity_cg,,674.76981107976,824.89408122293,600.022878619963,0.009652486592283,-0.140561934958659,0.99001087174253,-0.005257924957606,66.7468040464994,-0.275618053022308,-1.53158005952926,0.143172446266864,-0.078350222085585,0.188145447786938
201.3,219,390000000,vehicle_velocity_cg,,668.080031956442,824.787700260947,600.09048267697,0.010587909055517,-0.133275339796874,0.990919762281006,-0.014269012047616,66.769773860269,-0.300105828834439,-1.43562932160544,0.119637856299959,-0.080107089726774,0.182035408021463
201.4,219,490000000,vehicle_velocity_cg,,661.611907566166,824.571264028221,600.161693097151,0.014041767658367,-0.127925359126536,0.991382495655215,-0.024467908815693,66.5416595849972,-0.380977172131607,-1.59914115045229,0.135839260826293,-0.0075902456468,0.145303133498889
201.5,219,590000000,vehicle_velocity_cg,,654.909463626295,824.227409789308,600.243349628478,0.014756972756644,-0.120256326918353,0.992120155273886,-0.031909952843706,66.6191501196777,-0.418628660535849,-1.62956332936426,0.176325786490423,-0.005568835641408,0.131721250703986
201.6,219,690000000,vehicle_velocity_cg,,648.216832926525,823.789481737611,600.322354343587,0.01685787819976,-0.112996628028693,0.992671030565186,-0.039392880998951,66.6621787344753,-0.389453679886281,-1.67444176738047,0.13185376503167,-0.062288261990591,0.151214095684491
201.7,219,790000000,vehicle_velocity_cg,,641.536406824659,823.254200559961,600.401505465307,0.016043169049108,-0.108425500523999,0.99286163791371,-0.047035045681773,66.7202999998061,-0.516212223309006,-1.65515011086918,0.080693039855923,-0.062036962901064,0.18077422766486
201.8,219,890000000,vehicle_velocity_cg,,634.876480261261,822.636607622463,600.429605203699,0.015803281379386,-0.100552121955156,0.993335564314954,-0.054073872942968,66.7525162498756,-0.46464152827168,-1.61456312193587,0.105426221384164,-0.051976495024133,0.132915034500545
201.9,219,990000000,vehicle_velocity_cg,,628.404284039494,821.930558327272,600.523872353076,0.016486254937942,-0.096503016547733,0.993293208939178,-0.061514000606526,66.5882560363076,-0.582795078279348,-1.71441313802396,0.086946938770384,0.003608882945612,0.128299189394414
202,220,90000000,vehicle_velocity_cg,,621.732928371292,821.127999456665,600.55445400872,0.014684895617478,-0.092530851865624,0.993287323575448,-0.067843114006136,66.6832966393759,-0.63788993062282,-1.74264045711437,0.11442647267092,-0.064855447177072,0.158744666177068
202.1,220,190000000,vehicle_velocity_cg,,615.073484514811,820.24344643938,600.563430053543,0.015457490685474,-0.088515709002294,0.993175777685962,-0.074349914992651,66.7441730276476,-0.539635408722097,-1.82153055633339,0.092070659825767,-0.059150614515271,0.146927422459101
202.2,220,290000000,vehicle_velocity_cg,,608.431524112488,819.259575313613,600.577352430822,0.014293232012729,-0.084943931225032,0.993040718098084,-0.080314159809519,66.7827627972615,-0.517496552391984,-1.74801961767121,0.058671464066161,0.025634481575344,0.107526972954266
202.3,220,390000000,vehicle_velocity_cg,,601.935600092487,818.230193576663,600.562516819609,0.013997399107425,-0.08121432771534,0.992837080629028,-0.086503393690662,66.701649533782,-0.630629810942824,-1.97807604559322,0.060567445875745,-0.063274610820827,0.11410917261876
202.4,220,490000000,vehicle_velocity_cg,,595.439222147929,817.119427204938,600.553521918606,0.014582754685699,-0.07904015624375,0.992479830730523,-0.092324333519672,66.6133589041233,-0.585530988671616,-1.80650750087817,0.011916434276982,0.000766256165671,0.115018805658778
202.5,220,590000000,vehicle_velocity_cg,,588.812928945048,815.901248660777,600.550495520622,0.014323225631865,-0.078737642809497,0.991905378270795,-0.098584731930326,66.6997136699281,-0.66279423124344,-1.85678809223354,0.029782112102133,0.020556829120194,0.120168227189935
202.6,220,690000000,vehicle_velocity_cg,,582.205199838829,814.60755842607,600.538024591508,0.015103038228644,-0.076704774030887,0.991493318799124,-0.104063800881157,66.7831514265995,-0.596283998057586,-1.9496722065735,-0.009835754598091,-0.0534203289113,0.099095478211347
202.7,220,790000000,vehicle_velocity_cg,,575.637028096075,813.250160601053,600.485300208741,0.014971668779873,-0.077365810459805,0.990928510770483,-0.108862606289007,66.8128711389828,-0.479160403313263,-1.90700095075771,-0.003173658889693,-0.023720547958185,0.111434227231993
202.8,220,890000000,vehicle_velocity_cg,,569.107366611273,811.810084227752,600.501818150089,0.01490463764577,-0.075622606191178,0.990520722165824,-0.113700361343299,66.8510811760469,-0.487418793643714,-1.88414073126627,0.012916894188894,-0.097455695465338,0.087900750065531
202.9,220,990000000,vehicle_velocity_cg,,562.610933545712,810.319583484467,600.494659667619,0.0152538617637,-0.075419804916955,0.990068167344481,-0.117661364681548,66.8042703215845,-0.392861235364322,-1.76630928061164,-0.018067777047172,0.069292100040257,0.077964911835363
203,221,90000000,vehicle_velocity_cg,,556.058917707197,808.762477595244,600.470201711408,0.013824202662153,-0.076301512492047,0.989478012344461,-0.12214840849981,66.8726464654919,-0.550822691777405,-1.89790999733166,-0.003273459493689,0.009998830055311,0.088282790263734
203.1,221,190000000,vehicle_velocity_cg,,549.522517512766,807.154019093184,600.435325556341,0.014300596365658,-0.07622855511535,0.989081223162058,-0.125311748518882,66.9172854755051,-0.382244964723447,-1.80661200236127,-0.035723218920926,0.037643675763961,0.047360914867109
203.2,221,290000000,vehicle_velocity_cg,,543.002842056488,805.493722913465,600.404206150395,0.013735674271777,-0.075878417249968,0.988661462202438,-0.128849952284338,66.9601440614421,-0.378115940735768,-1.83754820019681,0.011268605230038,0.052955883454698,0.073113508952617
203.3,221,390000000,vehicle_velocity_cg,,536.497752440185,803.787381813737,600.357141604204,0.013292837355581,-0.076256821167007,0.988107947151006,-0.132856623762486,67.0160485681743,-0.381128879956199,-1.86781646798805,0.00481622405522,0.011962844051118,0.071953859046149
203.4,221,490000000,vehicle_velocity_cg,,530.201929955269,802.082572160718,600.313186757373,0.014071195168805,-0.076902843233203,0.987447955999431,-0.137238800496493,66.8365409618238,-0.411968283966872,-1.81228658886484,-0.012204428189172,-0.029039397079526,0.082543854933373
203.5,221,590000000,vehicle_velocity_cg,,523.710003328981,800.2650815434,600.258855362842,0.013396358082749,-0.076981614575818,0.986842567725082,-0.141548984924604,66.9054080401578,-0.471891401082045,-1.77001058019798,0.024519284283993,-0.114017489618808,0.11357999693348
203.6,221,690000000,vehicle_velocity_cg,,517.236575982577,798.398264409242,600.199839056794,0.011090233751632,-0.076279275599453,0.986532175359264,-0.14426623239787,66.9317276230078,-0.351170511649956,-1.56313219586335,-0.042144459213825,0.032075124023681,0.050470128426835
203.7,221,790000000,vehicle_velocity_cg,,510.778579736537,796.490357902201,600.120591299879,0.010923342568575,-0.077197261198832,0.986016409104372,-0.147285112714928,66.9766454539958,-0.317426732418621,-1.7084792660636,-0.001995723822804,0.058226323608183,0.04650551312837
203.8,221,890000000,vehicle_velocity_cg,,504.346470127096,794.557964030253,599.98823338077,0.011978926306739,-0.076307445423129,0.985613878174071,-0.150329512232966,66.9995712418474,-0.310211573783625,-1.94902047483304,0.035983460124357,-0.037145780517741,0.069176179385
203.9,221,990000000,vehicle_velocity_cg,,498.026793174316,792.600340292475,599.945238952325,0.012498208311494,-0.075033791094075,0.985218701743651,-0.153485617298847,66.92030382827,-0.365395614050106,-1.94916570000372,0.040395292646308,-0.120062151534798,0.057858227804879
204,222,90000000,vehicle_velocity_cg,,491.600302133299,790.58026622901,599.863494381827,0.011953246883636,-0.074601163954299,0.984819816183553,-0.156274488889888,66.9513829618808,-0.388274198799873,-1.77223149074125,0.019329035889098,-0.033074028098792,0.078578639836858
204.1,222,190000000,vehicle_velocity_cg,,485.188609843305,788.519311305655,599.787728209199,0.013995478118695,-0.074951667996296,0.984054604203055,-0.160695083943381,66.9912184207614,-0.451356587799122,-1.91485643896045,-0.019042520078382,-0.046517875746405,0.08857811616557
204.2,222,290000000,vehicle_velocity_cg,,478.800052993688,786.399310119424,599.726305220497,0.014458370920889,-0.074869655537569,0.983348562888712,-0.164957855389502,67.0208356858793,-0.468866864644427,-1.88722578912425,0.028527898676591,-0.069206189661551,0.095951926400883
204.3,222,390000000,vehicle_velocity_cg,,472.433606915494,784.227968058847,599.66729478196,0.015388954133945,-0.073687230173475,0.982736658270204,-0.169003055273969,67.0251424054816,-0.465127764180722,-1.89961652223704,-0.009295674066034,-0.057594307179639,0.087941866536161
204.4,222,490000000,vehicle_velocity_cg,,466.276929828161,782.068930969031,599.630103769421,0.016272469364774,-0.071852163698098,0.981991498681436,-0.17396887603839,66.8115497616353,-0.573305193832182,-1.95692747222472,0.024798427306436,0.005626465529111,0.080005631299838
204.5,222,590000000,vehicle_velocity_cg,,459.934579607542,779.787226286712,599.583513419936,0.01647506953269,-0.071273004392994,0.981337977756683,-0.177832798833943,66.8596517827342,-0.612514909344761,-2.00269595658068,-0.024252478176243,-0.008195110485937,0.080823240182618
204.6,222,690000000,vehicle_velocity_cg,,453.615914054442,777.454532213098,599.540305509837,0.016815966367199,-0.072059094547416,0.980511303904448,-0.18199531060921,66.894602025802,-0.596630670677386,-1.94712499832355,-0.046795711278742,-0.01093266920308,0.092340085852795
204.7,222,790000000,vehicle_velocity_cg,,447.32210719068,775.064645086834,599.500737108999,0.01934388855028,-0.071808867672939,0.97949458605588,-0.187242239856568,66.9251260278044,-0.602143024408714,-2.10004497388251,0.033632590649145,-0.085900310256771,0.099105806250914
204.8,222,890000000,vehicle_velocity_cg,,441.057844970381,772.612052630465,599.475847074007,0.017719749358494,-0.073369744586003,0.978663222843545,-0.191105173440028,66.9470867178662,-0.589457547611144,-1.86105696889512,-0.030792355643853,-0.02168424311195,0.104008531180863
204.9,222,990000000,vehicle_velocity_cg,,434.890130345493,770.153579766621,599.400193482079,0.020605173739846,-0.071655716875978,0.977846168230724,-0.195595900597718,66.8579901466282,-0.585546904914767,-2.08975540389773,0.004510176834883,-0.011034197249002,0.049458923269908
205,223,90000000,vehicle_velocity_cg,,428.715119205331,767.595318471802,599.448447826876,0.019816003667667,-0.071530728611011,0.977086126819986,-0.199482785319786,66.8280653980718,-0.623233887714098,-1.86342902740192,-0.055703415499044,0.015014077594878,0.093716727777506
205.1,223,190000000,vehicle_velocity_cg,,422.514877621285,764.981515089393,599.43716668527,0.022760169193993,-0.071947304641504,0.975759250301913,-0.205425036213533,66.8490000810403,-0.694412618516923,-2.03415884846212,-0.015102651928125,-0.036486903780209,0.088296777402232
205.2,223,290000000,vehicle_velocity_cg,,416.350374622678,762.296441147428,599.445291766501,0.022248616830336,-0.072647293733483,0.974634457614594,-0.21051138637291,66.8898952939499,-0.691483746228683,-1.8341876814657,0.007327513022467,-0.037396934061343,0.129144365849523
205.3,223,390000000,vehicle_velocity_cg,,410.215149810609,759.548399090218,599.445873641698,0.023001465908449,-0.072475638378711,0.973541724488255,-0.215487180797597,66.9089005668766,-0.645582906083574,-1.77776710138566,0.002352599103992,-0.051967796504805,0.089872001131985
205.4,223,490000000,vehicle_velocity_cg,,404.293116122281,756.821717517243,599.459597174151,0.022033506533594,-0.071843346133685,0.972536380995297,-0.220286281567239,66.7057867833102,-0.716175122946005,-1.61670363090161,0.008952959263765,-0.050295451394801,0.105538709821309
205.5,223,590000000,vehicle_velocity_cg,,398.202825078463,753.944276143321,599.473112454211,0.023290800764201,-0.071954445152708,0.971369921737221,-0.225212281118843,66.7493789517127,-0.659287125066279,-1.54796921383895,-0.033272689697487,0.006192366541067,0.099931161336087
205.6,223,690000000,vehicle_velocity_cg,,392.149319790416,750.995087360217,599.497132972422,0.024524901019696,-0.07296300984467,0.969717972587624,-0.231780029478227,66.7803005920619,-0.753579069690882,-1.65107274446684,-0.026115679119226,0.0299572826782,0.128306198788614
205.7,223,790000000,vehicle_velocity_cg,,386.13637935024,747.972317299189,599.514222072953,0.02557893967752,-0.072334107273893,0.968140342076426,-0.238364789375451,66.823817574368,-0.780484388882371,-1.715664544951,0.051605971896493,-0.021003961290796,0.116680593966605
205.8,223,890000000,vehicle_velocity_cg,,380.223889623097,744.905919137594,599.533706451318,0.025201655569848,-0.071365934736802,0.966888212206817,-0.243719028824559,66.7837909068438,-0.721798199366243,-1.62333076858008,0.022120896340994,-0.028369706907597,0.119671878865665
205.9,223,990000000,vehicle_velocity_cg,,374.345855620451,741.765504217496,599.549838591625,0.026633475164537,-0.071112971164534,0.965180081819343,-0.250321818849293,66.7545192218227,-0.745396519203854,-1.68389421109222,-0.002307515189493,-0.046921483297045,0.139425739266998
206,224,90000000,vehicle_velocity_cg,,368.467513117519,738.537675924147,599.532994931824,0.026282669586921,-0.07109425446839,0.963487649189008,-0.256800268927446,66.7721338802644,-0.799726344859941,-1.6785951200587,0.009555150002883,-0.025526656574532,0.142840062772434
206.1,224,190000000,vehicle_velocity_cg,,362.655060555818,735.216607288392,599.576519518854,0.02620382341418,-0.07099789994426,0.961746817537731,-0.263278781518812,66.795776681491,-0.805360327071286,-1.60183671146729,0.010575739649548,-0.079347561032214,0.148633433721585
206.2,224,290000000,vehicle_velocity_cg,,356.849448824696,731.806467557523,599.590606496122,0.027261375802304,-0.070632062608392,0.960047149890401,-0.269401928553543,66.8154829838904,-0.688703367785075,-1.56327063414022,-0.013580360542757,0.034898733520785,0.10962525516129
206.3,224,390000000,vehicle_velocity_cg,,351.093921748991,728.320710285913,599.607122084566,0.028706077307533,-0.07044405178179,0.958151832373442,-0.275968590266347,66.8677534751816,-0.75572729227114,-1.72237855559758,0.040671889358943,-0.088009539804555,0.139384015479943
206.4,224,490000000,vehicle_velocity_cg,,345.55748744155,724.873848165429,599.625464761952,0.027143385271151,-0.071544037997823,0.956388886273227,-0.281895344899563,66.6736383783172,-0.770862056264985,-1.4835696610695,0.023433030532988,-0.053473071062538,0.151095709967359
206.5,224,590000000,vehicle_velocity_cg,,339.934759693639,721.274298294119,599.631962485796,0.0275445920724,-0.070585603898113,0.954520751876264,-0.288355860366105,66.6569441764813,-0.760643831318331,-1.50914250712455,-0.015784037843966,-0.042882257822986,0.135417852493834
206.6,224,690000000,vehicle_velocity_cg,,334.308851099858,717.555870501768,599.646489468953,0.027265195840568,-0.070095725514439,0.952698068153187,-0.294464920317455,66.7132109264994,-0.708214795684982,-1.42873417150439,-0.027775714871679,0.070692287817111,0.117734124934743
206.7,224,790000000,vehicle_velocity_cg,,328.735610189114,713.765215226659,599.661174311941,0.03051795286733,-0.068590516240269,0.950293973700286,-0.302167766619144,66.7815701430554,-0.824148781353748,-1.76940013008629,0.014867463964267,-0.056262479991641,0.13158472865623
206.8,224,890000000,vehicle_velocity_cg,,323.22054137649,709.898139888911,599.679756262339,0.030237282696816,-0.068271512287089,0.948435283738998,-0.308050677493286,66.8509899329044,-0.775455604493522,-1.70574997455284,0.037242296325272,-0.090114269461624,0.157967940806758
206.9,224,990000000,vehicle_velocity_cg,,317.82675809273,706.035060414522,599.654875077118,0.029311511732499,-0.068184314581404,0.946554607753141,-0.313888688974798,66.7743531831336,-0.759990039879147,-1.65402328547897,0.010632005247428,-0.091569007243301,0.151245014702498
207,225,90000000,vehicle_velocity_cg,,312.451041196992,702.039793185023,599.708694440882,0.031308658297861,-0.066129106614634,0.944492516654628,-0.320282055628076,66.7719788592756,-0.7299830596265,-1.66729188330954,0.009310804659699,-0.036407481195749,0.118875629431491
207.1,225,190000000,vehicle_velocity_cg,,307.093630748583,697.962820232573,599.740358139368,0.030466262502177,-0.066632943444311,0.942529806697226,-0.325989909635844,66.8191542702388,-0.778976766247304,-1.58429251157915,0.006125492351401,-0.014377794161805,0.146031042029485
207.2,225,290000000,vehicle_velocity_cg,,301.787579107264,693.825696242745,599.757649496267,0.031398358774636,-0.065705595334531,0.940326468258625,-0.332389907939841,66.8615768902568,-0.752823861767672,-1.73237743152431,-0.008497904136686,0.018362353042396,0.108130273234635
207.3,225,390000000,vehicle_velocity_cg,,296.548329392546,689.61286706982,599.785781714713,0.032911858481179,-0.065260285193045,0.937891916019848,-0.339141060050912,66.8825782019372,-0.71458556670407,-1.7683975084602,0.040688844382297,0.038360201988022,0.131945837893867
207.4,225,490000000,vehicle_velocity_cg,,291.529113904549,685.462655017735,599.819302748505,0.032248121503278,-0.064921422103017,0.934501548452969,-0.348499818580491,66.7206494065861,-1.13558948866896,-1.686878441343,0.052274425207512,-0.056706511341663,0.186846433997703
207.5,225,590000000,vehicle_velocity_cg,,286.403338985843,681.090205240252,599.844272645586,0.031863517099964,-0.064552634738783,0.932277516936045,-0.354508540153638,66.7927519824033,-0.931323481768314,-1.47753827841738,-0.025394736933853,-0.124086335706291,0.180519023453373
207.6,225,690000000,vehicle_velocity_cg,,281.350694282916,676.641752209768,599.868106833119,0.031197885212692,-0.066152498454543,0.929839297272355,-0.360623654457845,66.8597411374492,-0.823774213369096,-1.34278569770187,-0.013371528214592,-0.054851467609203,0.170924935803575
207.7,225,790000000,vehicle_velocity_cg,,276.372137744402,672.117453284984,599.891586989071,0.030813878139876,-0.066707901555857,0.927288878499026,-0.367063886259618,66.8734109390206,-0.696582597770981,-1.16176645106334,0.001220863926848,0.050282645226571,0.122831203020202
207.8,225,890000000,vehicle_velocity_cg,,271.465245166718,667.544124133285,599.879595136683,0.031367345120486,-0.065793999494515,0.924677843687869,-0.373708609324646,66.8756414211346,-0.728722793727418,-1.31972478945555,-0.057890436813656,0.156737151223309,0.064753916976369
207.9,225,990000000,vehicle_velocity_cg,,266.723366844754,662.951616755531,599.941288151394,0.032048860532226,-0.064540097505171,0.921589038411342,-0.381419835132714,66.7786312518423,-0.765667432570108,-1.30598860822992,0.005824295360773,0.062664736331231,0.113297450189436
208,226,90000000,vehicle_velocity_cg,,261.952047565978,658.208534851222,599.958160172052,0.032789212748518,-0.065397700554987,0.918595643740529,-0.388368448242614,66.8586526491926,-0.770031283984785,-1.3080296058787,-0.002013269395208,-0.062569649878657,0.165628035678036
208.1,226,190000000,vehicle_velocity_cg,,257.260486924741,653.392002687939,599.984482021574,0.033208009142173,-0.065754453884361,0.915906452324325,-0.394574391609303,66.8835359960817,-0.590417582770027,-1.11826841543802,-0.026248307842011,0.03536984816134,0.125721220240511
208.2,226,290000000,vehicle_velocity_cg,,252.641019103978,648.511181770018,600.003340471704,0.032545971451897,-0.064970910306704,0.912862565786533,-0.401748026182827,66.9479486996995,-0.74048610239546,-1.18554896747368,0.066220602152033,-0.084659099626727,0.17933365533202
208.3,226,390000000,vehicle_velocity_cg,,248.097143686452,643.564854708666,600.019417559324,0.033694046375351,-0.064702571968821,0.910259963852769,-0.407559917835686,66.9510944508862,-0.52010593722768,-1.20990445558622,-0.072489588973738,0.029840025653725,0.105486728618135
208.4,226,490000000,vehicle_velocity_cg,,243.715881208393,638.661144658867,600.031104322902,0.035551268376957,-0.063679783040694,0.906836105066214,-0.415125608818606,66.8407060480681,-0.693959755067192,-1.47701105385724,0.015553686753943,-0.04192996571606,0.133920037418722
208.5,226,590000000,vehicle_velocity_cg,,239.353337272198,633.632221476863,600.052987689779,0.035885509275806,-0.062799371707699,0.904136332058584,-0.421077145175067,66.8065466771907,-0.640636129882228,-1.36914259702416,0.017135430345865,-0.035912118360565,0.138264628314148
208.6,226,690000000,vehicle_velocity_cg,,235.007069534741,628.494081992082,600.071271169943,0.034961576088937,-0.062588267385415,0.901640834661858,-0.426502288684758,66.865809360829,-0.648125746228597,-1.33441854805901,0.019217326953084,0.005532937084016,0.12403054176662
208.7,226,790000000,vehicle_velocity_cg,,230.723228936617,623.306878635319,600.078602137823,0.035186317947432,-0.061791647984468,0.899010283276466,-0.432115986549716,66.9300050185957,-0.644170362450187,-1.39292558810482,-0.003301822771082,-0.044257208407149,0.130566367736833
208.8,226,890000000,vehicle_velocity_cg,,226.510917014311,618.065529543383,600.09826258735,0.03608314975392,-0.061016336529548,0.896471452634234,-0.437394498813388,66.967318139171,-0.548452283038227,-1.30763248159806,-0.014167143113931,-0.051103543083858,0.123891920649441
208.9,226,990000000,vehicle_velocity_cg,,222.41273307471,612.848435741976,600.090337116031,0.036875232245994,-0.062374115014214,0.893196283454902,-0.443790588279369,66.9115394577458,-0.66455985990224,-1.34670418825344,-0.015758167322853,-0.050246262737293,0.170442718892475
209,227,90000000,vehicle_velocity_cg,,218.37713811774,607.52285547663,600.160691006894,0.037699197938565,-0.06118429341114,0.889924592947247,-0.450410336895419,66.8943715615554,-0.675962780075955,-1.33399003972124,-0.035001250196239,0.019951096411181,0.114707298304389
209.1,227,190000000,vehicle_velocity_cg,,214.376671695584,602.110846453303,600.185569843984,0.037669381191786,-0.060965164622144,0.887075831076299,-0.456027122377076,66.9361194921968,-0.696314141618793,-1.3920777877091,0.025655468466621,-0.033470318748132,0.119574283743012
209.2,227,290000000,vehicle_velocity_cg,,210.445479545781,596.654118199836,600.207994490116,0.038749971401577,-0.06150678322801,0.884615470115396,-0.460620044468145,66.9748992548085,-0.552066924328021,-1.35482641412288,-0.037619337961543,-0.052746240893615,0.119621650935523
209.3,227,390000000,vehicle_velocity_cg,,206.585044201418,591.151982041541,600.237500337062,0.039564502385252,-0.061498173759945,0.882026411617102,-0.465491174980857,66.9905649091507,-0.50883270936985,-1.33584116517563,-0.059867547262525,-0.048155944522555,0.117253732126498
209.4,227,490000000,vehicle_velocity_cg,,202.904630049696,585.782056963542,600.274063592342,0.039000098145914,-0.058791862681479,0.878894872389829,-0.471769342490498,66.7592418572538,-0.757231315748402,-1.43055813384038,-0.022890013125807,-0.056345916584943,0.103623375132869
209.5,227,590000000,vehicle_velocity_cg,,199.15759073815,580.186568638594,600.304400700364,0.039104073336057,-0.059723931854351,0.876427040316771,-0.476213782259575,66.8035950445863,-0.672824066998749,-1.38382445395045,-0.017720589796246,-0.031199958509657,0.122662607654027
209.6,227,690000000,vehicle_velocity_cg,,195.475917086719,574.552352826857,600.327437293305,0.039607608246421,-0.059184127094606,0.873756778920151,-0.48112115704896,66.8461822247817,-0.635990767293407,-1.50481997757885,-0.003389760303926,-0.041041804039612,0.108962355031916
209.7,227,790000000,vehicle_velocity_cg,,191.866986244256,568.87727397632,600.363558342601,0.041301365259413,-0.058956156809531,0.871079589846303,-0.485838159220902,66.8686204429403,-0.551087675264977,-1.42080673704196,-0.020053359277721,-0.04819160869779,0.121417025303974
209.8,227,890000000,vehicle_velocity_cg,,188.329818270117,563.164704695707,600.414465633989,0.040738459395051,-0.059416290725189,0.868488470014956,-0.49044659217254,66.8808521818754,-0.571040958277694,-1.30044248565852,-0.009253528005159,0.030793561739225,0.098404472575801
209.9,227,990000000,vehicle_velocity_cg,,184.883768703457,557.479237792141,600.461021766684,0.041723777919885,-0.059424500634028,0.866096978000837,-0.494574443110747,66.8156397615552,-0.510051971352643,-1.3294597099355,-0.04670046718681,-0.013107003200972,0.075717693197408
210,228,60000000,vehicle_velocity_cg,,182.482643133105,553.444551556509,600.481996599905,0.042335720949746,-0.058843699012271,0.864546626983854,-0.497296928996208,66.810079785115,-0.468357991587783,-1.31449541539725,0.02235672294744,-0.005384037906397,0.085008880755201


==> data/vegas24_kistler_cut.csv <==
timestamp_s,/kistler/correvit/vel_x,/kistler/correvit/vel_y,/kistler/correvit/vel,/kistler/correvit/distance,/kistler/correvit/angle
0.1,59.52,-0.3,59.52,68283.828,-0.005061454830784
0.2,59.43,-0.22,59.43,68289.767,-0.003665191429188
0.3,59.35,-0.24,59.35,68294.754,-0.004014257279587
0.4,59.27,-0.29,59.27,68301.634,-0.004886921905584
0.5,59.12,-0.34,59.12,68307.434,-0.005759586531581
0.6,59.09,-0.3,59.09,68313.468,-0.005061454830784
0.7,59.07,-0.28,59.07,68319.138,-0.004886921905584
0.8,59.07,-0.26,59.07,68325.281,-0.004363323129986
0.9,59.07,-0.32,59.07,68331.188,-0.005410520681182
1,59.06,-0.35,59.06,68337.085,-0.005934119456781
1.1,58.8,-0.28,58.8,68342.979,-0.004712388980385
1.2,58.69,-0.31,58.69,68348.854,-0.005235987755983
1.3,58.64,-0.22,58.64,68354.725,-0.003839724354388
1.4,58.67,-0.32,58.67,68359.417,-0.005585053606382
1.5,58.53,-0.32,58.53,68366.444,-0.005410520681182
1.6,58.47,-0.32,58.47,68371.708,-0.005410520681182
1.7,58.17,-0.43,58.17,68378.125,-0.007330382858376
1.8,58.21,-0.34,58.21,68383.943,-0.005759586531581
1.9,58.24,-0.44,58.24,68389.647,-0.007504915783576
2,58.21,-0.42,58.21,68395.585,-0.007155849933177
2.1,58.08,-0.48,58.08,68401.397,-0.008203047484373
2.2,58.01,-0.47,58.01,68407.088,-0.008028514559174
2.3,57.83,-0.58,57.83,68412.998,-0.009948376736368
2.4,57.9,-0.43,57.9,68418.785,-0.007504915783576
2.5,57.96,-0.53,57.96,68424.581,-0.009075712110371
2.6,57.95,-0.49,57.96,68430.378,-0.008377580409573
2.7,57.91,-0.52,57.91,68436.055,-0.009075712110371
2.8,58.12,-0.64,58.13,68441.971,-0.010995574287564
2.9,58.11,-0.49,58.11,68446.971,-0.008377580409573
3,58.21,-0.52,58.21,68453.602,-0.009075712110371
3.1,58.35,-0.48,58.35,68458.964,-0.008377580409573
3.2,58.33,-0.53,58.33,68465.264,-0.009075712110371
3.3,58.34,-0.49,58.34,68470.984,-0.008377580409573
3.4,58.41,-0.49,58.41,68476.941,-0.008377580409573
3.5,58.52,-0.46,58.52,68482.791,-0.007853981633974
3.6,58.66,-0.54,58.66,68488.654,-0.009075712110371
3.7,58.68,-0.53,58.68,68493.814,-0.009075712110371
3.8,58.69,-0.58,58.69,68500.38,-0.009948376736368
3.9,58.77,-0.58,58.77,68506.253,-0.009948376736368
4,58.84,-0.66,58.84,68512.139,-0.011170107212764
4.1,58.94,-0.58,58.95,68517.911,-0.009773843811168
4.2,58.99,-0.71,58.99,68522.864,-0.012042771838761
4.3,59.23,-0.7,59.23,68529.843,-0.011693705988362
4.4,59.27,-0.66,59.27,68535.65,-0.011170107212764
4.5,59.22,-0.66,59.22,68541.695,-0.011170107212764
4.6,59.16,-0.73,59.16,68547.615,-0.01239183768916
4.7,59.09,-0.55,59.1,68553.524,-0.00925024503557
4.8,59.04,-0.69,59.04,68559.428,-0.011693705988362
4.9,59.04,-0.64,59.04,68565.333,-0.010821041362365
5,59.18,-0.62,59.19,68571.125,-0.010471975511966
5.1,59.2,-0.48,59.21,68577.165,-0.008203047484373
5.2,59.28,-0.43,59.28,68582.617,-0.007330382858376
5.3,59.39,-0.42,59.39,68589.031,-0.007155849933177
5.4,59.17,-0.69,59.17,68594.838,-0.011693705988362
5.5,58.98,-0.56,58.98,68600.395,-0.009424777960769
5.6,59.17,-0.54,59.17,68606.655,-0.009075712110371
5.7,59.28,-0.41,59.28,68612.576,-0.006981317007977
5.8,59.43,-0.68,59.43,68618.63,-0.011519173063163
5.9,59.43,-0.48,59.43,68624.457,-0.008028514559174
6,59.47,-0.37,59.47,68630.526,-0.00610865238198
6.1,59.36,-0.67,59.36,68636.468,-0.011170107212764
6.2,59.21,-0.33,59.21,68642.401,-0.005585053606382
6.3,59.19,-0.6,59.19,68648.32,-0.010122909661567
6.4,59.33,-0.53,59.33,68653.061,-0.008901179185171
6.5,59.32,-0.54,59.32,68660.179,-0.009075712110371
6.6,59.33,-0.62,59.34,68665.282,-0.010471975511966
6.7,59.57,-0.57,59.57,68672.063,-0.009599310885969
6.8,59.78,-0.46,59.78,68677.916,-0.007679448708775
6.9,59.88,-0.44,59.89,68684.024,-0.007330382858376
7,60.02,-0.46,60.02,68689.904,-0.007679448708775
7.1,60.12,-0.53,60.12,68695.907,-0.008901179185171
7.2,59.97,-0.45,59.97,68702.03,-0.007504915783576
7.3,59.88,-0.34,59.88,68707.902,-0.005585053606382
7.4,59.82,-0.49,59.82,68714.01,-0.008203047484373
7.5,59.64,-0.4,59.64,68719.991,-0.006632251157578
7.6,59.51,-0.69,59.52,68725.95,-0.011519173063163
7.7,59.51,-0.5,59.51,68730.95,-0.008377580409573
7.8,59.32,-0.59,59.32,68737.721,-0.009948376736368
7.9,59.27,-0.57,59.27,68743.65,-0.009599310885969
8,59.04,-0.64,59.04,68749.68,-0.010821041362365
8.1,58.93,-0.41,58.94,68755.463,-0.006981317007977
8.2,59.01,-0.67,59.01,68761.477,-0.011519173063163
8.3,58.88,-0.53,58.89,68767.138,-0.008901179185171
8.4,59.01,-0.42,59.01,68773.266,-0.007155849933177
8.5,59.01,-0.44,59.01,68779.05,-0.007504915783576
8.6,59.24,-0.48,59.24,68785.081,-0.008203047484373
8.7,59.3,-0.53,59.3,68791.008,-0.009075712110371
8.8,59.46,-0.38,59.46,68795.877,-0.006457718232379
8.9,59.5,-0.4,59.5,68802.425,-0.006632251157578
9,59.62,-0.6,59.63,68807.786,-0.010122909661567
9.1,59.7,-0.34,59.7,68814.705,-0.005585053606382
9.2,59.71,-0.54,59.71,68820.793,-0.009075712110371
9.3,59.64,-0.43,59.65,68826.767,-0.007155849933177
9.4,59.69,-0.39,59.69,68832.742,-0.006457718232379
9.5,59.84,-0.53,59.84,68838.722,-0.008901179185171
9.6,59.75,-0.51,59.75,68844.702,-0.008552113334772
9.7,59.63,-0.49,59.63,68850.671,-0.008203047484373
9.8,59.65,-0.59,59.65,68856.642,-0.009773843811168
9.9,59.73,-0.59,59.74,68862.607,-0.009773843811168
10,59.88,-0.61,59.89,68868.58,-0.010122909661567
10.1,59.84,-0.32,59.84,68874.323,-0.005235987755983
10.2,59.96,-0.48,59.97,68880.562,-0.008028514559174
10.3,59.97,-0.64,59.97,68885.359,-0.010646508437165
10.4,59.87,-0.4,59.87,68892.547,-0.006632251157578
10.5,59.88,-0.5,59.88,68897.943,-0.008377580409573
10.6,59.75,-0.49,59.76,68904.524,-0.008203047484373
10.7,59.65,-0.6,59.65,68910.38,-0.010122909661567
10.8,59.58,-0.6,59.58,68916.46,-0.009948376736368
10.9,59.41,-0.56,59.41,68922.409,-0.009424777960769
11,59.25,-0.32,59.25,68928.34,-0.005410520681182
11.1,59.17,-0.47,59.17,68934.258,-0.007853981633974
11.2,59.16,-0.46,59.16,68940.177,-0.007853981633974
11.3,59.11,-0.48,59.11,68946.096,-0.008203047484373
11.4,59.06,-0.52,59.07,68951.538,-0.008726646259972
11.5,59.02,-0.43,59.02,68957.798,-0.007330382858376
11.6,59.06,-0.5,59.07,68962.523,-0.008552113334772
11.7,59.13,-0.52,59.13,68969.732,-0.008726646259972
11.8,59.16,-0.48,59.16,68975.526,-0.008203047484373
11.9,59.24,-0.4,59.24,68981.571,-0.006806784082778
12,59.33,-0.6,59.33,68987.381,-0.010122909661567
12.1,59.28,-0.46,59.28,68993.428,-0.007853981633974
12.2,59.37,-0.39,59.38,68999.354,-0.006632251157578
12.3,59.13,-0.37,59.14,69005.282,-0.00628318530718
12.4,59.25,-0.35,59.25,69011.203,-0.005934119456781
12.5,59.22,-0.4,59.22,69017.123,-0.006806784082778
12.6,59.27,-0.28,59.27,69023.049,-0.004712388980385
12.7,59.23,-0.34,59.23,69027.789,-0.005759586531581
12.8,59.28,-0.29,59.28,69034.904,-0.004886921905584
12.9,59.32,-0.24,59.32,69040.363,-0.004014257279587
13,59.37,-0.3,59.37,69046.775,-0.005061454830784
13.1,59.51,-0.18,59.51,69052.724,-0.00296705972839
13.2,59.71,-0.13,59.71,69058.682,-0.002268928027593
13.3,59.7,0.05,59.7,69064.53,0.000872664625997
13.4,59.66,-0.13,59.66,69070.496,-0.002094395102393
13.5,59.7,0.03,59.7,69076.586,0.000523598775598
13.6,59.66,-0.14,59.67,69082.558,-0.002268928027593
13.7,59.65,-0.07,59.65,69088.526,-0.001221730476396
13.8,59.71,0.02,59.71,69094.489,0.000349065850399
13.9,59.75,-0.03,59.75,69100.46,-0.000523598775598
14,59.65,-0.03,59.65,69106.435,-0.000523598775598
14.1,59.61,-0.11,59.61,69112.401,-0.001745329251994
14.2,59.72,-0.04,59.72,69117.175,-0.000698131700798
14.3,59.77,-0.01,59.77,69124.221,-0.000174532925199
14.4,59.73,-0.02,59.73,69130.311,-0.000349065850399
14.5,59.69,-0.08,59.69,69136.28,-0.001396263401595
14.6,59.74,-0.09,59.74,69142.247,-0.001396263401595
14.7,59.64,-0.13,59.64,69148.097,-0.002094395102393
14.8,59.71,-0.18,59.71,69154.072,-0.00296705972839
14.9,59.66,-0.11,59.66,69160.156,-0.001745329251994
15,59.63,-0.18,59.63,69166.009,-0.00314159265359
15.1,59.62,-0.34,59.62,69171.973,-0.005759586531581
15.2,59.62,-0.3,59.62,69177.931,-0.004886921905584
15.3,59.63,-0.22,59.63,69182.821,-0.003839724354388
15.4,59.57,-0.34,59.57,69189.971,-0.005585053606382
15.5,59.44,-0.53,59.44,69195.807,-0.008901179185171
15.6,59.39,-0.38,59.39,69201.871,-0.006457718232379
15.7,59.3,-0.42,59.3,69207.808,-0.006981317007977
15.8,59.4,-0.41,59.4,69213.746,-0.006806784082778
15.9,59.4,-0.45,59.4,69219.684,-0.007504915783576
16,59.48,-0.49,59.48,69225.624,-0.008203047484373
16.1,59.56,-0.42,59.56,69231.461,-0.006981317007977
16.2,59.56,-0.43,59.56,69237.537,-0.007330382858376
16.3,59.62,-0.41,59.62,69243.496,-0.006981317007977
16.4,59.6,-0.45,59.61,69249.455,-0.007679448708775
16.5,59.55,-0.52,59.56,69255.415,-0.008726646259972
16.6,59.62,-0.38,59.62,69261.377,-0.006457718232379
16.7,59.73,-0.31,59.73,69267.347,-0.005235987755983
16.8,59.78,-0.27,59.78,69272.605,-0.004537856055185
16.9,59.81,-0.23,59.81,69279.307,-0.003839724354388
17,59.74,-0.29,59.74,69285.163,-0.004886921905584
17.1,59.69,-0.24,59.69,69291.244,-0.004014257279587
17.2,59.56,-0.36,59.56,69297.085,-0.005934119456781
17.3,59.62,-0.37,59.62,69303.163,-0.00628318530718
17.4,59.62,-0.4,59.62,69309.122,-0.006806784082778
17.5,59.71,-0.36,59.71,69315.09,-0.005934119456781
17.6,59.7,-0.33,59.7,69321.068,-0.005585053606382
17.7,59.7,-0.33,59.71,69326.802,-0.005585053606382
17.8,59.77,-0.26,59.77,69333.015,-0.004363323129986
17.9,59.83,-0.22,59.83,69338.989,-0.003665191429188
18,59.84,-0.21,59.84,69344.969,-0.003490658503989
18.1,59.92,-0.16,59.92,69350.834,-0.002617993877992
18.2,60.01,-0.03,60.01,69356.832,-0.000523598775598
18.3,60.08,0.01,60.08,69361.876,0.000174532925199
18.4,60.03,0,60.03,69368.841,0
18.5,59.95,-0.1,59.95,69373.881,-0.001570796326795
18.6,59.86,-0.1,59.86,69380.952,-0.001745329251994
18.7,59.71,-0.02,59.71,69386.095,-0.000349065850399
18.8,59.72,-0.03,59.72,69392.907,-0.000523598775598
18.9,59.65,-0.19,59.65,69398.752,-0.003316125578789
19,59.47,-0.18,59.48,69404.828,-0.00296705972839
19.1,59.37,-0.03,59.37,69410.772,-0.000523598775598
19.2,59.36,-0.06,59.36,69416.591,-0.001047197551197
19.3,59.35,-0.15,59.35,69422.526,-0.002617993877992
19.4,59.28,-0.11,59.28,69428.57,-0.001919862177194
19.5,59.23,0.02,59.23,69434.499,0.000349065850399
19.6,59.24,0.13,59.24,69440.424,0.002268928027593
19.7,59.2,0.1,59.2,69446.231,0.001570796326795
19.8,59.03,-0.1,59.03,69452.02,-0.001745329251994
19.9,58.94,-0.26,58.95,69458.158,-0.004363323129986
20,58.98,-0.36,58.98,69464.049,-0.00610865238198
20.1,58.88,-0.32,58.88,69469.939,-0.005410520681182
20.2,58.8,-0.17,58.8,69475.236,-0.002792526803191
20.3,58.65,-0.32,58.65,69481.696,-0.005410520681182
20.4,58.53,-0.26,58.53,69487.439,-0.004363323129986
20.5,58.47,-0.3,58.47,69493.288,-0.005061454830784
20.6,58.4,-0.3,58.4,69499.133,-0.005061454830784
20.7,58.44,-0.36,58.45,69505.091,-0.00628318530718
20.8,58.43,-0.37,58.43,69510.936,-0.00628318530718
20.9,58.62,-0.44,58.62,69516.787,-0.007504915783576
21,58.66,-0.42,58.66,69522.647,-0.007155849933177
21.1,58.53,-0.35,58.53,69527.689,-0.005934119456781
21.2,58.68,-0.3,58.68,69534.375,-0.005061454830784
21.3,58.71,-0.25,58.71,69539.068,-0.004188790204786
21.4,58.67,-0.33,58.67,69546.112,-0.005585053606382
21.5,58.81,-0.42,58.81,69551.28,-0.007155849933177
21.6,58.81,-0.34,58.81,69557.867,-0.005759586531581
21.7,58.79,-0.42,58.79,69563.63,-0.007155849933177
21.8,58.77,-0.52,58.78,69569.626,-0.008901179185171
21.9,58.79,-0.47,58.79,69575.5,-0.008028514559174
22,58.88,-0.62,58.89,69581.385,-0.010471975511966
22.1,58.96,-0.64,58.96,69587.276,-0.010821041362365
22.2,59.03,-0.71,59.03,69593.175,-0.012042771838761
22.3,59.09,-0.69,59.1,69599.075,-0.011693705988362
22.4,59.01,-0.63,59.01,69604.975,-0.010646508437165
22.5,58.91,-0.72,58.91,69610.872,-0.01221730476396
22.6,59.02,-0.59,59.03,69616.771,-0.009948376736368
22.7,59.05,-0.66,59.05,69622.674,-0.011170107212764
22.8,59.13,-0.58,59.13,69627.282,-0.009773843811168
22.9,59.25,-0.8,59.25,69634.498,-0.013613568165556
23,59.31,-0.72,59.31,69640.428,-0.01221730476396
23.1,59.37,-0.66,59.37,69646.362,-0.011170107212764
23.2,59.51,-0.72,59.52,69652.305,-0.01221730476396
23.3,59.35,-0.61,59.35,69658.129,-0.010297442586767
23.4,59.41,-0.81,59.42,69664.188,-0.013613568165556
23.5,59.35,-0.6,59.35,69670.123,-0.010122909661567
23.6,59.16,-0.71,59.17,69676.048,-0.012042771838761
23.7,59.06,-0.74,59.06,69681.963,-0.01239183768916
23.8,59.14,-0.73,59.14,69687.874,-0.01239183768916
23.9,59.22,-0.52,59.22,69693.791,-0.008726646259972
24,59.28,-0.69,59.29,69699.603,-0.011693705988362
24.1,59.47,-0.56,59.47,69704.83,-0.009424777960769
24.2,59.45,-0.65,59.46,69711.605,-0.010995574287564
24.3,59.28,-0.45,59.29,69716.707,-0.007679448708775
24.4,59.47,-0.46,59.47,69723.481,-0.007679448708775
24.5,59.49,-0.26,59.49,69728.95,-0.004363323129986
24.6,59.63,-0.47,59.63,69735.381,-0.007853981633974
24.7,59.74,-0.38,59.74,69741.348,-0.006457718232379
24.8,59.69,-0.43,59.69,69747.317,-0.007155849933177
24.9,59.68,-0.39,59.68,69753.278,-0.006632251157578
25,59.63,-0.36,59.63,69759.126,-0.00610865238198
25.1,59.7,-0.44,59.7,69765.095,-0.007330382858376
25.2,59.7,-0.48,59.7,69771.184,-0.008028514559174
25.3,59.73,-0.62,59.73,69777.155,-0.010471975511966
25.4,59.8,-0.38,59.8,69783.13,-0.006457718232379
25.5,59.89,-0.63,59.89,69788.997,-0.010471975511966
25.6,59.84,-0.45,59.84,69795.104,-0.007504915783576
25.7,59.95,-0.56,59.95,69801.094,-0.009424777960769
25.8,59.88,-0.52,59.88,69806.965,-0.008726646259972
25.9,59.94,-0.61,59.95,69813.076,-0.010122909661567
26,59.92,-0.51,59.92,69817.751,-0.008552113334772
26.1,59.83,-0.67,59.83,69825.057,-0.011170107212764
26.2,59.79,-0.56,59.79,69830.445,-0.009424777960769
26.3,60.01,-0.5,60.01,69837.043,-0.008203047484373
26.4,60,-0.37,60,69842.921,-0.00628318530718
26.5,59.86,-0.65,59.86,69849.036,-0.010821041362365
26.6,59.78,-0.45,59.79,69853.101,-0.007504915783576
26.7,59.55,-0.55,59.55,69860.867,-0.00925024503557
26.8,59.49,-0.59,59.5,69865.754,-0.009948376736368
26.9,59.47,-0.54,59.47,69872.775,-0.009075712110371
27,59.37,-0.84,59.38,69878.83,-0.014137166941154
27.1,59.21,-0.36,59.21,69884.633,-0.00610865238198
27.2,59.08,-0.41,59.08,69890.671,-0.006981317007977
27.3,59.29,-0.5,59.29,69896.591,-0.008377580409573
27.4,59.34,-0.22,59.34,69902.52,-0.003665191429188
27.5,59.37,-0.3,59.37,69908.341,-0.005061454830784
27.6,59.35,-0.36,59.35,69914.278,-0.00610865238198
27.7,59.32,-0.31,59.32,69919.979,-0.005235987755983
27.8,59.3,-0.43,59.31,69926.145,-0.007155849933177
27.9,59.36,-0.21,59.37,69931.248,-0.003665191429188
28,59.27,-0.33,59.27,69938.122,-0.005585053606382
28.1,59.16,-0.14,59.16,69943.577,-0.002443460952792
28.2,59.18,-0.33,59.18,69949.982,-0.005585053606382
28.3,59.15,-0.54,59.16,69955.78,-0.009075712110371
28.4,59.13,-0.38,59.13,69961.686,-0.00628318530718
28.5,58.94,-0.24,58.94,69967.702,-0.004188790204786
28.6,58.88,-0.32,58.88,69973.474,-0.005410520681182
28.7,58.9,-0.34,58.91,69979.484,-0.005759586531581
28.8,58.98,-0.43,58.99,69985.378,-0.007330382858376
28.9,58.95,-0.09,58.95,69991.274,-0.001570796326795
29,59.03,-0.49,59.03,69997.06,-0.008377580409573
29.1,59.08,-0.32,59.08,70003.084,-0.005410520681182
29.2,59.18,-0.39,59.18,70009.002,-0.006632251157578
29.3,59.25,-0.42,59.25,70014.807,-0.007155849933177
29.4,59.24,-0.31,59.24,70020.848,-0.005235987755983
29.5,59.36,-0.29,59.36,70026.782,-0.004886921905584
29.6,59.46,-0.52,59.46,70032.362,-0.008726646259972
29.7,59.35,-0.24,59.35,70038.657,-0.004014257279587
29.8,59.29,-0.45,59.29,70043.761,-0.007504915783576
29.9,59.38,-0.41,59.38,70050.523,-0.006981317007977
30,59.43,-0.45,59.43,70056.342,-0.007504915783576
30.1,59.21,-0.5,59.22,70062.396,-0.008377580409573
30.2,59.24,-0.36,59.25,70068.321,-0.00610865238198
30.3,59.18,-0.47,59.18,70074.242,-0.007853981633974
30.4,59.24,-0.44,59.24,70080.164,-0.007504915783576
30.5,59.16,-0.5,59.17,70085.966,-0.008552113334772
30.6,59.17,-0.51,59.17,70092.006,-0.008552113334772
30.7,59.34,-0.75,59.34,70097.819,-0.012740903539559
30.8,59.42,-0.62,59.42,70103.871,-0.010297442586767
30.9,59.28,-0.36,59.28,70109.808,-0.00610865238198
31,59.4,-0.53,59.4,70115.741,-0.008901179185171
31.1,59.44,-0.53,59.44,70120.372,-0.008901179185171
31.2,59.34,-0.39,59.34,70127.38,-0.006632251157578
31.3,59.29,-0.54,59.3,70132.723,-0.009075712110371
31.4,59.3,-0.51,59.3,70139.251,-0.008552113334772
31.5,59.45,-0.39,59.45,70145.421,-0.006457718232379
31.6,59.42,-0.43,59.42,70151.242,-0.007330382858376
31.7,59.53,-0.28,59.53,70157.303,-0.004712388980385
31.8,59.68,-0.31,59.68,70163.26,-0.005235987755983
31.9,59.85,-0.26,59.86,70169.237,-0.004363323129986
32,59.99,-0.24,59.99,70175.105,-0.004014257279587
32.1,59.86,-0.22,59.86,70181.221,-0.003665191429188
32.2,59.99,-0.23,59.99,70187.094,-0.003839724354388
32.3,59.93,-0.14,59.93,70193.216,-0.002443460952792
32.4,59.98,0.01,59.98,70199.209,0.000174532925199
32.5,60.01,-0.27,60.02,70205.199,-0.004537856055185
32.6,59.92,-0.15,59.92,70209.995,-0.002617993877992
32.7,59.89,-0.14,59.89,70217.063,-0.002443460952792
32.8,59.8,-0.16,59.8,70222.692,-0.002617993877992
32.9,59.91,-0.11,59.91,70229.039,-0.001919862177194
33,59.97,-0.13,59.97,70235.035,-0.002094395102393
33.1,59.88,-0.16,59.88,70241.023,-0.002792526803191
33.2,59.8,-0.28,59.8,70247.13,-0.004712388980385
33.3,59.67,-0.25,59.67,70252.989,-0.004188790204786
33.4,59.62,-0.28,59.62,70258.956,-0.004712388980385
33.5,59.65,-0.32,59.65,70264.926,-0.005410520681182
33.6,59.69,-0.28,59.69,70271.009,-0.004712388980385
33.7,59.6,-0.38,59.61,70276.968,-0.006457718232379
33.8,59.59,-0.26,59.59,70282.935,-0.004363323129986
33.9,59.52,-0.35,59.53,70288.896,-0.005934119456781
34,59.61,-0.39,59.61,70294.743,-0.006632251157578
34.1,59.76,-0.26,59.76,70300.824,-0.004363323129986
34.2,59.72,-0.2,59.72,70306.795,-0.003316125578789
34.3,59.64,-0.18,59.64,70312.165,-0.00296705972839
34.4,59.67,-0.21,59.67,70318.726,-0.003490658503989
34.5,59.58,-0.23,59.58,70323.493,-0.003839724354388
34.6,59.26,-0.23,59.26,70330.631,-0.003839724354388
34.7,59.11,-0.26,59.11,70335.602,-0.004363323129986
34.8,58.76,-0.3,58.76,70342.328,-0.005235987755983
34.9,58.7,-0.4,58.71,70348.203,-0.006806784082778
35,58.72,-0.34,58.72,70354.073,-0.005934119456781
35.1,58.64,-0.46,58.65,70359.941,-0.007853981633974
35.2,58.61,-0.49,58.61,70365.918,-0.008377580409573
35.3,58.64,-0.65,58.65,70371.773,-0.010995574287564
35.4,58.62,-0.55,58.63,70377.635,-0.009424777960769
35.5,58.48,-0.48,58.48,70383.49,-0.008203047484373
35.6,58.55,-0.46,58.55,70389.343,-0.007853981633974
35.7,58.7,-0.33,58.7,70395.211,-0.005585053606382
35.8,58.88,-0.4,58.89,70401.093,-0.006806784082778
35.9,58.73,-0.4,58.73,70406.971,-0.006806784082778
36,58.91,-0.47,58.91,70412.85,-0.008028514559174
36.1,58.88,-0.37,58.88,70418.739,-0.00628318530718
36.2,59.05,-0.39,59.05,70423.699,-0.006632251157578
36.3,59.22,-0.41,59.22,70430.56,-0.006981317007977
36.4,59.28,-0.44,59.28,70436.008,-0.007504915783576
36.5,59.49,-0.41,59.49,70442.42,-0.006981317007977
36.6,59.61,-0.33,59.61,70448.252,-0.005585053606382
36.7,59.56,-0.38,59.56,70454.333,-0.006457718232379
36.8,59.52,-0.4,59.53,70460.292,-0.006632251157578
36.9,59.45,-0.48,59.45,70466.24,-0.008028514559174
37,59.4,-0.42,59.4,70472.192,-0.007155849933177
37.1,59.45,-0.36,59.46,70478.14,-0.00610865238198
37.2,59.37,-0.43,59.38,70484.084,-0.007330382858376
37.3,59.34,-0.43,59.35,70490.02,-0.007155849933177
37.4,59.18,-0.43,59.18,70495.944,-0.007330382858376
37.5,58.94,-0.45,58.94,70501.855,-0.007679448708775
37.6,58.96,-0.46,58.96,70507.752,-0.007853981633974
37.7,58.78,-0.28,58.78,70513.645,-0.004886921905584
37.8,58.9,-0.34,58.9,70519.41,-0.005759586531581
37.9,58.89,-0.35,58.89,70524.236,-0.005934119456781
38,58.97,-0.37,58.97,70531.191,-0.00628318530718
38.1,59.03,-0.4,59.03,70536.032,-0.006806784082778
38.2,59.09,-0.43,59.1,70543.115,-0.007155849933177
38.3,59.06,-0.34,59.06,70549.021,-0.005759586531581
38.4,59.05,-0.26,59.05,70554.806,-0.004363323129986
38.5,59,-0.33,59,70560.825,-0.005585053606382
38.6,59.01,-0.41,59.01,70566.729,-0.006981317007977
38.7,59.09,-0.42,59.09,70572.635,-0.007155849933177
38.8,59.03,-0.28,59.03,70578.42,-0.004886921905584
38.9,58.91,-0.54,58.92,70584.44,-0.00925024503557
39,58.97,-0.48,58.97,70590.331,-0.008203047484373
39.1,58.95,-0.6,58.95,70596.219,-0.010122909661567
39.2,58.93,-0.42,58.93,70600.815,-0.007155849933177
39.3,59,-0.48,59,70608.012,-0.008203047484373
39.4,59.08,-0.57,59.08,70613.092,-0.009773843811168
39.5,59.12,-0.5,59.12,70619.824,-0.008552113334772
39.6,59.16,-0.59,59.16,70625.74,-0.009948376736368
39.7,59.29,-0.54,59.29,70631.659,-0.009075712110371
39.8,59.34,-0.63,59.34,70637.586,-0.010646508437165
39.9,59.47,-0.6,59.48,70643.524,-0.010122909661567
40,59.49,-0.58,59.49,70649.472,-0.009773843811168
40.1,59.53,-0.6,59.54,70655.425,-0.010122909661567
40.2,59.66,-0.63,59.67,70661.389,-0.010471975511966
40.3,59.73,-0.7,59.74,70667.365,-0.011693705988362
40.4,59.79,-0.57,59.79,70673.338,-0.009599310885969
40.5,59.75,-0.6,59.75,70679.319,-0.010122909661567
40.6,59.78,-0.62,59.79,70685.294,-0.010471975511966
40.7,59.74,-0.59,59.74,70691.269,-0.009773843811168
40.8,59.83,-0.6,59.83,70697.132,-0.010122909661567
40.9,59.85,-0.58,59.85,70702.395,-0.009773843811168
41,59.86,-0.54,59.86,70709.22,-0.008901179185171
41.1,59.82,-0.41,59.82,70715.079,-0.006981317007977
41.2,59.87,-0.3,59.87,70721.184,-0.005061454830784
41.3,59.86,-0.28,59.86,70727.175,-0.004712388980385
41.4,59.89,-0.35,59.89,70733.164,-0.005934119456781
41.5,59.9,-0.41,59.9,70739.156,-0.006806784082778
41.6,59.98,-0.34,59.98,70745.148,-0.005585053606382
41.7,59.93,-0.44,59.94,70751.142,-0.007330382858376
41.8,59.94,-0.35,59.94,70757.016,-0.005759586531581
41.9,59.83,-0.36,59.83,70763.125,-0.005934119456781
42,59.88,-0.33,59.88,70769.11,-0.005410520681182
42.1,59.61,-0.22,59.61,70774.968,-0.003665191429188
42.2,59.66,-0.29,59.66,70779.983,-0.004886921905584
42.3,59.48,-0.17,59.48,70787.012,-0.002792526803191
42.4,59.34,-0.39,59.35,70791.88,-0.006632251157578
42.5,59.13,-0.22,59.13,70798.874,-0.003665191429188
42.6,58.97,-0.22,58.97,70804.661,-0.003665191429188
42.7,58.81,-0.28,58.81,70810.668,-0.004886921905584
42.8,58.77,-0.23,58.77,70816.546,-0.004014257279587
42.9,58.65,-0.2,58.65,70822.415,-0.003316125578789
43,58.59,-0.2,58.59,70828.159,-0.003490658503989
43.1,58.5,-0.13,58.5,70834.015,-0.002268928027593
43.2,58.47,-0.25,58.47,70839.98,-0.004188790204786
43.3,58.35,-0.08,58.35,70845.823,-0.001396263401595
43.4,58.23,-0.22,58.24,70851.649,-0.003839724354388
43.5,58.16,-0.19,58.16,70857.469,-0.00314159265359
43.6,58.13,-0.1,58.13,70862.819,-0.001745329251994
43.7,58.18,-0.2,58.18,70869.1,-0.003490658503989
43.8,58.24,-0.19,58.24,70874.921,-0.00314159265359
43.9,58.22,-0.32,58.22,70879.578,-0.005410520681182
44,58.27,-0.31,58.27,70886.566,-0.005410520681182
44.1,58.33,-0.39,58.34,70892.157,-0.006632251157578
44.2,58.45,-0.36,58.46,70898.116,-0.00610865238198
44.3,58.45,-0.5,58.45,70903.96,-0.008552113334772
44.4,58.43,-0.4,58.43,70909.924,-0.006806784082778
44.5,58.54,-0.55,58.54,70915.657,-0.009424777960769
44.6,58.55,-0.49,58.55,70921.629,-0.008377580409573
44.7,58.65,-0.49,58.65,70927.486,-0.008377580409573
44.8,58.81,-0.44,58.81,70933.355,-0.007504915783576
44.9,58.75,-0.56,58.75,70939.237,-0.009424777960769
45,58.81,-0.54,58.82,70945.117,-0.009075712110371
45.1,58.85,-0.59,58.86,70950.88,-0.009948376736368
45.2,58.93,-0.54,58.94,70956.893,-0.00925024503557
45.3,59.05,-0.66,59.05,70962.675,-0.011170107212764
45.4,59.06,-0.7,59.07,70967.517,-0.011868238913562
45.5,58.88,-0.75,58.89,70974.599,-0.012740903539559
45.6,58.89,-0.85,58.9,70980.015,-0.014486232791553
45.7,58.71,-0.82,58.71,70986.362,-0.013962634015955
45.8,58.8,-0.82,58.8,70992.118,-0.013962634015955
45.9,58.99,-0.68,58.99,70998.124,-0.011519173063163
46,59.19,-0.67,59.2,71004.031,-0.011344640137963
46.1,59.24,-0.5,59.25,71009.952,-0.008552113334772
46.2,59.28,-0.44,59.29,71015.883,-0.007504915783576
46.3,59.19,-0.67,59.19,71021.688,-0.011170107212764
46.4,59.02,-0.52,59.02,71026.883,-0.008901179185171
46.5,58.98,-0.5,58.98,71033.606,-0.008377580409573
46.6,59.09,-0.65,59.09,71039.516,-0.010995574287564
46.7,59.34,-0.46,59.34,71045.438,-0.007679448708775
46.8,59.49,-0.49,59.5,71051.383,-0.008377580409573
46.9,59.56,-0.4,59.56,71056.264,-0.006806784082778
47,59.57,-0.51,59.57,71063.055,-0.008552113334772
47.1,59.49,-0.52,59.49,71068.65,-0.008726646259972
47.2,59.32,-0.35,59.33,71075.064,-0.005934119456781
47.3,59.12,-0.43,59.12,71081.107,-0.007330382858376
47.4,59.23,-0.51,59.23,71087.02,-0.008552113334772
47.5,59.31,-0.46,59.31,71092.826,-0.007853981633974
47.6,59.35,-0.53,59.35,71098.877,-0.009075712110371
47.7,59.45,-0.36,59.45,71104.581,-0.00610865238198
47.8,59.64,-0.55,59.64,71110.777,-0.00925024503557
47.9,59.73,-0.53,59.73,71116.747,-0.008901179185171
48,59.89,-0.48,59.89,71122.49,-0.008028514559174
48.1,59.75,-0.32,59.75,71128.709,-0.005410520681182
48.2,59.66,-0.4,59.66,71134.206,-0.006806784082778
48.3,59.42,-0.39,59.42,71140.64,-0.006632251157578
48.4,59.37,-0.49,59.37,71145.392,-0.008203047484373
48.5,59.21,-0.71,59.21,71152.507,-0.011868238913562
48.6,59.13,-0.41,59.13,71158.304,-0.006981317007977
48.7,59.05,-0.74,59.05,71164.319,-0.012566370614359
48.8,58.82,-0.47,58.83,71170.096,-0.007853981633974
48.9,58.88,-0.38,58.89,71176.099,-0.006457718232379
49,58.86,-0.58,58.86,71181.399,-0.009948376736368
49.1,59.1,-0.5,59.1,71187.771,-0.008552113334772
49.2,59.19,-0.46,59.19,71193.801,-0.007853981633974
49.3,59.42,-0.4,59.43,71199.729,-0.006632251157578
49.4,59.56,-0.36,59.56,71205.56,-0.00610865238198
49.5,59.66,-0.37,59.66,71211.642,-0.00610865238198
49.6,59.78,-0.25,59.78,71217.618,-0.004188790204786
49.7,59.87,-0.38,59.87,71222.642,-0.006457718232379
49.8,59.97,-0.34,59.97,71229.593,-0.005759586531581
49.9,60.18,-0.4,60.18,71234.765,-0.006632251157578
50,60.38,-0.24,60.38,71241.638,-0.004014257279587
50.1,60.41,-0.58,60.41,71247.433,-0.009599310885969
50.2,60.45,-0.3,60.46,71253.596,-0.005061454830784
50.3,60.17,-0.51,60.17,71259.75,-0.008377580409573
50.4,60.06,-0.66,60.06,71265.761,-0.010995574287564
50.5,60.04,-0.53,60.04,71271.764,-0.008901179185171
50.6,59.87,-0.7,59.87,71277.751,-0.011693705988362
50.7,59.82,-0.56,59.82,71283.733,-0.009424777960769
50.8,59.6,-0.59,59.6,71289.704,-0.009773843811168
50.9,59.4,-0.66,59.4,71295.65,-0.011170107212764
51,59.26,-0.62,59.27,71301.574,-0.010471975511966
51.1,59.03,-0.56,59.03,71307.492,-0.009424777960769
51.2,59.02,-0.51,59.02,71313.403,-0.008552113334772
51.3,58.96,-0.76,58.96,71319.303,-0.012740903539559
51.4,58.96,-0.54,58.96,71324.136,-0.00925024503557
51.5,58.78,-0.41,58.78,71331.079,-0.006981317007977
51.6,58.93,-0.7,58.93,71336.022,-0.011868238913562
51.7,58.86,-0.58,58.86,71342.848,-0.009948376736368
51.8,58.86,-0.56,58.86,71348.734,-0.009599310885969
51.9,59.01,-0.33,59.01,71354.631,-0.005585053606382
52,58.98,-0.19,58.98,71360.532,-0.00314159265359
52.1,59.04,-0.42,59.05,71366.322,-0.007155849933177
52.2,59.01,-0.52,59.01,71372.343,-0.008726646259972
52.3,59.08,-0.27,59.08,71378.247,-0.004537856055185
52.4,59.05,-0.39,59.05,71384.15,-0.006632251157578
52.5,59.14,-0.3,59.14,71389.939,-0.005061454830784
52.6,59.23,-0.34,59.23,71395.855,-0.005759586531581
52.7,59.27,-0.18,59.27,71400.942,-0.00296705972839
52.8,59.34,-0.3,59.34,71407.82,-0.005061454830784
52.9,59.36,-0.2,59.36,71412.809,-0.003316125578789
53,59.58,-0.6,59.59,71419.587,-0.010122909661567
53.1,59.53,-0.12,59.53,71425.535,-0.001919862177194
53.2,59.52,-0.13,59.52,71431.61,-0.002268928027593
53.3,59.55,-0.09,59.55,71437.57,-0.001396263401595
53.4,59.69,-0.55,59.69,71443.533,-0.00925024503557
53.5,59.57,-0.19,59.57,71449.492,-0.003316125578789
53.6,59.52,-0.22,59.52,71455.442,-0.003665191429188
53.7,59.53,-0.16,59.54,71461.4,-0.002617993877992
53.8,59.46,-0.24,59.46,71467.353,-0.004014257279587
53.9,59.58,-0.3,59.58,71473.306,-0.005061454830784
54,59.45,-0.19,59.45,71478.9,-0.00314159265359
54.1,59.42,-0.23,59.43,71485.078,-0.003839724354388
54.2,59.51,-0.08,59.51,71489.828,-0.001221730476396
54.3,59.45,-0.15,59.45,71497.085,-0.002617993877992
54.4,59.56,-0.09,59.56,71503.037,-0.001570796326795
54.5,59.56,-0.14,59.56,71508.994,-0.002443460952792
54.6,59.63,-0.14,59.63,71514.954,-0.002268928027593
54.7,59.7,-0.28,59.7,71520.914,-0.004537856055185
54.8,59.58,-0.06,59.58,71526.88,-0.000872664625997
54.9,59.62,-0.08,59.62,71532.726,-0.001396263401595
55,59.55,-0.15,59.55,71538.689,-0.002443460952792
55.1,59.39,-0.33,59.39,71544.636,-0.005585053606382
55.2,59.39,-0.48,59.39,71550.691,-0.008028514559174
55.3,59.25,-0.39,59.25,71556.619,-0.006632251157578
55.4,59.16,-0.46,59.16,71562.541,-0.007679448708775
55.5,59.2,-0.49,59.2,71567.278,-0.008203047484373
55.6,59.16,-0.37,59.17,71574.376,-0.00628318530718
55.7,59.14,-0.32,59.15,71580.29,-0.005410520681182
55.8,59.27,-0.4,59.27,71586.21,-0.006632251157578
55.9,59.23,-0.3,59.23,71592.129,-0.005061454830784
56,59.17,-0.35,59.17,71598.051,-0.005934119456781
56.1,59.33,-0.29,59.33,71603.982,-0.004886921905584
56.2,59.38,-0.39,59.39,71609.918,-0.006632251157578
56.3,59.36,-0.34,59.36,71615.854,-0.005759586531581
56.4,59.54,-0.33,59.54,71620.491,-0.005585053606382
56.5,59.42,-0.27,59.42,71627.748,-0.004537856055185
56.6,59.39,-0.3,59.39,71633.213,-0.005061454830784
56.7,59.32,-0.34,59.33,71639.622,-0.005759586531581
56.8,59.36,-0.13,59.36,71645.558,-0.002268928027593
56.9,59.39,-0.23,59.39,71651.494,-0.003839724354388
57,59.39,-0.18,59.39,71657.437,-0.00314159265359
57.1,59.43,-0.26,59.43,71663.255,-0.004363323129986
57.2,59.57,-0.23,59.57,71669.323,-0.003839724354388
57.3,59.71,-0.18,59.71,71675.281,-0.00296705972839
57.4,59.77,-0.14,59.77,71681.252,-0.002443460952792
57.5,59.95,-0.11,59.95,71687.237,-0.001745329251994
57.6,59.98,-0.14,59.98,71692.993,-0.002268928027593
57.7,59.87,-0.2,59.87,71699.111,-0.003490658503989
57.8,59.76,-0.2,59.76,71705.096,-0.003316125578789
57.9,59.66,-0.21,59.66,71709.993,-0.003490658503989
58,59.73,-0.18,59.73,71717.165,-0.00296705972839
58.1,59.6,-0.26,59.6,71722.058,-0.004363323129986
58.2,59.59,-0.3,59.59,71729.091,-0.005061454830784
58.3,59.59,-0.32,59.59,71734.81,-0.005235987755983
58.4,59.53,-0.38,59.53,71741.002,-0.006457718232379
58.5,59.5,-0.46,59.5,71746.954,-0.007679448708775
58.6,59.45,-0.42,59.45,71752.904,-0.006981317007977
58.7,59.41,-0.39,59.41,71758.849,-0.006632251157578
58.8,59.64,-0.27,59.64,71764.683,-0.004537856055185
58.9,59.73,-0.2,59.73,71770.776,-0.003316125578789
59,59.75,-0.25,59.75,71776.744,-0.004188790204786
59.1,59.8,-0.14,59.8,71782.717,-0.002443460952792
59.2,59.76,-0.06,59.76,71788.692,-0.001047197551197
59.3,59.74,-0.1,59.74,71794.545,-0.001745329251994
59.4,59.75,-0.08,59.75,71800.521,-0.001396263401595
59.5,59.68,-0.11,59.68,71806.61,-0.001745329251994
59.6,59.62,-0.07,59.62,71811.265,-0.001221730476396
59.7,59.51,-0.05,59.51,71818.53,-0.000872664625997
59.8,59.54,-0.03,59.54,71824.363,-0.000523598775598
59.9,59.52,-0.12,59.52,71830.426,-0.001919862177194
60,59.42,-0.14,59.42,71836.249,-0.002268928027593
60.1,59.36,0,59.36,71842.187,0
60.2,59.26,0.02,59.26,71848.238,0.000349065850399
60.3,59.27,0.03,59.27,71854.163,0.000523598775598
60.4,59.23,0.01,59.23,71860.088,0.000174532925199
60.5,59.08,-0.07,59.08,71866.001,-0.001221730476396
60.6,58.99,-0.11,58.99,71871.909,-0.001919862177194
60.7,58.96,-0.07,58.96,71877.808,-0.001047197551197
60.8,58.91,0.05,58.91,71883.699,0.000872664625997
60.9,58.86,0.09,58.86,71889.589,0.001570796326795
61,58.79,0.09,58.79,71895.236,0.001570796326795
61.1,58.69,-0.08,58.69,71900.167,-0.001396263401595
61.2,58.58,-0.24,58.58,71907.207,-0.004014257279587
61.3,58.53,-0.31,58.53,71912.36,-0.005410520681182
61.4,58.35,-0.27,58.35,71918.901,-0.004537856055185
61.5,58.37,-0.24,58.37,71924.623,-0.004188790204786
61.6,58.32,-0.31,58.32,71930.571,-0.005410520681182
61.7,58.47,-0.22,58.47,71936.41,-0.003665191429188
61.8,58.48,-0.31,58.48,71942.257,-0.005235987755983
61.9,58.55,-0.34,58.55,71948.11,-0.005759586531581
62,58.47,-0.4,58.47,71953.956,-0.006981317007977
62.1,58.38,-0.45,58.38,71959.794,-0.007679448708775
62.2,58.52,-0.43,58.52,71965.641,-0.007330382858376
62.3,58.7,-0.24,58.7,71971.387,-0.004188790204786
62.4,58.76,-0.23,58.76,71977.379,-0.003839724354388
62.5,58.7,-0.2,58.7,71983.017,-0.003316125578789
62.6,58.77,-0.32,58.77,71988.066,-0.005585053606382
62.7,58.86,-0.38,58.86,71995.015,-0.006457718232379
62.8,58.94,-0.49,58.94,72000.791,-0.008377580409573
62.9,58.85,-0.58,58.85,72006.802,-0.009773843811168
63,58.77,-0.51,58.78,72012.685,-0.008726646259972
63.1,59.07,-0.66,59.07,72018.574,-0.011170107212764
63.2,59.2,-0.65,59.2,72024.49,-0.010995574287564
63.3,59.25,-0.76,59.26,72030.412,-0.012740903539559
63.4,59.12,-0.76,59.13,72036.338,-0.012740903539559
63.5,59.19,-0.71,59.19,72042.261,-0.012042771838761
63.6,59.23,-0.86,59.23,72048.184,-0.014486232791553
63.7,59.19,-0.89,59.2,72054.104,-0.015009831567151
63.8,59.19,-0.89,59.2,72060.028,-0.015009831567151
63.9,59.18,-0.78,59.19,72065.939,-0.013264502315157
64,59.1,-0.87,59.11,72071.856,-0.014660765716752
64.1,59.23,-0.85,59.24,72076.711,-0.014311699866354
64.2,59.34,-0.73,59.34,72083.707,-0.01221730476396
64.3,59.23,-0.74,59.23,72088.806,-0.01239183768916
64.4,59.16,-0.65,59.16,72095.44,-0.010995574287564
64.5,59.05,-0.64,59.06,72101.465,-0.010821041362365
64.6,58.87,-0.6,58.87,72107.358,-0.010122909661567
64.7,58.9,-0.5,58.9,72113.131,-0.008377580409573
64.8,59.03,-0.58,59.03,72119.15,-0.009773843811168
64.9,58.97,-0.61,58.97,72125.052,-0.010297442586767
65,59.09,-0.54,59.09,72130.836,-0.009075712110371
65.1,59.18,-0.61,59.18,72136.75,-0.010297442586767
65.2,59.31,-0.59,59.31,72141.845,-0.009948376736368
65.3,59.19,-0.43,59.19,72148.482,-0.007155849933177
65.4,59.18,-0.5,59.18,72153.571,-0.008377580409573
65.5,59.34,-0.57,59.34,72160.567,-0.009599310885969
65.6,59.42,-0.42,59.42,72166.269,-0.006981317007977
65.7,59.28,-0.55,59.29,72172.319,-0.00925024503557
65.8,59.13,-0.39,59.13,72178.355,-0.006632251157578
65.9,59.36,-0.43,59.36,72184.284,-0.007330382858376
66,59.36,-0.33,59.36,72190.223,-0.005585053606382
66.1,59.53,-0.62,59.53,72196.167,-0.010471975511966
66.2,59.41,-0.44,59.41,72201.995,-0.007330382858376
66.3,59.48,-0.62,59.49,72207.943,-0.010297442586767
66.4,59.54,-0.3,59.55,72214.009,-0.005061454830784
66.5,59.62,-0.53,59.62,72219.965,-0.008901179185171
66.6,59.56,-0.33,59.56,72225.803,-0.005585053606382
66.7,59.67,-0.44,59.68,72231.879,-0.007504915783576
66.8,59.74,-0.49,59.75,72237.849,-0.008203047484373
66.9,59.79,-0.55,59.8,72243.823,-0.009075712110371
67,59.67,-0.45,59.68,72249.795,-0.007504915783576
67.1,59.41,-0.53,59.41,72255.038,-0.009075712110371
67.2,59.32,-0.52,59.32,72261.696,-0.008726646259972
67.3,59.4,-0.73,59.4,72266.449,-0.01221730476396
67.4,59.49,-0.48,59.49,72273.583,-0.008028514559174
67.5,59.38,-0.51,59.39,72279.524,-0.008552113334772
67.6,59.33,-0.65,59.33,72285.459,-0.010995574287564
67.7,59.29,-0.41,59.29,72291.275,-0.006981317007977
67.8,59.41,-0.74,59.41,72297.328,-0.012566370614359
67.9,59.22,-0.4,59.22,72303.257,-0.006806784082778
68,59.16,-0.4,59.16,72309.177,-0.006806784082778
68.1,59.09,-0.17,59.09,72315.097,-0.002792526803191
68.2,59.16,-0.38,59.16,72321.018,-0.00628318530718
68.3,59.35,-0.42,59.35,72326.592,-0.006981317007977
68.4,59.37,-0.37,59.37,72332.167,-0.00628318530718
68.5,59.19,-0.72,59.2,72338.803,-0.012042771838761
68.6,59.19,-0.57,59.19,72344.129,-0.009599310885969
68.7,59.24,-0.32,59.24,72350.641,-0.005410520681182
68.8,59.22,-0.41,59.22,72356.447,-0.006806784082778
68.9,59.11,-0.52,59.11,72362.489,-0.008726646259972
69,59.11,-0.34,59.11,72368.408,-0.005759586531581
69.1,59.33,-0.52,59.33,72374.337,-0.008726646259972
69.2,59.39,-0.5,59.39,72380.267,-0.008377580409573
69.3,59.5,-0.47,59.5,72386.207,-0.007853981633974
69.4,59.41,-0.15,59.41,72392.028,-0.002617993877992
69.5,59.28,-0.27,59.28,72397.974,-0.004537856055185
69.6,59.34,-0.33,59.34,72404.029,-0.005585053606382
69.7,59.41,-0.31,59.41,72409.852,-0.005235987755983
69.8,59.46,-0.37,59.46,72415.916,-0.00628318530718
69.9,59.47,-0.33,59.47,72420.786,-0.005585053606382
70,59.36,-0.43,59.36,72427.803,-0.007330382858376
70.1,59.51,-0.61,59.52,72433.74,-0.010297442586767
70.2,59.51,-0.27,59.51,72439.682,-0.004537856055185
70.3,59.47,-0.38,59.48,72445.63,-0.006457718232379
70.4,59.39,-0.57,59.39,72451.573,-0.009599310885969
70.5,59.36,-0.4,59.36,72457.51,-0.006806784082778
70.6,59.43,-0.86,59.44,72463.334,-0.014486232791553
70.7,59.46,-0.39,59.46,72469.279,-0.006457718232379
70.8,59.54,-0.82,59.55,72474.515,-0.013788101090755
70.9,59.46,-0.67,59.46,72481.3,-0.011344640137963
71,59.48,-0.62,59.48,72487.003,-0.010297442586767
71.1,59.39,-0.5,59.39,72493.185,-0.008377580409573
71.2,59.5,-0.36,59.5,72499.139,-0.005934119456781
71.3,59.48,-0.45,59.48,72504.973,-0.007504915783576
71.4,59.35,-0.45,59.35,72510.917,-0.007679448708775
71.5,59.38,-0.61,59.39,72516.854,-0.010297442586767
71.6,59.24,-0.45,59.24,72522.901,-0.007679448708775
71.7,59.38,-0.59,59.39,72528.831,-0.009948376736368
71.8,59.48,-0.37,59.48,72534.768,-0.00628318530718
71.9,59.45,-0.35,59.45,72540.715,-0.005934119456781
72,59.48,-0.52,59.48,72546.551,-0.008726646259972
72.1,59.56,-0.49,59.57,72552.025,-0.008203047484373
72.2,59.49,-0.45,59.49,72558.569,-0.007504915783576
72.3,59.53,-0.36,59.53,72563.687,-0.005934119456781
72.4,59.28,-0.62,59.28,72570.454,-0.010471975511966
72.5,59.2,-0.32,59.2,72576.382,-0.005410520681182
72.6,59.29,-0.43,59.29,72582.189,-0.007330382858376
72.7,59.17,-0.26,59.17,72587.99,-0.004363323129986
72.8,59.07,-0.24,59.07,72594.021,-0.004014257279587
72.9,58.96,-0.2,58.96,72600.04,-0.003316125578789
73,59.01,-0.06,59.01,72605.944,-0.001047197551197
73.1,59.05,-0.22,59.05,72611.726,-0.003839724354388
73.2,59.14,-0.21,59.14,72616.925,-0.003490658503989
73.3,58.94,-0.13,58.94,72623.655,-0.002268928027593
73.4,59.3,-0.28,59.3,72628.98,-0.004712388980385
73.5,59.65,-0.14,59.65,72635.399,-0.002443460952792
73.6,59.76,-0.2,59.76,72641.362,-0.003316125578789
73.7,59.86,-0.31,59.86,72647.456,-0.005235987755983
73.8,59.84,-0.21,59.84,72653.444,-0.003490658503989
73.9,59.82,-0.06,59.82,72659.437,-0.001047197551197
74,59.89,-0.22,59.89,72665.308,-0.003665191429188
74.1,59.93,-0.02,59.93,72671.416,-0.000349065850399
74.2,59.77,-0.07,59.77,72677.399,-0.001047197551197
74.3,59.88,-0.17,59.88,72683.261,-0.002792526803191
74.4,59.79,-0.05,59.79,72689.367,-0.000872664625997
74.5,59.72,-0.1,59.72,72695.35,-0.001570796326795
74.6,59.8,-0.07,59.8,72701.201,-0.001221730476396
74.7,59.71,-0.07,59.71,72707.177,-0.001221730476396
74.8,59.72,-0.19,59.72,72713.146,-0.00314159265359
74.9,59.63,-0.22,59.63,72718.04,-0.003665191429188
75,59.61,-0.12,59.61,72725.196,-0.001919862177194
75.1,59.55,-0.24,59.55,72730.682,-0.004014257279587
75.2,59.63,-0.16,59.63,72737.122,-0.002792526803191
75.3,59.53,-0.25,59.53,72743.08,-0.004188790204786
75.4,59.45,-0.32,59.45,72749.022,-0.005410520681182
75.5,59.22,-0.3,59.22,72754.831,-0.005061454830784
75.6,59.01,-0.18,59.01,72760.863,-0.00314159265359
75.7,58.79,-0.28,58.79,72766.753,-0.004712388980385
75.8,58.65,-0.27,58.65,72772.633,-0.004712388980385
75.9,58.73,-0.29,58.73,72778.498,-0.004886921905584
76,58.61,-0.35,58.61,72784.362,-0.005934119456781
76.1,58.6,-0.45,58.6,72790.218,-0.007679448708775
76.2,58.5,-0.43,58.5,72795.244,-0.007330382858376
76.3,58.31,-0.55,58.31,72801.901,-0.009424777960769
76.4,58.33,-0.47,58.33,72807.034,-0.008203047484373
76.5,58.29,-0.43,58.29,72813.57,-0.007330382858376
76.6,58.31,-0.45,58.31,72819.173,-0.007679448708775
76.7,58.41,-0.41,58.42,72825.241,-0.006981317007977
76.8,58.39,-0.42,58.4,72831.077,-0.007155849933177
76.9,58.56,-0.46,58.57,72836.921,-0.007853981633974
77,58.64,-0.51,58.64,72842.777,-0.008726646259972
77.1,58.78,-0.48,58.78,72848.651,-0.008028514559174
77.2,58.88,-0.51,58.89,72854.537,-0.008726646259972
77.3,59.04,-0.35,59.04,72860.202,-0.005934119456781
77.4,59.3,-0.47,59.3,72866.347,-0.007853981633974
77.5,59.19,-0.36,59.2,72872.271,-0.00610865238198
77.6,59.21,-0.42,59.21,72878.191,-0.007155849933177
77.7,59.31,-0.39,59.31,72884.119,-0.006457718232379
77.8,59.41,-0.46,59.41,72890.062,-0.007679448708775
77.9,59.48,-0.4,59.48,72895.296,-0.006806784082778
78,59.66,-0.48,59.66,72901.956,-0.008028514559174
78.1,59.65,-0.44,59.65,72907.081,-0.007330382858376
78.2,59.77,-0.41,59.78,72913.881,-0.006806784082778
78.3,59.91,-0.35,59.91,72919.745,-0.005759586531581
78.4,59.93,-0.24,59.93,72925.742,-0.004014257279587
78.5,59.99,-0.27,59.99,72931.861,-0.004363323129986
78.6,60.12,-0.32,60.12,72937.869,-0.005235987755983
78.7,60.14,-0.28,60.14,72943.882,-0.004712388980385
78.8,60.04,-0.39,60.04,72949.89,-0.006457718232379
78.9,60.03,-0.38,60.03,72955.891,-0.00628318530718
79,60,-0.32,60.01,72960.812,-0.005235987755983
79.1,60.03,-0.21,60.03,72967.894,-0.003490658503989
79.2,60.07,-0.36,60.07,72972.816,-0.00610865238198
79.3,60.07,-0.23,60.07,72979.904,-0.003839724354388
79.4,59.97,-0.28,59.97,72985.668,-0.004712388980385
79.5,59.99,-0.33,59.99,72991.903,-0.005410520681182
79.6,59.8,-0.26,59.8,72997.89,-0.004363323129986
79.7,59.55,-0.37,59.55,73003.857,-0.00610865238198
79.8,59.41,-0.26,59.41,73009.809,-0.004363323129986
79.9,59.4,-0.32,59.4,73015.752,-0.005410520681182
80,59.41,-0.37,59.41,73021.571,-0.00628318530718
80.1,59.39,-0.3,59.39,73027.627,-0.005061454830784
80.2,59.24,-0.31,59.24,73033.562,-0.005235987755983
80.3,59.29,-0.38,59.29,73039.493,-0.00628318530718
80.4,59.33,-0.4,59.33,73045.422,-0.006632251157578
80.5,59.2,-0.36,59.21,73051.228,-0.00610865238198
80.6,59.21,-0.34,59.21,73057.266,-0.005759586531581
80.7,59.22,-0.49,59.22,73062.356,-0.008203047484373
80.8,59.14,-0.4,59.14,73069.105,-0.006806784082778
80.9,59.23,-0.56,59.24,73074.557,-0.009424777960769
81,59.19,-0.36,59.19,73080.961,-0.005934119456781
81.1,59.2,-0.52,59.2,73086.762,-0.008726646259972
81.2,59.2,-0.4,59.2,73092.799,-0.006806784082778
81.3,59.21,-0.5,59.21,73098.716,-0.008377580409573
81.4,59.16,-0.52,59.16,73104.517,-0.008726646259972
81.5,59.25,-0.51,59.26,73110.559,-0.008726646259972
81.6,59.24,-0.52,59.24,73116.48,-0.008901179185171
81.7,59.31,-0.51,59.31,73122.287,-0.008552113334772
81.8,59.38,-0.43,59.38,73127.746,-0.007155849933177
81.9,59.27,-0.5,59.27,73134.272,-0.008377580409573
82,59.26,-0.43,59.26,73139.011,-0.007155849933177
82.1,59.29,-0.51,59.29,73146.124,-0.008552113334772
82.2,59.25,-0.51,59.25,73151.816,-0.008552113334772
82.3,59.19,-0.5,59.19,73157.856,-0.008377580409573
82.4,59.19,-0.53,59.19,73163.896,-0.008901179185171
82.5,59.15,-0.57,59.15,73169.811,-0.009599310885969
82.6,58.97,-0.46,58.97,73175.712,-0.007853981633974
82.7,58.94,-0.35,58.94,73181.607,-0.005934119456781
82.8,59,-0.28,59,73187.507,-0.004712388980385
82.9,58.84,-0.31,58.84,73193.401,-0.005235987755983
83,58.73,-0.31,58.74,73199.278,-0.005235987755983
83.1,58.77,-0.21,58.77,73205.152,-0.003665191429188
83.2,58.8,-0.25,58.8,73211.034,-0.004363323129986
83.3,58.8,-0.3,58.8,73215.733,-0.005061454830784
83.4,58.82,-0.12,58.82,73222.79,-0.002094395102393
83.5,58.72,-0.16,58.72,73227.842,-0.002792526803191
83.6,58.71,-0.11,58.71,73234.539,-0.001919862177194
83.7,58.68,-0.15,58.68,73240.175,-0.002617993877992
83.8,58.62,-0.16,58.62,73246.272,-0.002792526803191
83.9,58.54,-0.17,58.54,73252.132,-0.002792526803191
84,58.58,-0.18,58.58,73257.87,-0.00314159265359
84.1,58.63,-0.16,58.63,73263.848,-0.002617993877992
84.2,58.5,-0.23,58.5,73269.705,-0.004014257279587
84.3,58.35,-0.23,58.35,73275.55,-0.003839724354388
84.4,58.45,-0.22,58.45,73281.389,-0.003839724354388
84.5,58.42,-0.19,58.42,73287.233,-0.003316125578789
84.6,58.43,-0.26,58.43,73292.025,-0.004537856055185
84.7,58.58,-0.2,58.58,73298.929,-0.003490658503989
84.8,58.47,-0.21,58.47,73303.963,-0.003665191429188
84.9,58.39,-0.34,58.39,73310.625,-0.005759586531581
85,58.44,-0.32,58.44,73316.351,-0.005410520681182
85.1,58.6,-0.46,58.6,73322.316,-0.007853981633974
85.2,58.53,-0.3,58.54,73328.175,-0.005061454830784
85.3,58.49,-0.39,58.49,73334.029,-0.006632251157578
85.4,58.54,-0.33,58.54,73339.881,-0.005585053606382
85.5,58.52,-0.39,58.53,73345.733,-0.006632251157578
85.6,58.67,-0.33,58.67,73351.475,-0.005759586531581
85.7,58.82,-0.45,58.82,73357.348,-0.007679448708775
85.8,58.92,-0.38,58.92,73363.237,-0.006457718232379
85.9,58.81,-0.46,58.81,73369.246,-0.007853981633974
86,58.93,-0.55,58.93,73374.899,-0.00925024503557
86.1,59.03,-0.62,59.03,73381.028,-0.010471975511966
86.2,59.06,-0.61,59.07,73386.935,-0.010471975511966
86.3,59.03,-0.66,59.03,73391.544,-0.011170107212764
86.4,58.84,-0.62,58.84,73398.746,-0.010471975511966
86.5,58.68,-0.64,58.68,73404.508,-0.010821041362365
86.6,58.64,-0.66,58.65,73410.496,-0.011344640137963
86.7,58.65,-0.57,58.66,73416.361,-0.009599310885969
86.8,58.89,-0.62,58.89,73422.24,-0.010471975511966
86.9,58.96,-0.65,58.97,73428.009,-0.011170107212764
87,59.13,-0.51,59.14,73433.916,-0.008726646259972
87.1,59.17,-0.68,59.18,73439.946,-0.011519173063163
87.2,59.21,-0.56,59.22,73445.037,-0.009424777960769
87.3,59.18,-0.6,59.19,73451.79,-0.010122909661567
87.4,58.98,-0.59,58.98,73456.99,-0.009948376736368
87.5,58.89,-0.56,58.9,73463.597,-0.009424777960769
87.6,58.95,-0.6,58.95,73469.023,-0.010122909661567
87.7,58.97,-0.67,58.97,73475.391,-0.011344640137963
87.8,59.13,-0.47,59.13,73481.296,-0.007853981633974
87.9,59.32,-0.57,59.32,73487.22,-0.009599310885969
88,59.47,-0.35,59.47,73493.162,-0.005934119456781
88.1,59.61,-0.65,59.61,73499.119,-0.010821041362365
88.2,59.54,-0.48,59.54,73505.071,-0.008028514559174
88.3,59.44,-0.51,59.44,73511.022,-0.008552113334772
88.4,59.31,-0.73,59.32,73516.956,-0.01221730476396
88.5,59.12,-0.45,59.13,73522.759,-0.007504915783576
88.6,59.05,-0.67,59.05,73528.666,-0.011344640137963
88.7,59.08,-0.51,59.08,73534.572,-0.008552113334772
88.8,59.21,-0.44,59.21,73540.601,-0.007330382858376
88.9,59.21,-0.5,59.21,73546.521,-0.008552113334772
89,59.41,-0.42,59.41,73552.45,-0.007155849933177
89.1,59.45,-0.42,59.46,73557.206,-0.006981317007977
89.2,59.48,-0.38,59.48,73564.34,-0.006457718232379
89.3,59.49,-0.51,59.49,73570.173,-0.008552113334772
89.4,59.55,-0.53,59.55,73576.242,-0.008901179185171
89.5,59.3,-0.49,59.3,73581.827,-0.008203047484373
89.6,59.15,-0.32,59.15,73588.104,-0.005410520681182
89.7,59.18,-0.46,59.18,73593.901,-0.007853981633974
89.8,59.13,-0.22,59.13,73599.82,-0.003665191429188
89.9,59.21,-0.58,59.21,73605.86,-0.009773843811168
90,59.14,-0.37,59.14,73611.777,-0.00628318530718
90.1,59.17,-0.49,59.17,73617.687,-0.008203047484373
90.2,59.21,-0.38,59.21,73623.606,-0.006457718232379
90.3,59.38,-0.4,59.38,73629.538,-0.006806784082778
90.4,59.3,-0.3,59.3,73634.292,-0.005061454830784
90.5,59.36,-0.57,59.36,73641.414,-0.009599310885969
90.6,59.41,-0.37,59.41,73646.283,-0.00628318530718
90.7,59.55,-0.29,59.55,73653.31,-0.004886921905584
90.8,59.53,-0.35,59.53,73659.146,-0.005759586531581
90.9,59.68,-0.34,59.68,73665.231,-0.005585053606382
91,59.73,-0.48,59.73,73671.201,-0.008028514559174
91.1,59.54,-0.33,59.54,73677.164,-0.005585053606382
91.2,59.53,-0.34,59.53,73683.114,-0.005585053606382
91.3,59.39,-0.45,59.39,73689.059,-0.007504915783576
91.4,59.42,-0.33,59.42,73694.997,-0.005585053606382
91.5,59.2,-0.56,59.2,73700.807,-0.009424777960769
91.6,59.2,-0.36,59.2,73706.852,-0.00610865238198
91.7,59.1,-0.44,59.1,73712.769,-0.007330382858376
91.8,59.02,-0.48,59.02,73718.679,-0.008203047484373
91.9,59.12,-0.5,59.12,73724.586,-0.008552113334772
92,59.08,-0.36,59.08,73730.499,-0.00610865238198
92.1,59.13,-0.46,59.13,73736.056,-0.007853981633974
92.2,59.17,-0.57,59.17,73742.326,-0.009773843811168
92.3,59.18,-0.47,59.18,73747.293,-0.008028514559174
92.4,59.25,-0.26,59.25,73754.159,-0.004363323129986
92.5,59.28,-0.44,59.29,73759.851,-0.007330382858376
92.6,59.33,-0.58,59.33,73766.021,-0.009773843811168
92.7,59.47,-0.37,59.47,73771.957,-0.00628318530718
92.8,59.47,-0.44,59.47,73777.904,-0.007504915783576
92.9,59.42,-0.39,59.42,73783.732,-0.006632251157578
93,59.48,-0.5,59.49,73789.795,-0.008377580409573
93.1,59.46,-0.49,59.46,73795.744,-0.008377580409573
93.2,59.45,-0.43,59.45,73801.691,-0.007155849933177
93.3,59.39,-0.31,59.39,73807.633,-0.005235987755983
93.4,59.42,-0.32,59.43,73813.576,-0.005235987755983
93.5,59.41,-0.36,59.41,73819.518,-0.005934119456781
93.6,59.32,-0.45,59.32,73825.22,-0.007679448708775
93.7,59.49,-0.45,59.49,73831.395,-0.007504915783576
93.8,59.5,-0.43,59.5,73836.15,-0.007155849933177
93.9,59.48,-0.56,59.48,73843.288,-0.009424777960769
94,59.56,-0.49,59.56,73848.407,-0.008203047484373
94.1,59.37,-0.5,59.37,73855.068,-0.008552113334772
94.2,59.3,-0.44,59.3,73861.131,-0.007504915783576
94.3,59.37,-0.58,59.37,73866.945,-0.009773843811168
94.4,59.12,-0.47,59.12,73872.865,-0.007853981633974
94.5,59.08,-0.32,59.08,73878.889,-0.005410520681182
94.6,59.15,-0.38,59.15,73884.806,-0.00628318530718
94.7,59.22,-0.33,59.22,73890.73,-0.005410520681182
94.8,59.25,-0.27,59.26,73896.651,-0.004537856055185
94.9,59.3,-0.27,59.3,73901.627,-0.004537856055185
95,59.34,-0.33,59.34,73908.506,-0.005585053606382
95.1,59.38,-0.27,59.38,73913.254,-0.004537856055185
95.2,59.5,-0.3,59.5,73920.266,-0.005061454830784
95.3,59.55,-0.36,59.55,73926.101,-0.005934119456781
95.4,59.64,-0.26,59.64,73932.301,-0.004363323129986
95.5,59.59,-0.24,59.59,73938.144,-0.004014257279587
95.6,59.62,-0.17,59.62,73944.225,-0.00296705972839
95.7,59.55,-0.38,59.55,73950.18,-0.00628318530718
95.8,59.57,-0.18,59.57,73956.138,-0.00314159265359
95.9,59.64,-0.43,59.64,73962.103,-0.007155849933177
96,59.49,-0.31,59.49,73968.06,-0.005235987755983
96.1,59.52,-0.27,59.52,73974.008,-0.004537856055185
96.2,59.55,-0.29,59.55,73979.96,-0.004886921905584
96.3,59.6,-0.34,59.6,73985.922,-0.005585053606382
96.4,59.53,-0.49,59.53,73991.88,-0.008203047484373
96.5,59.44,-0.51,59.45,73997.829,-0.008726646259972
96.6,59.51,-0.48,59.51,74003.18,-0.008028514559174
96.7,59.37,-0.42,59.37,74009.597,-0.007155849933177
96.8,59.35,-0.42,59.35,74014.824,-0.006981317007977
96.9,59.53,-0.41,59.54,74021.482,-0.006806784082778
97,59.51,-0.34,59.51,74027.438,-0.005759586531581
97.1,59.51,-0.38,59.51,74033.388,-0.00628318530718
97.2,59.5,-0.33,59.5,74039.452,-0.005410520681182
97.3,59.4,-0.29,59.4,74045.397,-0.004886921905584
97.4,59.53,-0.27,59.53,74051.347,-0.004537856055185
97.5,59.6,-0.35,59.6,74057.306,-0.005934119456781
97.6,59.61,-0.35,59.61,74063.262,-0.005759586531581
97.7,59.52,-0.38,59.52,74068.979,-0.006457718232379
97.8,59.34,-0.4,59.34,74075.042,-0.006806784082778
97.9,59.36,-0.38,59.36,74081.099,-0.00628318530718
98,59.52,-0.36,59.52,74086.806,-0.00610865238198
98.1,59.59,-0.28,59.6,74091.808,-0.004712388980385
98.2,59.67,-0.3,59.67,74098.843,-0.004886921905584
98.3,59.71,-0.23,59.71,74104.214,-0.003839724354388
98.4,59.7,-0.12,59.7,74110.904,-0.002094395102393
98.5,59.64,-0.23,59.65,74116.752,-0.003839724354388
98.6,59.56,-0.26,59.56,74122.83,-0.004363323129986
98.7,59.48,-0.21,59.48,74128.776,-0.003490658503989
98.8,59.24,-0.24,59.24,74134.714,-0.004014257279587
98.9,59.2,-0.22,59.2,74140.522,-0.003665191429188
99,59.08,-0.23,59.08,74146.438,-0.003839724354388
99.1,59.1,-0.25,59.1,74152.465,-0.004188790204786
99.2,59.09,-0.33,59.09,74158.255,-0.005585053606382
99.3,59.23,-0.3,59.23,74164.165,-0.005061454830784
99.4,59.36,-0.38,59.37,74170.209,-0.006457718232379
99.5,59.4,-0.39,59.4,74176.025,-0.006632251157578
99.6,59.48,-0.36,59.49,74182.09,-0.005934119456781
99.7,59.66,-0.18,59.66,74188.042,-0.00296705972839
99.8,59.63,-0.22,59.63,74192.935,-0.003665191429188
99.9,59.67,-0.11,59.67,74199.974,-0.001919862177194
100,59.65,-0.12,59.65,74204.751,-0.001919862177194
100.1,59.74,-0.05,59.74,74211.918,-0.000872664625997
100.2,59.75,-0.11,59.75,74216.817,-0.001919862177194
100.3,59.86,-0.18,59.86,74223.871,-0.00296705972839
100.4,59.62,-0.16,59.62,74229.843,-0.002792526803191
100.5,59.68,-0.09,59.68,74235.805,-0.001570796326795
100.6,59.77,-0.13,59.77,74241.651,-0.002268928027593
100.7,60.01,-0.13,60.01,74247.759,-0.002268928027593
100.8,60.12,-0.27,60.12,74253.641,-0.004537856055185
100.9,60.31,-0.16,60.31,74259.778,-0.002617993877992
101,60.43,-0.22,60.43,74265.823,-0.003665191429188
101.1,60.75,-0.2,60.75,74271.884,-0.003316125578789
101.2,60.96,-0.19,60.96,74277.962,-0.00314159265359
101.3,61.07,-0.11,61.07,74283.578,-0.001745329251994
101.4,61.44,-0.16,61.44,74290.191,-0.002617993877992
101.5,61.43,-0.13,61.43,74295.107,-0.002094395102393
101.6,61.77,-0.1,61.77,74302.372,-0.001745329251994
101.7,61.78,-0.23,61.78,74308.182,-0.003665191429188
101.8,61.97,-0.15,61.97,74314.858,-0.002443460952792
101.9,62.48,-0.12,62.48,74321.078,-0.001919862177194
102,62.79,-0.24,62.79,74327.346,-0.003839724354388
102.1,62.86,-0.39,62.87,74333.627,-0.00628318530718
102.2,63.06,-0.53,63.06,74339.923,-0.008377580409573
102.3,62.82,-0.54,62.82,74346.092,-0.008726646259972
102.4,62.89,-0.45,62.89,74352.385,-0.007155849933177
102.5,63.03,-0.41,63.03,74358.557,-0.006457718232379
102.6,63.24,-0.38,63.24,74365.126,-0.00610865238198
102.7,63.47,-0.47,63.48,74371.333,-0.007504915783576
102.8,63.82,-0.45,63.82,74376.935,-0.007155849933177
102.9,64.03,-0.36,64.03,74384.098,-0.005585053606382
103,64.01,-0.42,64.01,74390.501,-0.006632251157578
103.1,64.18,-0.41,64.18,74397.042,-0.00628318530718
103.2,64.44,-0.47,64.44,74403.217,-0.007155849933177
103.3,64.49,-0.35,64.5,74409.793,-0.005410520681182
103.4,64.63,-0.44,64.63,74416.372,-0.006806784082778
103.5,64.85,-0.34,64.85,74422.848,-0.005235987755983
103.6,65.02,-0.66,65.02,74429.215,-0.010122909661567
103.7,65.24,-0.48,65.24,74435.859,-0.007330382858376
103.8,65.13,-0.56,65.13,74442.246,-0.008726646259972
103.9,65.41,-0.81,65.41,74448.775,-0.01239183768916
104,65.47,-0.67,65.48,74455.449,-0.010122909661567
104.1,65.52,-0.8,65.52,74460.69,-0.01221730476396
104.2,65.69,-0.76,65.7,74468.562,-0.011519173063163
104.3,65.68,-0.79,65.69,74474.871,-0.012042771838761
104.4,65.93,-0.73,65.93,74481.719,-0.010995574287564
104.5,66.03,-0.97,66.04,74488.317,-0.014660765716752
104.6,66.1,-0.86,66.1,74494.927,-0.013089969389958
104.7,66.16,-1.05,66.17,74501.408,-0.015882496193148
104.8,66.19,-1.09,66.2,74508.156,-0.016406094968747
104.9,66.12,-1.26,66.13,74514.775,-0.019024088846738
105,66.13,-1.12,66.14,74521.258,-0.016929693744345
105.1,66.14,-1.14,66.15,74527.868,-0.017278759594744
105.2,66.14,-1.15,66.15,74534.087,-0.017453292519943
105.3,66.28,-1.24,66.29,74541.239,-0.018675022996339
105.4,66.4,-1.16,66.41,74547.875,-0.017453292519943
105.5,66.48,-1.01,66.49,74554.515,-0.015184364492351
105.6,66.44,-1.14,66.45,74561.162,-0.017104226669545
105.7,66.34,-1.22,66.35,74567.803,-0.018325957145941
105.8,66.33,-1.16,66.34,74574.442,-0.017453292519943
105.9,66.42,-1.12,66.43,74581.08,-0.016929693744345
106,66.4,-1,66.4,74587.718,-0.015009831567151
106.1,66.54,-0.91,66.55,74594.366,-0.013613568165556
106.2,66.5,-1.01,66.51,74601.021,-0.015184364492351
106.3,66.44,-0.81,66.45,74606.343,-0.01221730476396
106.4,66.62,-1.05,66.63,74614.195,-0.015707963267949
106.5,66.61,-0.88,66.62,74620.189,-0.013264502315157
106.6,66.56,-0.76,66.56,74627.647,-0.011519173063163
106.7,66.69,-0.89,66.69,74634.304,-0.013264502315157
106.8,66.61,-0.68,66.61,74640.972,-0.010297442586767
106.9,66.52,-1.03,66.53,74647.495,-0.01553343034275
107,66.64,-0.76,66.64,74654.284,-0.011344640137963
107.1,66.52,-0.95,66.53,74660.814,-0.014311699866354
107.2,66.47,-0.84,66.47,74667.461,-0.012740903539559
107.3,66.51,-0.67,66.51,74674.24,-0.010122909661567
107.4,66.54,-0.85,66.55,74680.361,-0.012740903539559
107.5,66.42,-0.73,66.43,74687.541,-0.010995574287564
107.6,66.48,-0.83,66.49,74692.991,-0.012566370614359
107.7,66.45,-0.75,66.46,74700.841,-0.011344640137963
107.8,66.48,-0.88,66.48,74707.49,-0.013264502315157
107.9,66.59,-0.73,66.59,74714.01,-0.010995574287564
108,66.51,-0.66,66.51,74720.532,-0.009773843811168
108.1,66.57,-0.93,66.58,74727.451,-0.013962634015955
108.2,66.66,-0.68,66.67,74734.11,-0.010122909661567
108.3,66.51,-0.72,66.51,74740.775,-0.010821041362365
108.4,66.57,-0.62,66.57,74747.435,-0.00925024503557
108.5,66.66,-0.58,66.66,74754.1,-0.008726646259972
108.6,66.63,-0.85,66.64,74760.767,-0.012740903539559
108.7,66.51,-0.91,66.52,74767.423,-0.013788101090755
108.8,66.45,-0.69,66.45,74773.933,-0.010471975511966
108.9,66.39,-0.87,66.4,74779.387,-0.013089969389958
109,66.31,-0.99,66.31,74787.35,-0.014835298641952
109.1,66.52,-0.92,66.53,74793.724,-0.013788101090755
109.2,66.43,-0.85,66.44,74800.63,-0.012915436464758
109.3,66.34,-0.84,66.35,74807.133,-0.012566370614359
109.4,66.34,-1.1,66.35,74813.904,-0.016580627893946
109.5,66.23,-0.99,66.24,74820.532,-0.015009831567151
109.6,66.44,-0.96,66.45,74827.161,-0.014486232791553
109.7,66.46,-0.84,66.46,74833.799,-0.012566370614359
109.8,66.34,-0.81,66.34,74840.436,-0.01221730476396
109.9,66.38,-0.8,66.38,74847.073,-0.012042771838761
110,66.33,-0.77,66.34,74852.918,-0.011519173063163
110.1,66.28,-0.92,66.29,74860.344,-0.013788101090755
110.2,66.41,-1.02,66.42,74866.047,-0.01535889741755
110.3,66.34,-0.89,66.35,74873.604,-0.013264502315157
110.4,66.31,-0.78,66.32,74880.105,-0.011868238913562
110.5,66.28,-0.8,66.28,74886.738,-0.012042771838761
110.6,66.27,-0.98,66.28,74893.366,-0.014660765716752
110.7,66.35,-0.67,66.35,74900.124,-0.010122909661567
110.8,66.26,-0.94,66.26,74906.626,-0.014137166941154
110.9,66.17,-0.86,66.17,74912.319,-0.013089969389958
111,65.95,-0.7,65.95,74919.983,-0.010471975511966
111.1,65.87,-0.93,65.88,74926.054,-0.014137166941154
111.2,66.01,-0.81,66.02,74933.174,-0.01221730476396
111.3,66.05,-0.8,66.06,74939.777,-0.012042771838761
111.4,66.02,-0.86,66.03,74946.38,-0.012915436464758
111.5,66.06,-0.84,66.07,74952.985,-0.012740903539559
111.6,66.11,-0.87,66.12,74959.601,-0.013264502315157
111.7,66.12,-0.8,66.12,74966.213,-0.012042771838761
111.8,66.15,-0.7,66.16,74972.831,-0.010646508437165
111.9,66.19,-1.07,66.2,74979.451,-0.016057029118348
112,66.21,-0.96,66.22,74985.671,-0.014486232791553
112.1,66.23,-0.86,66.23,74992.555,-0.012915436464758
112.2,66.16,-0.83,66.16,74998.249,-0.012566370614359
112.3,66.1,-0.7,66.11,75005.915,-0.010646508437165
112.4,66.25,-1.04,66.26,75012.537,-0.015707963267949
112.5,66.19,-0.78,66.2,75019.157,-0.011693705988362
112.6,66.23,-0.74,66.23,75025.779,-0.011170107212764
112.7,66.35,-0.72,66.36,75031.611,-0.010821041362365
112.8,66.32,-0.61,66.33,75039.04,-0.00925024503557
112.9,66.4,-0.37,66.41,75045.538,-0.005585053606382
113,66.41,-0.37,66.41,75052.179,-0.005585053606382
113.1,66.25,-0.43,66.25,75058.016,-0.006457718232379
113.2,66.27,-0.22,66.27,75065.442,-0.003316125578789
113.3,66.28,-0.37,66.28,75072.208,-0.005585053606382
113.4,66.2,-0.28,66.2,75078.834,-0.004188790204786
113.5,66.29,-0.41,66.29,75085.457,-0.00628318530718
113.6,66.26,-0.39,66.27,75092.082,-0.005934119456781
113.7,66.13,-0.5,66.13,75098.702,-0.007679448708775
113.8,66.24,-0.59,66.24,75105.321,-0.008901179185171
113.9,66.27,-0.42,66.27,75111.951,-0.00628318530718
114,66.2,-0.34,66.2,75117.649,-0.005235987755983
114.1,66.38,-0.38,66.38,75125.068,-0.005759586531581
114.2,66.43,-0.33,66.43,75130.912,-0.005061454830784
114.3,66.34,-0.52,66.34,75138.478,-0.007853981633974
114.4,66.33,-0.52,66.33,75145.109,-0.007853981633974
114.5,66.44,-0.59,66.44,75151.749,-0.008901179185171
114.6,66.39,-0.66,66.4,75158.393,-0.009948376736368
114.7,66.37,-0.41,66.37,75165.031,-0.00628318530718
114.8,66.42,-0.6,66.43,75171.538,-0.008901179185171
114.9,66.46,-0.49,66.47,75178.317,-0.007330382858376
115,66.43,-0.52,66.43,75184.968,-0.007853981633974
115.1,66.41,-0.52,66.41,75191.211,-0.007853981633974
115.2,66.55,-0.51,66.55,75198.257,-0.007504915783576
115.3,66.51,-0.59,66.51,75203.576,-0.008901179185171
115.4,66.25,-0.5,66.25,75211.539,-0.007504915783576
115.5,66.23,-0.43,66.23,75218.162,-0.006457718232379
115.6,66.41,-0.42,66.42,75224.796,-0.00628318530718
115.7,66.42,-0.61,66.43,75231.438,-0.009075712110371
115.8,66.39,-0.6,66.39,75238.077,-0.009075712110371
115.9,66.36,-0.52,66.36,75244.715,-0.007853981633974
116,66.49,-0.47,66.49,75251.358,-0.006981317007977
116.1,66.56,-0.48,66.57,75257.745,-0.007155849933177
116.2,66.54,-0.53,66.54,75263.336,-0.008028514559174
116.3,66.47,-0.56,66.48,75271.31,-0.008377580409573
116.4,66.53,-0.54,66.53,75277.428,-0.008028514559174
116.5,66.6,-0.64,66.61,75284.619,-0.009599310885969
116.6,66.59,-0.69,66.6,75291.275,-0.010297442586767
116.7,66.62,-0.66,66.62,75297.937,-0.009948376736368
116.8,66.65,-0.64,66.66,75304.596,-0.009599310885969
116.9,66.86,-0.68,66.86,75311.138,-0.010122909661567
117,66.85,-0.71,66.86,75317.822,-0.010646508437165
117.1,66.74,-0.75,66.74,75324.501,-0.011170107212764
117.2,66.67,-0.73,66.67,75331.302,-0.010995574287564
117.3,66.64,-0.59,66.65,75336.37,-0.008901179185171
117.4,66.61,-0.93,66.62,75344.643,-0.013962634015955
117.5,66.59,-0.99,66.59,75351.305,-0.014835298641952
117.6,66.56,-0.9,66.57,75357.966,-0.013439035240356
117.7,66.66,-0.85,66.66,75364.63,-0.012740903539559
117.8,66.73,-0.85,66.73,75371.3,-0.012740903539559
117.9,66.67,-0.9,66.67,75377.968,-0.013613568165556
118,66.59,-0.69,66.59,75384.499,-0.010471975511966
118.1,66.68,-0.77,66.69,75391.296,-0.011519173063163
118.2,66.64,-0.74,66.64,75397.691,-0.011170107212764
118.3,66.5,-0.74,66.51,75404.481,-0.011170107212764
118.4,66.47,-0.74,66.47,75411.132,-0.011170107212764
118.5,66.52,-0.93,66.53,75417.921,-0.013962634015955
118.6,66.51,-0.91,66.52,75424.441,-0.013788101090755
118.7,66.52,-0.79,66.52,75431.226,-0.011868238913562
118.8,66.61,-0.78,66.62,75437.887,-0.011693705988362
118.9,66.59,-0.85,66.59,75444.415,-0.012740903539559
119,66.57,-0.9,66.58,75451.206,-0.013613568165556
119.1,66.61,-0.87,66.61,75456.935,-0.013089969389958
119.2,66.63,-1.15,66.64,75464.397,-0.017278759594744
119.3,66.51,-1.01,66.52,75471.05,-0.015184364492351
119.4,66.44,-0.95,66.44,75477.691,-0.014311699866354
119.5,66.43,-0.68,66.43,75484.465,-0.010297442586767
119.6,66.48,-0.73,66.49,75491.117,-0.010995574287564
119.7,66.45,-0.75,66.45,75497.774,-0.011344640137963
119.8,66.49,-0.81,66.5,75504.157,-0.012042771838761
119.9,66.57,-0.68,66.57,75510.945,-0.010297442586767
120,66.67,-0.78,66.67,75516.539,-0.011693705988362
120.1,66.67,-0.55,66.67,75524.273,-0.008203047484373
120.2,66.65,-0.61,66.65,75531.073,-0.00925024503557
120.3,66.72,-0.51,66.72,75537.741,-0.007504915783576
120.4,66.64,-0.65,66.64,75544.408,-0.009773843811168
120.5,66.53,-0.77,66.53,75550.93,-0.011519173063163
120.6,66.46,-0.76,66.46,75557.576,-0.011519173063163
120.7,66.47,-0.77,66.47,75562.762,-0.011519173063163
120.8,66.41,-0.7,66.42,75570.876,-0.010646508437165
120.9,66.35,-0.88,66.36,75577.648,-0.013264502315157
121,66.53,-0.78,66.54,75584.292,-0.011693705988362
121.1,66.57,-0.79,66.57,75590.816,-0.011868238913562
121.2,66.36,-0.89,66.36,75597.592,-0.013439035240356
121.3,66.29,-0.78,66.3,75604.223,-0.011693705988362
121.4,66.44,-0.77,66.45,75610.193,-0.011519173063163
121.5,66.45,-0.8,66.46,75617.501,-0.012042771838761
121.6,66.36,-0.8,66.37,75622.946,-0.012042771838761
121.7,66.46,-0.67,66.46,75630.65,-0.009948376736368
121.8,66.42,-0.64,66.42,75637.434,-0.009599310885969
121.9,66.34,-0.7,66.34,75643.939,-0.010471975511966
122,66.39,-0.47,66.39,75650.707,-0.006981317007977
122.1,66.26,-0.49,66.26,75657.207,-0.007504915783576
122.2,66.21,-0.41,66.21,75663.969,-0.00610865238198
122.3,66.24,-0.43,66.24,75670.59,-0.006632251157578
122.4,66.09,-0.51,66.09,75677.214,-0.007679448708775
122.5,66.08,-0.49,66.08,75683.826,-0.007330382858376
122.6,66.14,-0.55,66.14,75690.433,-0.008377580409573
122.7,65.98,-0.45,65.99,75695.716,-0.006806784082778
122.8,66.09,-0.41,66.09,75703.645,-0.00628318530718
122.9,66.04,-0.49,66.04,75710.25,-0.007504915783576
123,66,-0.43,66,75716.851,-0.006632251157578
123.1,65.95,-0.55,65.96,75723.447,-0.008377580409573
123.2,65.88,-0.39,65.88,75730.04,-0.005934119456781
123.3,65.94,-0.6,65.95,75736.634,-0.009075712110371
123.4,65.94,-0.5,65.94,75743.225,-0.007504915783576
123.5,65.99,-0.5,65.99,75749.695,-0.007504915783576
123.6,66,-0.5,66.01,75756.293,-0.007504915783576
123.7,66.1,-0.56,66.1,75763.026,-0.008552113334772
123.8,66.08,-0.57,66.08,75768.582,-0.008726646259972
123.9,66.15,-0.56,66.15,75776.252,-0.008377580409573
124,66.24,-0.6,66.24,75782.879,-0.009075712110371
124.1,66.09,-0.73,66.1,75789.497,-0.010995574287564
124.2,66.25,-0.68,66.25,75796.112,-0.010297442586767
124.3,66.33,-0.81,66.33,75802.61,-0.01221730476396
124.4,66.28,-0.75,66.29,75809.375,-0.011344640137963
124.5,66.34,-0.8,66.34,75816.004,-0.01221730476396
124.6,66.34,-0.9,66.34,75822.641,-0.013439035240356
124.7,66.28,-0.85,66.29,75828.346,-0.012915436464758
124.8,66.42,-0.88,66.42,75835.91,-0.013264502315157
124.9,66.43,-0.8,66.43,75841.89,-0.012042771838761
125,66.39,-1.05,66.4,75849.194,-0.015707963267949
125.1,66.44,-0.97,66.45,75855.837,-0.014660765716752
125.2,66.46,-1.14,66.47,75862.482,-0.017278759594744
125.3,66.35,-1.07,66.36,75869.12,-0.016057029118348
125.4,66.4,-0.95,66.4,75875.626,-0.014311699866354
125.5,66.46,-1.15,66.47,75882.273,-0.017278759594744
125.6,66.36,-1.08,66.37,75889.047,-0.016231562043547
125.7,66.44,-1.14,66.45,75895.688,-0.017104226669545
125.8,66.45,-1.04,66.46,75901.003,-0.015707963267949
125.9,66.4,-1.05,66.41,75908.975,-0.015882496193148
126,66.48,-0.78,66.48,75915.62,-0.011693705988362
126.1,66.53,-1.12,66.53,75922.275,-0.016755160819146
126.2,66.44,-0.91,66.45,75928.921,-0.013613568165556
126.3,66.51,-0.91,66.52,75935.567,-0.013613568165556
126.4,66.52,-1.19,66.53,75942.218,-0.017802358370342
126.5,66.49,-0.84,66.49,75948.866,-0.012566370614359
126.6,66.51,-0.63,66.52,75955.518,-0.009424777960769
126.7,66.47,-0.96,66.47,75961.237,-0.014486232791553
126.8,66.45,-0.84,66.46,75968.678,-0.012740903539559
126.9,66.41,-0.84,66.42,75975.324,-0.012566370614359
127,66.36,-0.82,66.36,75982.098,-0.01221730476396
127.1,66.44,-0.78,66.44,75988.735,-0.011868238913562
127.2,66.33,-0.82,66.33,75995.374,-0.01239183768916
127.3,66.28,-0.57,66.28,76002.006,-0.008552113334772
127.4,66.42,-0.61,66.42,76008.647,-0.009075712110371
127.5,66.3,-0.95,66.31,76015.285,-0.014311699866354
127.6,66.43,-0.84,66.44,76021.92,-0.012740903539559
127.7,66.35,-0.77,66.35,76028.565,-0.011693705988362
127.8,66.3,-1.06,66.31,76034.269,-0.015882496193148
127.9,66.39,-0.63,66.4,76041.836,-0.009599310885969
128,66.36,-1,66.37,76048.479,-0.015009831567151
128.1,66.37,-0.58,66.38,76055.115,-0.008726646259972
128.2,66.53,-0.86,66.53,76061.76,-0.012915436464758
128.3,66.34,-0.84,66.35,76068.405,-0.012740903539559
128.4,66.49,-0.72,66.49,76075.046,-0.010821041362365
128.5,66.47,-0.72,66.47,76081.697,-0.010821041362365
128.6,66.39,-0.93,66.4,76088.344,-0.013962634015955
128.7,66.6,-0.84,66.6,76094.861,-0.012566370614359
128.8,66.5,-0.81,66.5,76101.65,-0.01221730476396
128.9,66.48,-0.92,66.49,76106.702,-0.013788101090755
129,66.65,-0.89,66.66,76114.957,-0.013439035240356
129.1,66.52,-0.73,66.52,76121.484,-0.010995574287564
129.2,66.56,-0.88,66.56,76128.266,-0.013264502315157
129.3,66.66,-0.71,66.66,76134.795,-0.010646508437165
129.4,66.46,-0.71,66.47,76141.451,-0.010646508437165
129.5,66.48,-0.97,66.49,76148.232,-0.014486232791553
129.6,66.56,-0.78,66.56,76154.886,-0.011693705988362
129.7,66.42,-0.91,66.43,76161.537,-0.013788101090755
129.8,66.42,-0.66,66.42,76167.645,-0.009948376736368
129.9,66.46,-0.66,66.46,76174.689,-0.009948376736368
130,66.31,-0.85,66.32,76180.268,-0.012740903539559
130.1,66.35,-0.92,66.35,76188.094,-0.013962634015955
130.2,66.48,-0.96,66.49,76194.608,-0.014486232791553
130.3,66.32,-1.22,66.33,76201.382,-0.018325957145941
130.4,66.48,-0.97,66.48,76208.015,-0.014660765716752
130.5,66.39,-0.53,66.4,76214.532,-0.008028514559174
130.6,66.31,-1.08,66.31,76221.171,-0.016406094968747
130.7,66.3,-0.84,66.3,76227.801,-0.012740903539559
130.8,66.29,-1.12,66.3,76234.57,-0.016929693744345
130.9,66.18,-0.97,66.19,76241.192,-0.014660765716752
131,66.39,-1.08,66.4,76247.821,-0.016231562043547
131.1,66.28,-1.08,66.29,76254.449,-0.016231562043547
131.2,66.21,-0.72,66.22,76261.069,-0.010821041362365
131.3,66.41,-0.88,66.42,76266.375,-0.013264502315157
131.4,66.36,-0.73,66.36,76274.342,-0.010995574287564
131.5,66.38,-0.69,66.39,76280.315,-0.010471975511966
131.6,66.56,-0.77,66.56,76287.363,-0.011519173063163
131.7,66.46,-0.65,66.46,76294.28,-0.009773843811168
131.8,66.45,-0.79,66.46,76300.39,-0.011868238913562
131.9,66.39,-0.51,66.39,76307.434,-0.007679448708775
132,66.41,-0.64,66.41,76314.082,-0.009599310885969
132.1,66.48,-0.54,66.48,76320.862,-0.008028514559174
132.2,66.53,-0.95,66.53,76327.518,-0.014311699866354
132.3,66.41,-0.61,66.41,76334.026,-0.00925024503557
132.4,66.34,-0.46,66.34,76339.466,-0.006981317007977
132.5,66.54,-0.42,66.54,76347.445,-0.00628318530718
132.6,66.37,-0.65,66.38,76353.431,-0.009773843811168
132.7,66.31,-0.65,66.31,76360.727,-0.009773843811168
132.8,66.56,-0.54,66.56,76367.106,-0.008028514559174
132.9,66.62,-0.48,66.62,76374.033,-0.007155849933177
133,66.53,-0.4,66.53,76380.553,-0.00610865238198
133.1,66.69,-0.34,66.69,76387.349,-0.005061454830784
133.2,66.65,-0.64,66.66,76394.018,-0.009599310885969
133.3,66.51,-0.49,66.52,76400.544,-0.007330382858376
133.4,66.54,-0.53,66.54,76407.2,-0.007853981633974
133.5,66.68,-0.35,66.68,76412.795,-0.005235987755983
133.6,66.47,-0.33,66.47,76420.517,-0.004886921905584
133.7,66.47,-0.22,66.47,76426.362,-0.003316125578789
133.8,66.58,-0.36,66.58,76433.942,-0.005410520681182
133.9,66.54,-0.43,66.55,76440.594,-0.006457718232379
134,66.42,-0.49,66.42,76447.241,-0.007504915783576
134.1,66.43,-0.43,66.43,76453.883,-0.006457718232379
134.2,66.57,-0.47,66.57,76460.535,-0.006981317007977
134.3,66.53,-0.62,66.54,76467.191,-0.00925024503557
134.4,66.34,-0.43,66.34,76473.703,-0.006457718232379
134.5,66.43,-0.45,66.44,76480.473,-0.006806784082778
134.6,66.57,-0.43,66.57,76486.193,-0.006457718232379
134.7,66.57,-0.5,66.58,76493.782,-0.007504915783576
134.8,66.43,-0.53,66.43,76499.767,-0.007853981633974
134.9,66.53,-0.67,66.54,76506.944,-0.010122909661567
135,66.66,-0.51,66.66,76513.605,-0.007679448708775
135.1,66.6,-0.73,66.6,76520.403,-0.010995574287564
135.2,66.54,-0.7,66.54,76526.928,-0.010471975511966
135.3,66.58,-0.58,66.59,76533.714,-0.008726646259972
135.4,66.71,-0.48,66.71,76540.114,-0.007155849933177
135.5,66.71,-0.6,66.72,76546.917,-0.008901179185171
135.6,66.67,-0.63,66.67,76553.585,-0.009424777960769
135.7,66.56,-0.59,66.56,76560.242,-0.008901179185171
135.8,66.64,-0.3,66.64,76567.031,-0.004537856055185
135.9,66.69,-0.36,66.69,76572.896,-0.005410520681182
136,66.83,-0.45,66.84,76580.375,-0.006632251157578
136.1,66.8,-0.49,66.8,76586.254,-0.007330382858376
136.2,66.84,-0.47,66.84,76593.606,-0.006981317007977
136.3,66.83,-0.5,66.83,76600.29,-0.007504915783576
136.4,66.77,-0.33,66.77,76607.101,-0.004886921905584
136.5,66.84,-0.2,66.84,76613.781,-0.00296705972839
136.6,66.87,-0.22,66.87,76620.331,-0.003316125578789
136.7,66.86,-0.36,66.86,76627.016,-0.005410520681182
136.8,66.88,-0.5,66.88,76633.836,-0.007504915783576
136.9,66.83,-0.52,66.83,76640.521,-0.007853981633974
137,66.76,-0.49,66.76,76646.262,-0.007330382858376
137.1,66.82,-0.33,66.82,76653.74,-0.005061454830784
137.2,66.84,-0.35,66.84,76659.887,-0.005235987755983
137.3,66.84,-0.49,66.84,76667.237,-0.007330382858376
137.4,66.73,-0.36,66.73,76673.783,-0.005410520681182
137.5,66.62,-0.37,66.62,76680.45,-0.005585053606382
137.6,66.62,-0.37,66.62,76687.244,-0.005585053606382
137.7,66.57,-0.4,66.57,76693.77,-0.005934119456781
137.8,66.53,-0.43,66.53,76700.559,-0.006457718232379
137.9,66.44,-0.34,66.44,76707.074,-0.005061454830784
138,66.42,-0.46,66.43,76713.716,-0.006806784082778
138.1,66.29,-0.5,66.3,76719.956,-0.007504915783576
138.2,66.19,-0.39,66.19,76727.109,-0.005934119456781
138.3,66.23,-0.44,66.23,76732.407,-0.006632251157578
138.4,66.06,-0.45,66.06,76740.344,-0.006806784082778
138.5,65.99,-0.42,66,76746.815,-0.006457718232379
138.6,65.95,-0.43,65.95,76753.414,-0.006457718232379
138.7,65.88,-0.34,65.88,76759.999,-0.005061454830784
138.8,65.79,-0.27,65.79,76766.716,-0.004014257279587
138.9,65.79,-0.16,65.79,76773.163,-0.002443460952792
139,65.76,-0.18,65.76,76779.737,-0.002792526803191
139.1,65.73,-0.23,65.73,76786.308,-0.003490658503989
139.2,65.74,-0.22,65.74,76793.015,-0.003490658503989
139.3,65.78,-0.14,65.78,76799.458,-0.002094395102393
139.4,65.8,-0.31,65.8,76804.987,-0.004712388980385
139.5,65.82,-0.36,65.82,76812.621,-0.005410520681182
139.6,65.93,-0.35,65.93,76818.55,-0.005235987755983
139.7,66.03,-0.31,66.03,76825.805,-0.004712388980385
139.8,65.98,-0.49,65.99,76832.409,-0.007330382858376
139.9,66.07,-0.52,66.08,76839.012,-0.007853981633974
140,66.16,-0.45,66.16,76845.622,-0.006806784082778
140.1,66.19,-0.48,66.19,76852.239,-0.007155849933177
140.2,66.26,-0.53,66.26,76858.86,-0.008028514559174
140.3,66.32,-0.48,66.32,76865.492,-0.007155849933177
140.4,66.32,-0.76,66.32,76872.122,-0.011519173063163
140.5,66.33,-0.69,66.34,76878.489,-0.010471975511966
140.6,66.34,-0.77,66.34,76885.388,-0.011519173063163
140.7,66.42,-1.03,66.43,76890.966,-0.01553343034275
140.8,66.43,-0.85,66.44,76898.675,-0.012740903539559
140.9,66.45,-0.96,66.46,76905.325,-0.014486232791553
141,66.45,-0.98,66.45,76911.973,-0.014835298641952
141.1,66.44,-1.03,66.44,76918.619,-0.01553343034275
141.2,66.5,-1,66.5,76925.266,-0.015009831567151
141.3,66.46,-1,66.47,76932.045,-0.015009831567151
141.4,66.4,-0.91,66.41,76938.555,-0.013613568165556
141.5,66.45,-1.02,66.45,76945.198,-0.01535889741755
141.6,66.42,-1.02,66.43,76951.842,-0.01535889741755
141.7,66.47,-1.12,66.48,76958.487,-0.016755160819146
141.8,66.41,-0.96,66.42,76964.2,-0.014486232791553
141.9,66.4,-0.92,66.4,76971.903,-0.013962634015955
142,66.39,-0.95,66.39,76977.614,-0.014311699866354
142.1,66.39,-0.98,66.4,76985.053,-0.014660765716752
142.2,66.39,-1.01,66.39,76991.695,-0.015184364492351
142.3,66.39,-1.02,66.39,76998.334,-0.01535889741755
142.4,66.37,-1.01,66.38,77005.103,-0.015184364492351
142.5,66.33,-1.17,66.34,77011.603,-0.017627825445143
142.6,66.4,-0.93,66.41,77018.238,-0.013962634015955
142.7,66.39,-1.04,66.4,77025.013,-0.015707963267949
142.8,66.36,-0.95,66.37,77031.651,-0.014311699866354
142.9,66.34,-0.87,66.34,77038.155,-0.013089969389958
143,66.41,-1.03,66.42,77044.925,-0.01535889741755
143.1,66.35,-0.76,66.35,77051.566,-0.011519173063163
143.2,66.4,-1.03,66.41,77058.208,-0.01553343034275
143.3,66.44,-0.76,66.45,77064.715,-0.011519173063163
143.4,66.5,-0.76,66.5,77071.361,-0.011344640137963
143.5,66.6,-0.85,66.61,77078.015,-0.012740903539559
143.6,66.5,-0.69,66.5,77084.669,-0.010297442586767
143.7,66.55,-0.91,66.56,77091.455,-0.013613568165556
143.8,66.46,-0.59,66.47,77097.176,-0.008901179185171
143.9,66.31,-0.89,66.31,77104.215,-0.013439035240356
144,66.15,-0.74,66.15,77110.57,-0.011170107212764
144.1,65.74,-0.67,65.74,77117.822,-0.010297442586767
144.2,65.71,-0.75,65.71,77124.394,-0.011344640137963
144.3,65.4,-0.61,65.4,77130.954,-0.00925024503557
144.4,65.16,-0.71,65.17,77137.484,-0.010995574287564
144.5,64.84,-0.62,64.85,77144.116,-0.009424777960769
144.6,64.43,-0.82,64.43,77150.452,-0.012740903539559
144.7,63.96,-0.59,63.96,77156.868,-0.00925024503557
144.8,63.51,-0.64,63.51,77163.249,-0.010122909661567
144.9,63.06,-0.77,63.07,77168.31,-0.01221730476396
145,62.68,-0.51,62.68,77175.856,-0.008203047484373
145.1,62.43,-0.77,62.43,77182.114,-0.01221730476396
145.2,62.11,-0.74,62.11,77188.339,-0.012042771838761
145.3,61.94,-0.69,61.94,77194.659,-0.011170107212764
145.4,61.81,-0.74,61.82,77200.843,-0.011868238913562
145.5,61.46,-0.45,61.46,77206.878,-0.007330382858376
145.6,61.26,-0.51,61.26,77213.135,-0.008377580409573
145.7,60.99,-0.57,61,77219.121,-0.009424777960769
145.8,60.37,-0.43,60.38,77225.192,-0.007155849933177
145.9,59.88,-0.67,59.88,77231.213,-0.011170107212764
146,59.51,-0.78,59.51,77237.18,-0.013089969389958
146.1,58.93,-0.78,58.94,77243.101,-0.013264502315157
146.2,58.63,-0.68,58.64,77248.623,-0.011519173063163
146.3,58.29,-0.54,58.29,77254.82,-0.00925024503557
146.4,57.78,-0.35,57.78,77260.622,-0.00610865238198
146.5,57.55,-0.23,57.55,77266.504,-0.004014257279587
146.6,57.2,-0.33,57.2,77272.246,-0.005759586531581
146.7,56.67,-0.31,56.67,77277.935,-0.005585053606382
146.8,56.21,-0.41,56.21,77283.573,-0.007155849933177
146.9,55.77,-0.24,55.77,77289.059,-0.004363323129986
147,55.35,-0.16,55.35,77294.615,-0.00296705972839
147.1,54.9,-0.27,54.9,77299.135,-0.004886921905584
147.2,54.26,-0.27,54.26,77305.686,-0.005061454830784
147.3,53.75,-0.37,53.75,77310.871,-0.006806784082778
147.4,53.32,-0.18,53.32,77316.435,-0.003316125578789
147.5,52.68,-0.2,52.68,77321.735,-0.003839724354388
147.6,52.14,-0.13,52.14,77326.873,-0.002443460952792
147.7,51.63,-0.23,51.63,77332.064,-0.004363323129986
147.8,51.16,-0.21,51.16,77337.311,-0.004188790204786
147.9,50.6,-0.1,50.6,77342.299,-0.002094395102393
148,50.11,-0.39,50.11,77347.234,-0.007853981633974
148.1,49.47,0,49.47,77352.411,0
148.2,49.03,-0.22,49.03,77356.744,-0.004537856055185
148.3,48.4,0.05,48.4,77362.104,0.001047197551197
148.4,47.89,-0.19,47.89,77366.633,-0.003839724354388
148.5,47.39,-0.04,47.39,77371.587,-0.000872664625997
148.6,46.8,-0.13,46.8,77376.296,-0.002792526803191
148.7,46.22,-0.04,46.22,77381.042,-0.000872664625997
148.8,45.73,-0.1,45.73,77385.638,-0.002094395102393
148.9,45.17,0,45.17,77390.183,0
149,44.67,-0.04,44.67,77394.672,-0.000872664625997
149.1,44.13,0.01,44.13,77399.109,0.000174532925199
149.2,43.52,0.14,43.52,77403.494,0.003316125578789
149.3,43.03,0.15,43.03,77407.13,0.003490658503989
149.4,42.48,0.11,42.48,77412.176,0.002617993877992
149.5,41.89,0.23,41.89,77415.979,0.005585053606382
149.6,41.33,0.08,41.33,77420.478,0.002094395102393
149.7,40.71,0.17,40.71,77424.582,0.004188790204786
149.8,40.15,0.06,40.15,77428.71,0.001396263401595
149.9,39.5,0.21,39.51,77432.696,0.005410520681182
150,39.05,0.16,39.05,77436.544,0.004014257279587
150.1,38.53,0.18,38.53,77440.5,0.004712388980385
150.2,38.16,0.04,38.16,77443.644,0.001221730476396
150.3,37.57,0.12,37.57,77448.112,0.00314159265359
150.4,37.1,0.13,37.1,77451.77,0.003490658503989
150.5,36.65,0.16,36.65,77455.458,0.004363323129986
150.6,36.19,0.12,36.19,77459.098,0.00314159265359
150.7,35.72,0.18,35.72,77462.764,0.005061454830784
150.8,35.37,0.18,35.37,77466.323,0.005061454830784
150.9,35.08,0.16,35.08,77469.143,0.004363323129986
151,34.61,0.19,34.61,77473.321,0.005585053606382
151.1,34.21,0.23,34.21,77476.765,0.006806784082778
151.2,33.97,0.16,33.97,77480.176,0.004537856055185
151.3,33.65,0.17,33.65,77483.421,0.005061454830784
151.4,33.31,0.11,33.31,77486.836,0.00314159265359
151.5,32.99,0.13,32.99,77490.218,0.004014257279587
151.6,32.76,0.14,32.76,77493.507,0.004363323129986
151.7,32.47,0.09,32.47,77496.774,0.002792526803191
151.8,32.28,0.14,32.28,77499.62,0.004537856055185
151.9,32.15,0.09,32.15,77503.165,0.002617993877992
152,31.93,0.09,31.93,77506.366,0.002792526803191
152.1,31.81,0.08,31.81,77509.552,0.002443460952792
152.2,31.65,0.07,31.65,77512.722,0.002268928027593
152.3,31.49,0.11,31.49,77515.942,0.003316125578789
152.4,31.38,0.13,31.38,77519.022,0.004014257279587
152.5,31.21,0.13,31.21,77521.651,0.004188790204786
152.6,31.05,0.12,31.05,77525.262,0.003839724354388
152.7,30.95,0.09,30.95,77528.363,0.002792526803191
152.8,30.8,0.13,30.8,77531.45,0.004188790204786
152.9,30.68,0.15,30.69,77534.584,0.004886921905584
153,30.51,0.12,30.51,77537.644,0.003839724354388
153.1,30.41,0.09,30.41,77540.691,0.00296705972839
153.2,30.31,0.1,30.31,77543.728,0.00314159265359
153.3,30.25,0.11,30.25,77546.697,0.003665191429188
153.4,30.22,0.09,30.22,77549.176,0.00296705972839
153.5,30.2,0.04,30.2,77552.802,0.001221730476396
153.6,30.21,0.05,30.21,77555.823,0.001570796326795
153.7,30.17,0.05,30.17,77558.842,0.001745329251994
153.8,30.14,0.08,30.14,77561.859,0.002792526803191
153.9,30.14,0.05,30.14,77564.754,0.001570796326795
154,30.15,0.02,30.15,77567.829,0.000523598775598
154.1,30.1,0.01,30.1,77570.84,0.000349065850399
154.2,30.1,0.02,30.1,77573.91,0.000523598775598
154.3,30.1,-0.02,30.1,77576.559,-0.000698131700798
154.4,30.05,-0.02,30.05,77579.867,-0.000872664625997
154.5,30.01,-0.09,30.01,77582.932,-0.002792526803191
154.6,30.05,-0.1,30.05,77585.875,-0.00314159265359
154.7,30,-0.1,30,77588.877,-0.003490658503989
154.8,29.96,-0.12,29.96,77591.935,-0.004014257279587
154.9,29.98,-0.12,29.98,77594.871,-0.003839724354388
155,29.98,-0.11,29.98,77597.868,-0.003490658503989
155.1,29.99,-0.1,29.99,77600.926,-0.003316125578789
155.2,29.91,-0.1,29.91,77603.863,-0.00314159265359
155.3,29.89,-0.09,29.89,77606.913,-0.00296705972839
155.4,29.85,-0.07,29.85,77609.839,-0.002443460952792
155.5,29.81,-0.06,29.81,77612.88,-0.001919862177194
155.6,29.83,-0.11,29.83,77615.801,-0.003839724354388
155.7,29.83,-0.12,29.83,77618.842,-0.004188790204786
155.8,29.86,-0.14,29.86,77621.769,-0.004712388980385
155.9,29.86,-0.11,29.86,77624.278,-0.003839724354388
156,29.87,-0.15,29.87,77627.803,-0.005061454830784
156.1,29.82,-0.09,29.82,77630.787,-0.00296705972839
156.2,29.82,-0.07,29.82,77633.713,-0.002443460952792
156.3,29.84,-0.1,29.84,77636.755,-0.003316125578789
156.4,29.86,-0.17,29.86,77639.74,-0.005585053606382
156.5,29.85,-0.19,29.85,77642.725,-0.006457718232379
156.6,29.87,-0.16,29.87,77645.711,-0.005235987755983
156.7,29.89,-0.15,29.89,77648.64,-0.005061454830784
156.8,29.89,-0.16,29.89,77651.091,-0.005410520681182
156.9,29.86,-0.13,29.86,77654.616,-0.004363323129986
157,29.84,-0.14,29.84,77657.599,-0.004537856055185
157.1,29.76,-0.1,29.76,77660.578,-0.003490658503989
157.2,29.8,-0.09,29.8,77663.615,-0.00314159265359
157.3,29.83,-0.09,29.83,77666.599,-0.00296705972839
157.4,29.84,-0.1,29.84,77669.582,-0.003316125578789
157.5,29.84,-0.1,29.84,77672.505,-0.003490658503989
157.6,29.83,-0.08,29.83,77675.55,-0.002792526803191
157.7,29.87,-0.09,29.87,77678.474,-0.00296705972839
157.8,29.84,-0.1,29.84,77681.459,-0.003316125578789
157.9,29.82,-0.1,29.82,77684.204,-0.003490658503989
158,29.79,-0.11,29.79,77687.486,-0.003665191429188
158.1,29.78,-0.1,29.78,77690.464,-0.003490658503989
158.2,29.81,-0.12,29.81,77693.444,-0.004188790204786
158.3,29.77,-0.15,29.77,77696.421,-0.004886921905584
158.4,29.8,-0.1,29.8,77699.34,-0.003316125578789
158.5,29.79,-0.12,29.79,77702.32,-0.003839724354388
158.6,29.83,-0.16,29.83,77704.646,-0.005235987755983
158.7,29.85,-0.14,29.85,77708.286,-0.004886921905584
158.8,29.75,-0.14,29.75,77711.326,-0.004712388980385
158.9,29.75,-0.13,29.75,77714.241,-0.004363323129986
159,29.78,-0.09,29.78,77717.218,-0.00314159265359
159.1,29.83,-0.14,29.83,77720.2,-0.004537856055185
159.2,29.8,-0.16,29.8,77723.242,-0.005410520681182
159.3,29.85,-0.18,29.85,77725.567,-0.00610865238198
159.4,29.79,-0.14,29.79,77729.203,-0.004712388980385
159.5,29.77,-0.16,29.77,77732.179,-0.005235987755983
159.6,29.76,-0.13,29.76,77735.097,-0.004363323129986
159.7,29.77,-0.15,29.77,77738.077,-0.005061454830784
159.8,29.75,-0.17,29.75,77741.054,-0.005759586531581
159.9,29.8,-0.16,29.8,77744.029,-0.005585053606382
160,29.77,-0.15,29.77,77747.007,-0.005061454830784
160.1,29.78,-0.14,29.78,77750.043,-0.004537856055185
160.2,29.83,-0.12,29.83,77752.726,-0.004014257279587
160.3,29.82,-0.13,29.82,77755.948,-0.004537856055185
160.4,29.78,-0.15,29.78,77758.929,-0.005235987755983
160.5,29.75,-0.14,29.75,77761.966,-0.004886921905584
160.6,29.76,-0.13,29.76,77764.942,-0.004363323129986
160.7,29.78,-0.13,29.78,77767.86,-0.004537856055185
160.8,29.8,-0.14,29.8,77770.839,-0.004886921905584
160.9,29.84,-0.15,29.84,77773.165,-0.005061454830784
161,29.88,-0.12,29.88,77776.868,-0.004188790204786
161.1,29.87,-0.12,29.87,77779.795,-0.004014257279587
161.2,29.82,-0.14,29.82,77782.782,-0.004537856055185
161.3,29.83,-0.15,29.83,77785.765,-0.004886921905584
161.4,29.8,-0.1,29.8,77788.747,-0.003490658503989
161.5,29.86,-0.12,29.87,77791.73,-0.004188790204786
161.6,29.85,-0.13,29.85,77794.774,-0.004188790204786
161.7,29.85,-0.08,29.85,77797.758,-0.002792526803191
161.8,29.79,-0.12,29.79,77800.323,-0.004014257279587
161.9,29.72,-0.13,29.72,77803.657,-0.004363323129986
162,29.7,-0.1,29.7,77806.688,-0.003316125578789
162.1,29.7,-0.11,29.7,77809.599,-0.003665191429188
162.2,29.71,-0.11,29.71,77812.568,-0.003665191429188
162.3,29.72,-0.11,29.72,77815.541,-0.003665191429188
162.4,29.76,-0.08,29.76,77818.513,-0.002617993877992
162.5,29.71,-0.09,29.71,77821.547,-0.00314159265359
162.6,29.7,-0.13,29.7,77824.459,-0.004537856055185
162.7,29.73,-0.14,29.73,77826.955,-0.004886921905584
162.8,29.71,-0.16,29.71,77830.462,-0.005410520681182
162.9,29.73,-0.15,29.73,77833.316,-0.005061454830784
163,29.73,-0.13,29.73,77836.406,-0.004363323129986
163.1,29.76,-0.12,29.76,77839.381,-0.004014257279587
163.2,29.82,-0.12,29.82,77842.362,-0.004188790204786
163.3,29.85,-0.14,29.85,77845.283,-0.004537856055185
163.4,29.85,-0.12,29.85,77848.267,-0.004188790204786
163.5,29.81,-0.11,29.81,77851.249,-0.003665191429188
163.6,29.79,-0.13,29.79,77853.634,-0.004188790204786
163.7,29.8,-0.09,29.8,77857.268,-0.00296705972839
163.8,29.81,-0.09,29.81,77860.249,-0.00296705972839
163.9,29.79,-0.09,29.79,77863.17,-0.00296705972839
164,29.76,-0.08,29.76,77866.147,-0.002617993877992
164.1,29.83,-0.07,29.83,77869.13,-0.002268928027593
164.2,29.81,-0.1,29.81,77872.11,-0.00314159265359
164.3,29.79,-0.09,29.79,77875.091,-0.00314159265359
164.4,29.8,-0.15,29.8,77878.129,-0.005061454830784
164.5,29.86,-0.17,29.86,77880.933,-0.005934119456781
164.6,29.87,-0.14,29.87,77884.039,-0.004712388980385
164.7,29.88,-0.12,29.88,77887.028,-0.004188790204786
164.8,29.83,-0.1,29.83,77890.014,-0.003316125578789
164.9,29.83,-0.1,29.83,77892.998,-0.003316125578789
165,29.83,-0.11,29.83,77896.04,-0.003665191429188
165.1,29.83,-0.1,29.83,77898.963,-0.003490658503989
165.2,29.83,-0.07,29.83,77902.006,-0.002443460952792
165.3,29.87,-0.1,29.87,77904.929,-0.003316125578789
165.4,29.88,-0.08,29.88,77907.439,-0.002617993877992
165.5,29.86,-0.08,29.86,77910.904,-0.002443460952792
165.6,29.87,-0.08,29.87,77913.952,-0.002617993877992
165.7,29.83,-0.08,29.83,77916.938,-0.002792526803191
165.8,29.86,-0.1,29.86,77919.923,-0.003490658503989
165.9,29.84,-0.13,29.84,77922.909,-0.004363323129986
166,29.84,-0.13,29.84,77925.892,-0.004363323129986
166.1,29.84,-0.14,29.84,77928.816,-0.004537856055185
166.2,29.83,-0.13,29.83,77931.862,-0.004363323129986
166.3,29.85,-0.17,29.85,77934.189,-0.005585053606382
166.4,29.8,-0.1,29.8,77937.829,-0.003490658503989
166.5,29.8,-0.15,29.8,77940.751,-0.005061454830784
166.6,29.84,-0.17,29.84,77943.793,-0.005759586531581
166.7,29.81,-0.16,29.81,77946.776,-0.005410520681182
166.8,29.79,-0.16,29.79,77949.757,-0.005410520681182
166.9,29.72,-0.15,29.72,77952.674,-0.004886921905584
167,29.76,-0.15,29.76,77955.053,-0.004886921905584
167.1,29.76,-0.16,29.76,77958.621,-0.005410520681182
167.2,29.73,-0.16,29.73,77961.656,-0.005410520681182
167.3,29.74,-0.13,29.74,77964.63,-0.004188790204786
167.4,29.75,-0.15,29.75,77967.546,-0.005061454830784
167.5,29.8,-0.16,29.8,77970.583,-0.005235987755983
167.6,29.79,-0.15,29.79,77973.502,-0.005061454830784
167.7,29.83,-0.12,29.83,77976.542,-0.004014257279587
167.8,29.87,-0.08,29.87,77979.528,-0.002443460952792
167.9,29.95,-0.08,29.95,77981.922,-0.002792526803191
168,30.11,-0.12,30.11,77985.407,-0.003839724354388
168.1,30.17,-0.09,30.17,77988.362,-0.00296705972839
168.2,30.35,-0.1,30.35,77991.509,-0.003316125578789
168.3,30.5,-0.07,30.5,77994.552,-0.002268928027593
168.4,30.68,-0.06,30.68,77997.611,-0.002094395102393
168.5,30.91,-0.07,30.91,78000.752,-0.002268928027593
168.6,31.15,-0.1,31.15,78003.854,-0.003316125578789
168.7,31.37,-0.15,31.37,78006.917,-0.004712388980385
168.8,31.64,-0.16,31.64,78009.752,-0.005061454830784
168.9,31.98,-0.13,31.98,78013.251,-0.004014257279587
169,32.3,-0.13,32.3,78016.529,-0.004014257279587
169.1,32.65,-0.12,32.65,78019.71,-0.003665191429188
169.2,33.01,-0.16,33.01,78023.057,-0.004886921905584
169.3,33.41,-0.13,33.41,78026.377,-0.004014257279587
169.4,33.8,-0.1,33.8,78029.74,-0.00296705972839
169.5,34.23,-0.22,34.24,78032.936,-0.006632251157578
169.6,34.7,-0.21,34.7,78036.587,-0.005934119456781
169.7,35.11,-0.15,35.11,78039.798,-0.004363323129986
169.8,35.59,-0.16,35.59,78043.546,-0.004537856055185
169.9,36.03,-0.17,36.03,78047.129,-0.004712388980385
170,36.55,-0.22,36.55,78050.828,-0.005934119456781
170.1,36.93,-0.21,36.93,78054.426,-0.005759586531581
170.2,37.4,-0.27,37.4,78058.216,-0.007330382858376
170.3,37.85,-0.27,37.85,78061.903,-0.006981317007977
170.4,38.22,-0.28,38.22,78065.631,-0.007330382858376
170.5,38.78,-0.25,38.78,78069.557,-0.006457718232379
170.6,39.13,-0.21,39.13,78073.295,-0.005410520681182
170.7,39.55,-0.11,39.55,78077.38,-0.002792526803191
170.8,39.78,-0.25,39.79,78081.424,-0.00610865238198
170.9,40.21,-0.21,40.21,78085.423,-0.005235987755983
171,40.48,-0.29,40.48,78089.456,-0.007155849933177
171.1,40.65,-0.23,40.65,78093.429,-0.005585053606382
171.2,41.06,-0.19,41.06,78097.597,-0.004712388980385
171.3,41.25,-0.3,41.25,78100.805,-0.007330382858376
171.4,41.91,-0.23,41.91,78105.789,-0.005410520681182
171.5,42.27,-0.25,42.27,78110.081,-0.005934119456781
171.6,42.57,-0.2,42.57,78114.32,-0.004712388980385
171.7,42.8,-0.19,42.8,78118.596,-0.004537856055185
171.8,43.23,-0.24,43.23,78122.894,-0.005585053606382
171.9,43.73,-0.22,43.73,78127.241,-0.005061454830784
172,44.1,-0.28,44.11,78131.543,-0.00628318530718
172.1,44.49,-0.18,44.49,78135.977,-0.004188790204786
172.2,44.88,-0.23,44.88,78139.551,-0.005061454830784
172.3,44.95,-0.17,44.95,78145.028,-0.003665191429188
172.4,45.31,-0.1,45.31,78149.531,-0.002268928027593
172.5,45.65,-0.11,45.65,78154.08,-0.002443460952792
172.6,45.72,-0.09,45.72,78158.555,-0.001919862177194
172.7,46.14,-0.12,46.14,78163.147,-0.002443460952792
172.8,46.6,-0.16,46.6,78167.88,-0.003490658503989
172.9,46.83,-0.11,46.83,78172.464,-0.002268928027593
173,46.97,-0.26,46.97,78177.149,-0.005585053606382
173.1,47.52,-0.14,47.52,78181.117,-0.00296705972839
173.2,47.98,-0.29,47.98,78186.741,-0.005934119456781
173.3,48.39,-0.31,48.39,78191.57,-0.006457718232379
173.4,48.65,-0.34,48.65,78196.318,-0.007155849933177
173.5,48.79,-0.35,48.79,78201.192,-0.007155849933177
173.6,48.95,-0.44,48.96,78206.174,-0.008901179185171
173.7,49.16,-0.36,49.16,78210.98,-0.007330382858376
173.8,49.34,-0.36,49.34,78215.907,-0.007155849933177
173.9,49.62,-0.26,49.62,78220.953,-0.005235987755983
174,49.83,-0.29,49.83,78225.033,-0.005934119456781
174.1,50.19,-0.28,50.19,78230.839,-0.005585053606382
174.2,50.32,-0.32,50.32,78235.869,-0.006457718232379
174.3,50.64,-0.39,50.64,78240.919,-0.007679448708775
174.4,50.82,-0.31,50.82,78246.096,-0.00610865238198
174.5,51.18,-0.4,51.18,78251.099,-0.007679448708775
174.6,51.48,-0.39,51.48,78256.234,-0.007679448708775
174.7,51.92,-0.4,51.92,78261.509,-0.007853981633974
174.8,52.12,-0.39,52.12,78266.612,-0.007504915783576
174.9,52.41,-0.37,52.41,78271.731,-0.007155849933177
175,52.53,-0.38,52.53,78277.192,-0.007330382858376
175.1,53.06,-0.5,53.06,78282.37,-0.009424777960769
175.2,53.07,-0.53,53.07,78287.776,-0.009948376736368
175.3,53.35,-0.65,53.36,78293.105,-0.01221730476396
175.4,53.32,-0.54,53.33,78298.341,-0.010122909661567
175.5,53.4,-0.55,53.4,78303.674,-0.010297442586767
175.6,53.77,-0.49,53.77,78308.603,-0.00925024503557
175.7,54.33,-0.62,54.33,78314.444,-0.011344640137963
175.8,54.57,-0.61,54.57,78320,-0.011170107212764
175.9,54.68,-0.77,54.68,78325.466,-0.014137166941154
176,54.84,-0.65,54.85,78330.945,-0.011868238913562
176.1,54.95,-0.65,54.95,78336.437,-0.011693705988362
176.2,55.19,-0.51,55.19,78341.948,-0.009075712110371
176.3,55.46,-0.52,55.47,78347.381,-0.009424777960769
176.4,55.56,-0.42,55.57,78353.049,-0.007504915783576
176.5,55.32,-0.48,55.32,78357.487,-0.008726646259972
176.6,55.53,-0.6,55.53,78364.135,-0.010821041362365
176.7,55.86,-0.52,55.86,78369.598,-0.00925024503557
176.8,55.84,-0.63,55.85,78375.295,-0.011344640137963
176.9,56.04,-0.57,56.04,78380.659,-0.010122909661567
177,55.95,-0.6,55.95,78386.378,-0.010646508437165
177.1,56.51,-0.51,56.51,78392,-0.009075712110371
177.2,56.45,-0.48,56.46,78397.528,-0.008552113334772
177.3,56.81,-0.69,56.81,78403.314,-0.01221730476396
177.4,56.65,-0.36,56.66,78407.963,-0.006457718232379
177.5,56.98,-0.51,56.98,78414.782,-0.008901179185171
177.6,56.83,-0.52,56.84,78420.364,-0.00925024503557
177.7,57.04,-0.37,57.04,78426.062,-0.006457718232379
177.8,57.17,-0.6,57.18,78431.773,-0.010646508437165
177.9,57.08,-0.48,57.08,78437.596,-0.008377580409573
178,57.17,-0.45,57.17,78442.962,-0.007853981633974
178.1,57.36,-0.45,57.37,78448.918,-0.007853981633974
178.2,57.52,-0.5,57.52,78454.662,-0.008726646259972
178.3,57.54,-0.5,57.54,78459.495,-0.008726646259972
178.4,57.53,-0.37,57.53,78466.17,-0.006457718232379
178.5,57.54,-0.21,57.54,78471.924,-0.003665191429188
178.6,57.56,-0.46,57.57,78477.8,-0.008028514559174
178.7,57.63,-0.29,57.63,78483.449,-0.005061454830784
178.8,57.97,-0.87,57.98,78489.346,-0.015009831567151
178.9,58.02,-0.47,58.02,78495.139,-0.008028514559174
179,57.9,-0.44,57.9,78500.936,-0.007504915783576
179.1,57.88,-0.6,57.89,78506.612,-0.010297442586767
179.2,58.15,-0.58,58.15,78511.486,-0.009948376736368
179.3,58.34,-0.42,58.34,78518.25,-0.007330382858376
179.4,58.5,-0.55,58.5,78524.089,-0.00925024503557
179.5,58.61,-0.5,58.61,78529.949,-0.008377580409573
179.6,59.04,-0.52,59.04,78535.95,-0.008726646259972
179.7,59.1,-0.47,59.1,78541.855,-0.007853981633974
179.8,59.21,-0.71,59.21,78547.65,-0.011868238913562
179.9,59.18,-0.57,59.19,78553.695,-0.009773843811168
180,59.37,-0.62,59.37,78559.508,-0.010471975511966
180.1,59.47,-0.62,59.47,78564.62,-0.010297442586767
180.2,59.52,-0.82,59.52,78571.408,-0.013788101090755
180.3,59.69,-0.51,59.69,78577.37,-0.008552113334772
180.4,59.52,-0.53,59.52,78583.443,-0.008901179185171
180.5,59.57,-0.73,59.58,78589.284,-0.01221730476396
180.6,59.75,-0.66,59.76,78595.364,-0.010995574287564
180.7,59.64,-0.93,59.65,78601.343,-0.01553343034275
180.8,59.72,-0.89,59.73,78607.185,-0.014835298641952
180.9,59.86,-0.74,59.86,78613.162,-0.01239183768916
181,59.99,-0.78,60,78618.559,-0.012915436464758
181.1,60.07,-0.74,60.07,78625.286,-0.01239183768916
181.2,59.96,-0.62,59.96,78630.692,-0.010297442586767
181.3,59.97,-0.39,59.97,78637.179,-0.006457718232379
181.4,60.26,-0.77,60.26,78643.2,-0.012740903539559
181.5,60.48,-0.75,60.48,78649.235,-0.01239183768916
181.6,60.51,-0.41,60.51,78655.287,-0.006806784082778
181.7,60.57,-0.68,60.58,78661.34,-0.011344640137963
181.8,60.78,-0.56,60.79,78667.531,-0.00925024503557
181.9,60.87,-0.73,60.88,78673.609,-0.012042771838761
182,60.91,-0.72,60.91,78679.578,-0.011868238913562
182.1,61.06,-0.52,61.06,78684.579,-0.008552113334772
182.2,61.19,-0.56,61.19,78691.792,-0.009075712110371
182.3,61.25,-0.61,61.25,78697.923,-0.009948376736368
182.4,61.4,-0.63,61.41,78704.179,-0.010297442586767
182.5,61.51,-0.59,61.51,78710.199,-0.009599310885969
182.6,61.63,-0.7,61.63,78716.487,-0.011344640137963
182.7,61.62,-0.64,61.62,78722.523,-0.010297442586767
182.8,61.79,-0.87,61.79,78728.7,-0.014137166941154
182.9,61.82,-0.61,61.83,78734.878,-0.009773843811168
183,62.01,-0.65,62.01,78739.831,-0.010471975511966
183.1,61.88,-0.44,61.88,78747.267,-0.007155849933177
183.2,62.04,-0.55,62.04,78753.593,-0.008901179185171
183.3,62.02,-0.56,62.02,78759.798,-0.009075712110371
183.4,62.16,-0.79,62.17,78765.878,-0.012566370614359
183.5,62.25,-0.38,62.25,78772.096,-0.00610865238198
183.6,62.19,-0.45,62.19,78778.322,-0.007155849933177
183.7,62.43,-0.4,62.43,78784.554,-0.006457718232379
183.8,62.75,-0.42,62.75,78790.943,-0.006806784082778
183.9,62.78,-0.42,62.78,78795.965,-0.006632251157578
184,62.81,-0.37,62.81,78803.496,-0.005759586531581
184.1,62.89,-0.53,62.89,78809.53,-0.008377580409573
184.2,63.2,-0.41,63.2,78815.963,-0.006457718232379
184.3,63.44,-0.49,63.45,78822.295,-0.007679448708775
184.4,63.58,-0.35,63.58,78828.776,-0.005410520681182
184.5,63.77,-0.49,63.78,78835.019,-0.007679448708775
184.6,63.99,-0.31,63.99,78841.536,-0.004886921905584
184.7,64.09,-0.54,64.1,78847.814,-0.008377580409573
184.8,64.31,-0.39,64.31,78853.851,-0.00610865238198
184.9,64.33,-0.35,64.33,78860.663,-0.005585053606382
185,64.17,-0.27,64.17,78866.19,-0.004188790204786
185.1,64.07,-0.39,64.07,78873.627,-0.00610865238198
185.2,64.2,-0.3,64.2,78880.037,-0.004712388980385
185.3,64.21,-0.45,64.21,78886.458,-0.007155849933177
185.4,64.2,-0.46,64.2,78892.882,-0.007155849933177
185.5,64.1,-0.5,64.1,78899.168,-0.007853981633974
185.6,64.42,-0.35,64.43,78905.721,-0.005585053606382
185.7,64.48,-0.48,64.48,78912.038,-0.007330382858376
185.8,64.6,-0.49,64.6,78918.612,-0.007504915783576
185.9,64.75,-0.44,64.75,78924.045,-0.006806784082778
186,64.9,-0.55,64.9,78931.564,-0.008377580409573
186.1,65.02,-0.52,65.02,78937.282,-0.008028514559174
186.2,65.11,-0.56,65.11,78944.569,-0.008552113334772
186.3,65.29,-0.61,65.29,78951.091,-0.00925024503557
186.4,65.47,-0.53,65.47,78957.495,-0.008203047484373
186.5,65.49,-0.69,65.49,78964.041,-0.010471975511966
186.6,65.43,-0.6,65.44,78970.588,-0.00925024503557
186.7,65.65,-0.59,65.66,78977.269,-0.008901179185171
186.8,65.5,-0.42,65.5,78983.693,-0.006457718232379
186.9,65.74,-0.46,65.74,78990.26,-0.006981317007977
187,65.76,-0.41,65.76,78995.786,-0.00628318530718
187.1,65.92,-0.47,65.92,79003.423,-0.007155849933177
187.2,65.85,-0.37,65.85,79010.01,-0.005585053606382
187.3,65.79,-0.31,65.79,79016.594,-0.004712388980385
187.4,65.97,-0.38,65.97,79023.314,-0.005759586531581
187.5,65.91,-0.3,65.91,79029.911,-0.004537856055185
187.6,65.92,-0.21,65.92,79036.503,-0.00314159265359
187.7,66.07,-0.25,66.07,79042.97,-0.003665191429188
187.8,66.02,-0.28,66.02,79049.702,-0.004188790204786
187.9,65.96,-0.2,65.96,79055.11,-0.00296705972839
188,66,-0.24,66,79062.756,-0.003665191429188
188.1,66.29,-0.37,66.29,79069.241,-0.005585053606382
188.2,66.19,-0.31,66.19,79076.133,-0.004712388980385
188.3,66.15,-0.23,66.15,79082.755,-0.003490658503989
188.4,66.18,-0.23,66.18,79089.237,-0.003490658503989
188.5,66.45,-0.3,66.45,79096.004,-0.004537856055185
188.6,66.42,-0.42,66.42,79102.52,-0.00628318530718
188.7,66.32,-0.35,66.32,79109.155,-0.005235987755983
188.8,66.45,-0.31,66.45,79115.922,-0.004712388980385
188.9,66.52,-0.33,66.52,79122.572,-0.004886921905584
189,66.48,-0.5,66.48,79128.023,-0.007504915783576
189.1,66.36,-0.44,66.36,79135.863,-0.006632251157578
189.2,66.33,-0.44,66.33,79141.962,-0.006632251157578
189.3,66.33,-0.43,66.33,79149.135,-0.006457718232379
189.4,66.15,-0.43,66.16,79155.632,-0.006457718232379
189.5,66.17,-0.4,66.18,79162.38,-0.00610865238198
189.6,65.96,-0.29,65.96,79168.992,-0.004537856055185
189.7,65.81,-0.21,65.81,79175.574,-0.00314159265359
189.8,65.74,-0.32,65.74,79182.157,-0.004712388980385
189.9,65.57,-0.3,65.57,79188.728,-0.004537856055185
190,65.77,-0.38,65.77,79195.293,-0.005759586531581
190.1,65.71,-0.32,65.71,79201.864,-0.004886921905584
190.2,65.74,-0.24,65.74,79208.306,-0.003665191429188
190.3,65.82,-0.34,65.82,79213.7,-0.005235987755983
190.4,65.83,-0.34,65.83,79221.591,-0.005235987755983
190.5,65.69,-0.36,65.69,79228.036,-0.005410520681182
190.6,65.68,-0.38,65.69,79234.603,-0.005759586531581
190.7,65.7,-0.44,65.7,79241.168,-0.006806784082778
190.8,65.68,-0.34,65.68,79247.866,-0.005235987755983
190.9,65.78,-0.43,65.78,79254.442,-0.006457718232379
191,65.75,-0.39,65.75,79260.89,-0.005934119456781
191.1,65.97,-0.45,65.98,79267.609,-0.006806784082778
191.2,65.93,-0.49,65.93,79273.415,-0.007504915783576
191.3,66,-0.57,66,79280.804,-0.008726646259972
191.4,66.14,-0.58,66.14,79287.414,-0.008726646259972
191.5,66.17,-0.57,66.17,79293.901,-0.008726646259972
191.6,66.32,-0.6,66.32,79300.526,-0.009075712110371
191.7,66.33,-0.66,66.34,79307.292,-0.009948376736368
191.8,66.32,-0.87,66.33,79313.923,-0.013089969389958
191.9,66.43,-0.66,66.43,79320.558,-0.009948376736368
192,66.43,-0.73,66.43,79327.203,-0.010995574287564
192.1,66.43,-0.95,66.43,79333.585,-0.014311699866354
192.2,66.36,-0.69,66.36,79340.486,-0.010471975511966
192.3,66.48,-0.81,66.49,79345.668,-0.01221730476396
192.4,66.5,-0.86,66.51,79353.648,-0.012915436464758
192.5,66.47,-0.9,66.48,79360.431,-0.013613568165556
192.6,66.51,-0.83,66.52,79366.952,-0.01239183768916
192.7,66.51,-1.1,66.52,79373.606,-0.016580627893946
192.8,66.42,-1.04,66.43,79380.255,-0.015707963267949
192.9,66.54,-0.99,66.55,79386.905,-0.014835298641952
193,66.54,-1.12,66.55,79393.558,-0.016929693744345
193.1,66.4,-1.11,66.41,79400.336,-0.016755160819146
193.2,66.35,-1,66.36,79405.645,-0.015184364492351
193.3,66.54,-1.08,66.55,79413.618,-0.016231562043547
193.4,66.48,-1,66.49,79420.27,-0.015009831567151
193.5,66.48,-1.28,66.49,79426.919,-0.019198621771938
193.6,66.62,-1.03,66.63,79433.44,-0.01535889741755
193.7,66.59,-0.96,66.6,79440.23,-0.014486232791553
193.8,66.66,-1.03,66.67,79446.89,-0.01553343034275
193.9,66.69,-1.08,66.7,79453.557,-0.016231562043547
194,66.67,-1.08,66.68,79460.093,-0.016231562043547
194.1,66.59,-1.02,66.6,79466.756,-0.01535889741755
194.2,66.56,-0.96,66.57,79473.413,-0.014486232791553
194.3,66.41,-0.92,66.42,79479.128,-0.013962634015955
194.4,66.44,-1.07,66.45,79486.833,-0.016231562043547
194.5,66.37,-0.96,66.38,79492.944,-0.014486232791553
194.6,66.36,-1.01,66.36,79500.116,-0.015184364492351
194.7,66.57,-0.82,66.57,79506.634,-0.01239183768916
194.8,66.52,-0.63,66.52,79513.425,-0.009599310885969
194.9,66.58,-0.92,66.58,79520.074,-0.013788101090755
195,66.53,-0.58,66.53,79526.593,-0.008726646259972
195.1,66.56,-0.8,66.56,79533.383,-0.011868238913562
195.2,66.59,-0.72,66.59,79540.042,-0.010821041362365
195.3,66.68,-0.56,66.68,79546.708,-0.008377580409573
195.4,66.73,-0.82,66.74,79552.578,-0.01221730476396
195.5,66.63,-0.66,66.63,79559.908,-0.009773843811168
195.6,66.6,-0.81,66.61,79566.434,-0.012042771838761
195.7,66.58,-0.68,66.59,79573.363,-0.010297442586767
195.8,66.55,-0.72,66.56,79579.759,-0.010821041362365
195.9,66.59,-0.61,66.6,79586.687,-0.00925024503557
196,66.56,-0.81,66.56,79593.353,-0.012042771838761
196.1,66.59,-0.69,66.59,79599.876,-0.010471975511966
196.2,66.56,-0.62,66.56,79606.666,-0.00925024503557
196.3,66.47,-0.86,66.47,79613.322,-0.012915436464758
196.4,66.48,-0.98,66.49,79619.969,-0.014660765716752
196.5,66.44,-0.74,66.44,79625.42,-0.011170107212764
196.6,66.35,-0.78,66.36,79633.257,-0.011868238913562
196.7,66.36,-0.7,66.36,79639.359,-0.010646508437165
196.8,66.38,-0.86,66.39,79646.401,-0.012915436464758
196.9,66.3,-1,66.31,79653.037,-0.015184364492351
197,66.43,-0.82,66.43,79659.802,-0.01239183768916
197.1,66.32,-0.69,66.32,79666.308,-0.010471975511966
197.2,66.28,-0.86,66.29,79673.072,-0.012915436464758
197.3,66.39,-0.93,66.39,79679.709,-0.013962634015955
197.4,66.4,-0.93,66.4,79686.35,-0.013962634015955
197.5,66.35,-0.83,66.36,79692.991,-0.012566370614359
197.6,66.43,-1.05,66.44,79698.572,-0.015882496193148
197.7,66.33,-0.9,66.33,79706.143,-0.013613568165556
197.8,66.44,-0.96,66.45,79711.848,-0.014486232791553
197.9,66.5,-0.94,66.51,79719.552,-0.014137166941154
198,66.38,-0.97,66.38,79726.194,-0.014660765716752
198.1,66.39,-0.93,66.4,79732.831,-0.013962634015955
198.2,66.42,-0.76,66.42,79739.341,-0.011519173063163
198.3,66.25,-0.9,66.25,79745.974,-0.013613568165556
198.4,66.37,-0.89,66.38,79752.741,-0.013439035240356
198.5,66.43,-0.96,66.44,79759.377,-0.014486232791553
198.6,66.36,-0.87,66.36,79766.016,-0.013089969389958
198.7,66.33,-0.85,66.33,79772.519,-0.012915436464758
198.8,66.41,-0.89,66.41,79779.296,-0.013439035240356
198.9,66.36,-0.94,66.37,79785.798,-0.014137166941154
199,66.35,-0.76,66.35,79792.433,-0.011519173063163
199.1,66.39,-1.12,66.4,79799.071,-0.016929693744345
199.2,66.42,-0.79,66.42,79805.841,-0.011868238913562
199.3,66.4,-0.76,66.4,79812.483,-0.011344640137963
199.4,66.32,-0.79,66.33,79819.122,-0.011868238913562
199.5,66.31,-0.75,66.31,79825.75,-0.011344640137963
199.6,66.23,-0.62,66.23,79832.246,-0.009424777960769
199.7,66.18,-0.76,66.18,79839.002,-0.011519173063163
199.8,66.19,-0.84,66.2,79844.299,-0.012740903539559
199.9,66.3,-0.8,66.31,79852.248,-0.012042771838761
200,66.18,-0.62,66.18,79858.873,-0.009424777960769
200.1,66.25,-0.79,66.26,79865.499,-0.011868238913562
200.2,66.26,-0.9,66.27,79871.997,-0.013613568165556
200.3,66.23,-0.98,66.24,79878.619,-0.014835298641952
200.4,66.23,-0.84,66.24,79885.24,-0.012740903539559
200.5,66.15,-0.62,66.15,79891.86,-0.00925024503557
200.6,66.24,-0.79,66.24,79898.614,-0.012042771838761
200.7,66.34,-0.71,66.34,79903.784,-0.010646508437165
200.8,66.31,-0.59,66.31,79911.743,-0.008901179185171
200.9,66.34,-0.57,66.35,79917.98,-0.008552113334772
201,66.38,-0.53,66.39,79925.013,-0.008028514559174
201.1,66.32,-0.38,66.33,79931.78,-0.005759586531581
201.2,66.35,-0.33,66.35,79938.282,-0.005061454830784
201.3,66.33,-0.47,66.34,79944.914,-0.007155849933177
201.4,66.24,-0.33,66.24,79951.542,-0.004886921905584
201.5,66.29,-0.32,66.29,79958.169,-0.004712388980385
201.6,66.3,-0.23,66.31,79964.801,-0.003490658503989
201.7,66.33,-0.4,66.33,79971.565,-0.005934119456781
201.8,66.36,-0.29,66.36,79977.003,-0.004363323129986
201.9,66.29,-0.25,66.29,79984.697,-0.003839724354388
202,66.27,-0.43,66.28,79991.326,-0.006457718232379
202.1,66.3,-0.3,66.3,79997.954,-0.004537856055185
202.2,66.35,-0.33,66.35,80004.588,-0.004886921905584
202.3,66.38,-0.41,66.38,80011.228,-0.00610865238198
202.4,66.37,-0.37,66.37,80017.863,-0.005585053606382
202.5,66.42,-0.53,66.43,80024.637,-0.008028514559174
202.6,66.51,-0.48,66.51,80031.286,-0.007155849933177
202.7,66.51,-0.53,66.51,80036.607,-0.008028514559174
202.8,66.58,-0.56,66.58,80044.458,-0.008377580409573
202.9,66.58,-0.54,66.58,80050.579,-0.008028514559174
203,66.56,-0.67,66.57,80057.767,-0.010122909661567
203.1,66.43,-0.52,66.44,80064.55,-0.007853981633974
203.2,66.47,-0.49,66.47,80071.062,-0.007330382858376
203.3,66.53,-0.52,66.53,80077.713,-0.007853981633974
203.4,66.42,-0.57,66.42,80084.366,-0.008552113334772
203.5,66.43,-0.7,66.44,80091.011,-0.010471975511966
203.6,66.39,-0.58,66.39,80097.649,-0.008726646259972
203.7,66.49,-0.53,66.49,80104.293,-0.007853981633974
203.8,66.53,-0.48,66.53,80110.015,-0.007155849933177
203.9,66.55,-0.6,66.55,80117.602,-0.008901179185171
204,66.56,-0.74,66.56,80123.857,-0.010995574287564
204.1,66.62,-0.61,66.62,80130.916,-0.00925024503557
204.2,66.76,-0.65,66.77,80137.588,-0.009599310885969
204.3,66.81,-0.65,66.82,80144.266,-0.009773843811168
204.4,66.76,-0.66,66.77,80150.944,-0.009948376736368
204.5,66.78,-0.54,66.78,80157.753,-0.008028514559174
204.6,66.8,-0.57,66.8,80164.432,-0.008552113334772
204.7,66.8,-0.55,66.8,80170.982,-0.008203047484373
204.8,66.82,-0.7,66.82,80177.659,-0.010471975511966
204.9,66.77,-0.57,66.77,80183.404,-0.008552113334772
205,66.79,-0.73,66.79,80191.015,-0.010821041362365
205.1,66.79,-0.61,66.79,80197.563,-0.009075712110371
205.2,66.77,-0.79,66.77,80204.376,-0.011693705988362
205.3,66.74,-0.67,66.75,80211.053,-0.010122909661567
205.4,66.78,-0.68,66.78,80217.729,-0.010122909661567
205.5,66.85,-0.64,66.85,80224.409,-0.009599310885969
205.6,66.76,-0.81,66.76,80231.088,-0.01221730476396
205.7,66.61,-0.75,66.62,80237.761,-0.011344640137963
205.8,66.55,-0.68,66.56,80244.422,-0.010122909661567
205.9,66.66,-0.63,66.67,80251.218,-0.009424777960769
206,66.7,-0.77,66.71,80256.688,-0.011519173063163
206.1,66.68,-0.88,66.68,80264.422,-0.013089969389958
206.2,66.56,-0.64,66.56,80271.085,-0.009599310885969
206.3,66.64,-0.77,66.65,80277.749,-0.011519173063163
206.4,66.73,-0.91,66.74,80284.419,-0.013613568165556
206.5,66.64,-0.82,66.65,80291.087,-0.01221730476396
206.6,66.61,-0.79,66.61,80297.877,-0.011868238913562
206.7,66.6,-0.7,66.61,80304.541,-0.010646508437165
206.8,66.59,-0.93,66.6,80311.075,-0.013962634015955
206.9,66.59,-0.9,66.59,80316.535,-0.013439035240356
207,66.52,-0.68,66.52,80324.388,-0.010297442586767
207.1,66.61,-0.93,66.62,80331.044,-0.013962634015955
207.2,66.61,-0.79,66.62,80337.705,-0.011868238913562
207.3,66.51,-0.82,66.52,80344.364,-0.01239183768916
207.4,66.47,-0.96,66.48,80351.016,-0.014486232791553
207.5,66.57,-0.9,66.58,80357.672,-0.013613568165556
207.6,66.58,-1.03,66.59,80364.329,-0.01535889741755
207.7,66.55,-0.89,66.56,80370.981,-0.013264502315157
207.8,66.47,-0.72,66.48,80376.566,-0.010821041362365
207.9,66.56,-0.81,66.57,80384.289,-0.012042771838761
208,66.59,-0.96,66.59,80390.549,-0.014311699866354
208.1,66.49,-0.81,66.5,80397.602,-0.01221730476396
208.2,66.62,-0.94,66.63,80404.258,-0.013962634015955
208.3,66.59,-0.85,66.6,80410.917,-0.012915436464758
208.4,66.52,-0.97,66.53,80417.572,-0.014660765716752
208.5,66.62,-0.92,66.62,80424.227,-0.013788101090755
208.6,66.7,-0.96,66.7,80430.893,-0.014486232791553
208.7,66.64,-0.99,66.65,80437.563,-0.014835298641952
208.8,66.55,-0.95,66.56,80444.223,-0.014137166941154
208.9,66.57,-0.99,66.58,80450.081,-0.014835298641952
209,66.66,-0.82,66.67,80457.543,-0.01221730476396
209.1,66.6,-0.9,66.6,80463.809,-0.013613568165556
209.2,66.61,-0.8,66.62,80470.87,-0.011868238913562
209.3,66.66,-0.68,66.67,80477.532,-0.010297442586767
209.4,66.72,-0.75,66.72,80484.203,-0.011170107212764
209.5,66.64,-0.84,66.65,80490.869,-0.012566370614359
209.6,66.53,-0.74,66.53,80497.525,-0.011170107212764
209.7,66.57,-0.67,66.57,80504.18,-0.009948376736368
209.8,66.55,-0.73,66.55,80510.17,-0.010821041362365
209.9,66.43,-0.66,66.43,80517.484,-0.009948376736368
210,,,,,


==> data/vegas24_ukf_cut.csv <==
timestamp_s,/core/state/cpp/ekf_3d/odometry/header/stamp/sec,/core/state/cpp/ekf_3d/odometry/header/stamp/nanosec,/core/state/cpp/ekf_3d/odometry/header/frame_id,/core/state/cpp/ekf_3d/odometry/child_frame_id,/core/state/cpp/ekf_3d/odometry/pose/pose/position/x,/core/state/cpp/ekf_3d/odometry/pose/pose/position/y,/core/state/cpp/ekf_3d/odometry/pose/pose/position/z,/core/state/cpp/ekf_3d/odometry/pose/pose/orientation/x,/core/state/cpp/ekf_3d/odometry/pose/pose/orientation/y,/core/state/cpp/ekf_3d/odometry/pose/pose/orientation/z,/core/state/cpp/ekf_3d/odometry/pose/pose/orientation/w,/core/state/cpp/ekf_3d/odometry/twist/twist/linear/x,/core/state/cpp/ekf_3d/odometry/twist/twist/linear/y,/core/state/cpp/ekf_3d/odometry/twist/twist/linear/z,/core/state/cpp/ekf_3d/odometry/twist/twist/angular/x,/core/state/cpp/ekf_3d/odometry/twist/twist/angular/y,/core/state/cpp/ekf_3d/odometry/twist/twist/angular/z
0.1,18,190000000,vehicle_velocity_cg,,199.976824137207,580.771085880297,600.408968334767,0.032549549870677,-0.060586501356218,0.878346468293165,-0.473051037725902,59.8661437878206,-0.317855714511187,0.007690697159038,0.010341243961797,0.02129696584729,0.093535928050631
0.2,18,290000000,vehicle_velocity_cg,,196.671279778107,575.742219154143,600.43629117396,0.032486846761348,-0.060006189618597,0.876366424762424,-0.476786903704461,59.8982375667976,-0.293964436661859,-0.050884460713075,0.00162805381095,-0.002664872600779,0.089480830602081
0.3,18,390000000,vehicle_velocity_cg,,193.416868562844,570.699780464277,600.458591672376,0.034222973595725,-0.06019714230112,0.873755149256845,-0.481411498911475,59.8969392545616,-0.311334545165167,-0.100208882386441,-0.070095160095663,0.030410709452144,0.095009635526082
0.4,18,490000000,vehicle_velocity_cg,,190.289113216786,565.737796430858,600.502301624133,0.036680214573405,-0.060696402691986,0.870603188212924,-0.486847611920397,59.7526460256206,-0.357008239811923,-0.223987721957082,-0.016518284851849,0.049080559589483,0.097254051309731
0.5,18,590000000,vehicle_velocity_cg,,187.153973519578,560.611642206733,600.558743731148,0.037002830234808,-0.06071740363238,0.867999486323595,-0.491447941487937,59.7858053884559,-0.415279460888918,-0.253838535265256,-0.009498727302125,-0.012777283901729,0.080981990858967
0.6,18,690000000,vehicle_velocity_cg,,184.0616643572,555.470782420967,600.594547850007,0.03840928730085,-0.061058415493955,0.865960387878015,-0.494883019685023,59.7841811321532,-0.333804062669247,-0.201478830690318,0.015802517223591,-0.066458968540174,0.084149462353243
0.7,18,790000000,vehicle_velocity_cg,,181.023615589122,550.296257800049,600.660577223459,0.038557802731615,-0.060162703712286,0.86420571956869,-0.498038371207782,59.7659464882775,-0.305476103807757,-0.150423761892508,0.022229215109944,-0.025515813828797,0.072466812837579
0.8,18,890000000,vehicle_velocity_cg,,178.035883367791,545.144074516449,600.712213025813,-0.038820792650742,0.058919699321066,-0.862488928448808,0.501132979749996,59.7124758151178,-0.284819240553187,-0.106261475095982,-0.003276669851501,-0.021917555154468,0.069360977137841
0.9,18,990000000,vehicle_velocity_cg,,175.090943499637,539.964855414846,600.789203410422,-0.039457031743353,0.058426308500272,-0.860531201715048,0.504495351808013,59.6562515773713,-0.300918660435915,-0.088926354061689,0.026289363742732,-0.050357979202135,0.078252671032524
1,19,90000000,vehicle_velocity_cg,,172.19205867107,534.789726387554,600.853617449442,-0.037100702243231,0.058928849483659,-0.859025757194309,0.507174207810626,59.5340725901371,-0.277895078203575,0.053658276207487,0.009303203061759,0.034202525893853,0.074645570684847
1.1,19,190000000,vehicle_velocity_cg,,169.296769866847,529.535636322889,600.922689137494,-0.040447499458982,0.05708977354645,-0.857350405502467,0.509955919397634,59.503457328918,-0.211913584300691,-0.190523535834272,-0.04473571481772,0.044354811263819,0.029542179036895
1.2,19,290000000,vehicle_velocity_cg,,166.445862875122,524.271849634216,601.006489954706,-0.04024837469251,0.0571216669948,-0.855610808261422,0.512881397869511,59.4515830829868,-0.259874077979562,-0.068853719927449,-0.003647245698146,0.067982051321492,0.072090700654698
1.3,19,390000000,vehicle_velocity_cg,,163.630865115689,519.001077598378,601.083726919363,-0.040899972152194,0.055086725938239,-0.853761648321544,0.516123718461606,59.4144613342953,-0.281401173232435,-0.197721480828197,0.006800376465456,-0.048484557777165,0.048997907323917
1.4,19,490000000,vehicle_velocity_cg,,160.909449676308,513.835300798269,601.160021227336,-0.040598981556759,0.055077519653034,-0.852728591512675,0.517853395028201,59.247265524592,-0.166637358415131,-0.037023065622645,-0.010375189569424,-0.043960870532871,0.050150622657755
1.5,19,590000000,vehicle_velocity_cg,,158.171952492922,508.554129568518,601.257573275018,-0.040788250392136,0.055045718923185,-0.851340992411591,0.520119988173716,59.175335902315,-0.166336514371908,-0.036089920577928,0.024292730139823,-0.006293505027061,0.057557372262175
1.6,19,690000000,vehicle_velocity_cg,,155.482474266546,503.305589477915,601.339730623642,-0.041672589803068,0.055522631362469,-0.849652424964272,0.522753660358323,59.0779869492399,-0.204772585653427,-0.146377455907937,-0.025870631240093,0.00579354585495,0.071915044553762
1.7,19,790000000,vehicle_velocity_cg,,152.812470108465,498.012663405191,601.429435840888,-0.04220091222453,0.057087090832135,-0.847947285341548,0.525305195433703,59.0193766531404,-0.209406289934144,-0.133270676167276,0.004166535894291,0.01195481733399,0.051536725450994
1.8,19,890000000,vehicle_velocity_cg,,150.183688115269,492.731393286963,601.506019198421,-0.041049046501733,0.056578353728817,-0.846816375864647,0.527272122568699,58.948515489246,-0.185108024627436,-0.132544818996271,0.037277801332395,0.043107911249214,0.041174375740235
1.9,19,990000000,vehicle_velocity_cg,,147.580568865791,487.44360655837,601.571002699259,-0.041380883231542,0.056420807345404,-0.845628729002913,0.529165727996805,58.9089684204373,-0.190992894979785,-0.222483369034515,-0.026323430137499,-0.05632518853743,0.052346203200711
2,20,90000000,vehicle_velocity_cg,,145.002271478529,482.132464553968,601.63756316018,-0.040378087008039,0.056420076665154,-0.844055942919131,0.531748013876466,58.846656750957,-0.21012758235214,-0.074676311782585,0.028300431906007,0.074597333558889,0.074157908804528
2.1,20,190000000,vehicle_velocity_cg,,142.4704976048,476.843329177281,601.699789189754,-0.040045048126338,0.05577158865039,-0.842111866226911,0.534914506047276,58.8063076445802,-0.294764597524538,-0.178639949039721,-0.018197210477433,-0.02225714786729,0.060515579270309
2.2,20,290000000,vehicle_velocity_cg,,139.972344253521,471.524677786247,601.767270309687,-0.041414067204626,0.055705546891704,-0.840252934962552,0.537732993566403,58.7276034765165,-0.223388860631499,-0.103977680652833,-0.027724409299551,0.071279356112002,0.070941443396208
2.3,20,390000000,vehicle_velocity_cg,,137.503701819676,466.161839831643,601.823527479918,-0.040755268212017,0.055907786559096,-0.8378283317227,0.541532098843444,58.7303920175682,-0.34909327349373,-0.296303593358517,0.026373368606489,-0.027616948180874,0.083463022104236
2.4,20,490000000,vehicle_velocity_cg,,135.115942847484,460.882189976637,601.867363336246,-0.04024828321317,0.056303919264414,-0.836359446965497,0.543794832492391,58.6459639976965,-0.232787842631069,-0.114255517746282,0.002900390041909,-0.006297346055463,0.051063581898395
2.5,20,590000000,vehicle_velocity_cg,,132.722418247796,455.486676004885,601.905915196933,-0.039270897317967,0.056699862264483,-0.834877315395508,0.546097784724513,58.6776957284459,-0.263772026402769,-0.100802872378017,0.059248689972931,0.021530130101044,0.060621462021169
2.6,20,690000000,vehicle_velocity_cg,,130.373772704884,450.131042195577,601.92812675549,-0.038520074777269,0.055924316966388,-0.833645594566357,0.54810920195806,58.6731385156903,-0.221761335297612,-0.142827059642653,-0.011269401443646,0.010363744912294,0.04846240020937
2.7,20,790000000,vehicle_velocity_cg,,128.044439837763,444.726502766756,601.9641000372,-0.039945493015467,0.055047314632206,-0.831361233109013,0.551554757773872,58.7037345002148,-0.271841120753515,-0.154600247123215,0.025485759916161,-0.009932948216471,0.092543240103214
2.8,20,890000000,vehicle_velocity_cg,,125.762835479243,439.323692034361,601.988257279063,-0.037507693322293,0.055676060314838,-0.829291372892961,0.554769472929764,58.7264016903703,-0.355080588276604,-0.041519805928797,-0.02539615940582,-0.040888225306139,0.073649971627184
2.9,20,990000000,vehicle_velocity_cg,,123.52340309963,433.91711981778,602.013055543967,-0.039868986456238,0.056316884465231,-0.827234854663392,0.557603234991619,58.7380347841161,-0.245257123304931,-0.071346205645714,-0.031230801602367,0.037319599913433,0.059709069674269
3,21,90000000,vehicle_velocity_cg,,121.325814708029,428.486456229791,602.037149761402,-0.03899243280777,0.056107693807842,-0.8253096474243,0.560531446707207,58.7960358880005,-0.272114955964222,-0.149726800850492,0.021508733646924,-0.029691864592829,0.073170582812094
3.1,21,190000000,vehicle_velocity_cg,,119.145077212585,422.987755989048,602.053237345487,-0.038880090267893,0.055654998815388,-0.823234118913641,0.563627931479714,58.8733783738104,-0.250166603840112,-0.100607865211061,0.001189488215502,0.016657933650636,0.074525253265939
3.2,21,290000000,vehicle_velocity_cg,,117.005264663107,417.470098323869,602.064094218411,-0.039463435112186,0.056162352857023,-0.820531160694715,0.5674654542258,58.9638381232768,-0.317324357349519,-0.172010950178216,0.00163186835488,-0.053298874481014,0.10656631276298
3.3,21,390000000,vehicle_velocity_cg,,114.914294779843,411.931095302579,602.078589924365,-0.040424753414388,0.057387879009927,-0.817909580540127,0.571048499441862,59.0150943043477,-0.277902944486843,-0.064639911418542,-0.065589948960753,0.030840158466164,0.094550575788503
3.4,21,490000000,vehicle_velocity_cg,,112.909092244372,406.466915391785,602.086052842002,-0.041266995729344,0.059113953531261,-0.814367668332359,0.575854040826575,58.9983274576939,-0.416795147677858,-0.227758295224477,-0.027671289960646,-0.005710418930853,0.115781821595759
3.5,21,590000000,vehicle_velocity_cg,,110.931575808306,400.868837919934,602.094760774486,-0.043451709497975,0.060409814395916,-0.81069817990427,0.580715992862482,59.0752518722202,-0.368982328652617,-0.131674883393295,-0.05506873311171,0.038553227727365,0.105137496953607
3.6,21,690000000,vehicle_velocity_cg,,109.046289612799,395.308871667376,602.103625954884,-0.045580005607049,0.061826234869443,-0.80649567823477,0.586229222027841,59.1188582564891,-0.475212445187372,-0.26133552736393,-0.0245322268912,-0.018508720927664,0.132518418498076
3.7,21,790000000,vehicle_velocity_cg,,107.211294529613,389.651207376286,602.107862533443,-0.047542091985654,0.064938138514014,-0.802773824342991,0.59082736446926,59.2101373909985,-0.432145942162742,-0.180010987539554,-0.073108930806334,-0.038511199403034,0.128191614134677
3.8,21,890000000,vehicle_velocity_cg,,105.446203405645,383.967588728537,602.107152386076,-0.049276686450807,0.067927238384295,-0.798915611835189,0.595559857297247,59.2920472365461,-0.437127414161283,-0.155523950713852,-0.073925374180688,-0.039681794001736,0.135143837397329
3.9,21,990000000,vehicle_velocity_cg,,103.763049932896,378.291882199928,602.104628352658,-0.05276732920818,0.071920873731501,-0.79462219591783,0.60051524763711,59.3245414345888,-0.416500870632385,-0.09510785948136,-0.103625736331039,0.002154637807209,0.124533689356154
4,22,90000000,vehicle_velocity_cg,,102.147465184966,372.555053217017,602.098177399808,-0.056519327826781,0.075207114024518,-0.789829351264415,0.606068520435887,59.3966535289544,-0.465684175659041,-0.174348110359904,-0.089269500319918,-0.064586503909163,0.151808194786943
4.1,22,190000000,vehicle_velocity_cg,,100.619044827354,366.791932296554,602.10229149717,-0.060564605497683,0.078665579732621,-0.784842053665872,0.611691593798524,59.4259993589167,-0.444398527410493,-0.143028806372513,-0.162529139455822,0.05060937779972,0.120045426188899
4.2,22,290000000,vehicle_velocity_cg,,99.1684854172246,361.018770523268,602.091797478641,-0.063902142060386,0.082759891867231,-0.779512828204495,0.617597819946645,59.4844739821578,-0.555279850402096,-0.226039637299625,-0.061815814771138,-0.040043206957073,0.160745379024062
4.3,22,390000000,vehicle_velocity_cg,,97.8292292804648,355.228707624744,602.082880002631,-0.06940949626441,0.088505511632429,-0.773695814989489,0.623493289544285,59.4899836062019,-0.490473011563507,-0.216749504280775,-0.178749056683627,-0.033891524059038,0.177245519315941
4.4,22,490000000,vehicle_velocity_cg,,96.5892517571085,349.516168611315,602.075014466081,-0.075895498917622,0.09390878390092,-0.76683458675028,0.630385382217754,59.4284608698444,-0.518363722831883,-0.309175462855471,-0.171112419312293,-0.01716152786948,0.168909212430875
4.5,22,590000000,vehicle_velocity_cg,,95.4708502076596,343.662071458315,602.058291986065,-0.081134447988097,0.099779647144102,-0.760128172397774,0.636919449296915,59.4559598486728,-0.534726605689757,-0.307390612176971,-0.16425807211675,-0.051511657799707,0.17483816958618
4.6,22,690000000,vehicle_velocity_cg,,94.4445643309397,337.776303362605,602.030743769986,-0.086483431717148,0.104959033247695,-0.753655586287254,0.643045468560467,59.4782001929302,-0.486562313164539,-0.260951099341099,-0.119102979080173,-0.091560153431341,0.179031996565513
4.7,22,790000000,vehicle_velocity_cg,,93.5333248852124,331.909207732701,602.010741878272,-0.092470125657661,0.108477807959515,-0.747078760429847,0.649272798410467,59.4398926262202,-0.44244358173584,-0.30120983510023,-0.10634779673705,-0.059157289073119,0.169738496000247
4.8,22,890000000,vehicle_velocity_cg,,92.730742242106,325.995549547985,601.990388882092,-0.095882783695774,0.111986790196913,-0.740266672902315,0.655950229516142,59.4172287434193,-0.513736433565409,-0.248708987711193,-0.119575042261038,-0.028915039024412,0.186683583541255
4.9,22,990000000,vehicle_velocity_cg,,92.0443348038499,320.177669623304,601.963731987454,-0.099789597823273,0.11360809113368,-0.733308645475733,0.662867760768146,59.331242709753,-0.529674683228075,-0.24620408001306,-0.098080995636234,-0.016282113138049,0.155228560396175
5,23,90000000,vehicle_velocity_cg,,91.4552628673276,314.255385080564,601.94546525419,-0.104283658401829,0.115068270035943,-0.726686616506242,0.669186650503412,59.330427910877,-0.516004448999969,-0.29897846572328,-0.020339665797197,-0.027429594305458,0.1613805147288
5.1,23,190000000,vehicle_velocity_cg,,91.0126199822985,308.323251238963,601.929444541145,-0.107416532559642,0.115595635498931,-0.719756797814746,0.676054354017429,59.3068990946675,-0.520275144936681,-0.244024680922203,-0.035184602148984,0.020789877801105,0.162097326213779
5.2,23,290000000,vehicle_velocity_cg,,90.6530367680952,302.388345175062,601.917395054653,-0.109044101781603,0.113775564167324,-0.71289297007581,0.68333602135519,59.3137436167208,-0.595436824663853,-0.398910083730996,0.041318990313334,-0.114419041475633,0.172488788730869
5.3,23,390000000,vehicle_velocity_cg,,90.4341867174415,296.453035425258,601.903588480777,-0.111647592379549,0.112478449804849,-0.706198573028068,0.69004854097264,59.2939964720279,-0.46997443739986,-0.380001654440256,-0.008105479983085,-0.146928947252827,0.20779618191339
5.4,23,490000000,vehicle_velocity_cg,,90.3085530164877,290.625362577759,601.907568902013,-0.112034279238966,0.113795505035505,-0.698692693869371,0.697371796707238,59.1825879074396,-0.572137699522727,-0.168112745594534,-0.017382286145285,-0.019132133131423,0.227387691180943
5.5,23,590000000,vehicle_velocity_cg,,90.332087624076,284.69697414614,601.895899418819,-0.114484447134547,0.110654901334176,-0.689602743855243,0.706467876015847,59.1867366160645,-0.603919428605133,-0.358140768785159,-0.017420214551569,-0.122156211480893,0.205544443398341
5.6,23,690000000,vehicle_velocity_cg,,90.5184012062423,278.750588745088,601.893144195642,-0.115801748449327,0.108963202390814,-0.681220260207482,0.714601940008329,59.2035394662167,-0.564090260770244,-0.249833565706821,0.029753139590943,-0.076606522015317,0.231447462863607
5.7,23,790000000,vehicle_velocity_cg,,90.837117704709,272.798288462535,601.903794832284,-0.117693545589522,0.106908598081424,-0.672262497828491,0.72303659312391,59.2340648601111,-0.625963138629236,-0.329749159941029,-0.056778082501637,-0.062544840493486,0.213133442351991
5.8,23,890000000,vehicle_velocity_cg,,91.2870549914984,266.892162075766,601.899694630975,-0.117904051410437,0.108030055397807,-0.663478355401599,0.730906706567494,59.2482077680264,-0.695734344021276,-0.287356280974069,0.012322347928137,-0.103904688319847,0.27532952481168
5.9,23,990000000,vehicle_velocity_cg,,91.8825134652103,260.995604087302,601.892039852793,-0.119276695901885,0.10453477105444,-0.653768892803024,0.739886333336704,59.2516107859755,-0.645702565364844,-0.275571397982777,-0.026057012708006,-0.06861700581799,0.200373148083975
6,24,90000000,vehicle_velocity_cg,,92.6475612830203,255.081483432425,601.907170583356,-0.122420922717012,0.101699290738215,-0.644505977628058,0.747851868183907,59.3028970930994,-0.578424238579688,-0.334421554425107,-0.002839037753252,-0.063690125913343,0.21460305882447
6.1,24,190000000,vehicle_velocity_cg,,93.5512012442869,249.224112975317,601.930349825989,-0.124239911057545,0.10215609005917,-0.635079459817927,0.755514829425343,59.3156927900496,-0.637835943114445,-0.225998659899449,-0.040780161816264,-0.056862805661491,0.249511814871712
6.2,24,290000000,vehicle_velocity_cg,,94.6049280163709,243.369915499825,601.969450432252,-0.126386630768146,0.098021615316024,-0.624127904485632,0.764776138053671,59.3366006597075,-0.67370878496878,-0.331680539264692,0.024592027586268,-0.064698094720996,0.223359844323054
6.3,24,390000000,vehicle_velocity_cg,,95.827681185587,237.548732772182,601.987043935706,-0.126848748857481,0.097683004499353,-0.614469470150585,0.772524883610962,59.3939283267605,-0.760948996475138,-0.346042850291551,0.026256824285623,-0.144451510302501,0.273324654660629
6.4,24,490000000,vehicle_velocity_cg,,97.1384378058584,231.85863163333,602.01497458266,-0.126655763735445,0.096881306079397,-0.605634636127887,0.779601832711534,59.3048674056979,-0.620814542632879,-0.192043162003658,-0.058724509339232,-0.032967226925754,0.218941661090031
6.5,24,590000000,vehicle_velocity_cg,,98.6565299475038,226.087172031272,602.014477812891,-0.129312224055549,0.094546989199218,-0.5946113919381,0.787893716259119,59.3735153645749,-0.639260632277702,-0.28396197475876,0.043858135669715,-0.15551332752777,0.259264374106009
6.6,24,690000000,vehicle_velocity_cg,,100.310303242353,220.361566616319,602.044180698943,-0.128925431650112,0.094562597976894,-0.584987073934155,0.795126575752344,59.4030901636118,-0.657591946350707,-0.084253079980527,-0.038328473643801,-0.021623411221549,0.259833682107922
6.7,24,790000000,vehicle_velocity_cg,,102.108146939647,214.702302677663,602.030887007672,-0.130791814518098,0.094837224868916,-0.573677328747108,0.802990488434208,59.4475673878661,-0.751336214910635,-0.206940357253863,-0.088354372132888,-0.023030943874563,0.215739462591288
6.8,24,890000000,vehicle_velocity_cg,,104.072802802691,209.043017473874,602.018886190483,-0.133552823710755,0.091675896231726,-0.562475452548484,0.810790070615922,59.5171001228242,-0.65610856982062,-0.343321206078907,0.009599859351872,-0.121048943410125,0.242227814709413
6.9,24,990000000,vehicle_velocity_cg,,106.17763882695,203.472828246561,602.023039693468,-0.134629896097797,0.089077112516924,-0.552123557772651,0.8179851074774,59.5316832514229,-0.645216232297441,-0.350875986640078,0.025764113654011,-0.205796819382406,0.268366012547268
7,25,90000000,vehicle_velocity_cg,,108.426822390525,197.958253776842,602.037079577041,-0.13424946784267,0.088455033883795,-0.542401188562771,0.824593074194945,59.5370917809025,-0.623682906283215,-0.17442618363293,0.011553002419695,-0.068043166099969,0.255790316398511
7.1,25,190000000,vehicle_velocity_cg,,110.807327833136,192.49774156112,602.034188540132,-0.135413092076802,0.087454551302423,-0.531622441307822,0.831500195940207,59.5437680363442,-0.689360530471974,-0.320191891210509,-0.016975030099201,-0.067436882032356,0.238380312281335
7.2,25,290000000,vehicle_velocity_cg,,113.352970203662,187.070378660468,602.039414186345,-0.136936157340444,0.08425174843331,-0.520234939178651,0.838752490164142,59.5737466960807,-0.637181826807783,-0.29180931092503,-0.002617336201377,-0.042788178737364,0.222606115733587
7.3,25,390000000,vehicle_velocity_cg,,116.045161751403,181.715522062922,602.060201499002,-0.138371291244195,0.081679991223618,-0.509200327548097,0.845515695429739,59.5841010741932,-0.714492497369682,-0.382578789512129,-0.021492788505691,0.019700566663735,0.193055696622813
7.4,25,490000000,vehicle_velocity_cg,,118.806989412761,176.518330352917,602.072068905688,-0.140798923064526,0.078612212237502,-0.496390454293504,0.85299021110285,59.5773427050462,-0.896161906893769,-0.564958491778495,0.066820340715871,-0.154794752659214,0.27379198820003
7.5,25,590000000,vehicle_velocity_cg,,121.780761632035,171.306685481525,602.10336935065,-0.142120279272581,0.077298216834831,-0.486570964924552,0.858531017486282,59.5894419694885,-0.694578441902391,-0.316811004110525,-0.017629959803373,-0.050486082196869,0.209315587879428
7.6,25,690000000,vehicle_velocity_cg,,124.835377276409,166.211875336007,602.125717348455,-0.142521236232186,0.075702475373456,-0.475000067768984,0.865061713442828,59.6220415599707,-0.863750208220746,-0.426494412733868,0.097168295781813,-0.259549682167798,0.323902750862527
7.7,25,790000000,vehicle_velocity_cg,,128.041407092476,161.181998447506,602.14755123702,-0.144887332816686,0.074107284206871,-0.464796944681486,0.870333023291374,59.6168510774836,-0.577259610920394,-0.224842860503349,0.016737777682833,-0.187302015487358,0.249450826553894
7.8,25,890000000,vehicle_velocity_cg,,131.368153979852,156.249209318001,602.160901270619,-0.144511557329881,0.073326981575988,-0.454364633597662,0.875952249444403,59.595948236126,-0.635254829428568,-0.223586624436535,-0.030030702274313,-0.049464353794392,0.251644280835191
7.9,25,990000000,vehicle_velocity_cg,,134.818611518003,151.384373815725,602.170059220026,-0.146457095838246,0.071790363209481,-0.442063411944292,0.882029706216888,59.5874920648135,-0.653795200719693,-0.352217772452781,-0.036545197625086,-0.055271957360472,0.237137235273306
8,26,90000000,vehicle_velocity_cg,,138.422954480176,146.587850745139,602.173909568461,-0.147004771267401,0.070153379978513,-0.430315721340452,0.887860619956452,59.6229996370352,-0.618103110793892,-0.268804440307514,0.02924316871107,-0.094642758453834,0.253728369272537
8.1,26,190000000,vehicle_velocity_cg,,142.154181301441,141.894623914201,602.188945072555,-0.14776789729072,0.066070965726791,-0.417877510917765,0.893967371824823,59.6191130536493,-0.651991641235257,-0.347427840310689,-0.032671337948573,-0.080465356880195,0.232585354461972
8.2,26,290000000,vehicle_velocity_cg,,145.976171971407,137.328138271151,602.200966268172,-0.149598563419404,0.068431746191413,-0.407037976227369,0.898475070241113,59.606199890901,-0.7062618967589,-0.153692045253528,-0.000101560705349,-0.067414186546792,0.269703922011672
8.3,26,390000000,vehicle_velocity_cg,,149.938363233276,132.836026186817,602.19946290953,-0.148703911690989,0.065506753282336,-0.394957891287705,0.904214728939855,59.6119255369542,-0.65497064655896,-0.211607955992132,0.047710363872763,-0.035138399371512,0.208117558192819
8.4,26,490000000,vehicle_velocity_cg,,153.915604882554,128.533804118869,602.210788760763,-0.150748995774141,0.062114863207325,-0.383883624060339,0.908872844362798,59.5263126275253,-0.58671905418828,-0.348912051873197,-0.001420965149845,-0.100180537051008,0.220921807872495
8.5,26,590000000,vehicle_velocity_cg,,158.104572126519,124.265445838811,602.225486846849,-0.151707664591407,0.060959197047984,-0.372865150952183,0.913367582085598,59.5413130044131,-0.589812525854753,-0.243885079830106,-0.032455199189112,-0.043710149378973,0.233170440354095
8.6,26,690000000,vehicle_velocity_cg,,162.402137973163,120.088802032238,602.235412267651,-0.152789281607591,0.059588173359167,-0.360294204372974,0.918309736045959,59.588914184986,-0.68712632944371,-0.283590688182627,-0.01527454863108,-0.086917461346272,0.254577655196766
8.7,26,790000000,vehicle_velocity_cg,,166.805992802659,116.027376801067,602.241143404763,-0.153660421211136,0.058857255743644,-0.34853244705463,0.922740175645157,59.6297500515978,-0.623939981474706,-0.174772198771762,0.019014819016781,-0.066403273088464,0.254026847501978
8.8,26,890000000,vehicle_velocity_cg,,171.269298487036,112.111000288714,602.248110343773,-0.154509892937503,0.055152516273079,-0.335460703250348,0.927658886395194,59.6123298541478,-0.67901355988836,-0.282573323693681,-0.045406096793199,-0.073504505313422,0.221985286064368
8.9,26,990000000,vehicle_velocity_cg,,175.84637871484,108.322760914543,602.249809861682,-0.155630932036128,0.053871212408718,-0.324118288954969,0.931570845524958,59.5869789142439,-0.624458711954867,-0.293298414815314,-0.001441646849368,0.032296436876211,0.206050818386296
9,27,90000000,vehicle_velocity_cg,,180.53934760696,104.621842206114,602.248765430895,-0.155462362561243,0.051491229120711,-0.311238510306413,0.936114681464167,59.6343274484576,-0.734178051888586,-0.396838126920801,0.066352875483308,-0.131771796063923,0.251887904723402
9.1,27,190000000,vehicle_velocity_cg,,185.31014962962,101.073245757543,602.250936503781,-0.155416824438007,0.048450342069811,-0.299895719377481,0.939979112817932,59.6124394798919,-0.621532540117679,-0.292286930104167,-0.012865852481979,-0.058884027396557,0.213956223768664
9.2,27,290000000,vehicle_velocity_cg,,190.177980470709,97.6310808784932,602.255906771642,-0.156841811705719,0.049380532066977,-0.28870721725002,0.943191577497064,59.6156604550419,-0.683733320074246,-0.260284319961159,-0.030328459382774,-0.020592580379978,0.23657399929041
9.3,27,390000000,vehicle_velocity_cg,,195.164140732333,94.29248071575,602.252449338456,-0.157719591248369,0.04532947769127,-0.274985850814278,0.947339723035317,59.6728151428733,-0.662602675209242,-0.375616461167932,0.054693928225982,-0.093915943769644,0.230826788037341
9.4,27,490000000,vehicle_velocity_cg,,200.110589344095,91.1577087309869,602.263696864178,-0.157371040296316,0.043275966438797,-0.263344978017746,0.950794914246851,59.5899139856587,-0.660172927182886,-0.260273930311661,0.015087418417545,-0.074371391258346,0.239955196435084
9.5,27,590000000,vehicle_velocity_cg,,205.241584086245,88.097807901954,602.264402892789,-0.158029365433492,0.042586503952605,-0.250822602894156,0.954097024007089,59.6404541518958,-0.744637212676741,-0.242715409329809,0.027040498156164,-0.153358382662623,0.28537889233185
9.6,27,690000000,vehicle_velocity_cg,,210.484543957696,85.1597055997429,602.262249313427,-0.159940547760112,0.041037593483762,-0.238427983034783,0.957019871271868,59.6882404144895,-0.640985635667719,-0.204080705425469,-0.013415692450782,-0.150045463547006,0.270911539861342
9.7,27,790000000,vehicle_velocity_cg,,215.771077536147,82.379041768118,602.265569286389,-0.158518348405356,0.038114713353276,-0.225782125971325,0.960438250715112,59.6942155391239,-0.621248105734239,-0.207060985653518,0.049610237872715,-0.118979858945447,0.258152991756417
9.8,27,890000000,vehicle_velocity_cg,,221.102714986026,79.7358875141214,602.270748456765,-0.158630460090056,0.036215882493053,-0.213264344184418,0.963349939786398,59.6971521037548,-0.684779113931241,-0.277898653331438,0.033137141668385,-0.149789470780575,0.269924052569416
9.9,27,990000000,vehicle_velocity_cg,,226.520786218422,77.2434962300959,602.282200418395,-0.158968225828896,0.035982950288293,-0.201844103576588,0.965760471502498,59.7128941846475,-0.637661089930926,-0.15865352620187,-0.045822315285891,-0.123310083405033,0.266700317114717
10,28,90000000,vehicle_velocity_cg,,232.008825029333,74.8721052331259,602.278826477839,-0.159742962098673,0.034987726119963,-0.18993974826965,0.968081059161968,59.7205892659969,-0.582464540102438,-0.119599599191523,-0.010369892021632,-0.061540720088219,0.228145154329321
10.1,28,190000000,vehicle_velocity_cg,,237.567957157559,72.6333384075003,602.285820222743,-0.160131204352097,0.029478756976018,-0.1771658000767,0.970619018751992,59.7012755280256,-0.597471350141339,-0.284134828285163,-0.062692461103689,0.057836414620304,0.186446276744729
10.2,28,290000000,vehicle_velocity_cg,,243.195468624281,70.5572746453643,602.307889929325,-0.161336339455479,0.028002114334234,-0.163803190496664,0.972807782630789,59.7458037457652,-0.755227055050132,-0.313512728591105,0.000349827739327,-0.096910633895941,0.245146183181414
10.3,28,390000000,vehicle_velocity_cg,,248.855124198257,68.5979725811702,602.3025157673,-0.162419511411089,0.027900609372658,-0.152691476389031,0.974436643064984,59.7818277301544,-0.628830893042405,-0.182258190743617,0.000919903497014,-0.215404855662532,0.285181191829227
10.4,28,490000000,vehicle_velocity_cg,,254.471765673175,66.8312466629479,602.332094437809,-0.161574164990206,0.023852277185795,-0.14024619217233,0.976553052149207,59.6336988586408,-0.595635812368047,-0.242082613263703,0.012123199745016,0.013510989944844,0.201414247692835
10.5,28,590000000,vehicle_velocity_cg,,260.251133193668,65.1738210411565,602.350731672315,-0.161178910931431,0.021042763370055,-0.127214000803373,0.978465716711786,59.6869100123939,-0.731830873068273,-0.404190915730186,0.019311060949146,-0.07857538727826,0.219731054638174
10.6,28,690000000,vehicle_velocity_cg,,266.067951706515,63.6637545470747,602.377249648487,-0.163332011217387,0.018769309051085,-0.11547550400388,0.979610011751859,59.7131746659156,-0.572889618824063,-0.217494150412153,-0.046951887532413,-0.064462140524964,0.228899873221411
10.7,28,790000000,vehicle_velocity_cg,,271.917789647777,62.3000684842883,602.404146239452,-0.164644992376653,0.017195978830552,-0.102489924611698,0.980862956865249,59.7528159893681,-0.665456346563403,-0.266454893352451,0.045632595198015,-0.126625427173188,0.266617624471945
10.8,28,890000000,vehicle_velocity_cg,,277.743900566363,61.0851767925222,602.432709068826,-0.16501756615742,0.014279913785812,-0.089768329384523,0.982093139147842,59.7355131769589,-0.607450764348349,-0.182117299376549,-0.026211298495802,-0.106897138624012,0.238535380760405
10.9,28,990000000,vehicle_velocity_cg,,283.609642834148,60.0501069708206,602.489213522799,-0.164200283935842,0.012204125946452,-0.077196203796823,0.983326025377459,59.6971678762175,-0.651553265225891,-0.108673456000795,-0.014545343412382,0.036235218253667,0.205911752373377
11,29,90000000,vehicle_velocity_cg,,289.477848374071,59.1510957618806,602.531071366991,-0.165008366753463,0.008800665527974,-0.063413116877925,0.98421215385477,59.6663369855591,-0.758050360805715,-0.351411094331653,-0.001485410152206,0.016108183927858,0.188151111778947
11.1,29,190000000,vehicle_velocity_cg,,295.440173268857,58.3984452032207,602.564103105174,-0.16479050616895,0.006169921593226,-0.050906272236333,0.984994706884821,59.7268596746371,-0.734758358271344,-0.393611725964305,0.04594729186034,-0.12513341261417,0.241756355471014
11.2,29,290000000,vehicle_velocity_cg,,301.417573655508,57.7994477223833,602.601049145381,-0.165063545507872,0.004852845107782,-0.039120021987038,0.985494850173487,59.7512675765369,-0.629080642851399,-0.229908604427232,-0.037298067894062,-0.086515966713098,0.24136964238531
11.3,29,390000000,vehicle_velocity_cg,,307.406357664739,57.3493068991948,602.633980252377,-0.167884471320941,0.002373388267632,-0.025754479478451,0.985467339948013,59.781354499155,-0.678109438735488,-0.356825906504754,0.00120084588401,-0.127813073951566,0.269028336783712
11.4,29,490000000,vehicle_velocity_cg,,313.241613835418,57.0406276576559,602.661524414512,-0.168198341294617,0.001733554130354,-0.013413987329685,0.985660376458208,59.6854372632564,-0.648623494684576,-0.142637222494936,0.005509257554595,-0.093143676280193,0.26735066090062
11.5,29,590000000,vehicle_velocity_cg,,319.24554233022,56.9117002676956,602.684912713951,-0.167888520717878,-0.000900678187552,-0.000335271440154,0.985805518843867,59.7288817399819,-0.627160633013909,-0.245173050006985,0.014435732332921,-0.137391939168123,0.251142334514444
11.6,29,690000000,vehicle_velocity_cg,,325.237406505571,56.9213389474083,602.70585710753,-0.168109854447585,-0.001837228176261,0.011598190494105,0.985698322717201,59.7520624941228,-0.63975318564102,-0.208143525779435,-0.030515120244357,-0.105794360901152,0.257741337477516
11.7,29,790000000,vehicle_velocity_cg,,331.236466426998,57.0950332941221,602.727068465126,-0.169601198609669,-0.004621513976137,0.024292866262197,0.985202482582895,59.7931577686684,-0.570803189722337,-0.188738521615703,-0.036817762477594,-0.126304148073019,0.23784012377906
11.8,29,890000000,vehicle_velocity_cg,,337.206420014263,57.418600044641,602.757489745278,-0.169604545159326,-0.005705456312901,0.036004592603758,0.984837760923593,59.7662881800162,-0.58394737952753,-0.130317281884572,-0.060541792331604,0.052241758617012,0.200482632246467
11.9,29,990000000,vehicle_velocity_cg,,343.168169039992,57.8850492159368,602.77522031699,-0.168303458238302,-0.009929660917053,0.050849926146156,0.984372710303384,59.7906705913764,-0.776553772260596,-0.466685072042372,0.024051037874527,-0.140008796288117,0.231336218388875
12,30,90000000,vehicle_velocity_cg,,349.148990384408,58.5179078497024,602.798685048433,-0.171292868508768,-0.010797495447131,0.061802826942981,0.98322051334986,59.8395900889173,-0.601073277584261,-0.201278622664055,-0.039649548851532,-0.186873099533157,0.274534677948248
12.1,30,190000000,vehicle_velocity_cg,,355.074137827582,59.2924749798869,602.830780046631,-0.169184140392694,-0.013367102563181,0.074186510354998,0.982697516476967,59.7777694646935,-0.647288873794274,-0.233945234110868,0.052537175254774,-0.081665212032747,0.225809168173108
12.2,30,290000000,vehicle_velocity_cg,,361.008902795233,60.2178962025208,602.865955756729,-0.166514500331753,-0.014209354975288,0.085083108850671,0.982258560664532,59.7719103271756,-0.669667779729822,-0.185190600491299,-0.016226500419366,0.050050294477916,0.17928847464696
12.3,30,390000000,vehicle_velocity_cg,,366.9200745108,61.2717446481601,602.888085035016,-0.164829119590912,-0.01779929371671,0.098198475797889,0.981260213108145,59.8028162391745,-0.728410258678767,-0.397299959004371,0.06219378656404,-0.109153428500005,0.225216217092391
12.4,30,490000000,vehicle_velocity_cg,,372.699310093765,62.4379296277613,602.916929794791,-0.163994887482299,-0.018733783577693,0.108656898548726,0.980279756309547,59.7260255638061,-0.546843924245942,-0.154992595211555,0.035728471479904,-0.061506172565815,0.217620052966557
12.5,30,590000000,vehicle_velocity_cg,,378.556846896312,63.7725283056682,602.941535971152,-0.159987543251202,-0.019411291355984,0.119870456856794,0.979621488813553,59.748761017499,-0.584627228357593,-0.177000620241211,0.080444072795562,-0.027211841219394,0.204480846327583
12.6,30,690000000,vehicle_velocity_cg,,384.364998161565,65.2254513197718,602.954950693322,-0.157526053977339,-0.020771050812889,0.130838277350883,0.978588499291868,59.7483759989901,-0.54136076281246,-0.235856347480093,0.073808829386468,-0.056907112693588,0.210838252151029
12.7,30,790000000,vehicle_velocity_cg,,390.120130207363,66.8023412690561,602.971496333939,-0.15364445927636,-0.021847617355372,0.141861595281712,0.977645820087058,59.7453891753413,-0.561862007859518,-0.271927683336748,0.075252445128329,-0.061738926231608,0.208666844791664
12.8,30,890000000,vehicle_velocity_cg,,395.856533056474,68.5127830546963,602.992924346302,-0.151086317851789,-0.023278155163069,0.15267663877657,0.976381531995603,59.7620680713326,-0.553557234219055,-0.261023292234899,0.019430778785788,-0.083583771004496,0.215498279515057
12.9,30,990000000,vehicle_velocity_cg,,401.540162543758,70.3403336786794,603.008219577742,-0.149984770636477,-0.024428567017441,0.163367215230201,0.974791755545012,59.7616188968503,-0.538283314962626,-0.215437170798192,0.027423646693039,-0.047575846797064,0.211714906360302
13,31,90000000,vehicle_velocity_cg,,407.216546321122,72.3019226921494,603.013850259837,-0.146871282132167,-0.024843396873008,0.174016050753957,0.973411550268775,59.8068030818311,-0.606438699200284,-0.248565965213429,0.057805043259335,-0.110442347845183,0.220473078967895
13.1,31,190000000,vehicle_velocity_cg,,412.849788918649,74.3797664643501,603.01563715716,-0.143842085888926,-0.025728566423421,0.183884490026366,0.972025714435921,59.8256071195706,-0.531489883606972,-0.222105143149008,0.064159556080262,-0.102166659842321,0.208642654802451
13.2,31,290000000,vehicle_velocity_cg,,418.438237520889,76.5711615021979,603.012069654708,-0.14021423065016,-0.02519391447814,0.193303900960405,0.970741385781992,59.8375701620699,-0.535060375291753,-0.197094311947082,0.090351168278967,-0.041470988568645,0.196688628558789
13.3,31,390000000,vehicle_velocity_cg,,423.982027922701,78.870924188944,603.007951472206,-0.136346561987812,-0.026807660114246,0.203008097418349,0.969267082271902,59.841381232191,-0.494654404738473,-0.234005990215647,0.02665740721797,0.007124245685371,0.153762165679528
13.4,31,490000000,vehicle_velocity_cg,,429.385871479572,81.2220926611214,602.996590953024,-0.13320832046362,-0.026170332674019,0.211755372499542,0.967848293517415,59.7819240729144,-0.530094193639553,-0.227605493263103,0.078520085464971,-0.041859292776266,0.185504492413484
13.5,31,590000000,vehicle_velocity_cg,,434.846144247576,83.7282604568004,602.980129894337,-0.128493792614569,-0.026664639703685,0.220846087291614,0.966439521117065,59.7921502461136,-0.460062527921616,-0.207301169823483,0.122717351086401,-0.00166657455102,0.160996071506105
13.6,31,690000000,vehicle_velocity_cg,,440.214297423475,86.3041673510101,602.947742301588,-0.123489302980112,-0.025799814265361,0.229298680644273,0.965146039047021,59.8177672757449,-0.509307201289759,-0.26273763807302,0.136622300143527,-0.127570519560485,0.18937152455307
13.7,31,790000000,vehicle_velocity_cg,,445.572541710108,88.9896036349196,602.937103392176,-0.117254952538117,-0.02546546582603,0.236471430599958,0.964201249047914,59.827256377699,-0.349886082813312,-0.075636457127202,0.113798101826804,-0.040888022258939,0.140183743834869
13.8,31,890000000,vehicle_velocity_cg,,450.901279985809,91.772374232521,602.934086123395,-0.11177776409348,-0.025919007850172,0.244245580879761,0.962900842614146,59.8347751472751,-0.403452760667583,-0.200522394140633,0.104105817589124,0.051297864587671,0.130886591514361
13.9,31,990000000,vehicle_velocity_cg,,456.156118225363,94.6146377425635,602.928658312722,-0.106155481364725,-0.026017900981749,0.252173217972673,0.961489859926788,59.8375991500505,-0.454132104069485,-0.267852533602707,0.101643505011707,0.009228650911309,0.138431034399328
14,32,90000000,vehicle_velocity_cg,,461.352942547778,97.5288880456343,602.913283509998,-0.100336267225966,-0.025197553999716,0.259444517986206,0.960201155403646,59.8282089324759,-0.470009038363207,-0.292197639435081,0.093050043872186,-0.046638481852778,0.146752005656956
14.1,32,190000000,vehicle_velocity_cg,,466.541867874085,100.531459261142,602.911498932964,-0.094459770338565,-0.024852930614503,0.266945739376064,0.958749005661243,59.8582562698305,-0.470892835369576,-0.289317880246009,0.141587819114896,-0.118934424716543,0.180419715316871
14.2,32,290000000,vehicle_velocity_cg,,471.65084603509,103.600088736505,602.899530863866,-0.089536113313135,-0.023044179411804,0.27355102314538,0.957403826994717,59.834965339135,-0.401261597836565,-0.157172077817271,0.073829686633437,-0.064953099229073,0.163944132051714
14.3,32,390000000,vehicle_velocity_cg,,476.724947850859,106.738597204475,602.897924672851,-0.084594680258461,-0.022806304354345,0.280401070824264,0.955875960590218,59.815720877597,-0.386257749379024,-0.243631009788157,0.086076953025872,0.013310430718289,0.116176216762589
14.4,32,490000000,vehicle_velocity_cg,,481.68786163844,109.906241027568,602.888932367579,-0.079214672593094,-0.023206860155754,0.286785243292737,0.954432135626838,59.743315473802,-0.39091627957976,-0.338960329893138,0.105341241360092,-0.000631821313327,0.113905569009911
14.5,32,590000000,vehicle_velocity_cg,,486.718396025164,113.207234324225,602.892371009701,-0.073631114188668,-0.022332432805743,0.292478566867109,0.953171552970227,59.7882533361062,-0.387606120399293,-0.260747666409518,0.090381210724023,-0.051774185078757,0.11538905612378
14.6,32,690000000,vehicle_velocity_cg,,491.664680341308,116.541949220256,602.889176623877,-0.06974595340922,-0.020674429623441,0.297417335118846,0.951972162782919,59.7826074697798,-0.332138910791941,-0.149016831724399,0.080789326673554,-0.002107132262824,0.112971746299648
14.7,32,790000000,vehicle_velocity_cg,,496.568628943608,119.909036277573,602.884681979781,-0.065839684642096,-0.020716907055931,0.303349409046007,0.950376284278866,59.7746731743212,-0.408176622357737,-0.250184229001472,0.104778679991826,-0.049313053093937,0.124642043220796
14.8,32,890000000,vehicle_velocity_cg,,501.493407823841,123.391591800307,602.872728330439,-0.061522915037397,-0.018339048395586,0.308629959762703,0.949013255000223,59.8296776732276,-0.36967545918082,-0.14599730964456,0.067590038783447,-0.018909881858103,0.122380585993642
14.9,32,990000000,vehicle_velocity_cg,,506.353074536293,126.903849393548,602.855925881762,-0.060024477344302,-0.017869321484745,0.313373298364095,0.947562623440597,59.855562284191,-0.323657760087248,-0.095770320286459,0.018593633594919,0.008227809231189,0.094709836104947
15,33,90000000,vehicle_velocity_cg,,511.20297213768,130.490486688279,602.837976697356,-0.057035027383937,-0.017388411503193,0.318198865019185,0.946146992331113,59.9033522831708,-0.337846629728449,-0.139757573863957,0.080114596114675,0.005030412132679,0.099788898502033
15.1,33,190000000,vehicle_velocity_cg,,516.015467409546,134.120787669208,602.817535900727,-0.055241906674751,-0.017267442465433,0.322750457544949,0.944712818443874,59.9471207664861,-0.352454010786551,-0.136112002936111,-0.007082608264243,-0.064150579648459,0.100415849590327
15.2,33,290000000,vehicle_velocity_cg,,520.764031906307,137.773246768887,602.807640444515,-0.054484836615223,-0.017263783342674,0.327029146283719,0.943284316547589,59.9357451826776,-0.303393582703307,-0.08826685356975,0.048682034740848,-0.012647334259481,0.09474707095783
15.3,33,390000000,vehicle_velocity_cg,,525.488434456308,141.48195996518,602.793955710945,-0.052723698597348,-0.015854528309091,0.330467612023819,0.942210169198777,59.9359212650612,-0.287368700854766,-0.084550062081967,0.001530411571204,0.068878434633941,0.050076961836365
15.4,33,490000000,vehicle_velocity_cg,,530.092068293229,145.13460371181,602.77523263076,-0.052426822739275,-0.017298264608561,0.333780135123262,0.941032953565439,59.8399473875093,-0.255868142744694,-0.180051037188723,-0.004124676672291,-0.000765789475086,0.067226983866924
15.5,33,590000000,vehicle_velocity_cg,,534.75165980126,148.899167212993,602.772905776504,-0.053015310895692,-0.017629245431135,0.33731552019843,0.939732316327061,59.8465909583609,-0.260084306895817,-0.18051388721438,-0.017680859630095,0.054906402011947,0.071784948099497
15.6,33,690000000,vehicle_velocity_cg,,539.390847875832,152.704244584884,602.753223647843,-0.052031439169393,-0.017153304068628,0.340250854428949,0.938737369852645,59.8787766014319,-0.265141634471579,-0.22245831812706,0.007535984362497,-0.048855427529893,0.041245337106124
15.7,33,790000000,vehicle_velocity_cg,,544.034135381895,156.558452029525,602.725323059655,-0.052664397360469,-0.016185972027006,0.341641612344306,0.938213986399149,59.9262639371815,-0.176020733488713,-0.100771023516346,0.034325108226193,-0.027968097275439,0.041234411427787
15.8,33,890000000,vehicle_velocity_cg,,548.637341526716,160.405848221047,602.692906482736,-0.050914429426374,-0.015522005458919,0.342870230767006,0.937873548553588,59.9415847488145,-0.149858171816903,-0.17945433221626,0.035128875673038,-0.068691963156977,0.018697849754643
15.9,33,990000000,vehicle_velocity_cg,,553.229571623133,164.267471056215,602.671219258364,-0.049746523128633,-0.016166303441621,0.344141269889013,0.937459716696575,59.9364727605394,-0.142645454728997,-0.146774665290076,0.018026467027543,-0.001491234931247,0.038227579710034
16,34,90000000,vehicle_velocity_cg,,557.810032667101,168.143667834536,602.652583715948,-0.049289489544422,-0.015413586387673,0.345805563485688,0.936883920150979,59.9626333725852,-0.185442310335573,-0.16018772058582,-0.000868549286578,0.014888256169016,0.021181758109134
16.1,34,190000000,vehicle_velocity_cg,,562.409563670577,172.054656044166,602.632785037474,-0.050163424047451,-0.01614388947309,0.346037183191591,0.936739704277205,59.9963198512093,-0.101042003635207,-0.139814081110444,-0.019364555138211,0.012476011821957,0.002623808554141
16.2,34,290000000,vehicle_velocity_cg,,566.950233301756,175.923229522342,602.606522791218,-0.050293242111813,-0.014830115660633,0.346155777452746,0.936710646466378,59.9879309666152,-0.066982687928161,-0.119736750557145,0.044882470658341,-0.084377470824087,-0.008019764144175
16.3,34,390000000,vehicle_velocity_cg,,571.545156987892,179.839799174406,602.578420756636,-0.048577606265672,-0.014002316691493,0.345755651750061,0.936961675085838,60.0126952930111,-0.031592846567207,-0.043419172329352,0.007073287083651,-0.007428602643365,-0.00817297677581
16.4,34,490000000,vehicle_velocity_cg,,576.06028514842,183.684206355402,602.561089916151,-0.047385133459055,-0.014677035657409,0.345706932672984,0.937030389290132,59.9342918894775,-0.03927557706036,-0.12614553995231,0.003581770266205,0.028195592334541,0.009680745961336
16.5,34,590000000,vehicle_velocity_cg,,580.658850379917,187.601393300084,602.548630867502,-0.048125172467083,-0.015584305739767,0.346087655082895,0.936837463057945,59.9770903934059,-0.062828933921525,-0.14223851544386,-0.035056293921557,0.022949804904794,0.011411669993479
16.6,34,690000000,vehicle_velocity_cg,,585.237003564535,191.508836179298,602.532188329767,-0.048427760871815,-0.01628572054386,0.346476502429368,0.936666194835504,59.9949172186375,-0.060635009397278,-0.196907246279941,0.033456449921197,0.018047146635247,0.002875259240524
16.7,34,790000000,vehicle_velocity_cg,,589.816393269589,195.41555526351,602.526893961782,-0.047296670802105,-0.015061073253843,0.346296440627029,0.936811061107057,60.0206080313654,-0.053897177324527,-0.162117157252442,0.025392258100811,-0.013897964704246,-0.013651510219064
16.8,34,890000000,vehicle_velocity_cg,,594.393447945858,199.32169496378,602.504219824889,-0.048119573464546,-0.015319609010906,0.345613487978618,0.937017146671605,60.0235189002576,-0.000403974938929,-0.147932061944648,-0.006165653368421,-0.014184851973242,-0.005554603743066
16.9,34,990000000,vehicle_velocity_cg,,598.922916188694,203.176991209525,602.50368999651,-0.047431294808306,-0.015578378686261,0.345418835588572,0.937119743902,59.9921271499568,-0.025928319257674,-0.124531010585297,-0.009454477734325,-0.025669965647028,-0.008616288863514
17,35,90000000,vehicle_velocity_cg,,603.495227365688,207.066483822247,602.494316454661,-0.047536224635952,-0.014699502975735,0.344864545211857,0.93733274636889,59.9833036664037,0.001056480102829,-0.055678257904177,0.025472416285005,0.031648660684152,-0.013403786373293
17.1,35,190000000,vehicle_velocity_cg,,608.098823703486,210.971994302006,602.479563483434,-0.047048033502898,-0.014822158379138,0.343751792053405,0.937764091669417,60.0060871268002,0.032506954480987,-0.112155676992134,0.000415756313067,0.026448482159017,-0.018788129516853
17.2,35,290000000,vehicle_velocity_cg,,612.705136178565,214.866316257305,602.462568225299,-0.046256920357703,-0.014416146288624,0.343275836279844,0.937984100223229,60.0246168545137,-0.012197047635994,-0.096518604920346,0.004216461478109,0.004615005803562,0.001498057543217
17.3,35,390000000,vehicle_velocity_cg,,617.311348217942,218.752877756097,602.44953983833,-0.046517590254702,-0.015047391833145,0.343253709228701,0.937969392302677,60.0375983959137,-0.044123059513661,-0.139193906468509,-0.001841836730171,-0.014358023112544,-0.007259353866834
17.4,35,490000000,vehicle_velocity_cg,,621.834643170705,222.567745533426,602.447847675771,-0.046005323754777,-0.016079482485017,0.342764216657169,0.938156517969486,59.9432560118269,-0.003202708228259,-0.207582193190198,0.01088961634516,0.02749666862336,-0.008830991566161
17.5,35,590000000,vehicle_velocity_cg,,626.420132492999,226.426440369687,602.441477191668,-0.046680706944378,-0.015462189612865,0.34212620038259,0.938366397151625,59.9330472842954,-0.009627703133504,-0.210726983671181,-0.021328159419208,0.028922759452948,-0.011798869069815
17.6,35,690000000,vehicle_velocity_cg,,631.02378753564,230.291473346494,602.426541478154,-0.046702303694646,-0.015899293450241,0.34138776058217,0.938626924939876,59.9303999173021,0.016898779859303,-0.19696216054951,-0.021717682062303,0.046094860531295,-0.008182721237288
17.7,35,790000000,vehicle_velocity_cg,,635.628663604407,234.147308696265,602.420066105165,-0.04708965093215,-0.016594699681498,0.341071157770109,0.938710629563193,59.9481002074746,0.008403820008605,-0.318721336458697,0.003575495577387,-0.047516213537523,-0.007027720795355
17.8,35,890000000,vehicle_velocity_cg,,640.2483306218,238.011483298258,602.414258120673,-0.047804061497983,-0.017450476498476,0.340871177391375,0.938731640565125,59.9592351350634,-0.000951909063642,-0.190518230967565,-0.02044494401648,-0.05020993632131,-0.003172545831061
17.9,35,990000000,vehicle_velocity_cg,,644.839897527618,241.848971811152,602.414145737206,-0.047735979571351,-0.016072534434469,0.340921261589184,0.93874152102038,59.9508274230805,-0.040577873129141,-0.142588300675928,0.018354846711661,-0.019223462126312,-0.001119823700584
18,36,90000000,vehicle_velocity_cg,,649.435151608274,245.68368555556,602.400005906798,-0.048100875780262,-0.015205710792827,0.340517486247035,0.938883876562196,59.9358690907495,-0.039285064424432,-0.108577594032365,-0.010829922109399,0.000621530229802,-0.010528132677095
18.1,36,190000000,vehicle_velocity_cg,,654.059190226865,249.537502859339,602.381684472716,-0.047931737240201,-0.014697555140049,0.340304908640549,0.938977688549195,59.9400193164381,-0.020645771239289,-0.14982580710614,0.010745374860829,0.064604242017126,0.004657440569959
18.2,36,290000000,vehicle_velocity_cg,,658.656607547474,253.365604960749,602.359720633226,-0.047427641189343,-0.015380954211805,0.339868367694979,0.939150434030193,59.9387933802608,-0.005153007904314,-0.216949385634216,0.003651672860969,0.02966456435528,-0.013729521871452
18.3,36,390000000,vehicle_velocity_cg,,663.276074227237,257.204215013659,602.331822821907,-0.047054723680627,-0.014393938523456,0.339153627137394,0.939443178011673,59.9657173607761,-0.01104416627594,-0.146664603777931,0.007819647527529,0.003268696682984,-0.012977270590432
18.4,36,490000000,vehicle_velocity_cg,,667.813200464798,260.960528558573,602.313578725014,-0.047408819943314,-0.015082810399777,0.338333147223028,0.939710377782531,59.8831748743657,0.022446697487868,-0.239132552205507,-0.019656784978825,-0.037318820945353,-0.020234281464866
18.5,36,590000000,vehicle_velocity_cg,,672.44402310527,264.787406626612,602.288893163431,-0.047499778324774,-0.013919263104045,0.338175125521906,0.93978061783162,59.8726701302292,-0.02672156883924,-0.139633856024834,0.013143486983173,0.030002943018431,0.006528128930606
18.6,36,690000000,vehicle_velocity_cg,,677.078516841902,268.606924641235,602.270746131645,-0.047757504766983,-0.014607772454142,0.337596899852249,0.939964981758634,59.8822854374138,-0.015316699017747,-0.18736951936234,-0.023611963432525,0.004202294003041,-0.021377268549774
18.7,36,790000000,vehicle_velocity_cg,,681.715625727562,272.421523415499,602.246335924404,-0.04744696101893,-0.01534809803467,0.336740702588748,0.940275981293164,59.8646350932192,0.001686357555915,-0.182363204654519,-0.002178080285865,-0.017564100423251,-0.009780487362015
18.8,36,890000000,vehicle_velocity_cg,,686.29746073394,276.180892944438,602.242534263971,-0.048392915763553,-0.016039865093728,0.336544607405338,0.94028643277358,59.7916545187131,-0.029202294063176,-0.224455315983471,0.002809548712674,-0.079518396864666,-0.007489215603342
18.9,36,990000000,vehicle_velocity_cg,,690.921954005558,279.972985295597,602.236067560284,-0.04870403842474,-0.014753549620347,0.336774295257913,0.94020919133364,59.74570154997,-0.068149561293497,-0.070988435404827,-0.00501268553731,0.023872984994521,0.010746858499597
19,37,90000000,vehicle_velocity_cg,,695.544957766273,283.761439682344,602.218950432974,-0.048165563554647,-0.014992756926536,0.336317813145878,0.940396525029724,59.7136330359949,-0.032738290631346,-0.202505481434726,-0.020107589337135,-0.003833572099876,-0.027224226633708
19.1,37,190000000,vehicle_velocity_cg,,700.194539167137,287.562111270338,602.197553870182,-0.047976568208273,-0.013811536692723,0.33507596225916,0.940867466688715,59.7000803749879,0.026463522864774,-0.131650926373647,0.012087942247662,-0.014364301905921,-0.017904832469477
19.2,37,290000000,vehicle_velocity_cg,,704.845196227458,291.349857606136,602.176748668608,-0.047415258449433,-0.01400796739705,0.334666325251133,0.941038798806128,59.6702685356957,-0.016667469202488,-0.15521888173798,0.013614373683816,-0.01230159203227,0.001942282398735
19.3,37,390000000,vehicle_velocity_cg,,709.489818927036,295.130877898408,602.163035558287,-0.046886656253958,-0.014514763513303,0.335121335031419,0.940895665795223,59.6344234075109,-0.050014884374584,-0.184951314247333,0.018681528598951,0.012479740545586,0.007769027226549
19.4,37,490000000,vehicle_velocity_cg,,714.046696997392,298.840620688955,602.153495629612,-0.046743406797954,-0.01434747719141,0.335189121587424,0.94088121279395,59.5128885466352,-0.047313421814976,-0.155219228495154,0.015194945345591,0.021656628929223,-0.000884982312358
19.5,37,590000000,vehicle_velocity_cg,,718.658694405844,302.595498797755,602.14534814738,-0.045760131892961,-0.014985086614664,0.334603584048335,0.941127992916106,59.4545106010471,-0.011625573891215,-0.16139616501545,-0.024909129493691,0.011483374386878,-0.019303986815281
19.6,37,690000000,vehicle_velocity_cg,,723.269074123974,306.341656720329,602.138162426841,-0.045721750217145,-0.01346362315659,0.333901725871034,0.94140208724483,59.4006183593589,-0.0194072781423,-0.087924952232367,0.032856477244287,0.010910886450091,-0.017307290464913
19.7,37,790000000,vehicle_velocity_cg,,727.912078559373,310.096867032868,602.12378753272,-0.044623513388799,-0.01354030839908,0.332184383874372,0.942061005036989,59.3696712361222,0.054997920777173,-0.105161703205119,0.031939184516303,0.026703525272111,-0.033068183243756
19.8,37,890000000,vehicle_velocity_cg,,732.546981279645,313.82865112334,602.096031680556,-0.044304729172454,-0.013365928561447,0.331299872122282,0.942389960503827,59.3517349275676,0.027940025790055,-0.208789121149983,-0.000542295232492,-0.058332308857403,-0.012717554758125
19.9,37,990000000,vehicle_velocity_cg,,737.146620626113,317.518560755408,602.09382509304,-0.043373843370933,-0.013208540943193,0.331848744772191,0.942242354572594,59.2755135529035,-0.083095383433343,-0.046018494691953,0.035020273022689,-0.04992134500702,0.022880129157982
20,38,90000000,vehicle_velocity_cg,,741.744942768456,321.213350528567,602.080048957252,-0.04338104610181,-0.01296326038263,0.333283458001551,0.941738910389654,59.1863888063801,-0.154191165508338,-0.059326089345875,-0.00806815941478,-0.009989882060045,0.034812768955987
20.1,38,190000000,vehicle_velocity_cg,,746.352919320185,324.933272892991,602.085825957808,-0.044062017448059,-0.012527091084964,0.33449042237541,0.941285168238869,59.1232557901336,-0.159529668804567,-0.039538640919557,-0.021551573655405,0.039225246238847,0.024280984262825
20.2,38,290000000,vehicle_velocity_cg,,750.960601303248,328.673223521604,602.077072027371,-0.044809958733996,-0.013599232271785,0.335778339528864,0.940776293910042,59.0824472429568,-0.138234679439299,-0.119868746534318,-0.025133953252121,0.045285553571766,0.033313127422643
20.3,38,390000000,vehicle_velocity_cg,,755.52284066204,332.400691790833,602.061531737425,-0.043832963790959,-0.01239527033218,0.337578017621085,0.940194719501078,59.0362933067593,-0.185803729943869,-0.096536278458736,0.04182115031715,0.000354153069182,0.026401315462825
20.4,38,490000000,vehicle_velocity_cg,,760.005035030446,336.08110876545,602.035337066756,-0.044706169333767,-0.012671514928465,0.338319143524474,0.939883475893573,58.8986056104092,-0.135309172803323,0.00338074980891,-0.015821188059532,0.016947105788052,0.019867772070844
20.5,38,590000000,vehicle_velocity_cg,,764.531838280819,339.822789666039,602.027300793392,-0.045426453074892,-0.012893340116408,0.339766990962397,0.939323475163927,58.873705321951,-0.173481788439178,-0.066141991919581,-0.035668540848262,-0.049877590809456,0.036761744844648
20.6,38,690000000,vehicle_velocity_cg,,769.05902198885,343.587258367324,602.010118071652,-0.045171546741241,-0.012505087942971,0.341425224958299,0.938739564470741,58.8511397049978,-0.160844485240798,-0.018347391341267,0.026128584193338,-0.001125082719841,0.03289979814455
20.7,38,790000000,vehicle_velocity_cg,,773.59825578553,347.386577560323,601.997507473403,-0.045020239684316,-0.013124614830409,0.342753192308276,0.938254321421866,58.8675084557725,-0.176381535573034,-0.101052152857355,-0.012247285226304,-0.015924583770141,0.023723716350682
20.8,38,890000000,vehicle_velocity_cg,,778.12357863093,351.196781641901,601.990683038891,-0.045851412428187,-0.013727098398048,0.344267711398492,0.937650765283299,58.8923336722761,-0.160204530933006,-0.08106490481236,-0.036681768714198,-0.002681923826527,0.048198696032839
20.9,38,990000000,vehicle_velocity_cg,,782.605084504074,355.001771232005,601.977544997122,-0.046017828635182,-0.012896388966697,0.346692784151098,0.936760458183885,58.9104990327475,-0.225454561580734,-0.02538025045508,-0.008284396416154,-0.03346959304304,0.046363351293537
21,39,90000000,vehicle_velocity_cg,,787.070457134626,358.827840342019,601.970705655417,-0.047370057397276,-0.013483085636295,0.34885932543921,0.935880043124119,58.9087565848992,-0.192546256471791,0.006360252089534,-0.010999876744488,0.05004460708595,0.053742636617667
21.1,39,190000000,vehicle_velocity_cg,,791.535783810404,362.690887633082,601.943723309152,-0.048840833710043,-0.014592390743687,0.351737838381863,0.934709649113213,58.9572076758539,-0.25163215283706,-0.115165075063938,-0.069791124264932,0.003590272069587,0.057647286536668
21.2,39,290000000,vehicle_velocity_cg,,795.944247620689,366.558816467146,601.947308185549,-0.049662309707741,-0.014399104705683,0.354409036517127,0.933659764375208,58.9720844617752,-0.25856350946024,0.011074051374512,-0.005517873408457,-0.018893014752138,0.055507344745863
21.3,39,390000000,vehicle_velocity_cg,,800.369581531202,370.476596019493,601.919660168099,-0.049132819042927,-0.014987735098748,0.357204490107574,0.932612613112483,59.0203251662583,-0.241484524155343,-0.06199122383289,0.029463413008117,-0.008169507179758,0.061127326647719
21.4,39,490000000,vehicle_velocity_cg,,804.647085191019,374.315971220584,601.921005732676,-0.04919657765645,-0.015586036051628,0.360534956603626,0.93131698003092,58.9198598307201,-0.273518049407101,0.009897719379108,-0.036755607326399,0.0461135849865,0.071528859010962
21.5,39,590000000,vehicle_velocity_cg,,808.989240189039,378.273663943511,601.910072991075,-0.051987271886656,-0.016302469205487,0.364611603600182,0.929564377318586,58.9833666983987,-0.354253439339107,-0.128644473624208,-0.031047779694561,-0.069257296705431,0.094357646017141
21.6,39,690000000,vehicle_velocity_cg,,813.292830243185,382.2728165395,601.921877652448,-0.054721406276845,-0.018291075227722,0.368026053573417,0.928023614006279,59.0182809440783,-0.239746970819965,-0.050324226554094,-0.070872057787344,-0.022049026872089,0.081438221022431
21.7,39,790000000,vehicle_velocity_cg,,817.622358148066,386.366775003492,601.925490613499,-0.057233154642899,-0.019632569799625,0.372691851846938,0.925980405721193,59.093791730518,-0.314264523486923,-0.095796005105933,-0.052183315363669,0.091788022609891,0.088954998357357
21.8,39,890000000,vehicle_velocity_cg,,821.914977015828,390.501706063753,601.909838595543,-0.060456994567396,-0.020948602033352,0.37816087566552,0.923526101415987,59.2095514192869,-0.417645058953465,-0.100355527496717,-0.074535367403377,-0.026813504992072,0.112346273426151
21.9,39,990000000,vehicle_velocity_cg,,826.135275469599,394.662518811423,601.908256134337,-0.062847550653818,-0.023257687292831,0.38296766861719,0.921327862464019,59.2506840627959,-0.322157530703528,-0.0634378507744,-0.074003821902129,0.016413501267882,0.094979957070357
22,40,90000000,vehicle_velocity_cg,,830.334157504685,398.898665695584,601.904332886794,-0.066616357145673,-0.025312218045302,0.388731018457417,0.918591175587555,59.3264703269313,-0.435245122724232,-0.172671476368112,-0.077692257770416,-0.063567793499321,0.135214703627016
22.1,40,190000000,vehicle_velocity_cg,,834.481045303745,403.186065068724,601.899098728402,-0.071356768324188,-0.027624096572356,0.394179564164262,0.915842558575524,59.3797553996018,-0.378521624255206,-0.115234152744617,-0.131345369323399,-0.067305595908194,0.143585336145415
22.2,40,290000000,vehicle_velocity_cg,,838.547088451394,407.502379962454,601.896552600717,-0.07584792866888,-0.02964367865068,0.399961352018352,0.912907038489871,59.3870388507802,-0.376662725457644,-0.115753916114159,-0.088595879653899,-0.014887445450057,0.129294928053536
22.3,40,390000000,vehicle_velocity_cg,,842.577724477993,411.901495659029,601.894332085683,-0.079222469985817,-0.032408533380581,0.406371378802673,0.90968994152045,59.4272954561479,-0.39680529929665,-0.178952924044448,-0.123665836399688,0.00919851331569,0.120819692251484
22.4,40,490000000,vehicle_velocity_cg,,846.474348265696,416.254227192277,601.892486979541,-0.081104443453764,-0.036252122572331,0.413017417487687,0.90637986832942,59.3599487363547,-0.419105945131616,-0.219114145152383,-0.095903378524817,-0.002261621002264,0.127072011768872
22.5,40,590000000,vehicle_velocity_cg,,850.362270625126,420.774472366486,601.919265599243,-0.085359526702835,-0.038879205377035,0.420000488804811,0.902663695954389,59.4155284351105,-0.517577190722631,-0.262766783320315,-0.09693510279299,-0.022206102914867,0.151242507446491
22.6,40,690000000,vehicle_velocity_cg,,854.199834240516,425.356079691284,601.931908553432,-0.089125213235486,-0.041867910120032,0.426959589661179,0.898893365902913,59.4577764212766,-0.463619774208908,-0.219874646098276,-0.067656573862173,-0.018804512768519,0.147305434794563
22.7,40,790000000,vehicle_velocity_cg,,857.962515344384,429.997770509438,601.94028533863,-0.092114751643943,-0.044368994463114,0.434267802830424,0.894962423951276,59.520303296444,-0.553191513003775,-0.276504575191698,-0.079914160473669,-0.100319421341312,0.167174847596358
22.8,40,890000000,vehicle_velocity_cg,,861.649990361062,434.680068119298,601.947616878788,-0.096712886090393,-0.047403352165708,0.440605358381587,0.891216280166018,59.5317733571335,-0.441857679644318,-0.153735551087626,-0.143733801206072,-0.048736818403602,0.168172794290337
22.9,40,990000000,vehicle_velocity_cg,,865.200625761712,439.377553836847,601.967399118195,-0.103080242551764,-0.051076196382816,0.448771771752716,0.886210800338419,59.4929428211404,-0.508764773614214,-0.147344872713923,-0.138423291453643,-0.009954745736812,0.190824486741919
23,41,90000000,vehicle_velocity_cg,,868.702535797702,444.185021753713,601.972081819777,-0.107774309165987,-0.054785151250519,0.457300873312447,0.88105572851774,59.5009322346323,-0.54060689948931,-0.203286245092494,-0.1174948052418,-0.009866115110279,0.164814779297575
23.1,41,190000000,vehicle_velocity_cg,,872.128034031792,449.089138563747,601.972814306314,-0.111342830886373,-0.057860892557749,0.465150485304871,0.876293282607639,59.5376775428625,-0.511091773600493,-0.200977343538513,-0.080931203478496,-0.001850270859071,0.153099619238794
23.2,41,290000000,vehicle_velocity_cg,,875.461750997189,454.053281753406,601.964337697409,-0.114764325785096,-0.060798074291093,0.473205264832457,0.871326299972881,59.5854275664447,-0.554808931910414,-0.250789604501122,-0.059045809903316,-0.113638494744201,0.197348891884354
23.3,41,390000000,vehicle_velocity_cg,,878.682616786245,459.048439323512,601.965445750659,-0.117797024434133,-0.064694821172467,0.480714035972256,0.86651743015775,59.5672610257048,-0.457762322698582,-0.157345776409877,-0.126637233586889,-0.089368884763682,0.185263604487499
23.4,41,490000000,vehicle_velocity_cg,,881.778492470177,464.037761063195,601.955890552235,-0.122210377318701,-0.064621325525596,0.487718337992095,0.861985806582199,59.4636566470423,-0.520767833013492,-0.12696871233532,-0.063783593258707,-0.06287188831527,0.209571383842961
23.5,41,590000000,vehicle_velocity_cg,,884.806634283451,469.116434341268,601.923369718817,-0.123705148629135,-0.066887578383609,0.495701161559245,0.857031765157766,59.434109497332,-0.407096517609346,-0.12221481863472,-0.084948062334266,-0.075025579085386,0.174556634535341
23.6,41,690000000,vehicle_velocity_cg,,887.746059487406,474.292032699109,601.898136225466,-0.124990684154757,-0.069663197615186,0.503827558936491,0.851869801453632,59.4412057214956,-0.412308956178426,-0.145146525113704,-0.090944401263266,-0.027647971222329,0.186008881385527
23.7,41,790000000,vehicle_velocity_cg,,890.59612417944,479.557696969621,601.873576465301,-0.127770686444907,-0.073379557735402,0.513065871734268,0.845608362927845,59.4895555035449,-0.487820792573165,-0.254204693557049,-0.096502233166445,-0.036568996473404,0.19366662774554
23.8,41,890000000,vehicle_velocity_cg,,893.33071657318,484.884178150098,601.847298970733,-0.128831749285695,-0.075463978297017,0.522548194220872,0.83943490103288,59.5519487979259,-0.536123454243218,-0.251194488224772,-0.039972169603326,-0.017434725291152,0.203700399061011
23.9,41,990000000,vehicle_velocity_cg,,895.934249864284,490.238369543378,601.820569508841,-0.128313417758593,-0.077643806101334,0.532250081599492,0.833196829587428,59.577913767648,-0.566330420626613,-0.327178074010313,-0.023928970282783,-0.031567277553308,0.190295506965076
24,42,90000000,vehicle_velocity_cg,,898.424137099443,495.628775463319,601.78403303473,-0.129223474743185,-0.07983041929367,0.541702979330107,0.826732290354973,59.5908730305697,-0.643495993873354,-0.384330446743851,-0.04225062669054,-0.087763990126318,0.232322596811268
24.1,42,190000000,vehicle_velocity_cg,,900.782184829959,501.103423378783,601.751969266872,-0.13144092890797,-0.083762636326923,0.551246183725663,0.819655261613849,59.6110230083275,-0.5532280986426,-0.328046572962283,-0.017966802592632,-0.086366312056662,0.237639424575341
24.2,42,290000000,vehicle_velocity_cg,,902.995214646724,506.660214420117,601.725968868094,-0.132200519758735,-0.085860825483007,0.561383075369179,0.812403830562079,59.647446258714,-0.601556108501452,-0.287051043896519,0.011634369515291,-0.119964281014963,0.257733096097545
24.3,42,390000000,vehicle_velocity_cg,,905.096701952936,512.25778455858,601.691752615459,-0.1324567674645,-0.087567482749175,0.570669506188303,0.805681981568799,59.6529224302801,-0.572859266431447,-0.158060894040329,-0.112253552082783,0.011912817664611,0.194678938539336
24.4,42,490000000,vehicle_velocity_cg,,907.006565610149,517.77760560512,601.648684981972,-0.13226484695957,-0.090084557574397,0.581275422501322,0.797815558848846,59.5844606130464,-0.723920030587449,-0.372263548015573,-0.018417345509065,-0.071643807441791,0.221959144456087
24.5,42,590000000,vehicle_velocity_cg,,908.825004940251,523.505734361204,601.605953977879,-0.130405767230767,-0.092223007908352,0.590806175473324,0.790845949416114,59.63120982418,-0.593701507420367,-0.262193039637986,0.050370664013688,-0.01574039276123,0.199644152233994
24.6,42,690000000,vehicle_velocity_cg,,910.503621017766,529.272081779417,601.559466315456,-0.129559137420172,-0.093938989525742,0.601026663600142,0.783043323066805,59.6908031956293,-0.734845481106246,-0.357727578959383,0.017511601980068,-0.179397583878362,0.276988869860741
24.7,42,790000000,vehicle_velocity_cg,,912.037347771057,535.076457175511,601.517924111308,-0.128681954228113,-0.094576467339147,0.610016482499567,0.776128943900778,59.7239853841717,-0.59591950864411,-0.16985882766565,0.021108633023792,-0.121789958744389,0.253082144417605
24.8,42,890000000,vehicle_velocity_cg,,913.422782400767,540.880887179373,601.477014267683,-0.125989968530229,-0.096101133203012,0.620025718895309,0.768413435550943,59.7216612403862,-0.643438223888514,-0.296104853919306,-0.007760234963861,-0.120274158286167,0.234338857349465
24.9,42,990000000,vehicle_velocity_cg,,914.660524949213,546.719132347991,601.443842843332,-0.125819805060915,-0.097471359537904,0.629213920104084,0.760761824404667,59.7003594631982,-0.632001978810696,-0.203016428492523,-0.060880637104413,0.001179304783149,0.225448074455716
25,43,90000000,vehicle_velocity_cg,,915.754964885594,552.5874104746,601.399435461185,-0.123281157964474,-0.100695549308091,0.640455587990504,0.751318043342643,59.7171665772097,-0.729483426080025,-0.405839016250734,0.000712646108332,-0.129262518721917,0.233582018680351
25.1,43,190000000,vehicle_velocity_cg,,916.690875898589,558.518365082877,601.365866522968,-0.122792860550539,-0.101279390215271,0.649206891996442,0.743770670233614,59.7366082170028,-0.655605209371534,-0.182255347061652,0.017277701691631,-0.060643729663191,0.247018228566373
25.2,43,290000000,vehicle_velocity_cg,,917.478569203406,564.397069092713,601.328042794225,-0.119447419445946,-0.103027149941615,0.65969281020177,0.734794608397955,59.7108092797224,-0.725446210355862,-0.416150603464147,0.020071330056294,-0.129173136392389,0.237823036590468
25.3,43,390000000,vehicle_velocity_cg,,918.110302134231,570.368443574655,601.291146395694,-0.12020034737964,-0.103754148080429,0.668095258818288,0.726935814491515,59.7286865134312,-0.667841037523647,-0.20011080762123,-0.004807243583782,-0.082917890731848,0.269340660424152
25.4,43,490000000,vehicle_velocity_cg,,918.610657778782,576.315493844526,601.258357925465,-0.11507532670772,-0.105845679238469,0.678842301539002,0.717445113587715,59.7173743758085,-0.755475408576012,-0.485217692233973,0.058241766733524,-0.170985067535762,0.262358431523095
25.5,43,590000000,vehicle_velocity_cg,,918.928811830417,582.122552716517,601.262014053105,-0.109904812159636,-0.108467726045161,0.689021197713866,0.708099903807151,59.5721125126922,-0.768724304998075,-0.634818791707001,0.007657971318026,-0.143351597331809,0.25991657833381
25.6,43,690000000,vehicle_velocity_cg,,919.083155688228,588.087396098148,601.255268408101,-0.109043303502341,-0.11132275646197,0.697594352319791,0.699341777292431,59.5515890152264,-0.651241192890135,-0.440606763584533,-0.028100500611547,-0.066836487078027,0.219361757622365
25.7,43,790000000,vehicle_velocity_cg,,919.089807581333,594.098137902752,601.250606459089,-0.108854629168211,-0.112722069572568,0.7062594044333,0.690392684194617,59.5997649371999,-0.728700230728695,-0.463108907974745,0.007764935587618,-0.103952592058728,0.260089950329658
25.8,43,890000000,vehicle_velocity_cg,,918.954023331242,600.08107364424,601.252158209325,-0.106723605013142,-0.114613461763481,0.715001197687106,0.681356818283632,59.6345435478303,-0.670823439617674,-0.403105419761395,0.001450392708144,-0.178204865129536,0.257678317616748
25.9,43,990000000,vehicle_velocity_cg,,918.67938964023,606.033224345859,601.221257382189,-0.105187215127583,-0.115085983893154,0.723327504659364,0.672672421828267,59.6347128154571,-0.679054774897851,-0.314661544219485,-0.046353651304209,-0.147012846496866,0.257957043266354
26,44,90000000,vehicle_velocity_cg,,918.248865562301,611.966874907997,601.233499894502,-0.104312977773211,-0.117487762052345,0.731504583680602,0.663488110285547,59.6226765760267,-0.639558082641684,-0.275033856751419,-0.097023168759155,-0.051109023786293,0.222138246725993
26.1,44,190000000,vehicle_velocity_cg,,917.673112665386,617.941965916139,601.185487828745,-0.106307820982032,-0.119392055553877,0.739291829092986,0.654134371291571,59.6743282263603,-0.646302039508087,-0.257213393557842,0.010179872778525,0.024665213351902,0.2244605391377
26.2,44,290000000,vehicle_velocity_cg,,916.938079854921,623.910873654957,601.151926397442,-0.103049098310928,-0.121036296632832,0.748658169528441,0.643616379090089,59.7090707423079,-0.703714974522334,-0.398621009278149,-0.011781239566258,0.002508193335469,0.19365990383317
26.3,44,390000000,vehicle_velocity_cg,,916.044366302401,629.855380715714,601.118983664041,-0.102183611661762,-0.12270329646003,0.756467601091015,0.634239055124489,59.7540921995863,-0.619371419430949,-0.403229570762741,0.016955626424689,-0.064816742245174,0.234368128153279
26.4,44,490000000,vehicle_velocity_cg,,915.028104885251,635.669176305613,601.089004602021,-0.10023589605358,-0.124369970339296,0.764814576516486,0.624134231690625,59.6773077933658,-0.617565524224478,-0.399872675458682,0.021956776730318,-0.038751907047968,0.232322699320773
26.5,44,590000000,vehicle_velocity_cg,,913.826647304688,641.56115785853,601.048959773018,-0.098799323700359,-0.124511789047205,0.773280139912204,0.613818648496426,59.7309498797788,-0.766828743241949,-0.472729604734387,0.071406032381279,-0.179899947848765,0.283802811949014
26.6,44,690000000,vehicle_velocity_cg,,912.488801755861,647.362265177393,601.033369855402,-0.098818298338344,-0.125152415175822,0.780105057246819,0.604985881279151,59.6861102530775,-0.58470396704744,-0.205401131894716,-0.038414025454502,-0.046998001182798,0.235578214397027
26.7,44,790000000,vehicle_velocity_cg,,911.019674295614,653.107434464413,600.961945295972,-0.095714874682382,-0.126106067212461,0.788538333600433,0.594258545600645,59.6370605101771,-0.746491768124394,-0.527407272536037,0.047341024653417,-0.121765570504646,0.246753264424008
26.8,44,890000000,vehicle_velocity_cg,,909.375978347438,658.86806760408,600.933093234422,-0.095746300206164,-0.127862003477974,0.795289756440234,0.584806085266443,59.652428245463,-0.608404423909008,-0.347848866950596,-0.033215356194906,-0.14979158790246,0.266283348266923
26.9,44,990000000,vehicle_velocity_cg,,907.591829225902,664.562272395595,600.872632845823,-0.093888467361808,-0.130547702590137,0.80298860683547,0.57389158413181,59.6444918195438,-0.674572180881981,-0.508969003188965,-0.066319143863245,-0.210152145038741,0.283206249772443
27,45,90000000,vehicle_velocity_cg,,905.639156617815,670.247495202537,600.830387189301,-0.095467554146443,-0.131176818571852,0.809581117320684,0.564142714968877,59.6584470006641,-0.641469458839458,-0.182569127305411,-0.052556857846302,-0.110571870738764,0.286026731772896
27.1,45,190000000,vehicle_velocity_cg,,903.540944701401,675.8764353811,600.785861944045,-0.092303306081465,-0.132793328569314,0.817215823996761,0.553176579930142,59.6333394480597,-0.595450430638796,-0.324826005730067,-0.039579705174824,0.014186752092823,0.17279979939995
27.2,45,290000000,vehicle_velocity_cg,,901.299629895816,681.441312566027,600.736916081236,-0.090150680318901,-0.133979964473047,0.824412662366787,0.542462889133576,59.6472420917062,-0.650091070549345,-0.408655791698182,-0.031226347284878,-0.113215682404741,0.252240098400829
27.3,45,390000000,vehicle_velocity_cg,,898.919432650574,686.943585275143,600.686853514343,-0.091321999978119,-0.134865944568514,0.830768226794675,0.532255223237941,59.6379405669497,-0.608673452295781,-0.216218540808457,-0.047810328415931,-0.010638284049342,0.243966187048454
27.4,45,490000000,vehicle_velocity_cg,,896.450241387458,692.286240089967,600.634054487924,-0.087482487990928,-0.137813483309012,0.839188557684532,0.518764708480164,59.5373700750174,-0.82711015783859,-0.61164835897618,-0.003188343438025,-0.023299286095542,0.21807230416333
27.5,45,590000000,vehicle_velocity_cg,,893.771482548821,697.649469675094,600.58226243791,-0.085041063200177,-0.139275031965988,0.846155645024185,0.507337271875783,59.5780287016911,-0.855442860900261,-0.591826487676841,0.027989866915289,-0.192142510577318,0.271775471772372
27.6,45,690000000,vehicle_velocity_cg,,890.974493548169,702.906671590003,600.536855371109,-0.085580388432454,-0.141193326401192,0.851559964967076,0.497580212388705,59.5622259380087,-0.693020738895358,-0.306013963338103,-0.012136348794578,-0.146625436168791,0.271508644682749
27.7,45,790000000,vehicle_velocity_cg,,888.036948756,708.105565966518,600.506053390966,-0.083835787532049,-0.142424934595825,0.857990755134763,0.48635230320986,59.5474711650509,-0.677203318439962,-0.302552421656981,-0.005708422802449,-0.061365596054267,0.239934444644905
27.8,45,890000000,vehicle_velocity_cg,,884.959220038748,713.218600577462,600.4431218702,-0.081623782565987,-0.142542703150623,0.864626513909336,0.474805357323527,59.5582380901931,-0.727432887047309,-0.382503358073176,0.004126302497288,-0.125320434060019,0.254479935844342
27.9,45,990000000,vehicle_velocity_cg,,881.776561546464,718.225188985749,600.415745371999,-0.080751080467596,-0.144574086823388,0.870078677823786,0.464263600575051,59.5167605734014,-0.595955926392395,-0.244468693928045,-0.023434465197064,0.023858404758791,0.200180572124868
28,46,90000000,vehicle_velocity_cg,,878.45946995998,723.149094246851,600.353201889612,-0.079206025486398,-0.144325541651806,0.876029998407481,0.453285765763442,59.5177352390746,-0.675563378241861,-0.379970907300702,0.052574523233748,0.030027621591215,0.172341020906673
28.1,46,190000000,vehicle_velocity_cg,,874.994046413428,728.037138834963,600.301643690809,-0.074964065210274,-0.145600940975994,0.881767049953874,0.442343333316663,59.5694619571514,-0.619559069228283,-0.522946834491518,-0.015532040146107,-0.047559175835169,0.205036347155875
28.2,46,290000000,vehicle_velocity_cg,,871.410730918978,732.836252085945,600.254834269841,-0.073401161832172,-0.146104896172232,0.887209720406304,0.431421534896853,59.6338035012578,-0.629893921119762,-0.395618755837521,0.025797800454322,-0.239790041903342,0.285997527931707
28.3,46,390000000,vehicle_velocity_cg,,867.710978931965,737.545295434132,600.21028658791,-0.075334593567478,-0.147703299107684,0.891570507862673,0.421438564863522,59.6563700105829,-0.549276969773938,-0.095879391552472,-0.016194732015363,-0.137838081620965,0.293865090352895
28.4,46,490000000,vehicle_velocity_cg,,863.975688097098,742.089289709049,600.157583359445,-0.073374232051048,-0.148073528756741,0.897027155714392,0.409917960162023,59.5702441023152,-0.635210315956726,-0.309603135642554,-0.003073860826604,-0.041440619313232,0.20959071263147
28.5,46,590000000,vehicle_velocity_cg,,860.041850469408,746.613654433741,600.107562132293,-0.070132673691086,-0.149793659370404,0.902085561004465,0.398603698327828,59.5986450299298,-0.584335735355979,-0.306050096955723,-0.043657402092895,-0.038543304494831,0.204833347887729
28.6,46,690000000,vehicle_velocity_cg,,855.990810817117,751.032617495033,600.075004016289,-0.067467962691484,-0.150892423817637,0.907292231971104,0.386652759268044,59.6340102375278,-0.617459916660856,-0.343228479607614,-0.002824780143938,-0.023723605467369,0.225444156812363
28.7,46,790000000,vehicle_velocity_cg,,851.831371282197,755.346526039855,600.037237448365,-0.066419601765849,-0.151189993991393,0.912453831008929,0.37437685357842,59.6645649795708,-0.734052788678954,-0.365301938183119,0.033564724936927,-0.048962658270199,0.250559800129203
28.8,46,890000000,vehicle_velocity_cg,,847.593745476451,759.529042921989,599.989895853647,-0.065689771746171,-0.150931552563784,0.917239410513136,0.36273459185765,59.6639420419297,-0.699512743240444,-0.230152053019185,0.022422576988898,-0.072863229849053,0.244835493964313
28.9,46,990000000,vehicle_velocity_cg,,843.239275482136,763.595279085812,599.956430463851,-0.061827188172815,-0.152985131559665,0.922016826656513,0.3502255268917,59.6278453095207,-0.644965993103429,-0.351345498031149,-0.037086798595691,0.083921976849242,0.165594594691896
29,47,90000000,vehicle_velocity_cg,,838.810187457896,767.528752403639,599.913948658653,-0.059573388019393,-0.15338681479924,0.926721636937121,0.337802463161857,59.6730283456712,-0.802884934149262,-0.501166674934919,0.021937134374879,-0.207896979225479,0.273481071044465
29.1,47,190000000,vehicle_velocity_cg,,834.216949872531,771.388389275272,599.882687825133,-0.058313598250718,-0.155816539816828,0.930151167662975,0.327321761381317,59.6956697384223,-0.52488342437882,-0.265389887757165,0.029531264634625,-0.17456809189028,0.257031550166861
29.2,47,290000000,vehicle_velocity_cg,,829.530126845475,775.128911235402,599.854270046642,-0.057333115035837,-0.156069249987363,0.934155177092773,0.31576796582212,59.7319466005564,-0.641923688850884,-0.252116313608091,0.027491567120319,-0.11109858673348,0.264061432648996
29.3,47,390000000,vehicle_velocity_cg,,824.75522924794,778.754802568887,599.822800471612,-0.054169309417782,-0.156185043130891,0.938364400482974,0.303552582142916,59.7597194776629,-0.605854522764009,-0.266449192549052,0.00175381029749,-0.194192669139894,0.267609951191557
29.4,47,490000000,vehicle_velocity_cg,,820.036223798349,782.177728807598,599.804596946682,-0.05383618740406,-0.158470074332897,0.941467989340385,0.292620787904916,59.5952386557878,-0.490305158661757,-0.138381954349991,-0.036234701532477,0.000111025964142,0.218625098303585
29.5,47,590000000,vehicle_velocity_cg,,815.075814543073,785.537938627427,599.782827389553,-0.049060545693891,-0.159021131365663,0.945937884953107,0.278400539593307,59.6454343768983,-0.691921540583226,-0.450271168536071,-0.034057114103288,-0.159248338442844,0.239045547946995
29.6,47,690000000,vehicle_velocity_cg,,810.082067085815,788.766934386891,599.757908839752,-0.051328701769424,-0.160647001800281,0.948276709480876,0.268940862353358,59.6435593698461,-0.521478134837575,-0.023666992064276,-0.022732899611528,-0.082706954279581,0.254858937792222
29.7,47,790000000,vehicle_velocity_cg,,804.958067569112,791.87751900747,599.743961288803,-0.046188925054006,-0.161297306072066,0.952043010814537,0.255859078039927,59.6609949730289,-0.57450535440407,-0.301576907472491,-0.004619099161886,-0.020325188228326,0.184992508446035
29.8,47,890000000,vehicle_velocity_cg,,799.774870476868,794.871137217544,599.722962316687,-0.044805513823307,-0.161991121293706,0.954898981934403,0.244784143386939,59.7018726808848,-0.616764850361572,-0.309421063538423,0.035779514896839,-0.120790859638704,0.24551569842424
29.9,47,990000000,vehicle_velocity_cg,,794.607095047724,797.687876697464,599.72151288495,-0.042691554726171,-0.162861216341779,0.957754086851121,0.233153950184668,59.6480410961258,-0.58751505319927,-0.221543859009384,-0.03586714928621,-0.130014216476694,0.244459137664668
30,48,90000000,vehicle_velocity_cg,,789.279421293921,800.423900247693,599.71227400752,-0.039675294325378,-0.162864381257631,0.960862154220371,0.220556081133012,59.6710810779495,-0.598892619122075,-0.239421202879944,0.033888980307538,-0.108553180515211,0.25310776795198
30.1,48,190000000,vehicle_velocity_cg,,783.865473533968,803.0046935752,599.725215821156,-0.038276284116913,-0.162982340410985,0.963622741621323,0.20833361375103,59.7021208639996,-0.642691158823284,-0.225994773884965,-0.02337091747566,-0.072988588237934,0.247279136027039
30.2,48,290000000,vehicle_velocity_cg,,778.414001012667,805.44809161259,599.732186825162,-0.034378443562513,-0.163489967645534,0.966435829032098,0.195169007428238,59.6971732753385,-0.621852292672056,-0.301311239968721,0.00953028261962,-0.067979671926176,0.220894563256186
30.3,48,390000000,vehicle_velocity_cg,,772.867430873616,807.754097616366,599.744292007674,-0.033659478467081,-0.164767700060839,0.968635601485745,0.182930905153654,59.7104947838974,-0.63276884969251,-0.255729167984111,-0.058840416568507,-0.018517672971345,0.228487906244345
30.4,48,490000000,vehicle_velocity_cg,,767.399246814606,809.89614337355,599.735473863521,-0.030863675056275,-0.165459905564157,0.971123113490839,0.169086816921307,59.6349087586571,-0.700407832791429,-0.341530923384554,0.023592800648183,-0.113717901576163,0.262582135067109
30.5,48,590000000,vehicle_velocity_cg,,761.810138695467,811.877881878526,599.755794049823,-0.02897721687453,-0.166098535592842,0.973155754995886,0.156650802406205,59.6090721854034,-0.6330113788685,-0.189349041992333,0.017639453734112,-0.083889762590561,0.247217131742516
30.6,48,690000000,vehicle_velocity_cg,,756.089995025134,813.73592291727,599.768881419252,-0.024854576980297,-0.16610745351522,0.975367555078572,0.142998938422176,59.6580315844533,-0.686382472785565,-0.345014182944319,-0.006206738773,-0.162112349279679,0.250405451894277
30.7,48,790000000,vehicle_velocity_cg,,750.355547768139,815.450313810626,599.77043004586,-0.025644819978444,-0.168407101079286,0.976520273042268,0.131869434865695,59.697494561784,-0.627306843999452,-0.110221592983569,-0.049571256138734,-0.173454525111318,0.29043114690873
30.8,48,890000000,vehicle_velocity_cg,,744.600102268993,816.995412328932,599.797426581459,-0.023641525305409,-0.167591301639245,0.978246767631554,0.11994788666131,59.6551158827258,-0.531954386181346,-0.061715664971625,-0.017786452551197,-0.010771956983055,0.204361901870754
30.9,48,990000000,vehicle_velocity_cg,,738.795920218195,818.40261418229,599.826191840034,-0.018611562628045,-0.167932731136598,0.979776020801018,0.107196812512636,59.6378687713579,-0.556813609047567,-0.353043751497282,-0.006596721922763,-0.004487261115855,0.174929213669244
31,49,90000000,vehicle_velocity_cg,,732.927759111887,819.671949140805,599.855129911237,-0.016958850114461,-0.168881082548258,0.980908568245468,0.094920799105091,59.6796393635674,-0.621907822985028,-0.352417108967154,0.019440289190188,-0.090666498481169,0.249191434936589
31.1,49,190000000,vehicle_velocity_cg,,727.054186928585,820.804540126825,599.867892623823,-0.01471879092577,-0.168658164900732,0.982105593446007,0.082500811681268,59.6934101661595,-0.57588774255038,-0.284544272108497,0.015486487440398,-0.142134982496447,0.252787637593387
31.2,49,290000000,vehicle_velocity_cg,,721.149620595488,821.765336590221,599.921137896158,-0.01312747145044,-0.168667327402179,0.983045511213087,0.070714390643805,59.6826470061848,-0.596194137738985,-0.216065718578776,-0.007947272513794,-0.028304946954071,0.21428407838342
31.3,49,390000000,vehicle_velocity_cg,,715.229550742807,822.608340992923,599.931055797721,-0.010176875740655,-0.167311145761125,0.984126562063387,0.058295124543628,59.7092932141799,-0.664645734678409,-0.407832287675371,0.01413696533175,-0.175747833225178,0.238160145305589
31.4,49,490000000,vehicle_velocity_cg,,709.434087640652,823.291568861892,599.973017636794,-0.010392668129106,-0.167944591154509,0.984514833653986,0.04916451023216,59.5812161041519,-0.420521571617915,0.004340568007606,-0.008437030256417,-0.045789661849027,0.209125320014284
31.5,49,590000000,vehicle_velocity_cg,,703.49041662501,823.854133085742,599.995345818099,-0.007373812206076,-0.164624637548433,0.985605419373681,0.037766558048451,59.6010160173842,-0.494244157789861,-0.16023507908128,0.116536072403361,-0.068262304522412,0.184230302396333
31.6,49,690000000,vehicle_velocity_cg,,697.561949317547,824.299025526766,600.011987034889,-0.00568624299452,-0.161663179296964,0.986407350220434,0.028865594248297,59.6022818840121,-0.412746973632032,-0.103983286323248,0.048837196054287,-0.040354191999712,0.163681690415365
31.7,49,790000000,vehicle_velocity_cg,,691.572048687191,824.616116706134,600.067029395098,-0.003512226610259,-0.156850417764066,0.987407909183671,0.020278845948603,59.6409683923355,-0.386481860597884,-0.050719770658628,0.077365106875301,0.042473251594143,0.130844417589124
31.8,49,890000000,vehicle_velocity_cg,,685.569439838902,824.838004809834,600.109177198124,-0.000941131716642,-0.151880548142571,0.988331936820419,0.011462810641551,59.6946542688022,-0.410909419147123,-0.230368982227076,0.1124338418526,-0.025764916736218,0.155244871636948
31.9,49,990000000,vehicle_velocity_cg,,679.60107182396,824.95875412871,600.161234451576,0.000582316599799,-0.147753557569778,0.989020117405849,0.002784690175315,59.7075742589208,-0.390669530408271,-0.173274615640107,0.081298476565254,-0.002573113050558,0.158364896098077
32,50,90000000,vehicle_velocity_cg,,673.630913664496,824.974028384081,600.219975047004,0.002938407351975,-0.142533776098627,0.989765548575006,-0.006296609192115,59.7249680263469,-0.414675381735103,-0.221549767384232,0.126672757250135,-0.002759975431321,0.148592738853565
32.1,50,190000000,vehicle_velocity_cg,,667.627266826781,824.885042364199,600.280215363487,0.004065882384976,-0.136268497924175,0.990557069976834,-0.014527773154585,59.7607443831852,-0.423210706951491,-0.258500408103485,0.087584676611931,-0.059702863978221,0.160982558461622
32.2,50,290000000,vehicle_velocity_cg,,661.69723558832,824.70429937092,600.35033343996,0.005610298925283,-0.130990214295282,0.991110307611419,-0.022593062015651,59.7261187511768,-0.37515573690972,-0.198502014235108,0.097065028128665,0.013186476425937,0.135938708353223
32.3,50,390000000,vehicle_velocity_cg,,655.69707309551,824.420693276151,600.420626593411,0.006308007313023,-0.12469698497703,0.991718491783292,-0.030088270745436,59.7620484218981,-0.41327318980012,-0.207922093845874,0.166523562273912,0.04252416745878,0.126455958820166
32.4,50,490000000,vehicle_velocity_cg,,649.809347291415,824.067328282738,600.48997808202,0.009460918227525,-0.117381342869311,0.992328129891499,-0.037642980733856,59.7132903981212,-0.403980154628863,-0.373980212869412,0.134654271421391,-0.071318691735194,0.134480984394423
32.5,50,590000000,vehicle_velocity_cg,,643.816153446539,823.612393417611,600.561421044548,0.008660230426262,-0.113252416900204,0.992521784397635,-0.044714628158584,59.7580766006955,-0.443369560773901,-0.255337745582719,0.105259142735057,-0.061088470501036,0.166795874961092
32.6,50,690000000,vehicle_velocity_cg,,637.851317557434,823.073617322829,600.614663541121,0.008063825627526,-0.106595367728606,0.992948535903807,-0.051240680533529,59.7616755504666,-0.351850180827232,-0.138453426982366,0.135612525872984,0.008971492835269,0.113484792925332
32.7,50,790000000,vehicle_velocity_cg,,631.890081855562,822.471693676378,600.675495197938,0.00854977152819,-0.102037885076375,0.993103964866942,-0.057093663234347,59.7785544695053,-0.30170843080524,-0.199817133172263,0.072614717883981,-0.001036643522311,0.115165367807407
32.8,50,890000000,vehicle_velocity_cg,,625.924428605416,821.789787417834,600.720917390006,0.006940411182784,-0.098262369012303,0.993141574614762,-0.062977379275543,59.7856579551691,-0.311013082929401,-0.085761413426944,0.072691961280401,0.08756850346537,0.114500253285652
32.9,50,990000000,vehicle_velocity_cg,,620.001492602402,821.049639382563,600.738959228903,0.006693725078308,-0.094031141046779,0.993108640606043,-0.069631648778657,59.8033142004468,-0.370290979218417,-0.209507600723068,0.081980718238532,0.014319396852342,0.100813670758032
33,51,90000000,vehicle_velocity_cg,,614.054326564104,820.227460252984,600.751997497384,0.007339289322795,-0.090132633936148,0.993050349989934,-0.075320950052688,59.8242195652304,-0.267233402483868,-0.171538449580228,0.069755437368432,-0.053798533193875,0.121279025615971
33.1,51,190000000,vehicle_velocity_cg,,608.120231402907,819.333375646791,600.767391298002,0.006102687386351,-0.08781515214547,0.992863158461859,-0.080461200770764,59.8165148347448,-0.298172448882975,-0.132088558531942,0.081389409053391,0.037205856944438,0.115068604929973
33.2,51,290000000,vehicle_velocity_cg,,602.196201160615,818.38186485526,600.759201911792,0.005709945789795,-0.084518213128822,0.992686419862248,-0.086010115624043,59.8455908623987,-0.340545711513389,-0.210707836179547,0.057484842531755,-0.052622415150395,0.108640335425345
33.3,51,390000000,vehicle_velocity_cg,,596.320020120385,817.373859091943,600.755206315302,0.00623887645531,-0.082357649359118,0.992450942417117,-0.090661021988468,59.809761314866,-0.246212813222821,-0.126881357288504,0.030109989320835,-0.03168517866683,0.108173511477129
33.4,51,490000000,vehicle_velocity_cg,,590.542639119166,816.318073739234,600.748446195204,0.006273247022001,-0.081542368922089,0.991967955423041,-0.096493853981519,59.712866554139,-0.307363984555199,-0.154474441290655,0.014458888737137,-0.001067672315432,0.126273002466461
33.5,51,590000000,vehicle_velocity_cg,,584.730574083235,815.190394109758,600.743533685661,0.005747701967938,-0.079587143457052,0.99154699735635,-0.102310324757772,59.6932545358639,-0.345723678175914,-0.164124049431076,0.043711721917558,-0.045546341878412,0.106460094171197
33.6,51,690000000,vehicle_velocity_cg,,578.843595186081,813.971166986514,600.732820781132,0.006398677052439,-0.080089801420846,0.991002633382032,-0.107044202412963,59.7318949840163,-0.261265787568208,-0.109839104218085,-0.00904712362495,0.002079883669811,0.098755567935406
33.7,51,790000000,vehicle_velocity_cg,,572.970831272646,812.690987950443,600.72087179858,0.006291074345549,-0.079535552835936,0.990478409701255,-0.112191970008259,59.7777886184964,-0.322719063609654,-0.143116203624974,0.044836968007509,0.025140430397906,0.098908216525894
33.8,51,890000000,vehicle_velocity_cg,,567.110774145886,811.35633969842,600.708189303286,0.008473924611635,-0.07777743251744,0.990124436036598,-0.116329122561293,59.8287036606647,-0.277595943227321,-0.247361328355363,0.008664768319419,-0.050287337881963,0.071857942983277
33.9,51,990000000,vehicle_velocity_cg,,561.298256963115,809.980824823349,600.705045736979,0.007223452512291,-0.078037064581441,0.989708724153209,-0.119727522401249,59.8449910629508,-0.259856669503669,-0.12861733653775,-0.019695206543513,-0.027351251690622,0.078465895831991
34,52,90000000,vehicle_velocity_cg,,555.457528249469,808.554577123192,600.682909114806,0.006233734084268,-0.078452061392681,0.989267215640648,-0.123112918417221,59.913801139422,-0.267819036485471,-0.115637426495008,0.002968414495359,-0.066039732667998,0.070447232544492
34.1,52,190000000,vehicle_velocity_cg,,549.626951325914,807.090308172866,600.659509673713,0.006212643834763,-0.078788241636797,0.988968951372831,-0.12527661097303,59.9321684762394,-0.16275439061277,-0.105530870387763,-0.02536609659558,-0.0026167742783,0.041088067816175
34.2,52,290000000,vehicle_velocity_cg,,543.804492044521,805.594745087553,600.634708305475,0.005933597709273,-0.078890165321708,0.988661140412166,-0.127633395601045,59.9459821608575,-0.128823999062874,-0.113793449865186,0.008649130011785,0.068384419274102,0.051056577123205
34.3,52,390000000,vehicle_velocity_cg,,537.998646428161,804.073737010553,600.585399598756,0.005562736351605,-0.079586703099273,0.988267369958425,-0.13024061628205,59.9853785859724,-0.122856785513067,-0.145702662018994,-0.005928649613317,0.029432251209162,0.045275277540036
34.4,52,490000000,vehicle_velocity_cg,,532.314934985627,802.558330384314,600.544854926382,0.006384496808034,-0.080354254517876,0.98792081554822,-0.132343848319156,59.9194873389157,-0.08030115297241,-0.193135688053833,-0.03848411294555,-0.052767089909508,0.045850780333693
34.5,52,590000000,vehicle_velocity_cg,,526.520031810068,800.977448101927,600.490807779571,0.005428562697802,-0.08118474293309,0.987521912960748,-0.134833377337616,59.9398635472987,-0.109013539142802,-0.09028439328176,-0.010529802244891,0.004981455571953,0.058101094162171
34.6,52,690000000,vehicle_velocity_cg,,520.733149865107,799.36722261126,600.4509760978,0.005760024018892,-0.079616868632615,0.987289463949011,-0.137431767534708,59.9517073051954,-0.112824515667247,-0.090546747916371,0.034236203527242,0.082096756837285,0.040595899774143
34.7,52,790000000,vehicle_velocity_cg,,514.950125567919,797.730914834042,600.383257246657,0.004656044415294,-0.079993930436247,0.986897152873456,-0.14004749906382,59.9955597353208,-0.149278003316387,-0.126269308242515,-0.010151477352595,-0.00244829097275,0.062103035820933
34.8,52,890000000,vehicle_velocity_cg,,509.212964371283,796.074384582932,600.321390585958,0.003864278600518,-0.080007344460232,0.986533950327424,-0.142599638971097,59.9905540924214,-0.134468693676957,-0.041026666558871,0.001493446844955,-0.009486740886725,0.052101304288159
34.9,52,990000000,vehicle_velocity_cg,,503.463726874186,794.380331196867,600.250028660123,0.004282486217391,-0.079351669987333,0.986120046165151,-0.145781436861008,59.9890231569412,-0.16202668738898,-0.128889634541337,0.028333124401311,-0.011373517952304,0.072233025039329
35,53,90000000,vehicle_velocity_cg,,497.691871285548,792.639675841547,600.177401486766,0.005020649349072,-0.077610878451281,0.985767896959957,-0.149040256136651,60.0071565304059,-0.175937735220649,-0.208968744603392,0.037503770502447,-0.072659273023012,0.06524977659967
35.1,53,190000000,vehicle_velocity_cg,,491.93602723165,790.865001453026,600.111101034375,0.00461642789121,-0.077603993144177,0.985326576575517,-0.15194685365474,59.9986361583024,-0.194987383849701,-0.163316364849657,-0.007808413236653,-0.038421430335804,0.068782282416703
35.2,53,290000000,vehicle_velocity_cg,,486.195306296289,789.054923250445,600.045615014324,0.005629998406361,-0.077700840668445,0.984728257158141,-0.155695671203963,60.0010231675899,-0.204708247184027,-0.158341381143976,-0.001714376510059,-0.090212403060252,0.08281299000658
35.3,53,390000000,vehicle_velocity_cg,,480.473699325182,787.198985698521,599.993777787728,0.005858396159929,-0.079696096392027,0.983916532668248,-0.159757529263564,59.9829858969757,-0.182656853327558,-0.037270690997255,-0.028736723742406,-0.027997635262702,0.094383864260749
35.4,53,490000000,vehicle_velocity_cg,,474.87255427981,785.331697571138,599.948631512737,0.007063762501205,-0.078466457180684,0.983284578980389,-0.164147967079089,59.8553683993321,-0.21271875565223,-0.171939250545102,-0.007220677542315,0.000425211729187,0.07212361363397
35.5,53,590000000,vehicle_velocity_cg,,469.186998114143,783.376653075777,599.908793139521,0.008566831332709,-0.077809666255176,0.982602737827053,-0.168416521912057,59.8477832075963,-0.22984212082511,-0.211478394072388,0.014764407736518,0.019701753958586,0.071148783984509
35.6,53,690000000,vehicle_velocity_cg,,463.587364155153,781.402294735163,599.876049451466,0.008812060472913,-0.075949489354372,0.982078493738062,-0.172266812805636,59.7946721998977,-0.269946768305686,-0.164477647573513,0.024348831517539,0.010847181946789,0.071996074246881
35.7,53,790000000,vehicle_velocity_cg,,457.935818398329,779.35802659735,599.843140733964,0.009577342791672,-0.07569253203436,0.981431189481094,-0.175987884279012,59.8155179827647,-0.263595881616879,-0.181026021838839,0.005023467721959,-0.011071802928632,0.067066192754947
35.8,53,890000000,vehicle_velocity_cg,,452.302439490879,777.272976617563,599.806871521518,0.009406982609019,-0.076676039737772,0.980687035493681,-0.179680917247603,59.8352495085423,-0.299201734355004,-0.090324827442897,-0.042472109627437,-0.032614418143021,0.086492552358503
35.9,53,990000000,vehicle_velocity_cg,,446.719512392449,775.155348622612,599.78132023451,0.011588758488256,-0.077009719627691,0.979825853959396,-0.184055697201436,59.8331502487499,-0.25931681228151,-0.14009997896599,0.014162585930971,-0.034016000704633,0.077300590857672
36,54,90000000,vehicle_velocity_cg,,441.122917156275,772.97618827231,599.756377606002,0.010380967899982,-0.07804115887445,0.979018850261696,-0.187946545217677,59.8674103551046,-0.286199062883058,-0.099244742828264,0.00294476830057,-0.034655183098084,0.10084228808821
36.1,54,190000000,vehicle_velocity_cg,,435.543906134973,770.75163654089,599.732458019297,0.012147466330044,-0.076837597448372,0.978304306884599,-0.192013295922878,59.8830014137343,-0.220381863024475,-0.13837435767457,0.003499409819066,-0.024562392329808,0.074406315513072
36.2,54,290000000,vehicle_velocity_cg,,429.995342545872,768.485925420474,599.707151450527,0.011808225440329,-0.075844550288471,0.977544786945561,-0.196250756734969,59.8905973952898,-0.289945763944115,-0.14104839285711,0.006221337901152,0.010936297424378,0.08727229500914
36.3,54,390000000,vehicle_velocity_cg,,424.478757426094,766.173980552122,599.69771807183,0.013399223923871,-0.077276147222968,0.976391545310626,-0.201267007019383,59.9152151876119,-0.324679161927323,-0.172002724522453,0.01676939271224,-0.100714100578742,0.107418423573244
36.4,54,490000000,vehicle_velocity_cg,,419.071961001512,763.855262994294,599.680175094328,0.012717095257894,-0.077860615624138,0.975433272428235,-0.205684056413659,59.8101193015338,-0.282431915005509,-0.060242051654168,-0.025208483758193,-0.008031344373307,0.11057748154476
36.5,54,590000000,vehicle_velocity_cg,,413.590801638507,761.422839970734,599.67702430839,0.013511287433792,-0.078084803818555,0.974322170644703,-0.210752262893409,59.8466430020345,-0.293368831848331,-0.11829588359254,-0.013757662057778,-0.025786239956221,0.089120421500855
36.6,54,690000000,vehicle_velocity_cg,,408.116322812607,758.932517012357,599.671721250138,0.014252281814113,-0.077580807726762,0.973351387987078,-0.215325721267068,59.8652889035284,-0.29326316520921,-0.12653394283978,0.016317398857709,0.050928599640669,0.08461339879573
36.7,54,790000000,vehicle_velocity_cg,,402.665324203035,756.394390212905,599.663686503965,0.015759959635892,-0.077491845927977,0.972321626753702,-0.219857434793513,59.9138794171342,-0.292862975298242,-0.263844547919797,-0.024087546243262,-0.046557613732124,0.081158342419037
36.8,54,890000000,vehicle_velocity_cg,,397.241530336541,753.803029392904,599.669194960304,0.016479268215473,-0.078127946590686,0.971152394700438,-0.224694200967027,59.9326205206978,-0.282864430798613,-0.178966385983027,-0.012361290550169,-0.025134716781596,0.118906064299095
36.9,54,990000000,vehicle_velocity_cg,,391.877376569009,751.171137675279,599.680745630516,0.017492908217854,-0.079008393357316,0.969645293963574,-0.230737244144657,59.9096386941624,-0.353714237672726,-0.197664117250536,-0.011595377442498,-0.000967740072947,0.118852766300023
37,55,90000000,vehicle_velocity_cg,,386.513787563106,748.458734115798,599.691057089657,0.018378403190289,-0.078666642820522,0.968222399977533,-0.236683708322457,59.9355524594683,-0.393303604204178,-0.249280609260762,0.040324336362633,-0.040193239818092,0.110163466294546
37.1,55,190000000,vehicle_velocity_cg,,381.244122532335,745.724188985131,599.702393794593,0.018126085407229,-0.077730201610444,0.967290718184928,-0.24078647656938,59.880289082504,-0.293206190024277,-0.148565310104078,0.024880860801683,-0.034521925145978,0.102799876046861
37.2,55,290000000,vehicle_velocity_cg,,375.939819592691,742.898039157047,599.711485178126,0.018851494438173,-0.077104968872147,0.965897947613379,-0.24645608073029,59.9007171260729,-0.349894953230273,-0.19129545477507,0.017298703473251,-0.086375683376417,0.129840150200589
37.3,55,390000000,vehicle_velocity_cg,,370.669523170323,740.012911544708,599.727821166404,0.018554109294294,-0.077225873861667,0.964512018056023,-0.251810397839515,59.9054926049258,-0.310647827466436,-0.100030900231196,0.013633218756801,-0.026966510818743,0.124428632963179
37.4,55,490000000,vehicle_velocity_cg,,365.524241834585,737.125477726945,599.738590133188,0.018140096852513,-0.076910276475469,0.963071718631543,-0.257388055338113,59.8127653592383,-0.337444530106517,-0.111794466565383,-0.008668369540637,0.025174081716132,0.11007958205913
37.5,55,590000000,vehicle_velocity_cg,,360.318383309795,734.11686760049,599.745961395284,0.020002662791879,-0.076016755927314,0.961456003036254,-0.263483776587995,59.8403003884158,-0.339702742943326,-0.17154696443862,0.010830161933406,-0.037662098240781,0.112392867125071
37.6,55,690000000,vehicle_velocity_cg,,355.181878078654,731.066006589246,599.765134130486,0.020321660909041,-0.076552806087694,0.959978597716116,-0.268640633384077,59.824592414907,-0.321286456183505,-0.149699630644859,-0.010869104970114,-0.002151786089559,0.120247317690124
37.7,55,790000000,vehicle_velocity_cg,,350.051440290894,727.938072469379,599.780140872633,0.02154797696971,-0.074698248545555,0.958309382334324,-0.274952694263481,59.8350998443592,-0.380264755698083,-0.212405572798538,0.046565918703893,-0.013241485344116,0.112931443938386
37.8,55,890000000,vehicle_velocity_cg,,344.963131623731,724.751976878094,599.793928293165,0.021114863929665,-0.074193398863972,0.956641508226435,-0.280867454192356,59.847382862811,-0.40653140691267,-0.182597086413751,0.048155169485542,-0.039215440768348,0.130250950897048
37.9,55,990000000,vehicle_velocity_cg,,339.952509916383,721.538408012977,599.797280667309,0.021644345666348,-0.074366116898389,0.955006550967515,-0.286293015226117,59.8149032719153,-0.359292264757462,-0.159396280233535,-0.011033965635729,-0.03377460071106,0.12268366532157
38,56,90000000,vehicle_velocity_cg,,334.993067174665,718.258482784298,599.827412754534,0.021825780709946,-0.073856955759336,0.95322438682399,-0.292287621609936,59.7772146119278,-0.365755970700841,-0.134415824827022,0.023538702668005,0.035763643679865,0.124753977777363
38.1,56,190000000,vehicle_velocity_cg,,330.034640906448,714.898396445109,599.828852262302,0.023580254105585,-0.073648216018666,0.951079581608882,-0.299111252446742,59.7994844187844,-0.447410279553671,-0.255800540089105,-0.001282490271301,-0.08376947616226,0.132228990969977
38.2,56,290000000,vehicle_velocity_cg,,325.159380755672,711.489761516176,599.862112318065,0.023907258388379,-0.073932109336033,0.949092866947898,-0.305262536374995,59.7889899276476,-0.451393566155608,-0.184351567505606,0.026506603957103,-0.09095762369811,0.155503260989055
38.3,56,390000000,vehicle_velocity_cg,,320.279266609017,707.989606591664,599.883933482902,0.023853747010518,-0.07326442004978,0.947518601057476,-0.310277011972223,59.7920668089317,-0.339443491695698,-0.118117265823651,0.000397258396125,0.010520947489023,0.093838380595614
38.4,56,490000000,vehicle_velocity_cg,,315.539118335826,704.516436356847,599.897900508911,0.025349641469038,-0.071835915211638,0.945672845329475,-0.316069401507886,59.7033611136456,-0.3421770290442,-0.260715929610212,0.022425334130825,-0.041957840152012,0.12054980188065
38.5,56,590000000,vehicle_velocity_cg,,310.756646941249,700.902818318905,599.939214400327,0.026567840338838,-0.070637571064208,0.943665463012199,-0.322180038692422,59.7126701810643,-0.338435118416359,-0.253925635932884,0.004181473612078,0.007627070585757,0.122526330553077
38.6,56,690000000,vehicle_velocity_cg,,306.047132802725,697.26326766908,599.95873445992,0.026204257181077,-0.070851820154574,0.941379668514978,-0.328782110512421,59.7118371700349,-0.479728297027673,-0.271969488176102,0.024855402611335,-0.083334369172901,0.153558434332386
38.7,56,790000000,vehicle_velocity_cg,,301.354007460246,693.533622593032,599.982663226695,0.026057756547463,-0.070947609375592,0.939530066958093,-0.334021980308665,59.7452414688318,-0.351399247744232,-0.131233610852784,-0.011590219392524,-0.060437215546848,0.123418602538537
38.8,56,890000000,vehicle_velocity_cg,,296.696629804951,689.735698675555,600.01067995791,0.027138148337898,-0.070635033668863,0.937382182388084,-0.339983612935596,59.7550137972958,-0.3321045727422,-0.154301611143247,0.01528486938534,0.049065623005149,0.118398124125784
38.9,56,990000000,vehicle_velocity_cg,,292.113625687848,685.903645449531,600.029833500117,0.02756576231412,-0.07035712433553,0.934750676486473,-0.347176002355228,59.7861629847779,-0.504712154799895,-0.258757175604289,0.005222337444266,-0.060494539397907,0.160007371552482
39,57,90000000,vehicle_velocity_cg,,287.556468211325,681.987270897808,600.043325071697,0.02695572495022,-0.069572767329536,0.932689710238264,-0.352878057343017,59.8251967936567,-0.386020519597242,-0.16112450947741,-0.020659594670317,-0.107133818522949,0.149430183352048
39.1,57,190000000,vehicle_velocity_cg,,283.053870540644,678.01060202743,600.055491947911,0.026534678024314,-0.071316466062482,0.93033036036053,-0.35874126208446,59.8395786340859,-0.365908492266015,-0.079518987864259,-0.007208214378867,-0.037542489535891,0.155368342492567
39.2,57,290000000,vehicle_velocity_cg,,278.614643374554,673.98241811901,600.067675295966,0.028407216411789,-0.071144952582822,0.927686036638775,-0.365417628478926,59.8364999410683,-0.376704315252042,-0.164848105041663,-0.062607502838589,0.056679046792229,0.10395942728515
39.3,57,390000000,vehicle_velocity_cg,,274.23652555788,669.900857841742,600.083998669267,0.029536948722787,-0.070730097255781,0.925334387023497,-0.371323436096059,59.8732965867465,-0.404649314451129,-0.26806194348755,0.012712224729238,-0.056558300522273,0.117171741115244
39.4,57,490000000,vehicle_velocity_cg,,269.974230745191,665.846473103351,600.079599851843,0.027943173869569,-0.073725467102451,0.923484421658697,-0.37544674387764,59.8108946010921,-0.255070012820352,-0.00556485834517,-0.023197542584095,-0.114201648563095,0.146311565697492
39.5,57,590000000,vehicle_velocity_cg,,265.706496013682,661.672876333042,600.08845153141,0.027822830908625,-0.073145450520136,0.921286202633879,-0.380929607650657,59.8229645385782,-0.253717166686106,0.052370598402473,-0.022392453469607,-0.034135439768135,0.127596926719077
39.6,57,690000000,vehicle_velocity_cg,,261.452352161036,657.410929021032,600.09460212443,0.029227906842788,-0.073063129449394,0.918758655245054,-0.386897973617014,59.8683105479438,-0.287781333166626,-0.07290779111774,-0.03004018695544,-0.022022933609136,0.131662688501506
39.7,57,790000000,vehicle_velocity_cg,,257.258129224278,653.093455854456,600.114604401777,0.030151108421031,-0.072729525678396,0.915967041462347,-0.393453562330162,59.9025290548532,-0.33051883472118,-0.092046698065114,-0.011921250424214,0.071437368993555,0.124479703495389
39.8,57,890000000,vehicle_velocity_cg,,253.121172784675,648.721761033516,600.121283101354,0.030334025869009,-0.07167296278124,0.91300550913805,-0.400454458789394,59.9541314929242,-0.469459976415381,-0.220714114419088,0.009887544474172,-0.038956030203408,0.123769904963228
39.9,57,990000000,vehicle_velocity_cg,,249.067082327921,644.324277799076,600.136919794663,0.030781696014912,-0.071325971319881,0.910946791484996,-0.405143229104119,59.9252709987342,-0.312283807538167,-0.111367246772734,-0.050409041681439,0.035798250774944,0.099962562865433
40,58,90000000,vehicle_velocity_cg,,245.044323162916,639.848636546114,600.148850025389,0.031636115418205,-0.071158887954098,0.908291895305439,-0.41102481894508,59.9594639704751,-0.361827973981797,-0.182650392910778,-0.005292125590441,-0.018493944519465,0.106472785291735
40.1,58,190000000,vehicle_velocity_cg,,241.100810094869,635.353552668141,600.170144512524,0.032709722420582,-0.070301445816954,0.905979310330157,-0.41616014949645,59.9294841368657,-0.299176350236296,-0.207270714027893,0.016138992032102,-0.015055009876801,0.112202005724618
40.2,58,290000000,vehicle_velocity_cg,,237.189837809495,630.784839220742,600.195121033161,0.032902240337974,-0.069723794472459,0.903437433552876,-0.421730765679357,59.9307320535666,-0.340802619296897,-0.196301271533571,0.001046528162015,0.011927520936851,0.11742729231366
40.3,58,390000000,vehicle_velocity_cg,,233.377043562922,626.229544565866,600.211285244418,0.03192450393488,-0.068827529825445,0.900919590924883,-0.427302571808761,59.8884057796646,-0.405666182553106,-0.179580802557602,0.010134420634352,0.004546008175419,0.120200745846591
40.4,58,490000000,vehicle_velocity_cg,,229.65832364094,621.684216351879,600.223714292322,0.033635909362644,-0.06800290263835,0.898257069932039,-0.432872345098661,59.7893647138125,-0.402739108271931,-0.243127710603313,0.005605463734406,-0.046110933834824,0.115283581356302
40.5,58,590000000,vehicle_velocity_cg,,225.908972572607,616.969236422525,600.249566631999,0.034947956557827,-0.067306515467008,0.895650476592832,-0.438245019466457,59.8235903812397,-0.412953025290784,-0.275453252396299,-0.018487597004453,-0.030511203280013,0.118377596499033
40.6,58,690000000,vehicle_velocity_cg,,222.219698972212,612.211728957455,600.276289420428,0.035818612379663,-0.068352306949432,0.89264873779348,-0.444098209923877,59.8525307030985,-0.432169735757068,-0.235955630209743,0.008129173965158,-0.067162664976972,0.13794401133677
40.7,58,790000000,vehicle_velocity_cg,,218.612096193057,607.440954715296,600.305874328676,0.036378176596718,-0.06816463704932,0.890209750567782,-0.448950788525291,59.8229897560249,-0.350663940325895,-0.250898692956336,-0.037323887078457,-0.016855654602381,0.10912746442162
40.8,58,890000000,vehicle_velocity_cg,,215.059414101787,602.630042622707,600.332246687618,0.036496444540644,-0.067937497581991,0.887786063579942,-0.453749282392181,59.8269171125283,-0.371700321566614,-0.23294838933495,0.036324624491427,-0.0517819413829,0.106094188444545
40.9,58,990000000,vehicle_velocity_cg,,211.563898133234,597.801211472621,600.353463887692,0.037117740627087,-0.068782868463667,0.885532238603496,-0.457956160271408,59.8116429952311,-0.313058788929246,-0.161247272863324,-0.01948043228117,-0.057005035353371,0.12264938054736
41,59,90000000,vehicle_velocity_cg,,208.123683852843,592.924259158698,600.390280728998,0.037933538221427,-0.068450697630789,0.882911510154398,-0.462971720420094,59.7969894213709,-0.329192356456932,-0.140493246337034,-0.015762763930026,0.022441103474873,0.090850840304404
41.1,59,190000000,vehicle_velocity_cg,,204.708435499347,587.969521380722,600.425906553342,0.038028339786714,-0.067325243481866,0.880357722095998,-0.467965210361966,59.8174881071078,-0.34887497555275,-0.175099061514262,0.036111239616172,0.04847597767548,0.073946167424538
41.2,59,290000000,vehicle_velocity_cg,,201.344795755081,582.983446992161,600.46518120894,0.039080967091118,-0.066423385811376,0.87829021360164,-0.471875950351532,59.8337777955757,-0.287020540082574,-0.235506393278202,-0.000674707974618,0.081034757719431,0.074691243612603
41.3,59,390000000,vehicle_velocity_cg,,198.029585777602,577.969431278349,600.496949407603,0.038583520442354,-0.065778872147277,0.876014192121322,-0.476218003787483,59.8551309002669,-0.336109949079398,-0.249482203189673,-0.03497126049197,0.023695720056869,0.079845714977901
41.4,59,490000000,vehicle_velocity_cg,,194.81531781643,573.017676309329,600.523355940996,0.039004710306377,-0.066329321509942,0.873640144878402,-0.480449738202438,59.8170916041615,-0.355046979308814,-0.075847643626585,0.004121783320712,-0.048619786563363,0.107038907829555
41.5,59,590000000,vehicle_velocity_cg,,191.598107459302,567.933311836136,600.558382238822,0.040736766809686,-0.067008075157557,0.87077228783811,-0.485392682708296,59.8518929590719,-0.365162463150263,-0.181125654517809,-0.014336804374096,-0.0941697872623,0.125140565890059
41.6,59,690000000,vehicle_velocity_cg,,188.45490861559,562.849112692296,600.592622350185,0.039365475025977,-0.068438297081243,0.868641157774369,-0.489110517050086,59.8403777820248,-0.350501497283791,-0.043473837758461,-0.001807153990861,-0.032885441464463,0.094441512728199
41.7,59,790000000,vehicle_velocity_cg,,185.339879608113,557.707113508032,600.620232143401,0.040263782475208,-0.068816644032667,0.866737350412202,-0.492350954833344,59.8486506573345,-0.260618789215368,-0.083707626597669,-0.044756514675563,-0.016166359127499,0.067688887987309
41.8,59,890000000,vehicle_velocity_cg,,182.272907991393,552.541190175643,600.659267216404,0.040924911000195,-0.067842577464456,0.864769010577936,-0.495880121286045,59.8336966613357,-0.254169766088773,-0.116009466436524,0.001122512794708,0.017441741360709,0.06937944625931
41.9,59,990000000,vehicle_velocity_cg,,179.264523415664,547.387948636084,600.703457559404,0.041456421975842,-0.066842396527845,0.862967014676754,-0.499100581730042,59.7948155659517,-0.236644036648339,-0.157915561014971,0.023830921921662,-0.039587692749769,0.065872671588306
42,60,90000000,vehicle_velocity_cg,,176.280434056464,542.184907343871,600.758920490698,-0.042105786868672,0.066421139698677,-0.861179433317482,0.502180563686289,59.765392120327,-0.213770297562478,-0.100280237655926,-0.002072074126255,-0.007350473463295,0.076975339484427
42.1,60,190000000,vehicle_velocity_cg,,173.339448216233,536.965158920365,600.824383673003,-0.04237379596646,0.06539464963897,-0.859227460500164,0.505624536920854,59.7010188939638,-0.24381900881683,-0.178954656916127,-0.007476319663294,0.096883128897592,0.057384110381737
42.2,60,290000000,vehicle_velocity_cg,,170.437361165192,531.742474828828,600.862414614527,-0.043695493687539,0.06412910140667,-0.857440158444978,0.508698866590074,59.6822220965797,-0.247252697386006,-0.399844282765563,0.055998217354736,-0.140467555034536,0.061890157322546
42.3,60,390000000,vehicle_velocity_cg,,167.588869566088,526.517289501048,600.955489177622,-0.044893763201804,0.063646133011598,-0.855987393661266,0.511096176537491,59.5844107949833,-0.163520727326369,-0.184813180432409,0.035821621808631,-0.038685081588882,0.080661974152017
42.4,60,490000000,vehicle_velocity_cg,,164.817421631352,521.368973215264,601.022395282345,-0.043750465139314,0.06454673845005,-0.853903263627405,0.514556927581411,59.4365066697747,-0.287207486607212,-0.138106276577143,0.031939689179379,-0.030998037618952,0.090472438953187
42.5,60,590000000,vehicle_velocity_cg,,162.043610697327,516.10572500743,601.110254932063,-0.043932652307584,0.06318754028419,-0.852439275747799,0.517131064602218,59.3560502744185,-0.1886887402035,-0.036438636523083,-0.004539695589872,0.02926311139024,0.04340999270174
42.6,60,690000000,vehicle_velocity_cg,,159.297034861834,510.816406782731,601.19917449419,-0.044586233011381,0.061469671391012,-0.850985947890135,0.519669571765044,59.307979239978,-0.234533158025552,-0.15934352198139,0.021256536578508,0.032365718172672,0.054005467763016
42.7,60,790000000,vehicle_velocity_cg,,156.582014180753,505.522439130105,601.28497079993,-0.044512422071462,0.062038947385631,-0.849386795181368,0.522218235472623,59.257099153961,-0.223046418332164,-0.121355189694139,-0.036637960343105,-0.021777493642011,0.075564637075741
42.8,60,890000000,vehicle_velocity_cg,,153.907308786177,500.218174652771,601.366858279549,-0.044924818298221,0.063633041043331,-0.847246595266726,0.525457708666825,59.2085045877719,-0.230883418219199,-0.056154198465303,-0.012327780470252,9.57606936687107E-05,0.071962728250385
42.9,60,990000000,vehicle_velocity_cg,,151.288655248353,494.933833897744,601.44313940557,-0.044707494992319,0.063658539532111,-0.845617577311972,0.528090658104441,59.1319255905464,-0.220333641939376,-0.066432496985654,0.004641630274858,-0.006326092292463,0.051040493289615
43,61,90000000,vehicle_velocity_cg,,148.687387172915,489.609289914866,601.506309533478,-0.043403790989793,0.063852687153899,-0.844610030392512,0.529785656498268,59.0839067124804,-0.173378163221528,-0.054672209427969,0.001041810517433,-0.00708989920544,0.043941065192383
43.1,61,190000000,vehicle_velocity_cg,,146.128512202718,484.309358678449,601.571658363796,-0.044675340672623,0.062924137171031,-0.843223298807943,0.531995427841741,59.0144338849797,-0.129113726480696,-0.143930677247861,0.009447405594651,0.023025566115364,0.056414389839801
43.2,61,290000000,vehicle_velocity_cg,,143.587819435347,478.968584527316,601.628515405938,-0.042658304921626,0.062971690568927,-0.84148196833017,0.534904601011514,58.9912099691974,-0.223513815977675,-0.11505109053993,0.033320333016857,-0.015817090355986,0.069619332026128
43.3,61,390000000,vehicle_velocity_cg,,141.07849590493,473.619082557576,601.68388425302,-0.044876815580726,0.062316429223762,-0.840079799447106,0.536999687740173,58.9602239748178,-0.143961444935346,-0.20776292914532,-0.012679446641899,-0.061013373456885,0.043464405813942
43.4,61,490000000,vehicle_velocity_cg,,138.645692968016,468.357559289625,601.742948616331,-0.043504505362456,0.064714341917683,-0.838620771027059,0.539105383357753,58.8229171802996,-0.161771852615859,-0.044836967533125,0.000262633978185,0.008853300516955,0.074089751918508
43.5,61,590000000,vehicle_velocity_cg,,136.198904060396,462.984299640395,601.785897678354,-0.042960846902943,0.064582969808802,-0.837001824695575,0.541674580445063,58.798415486998,-0.126721805932011,-0.071114646259328,0.005531029839641,0.016877930233348,0.051553427285832
43.6,61,690000000,vehicle_velocity_cg,,133.800105239654,457.633100309081,601.821170370315,-0.042682815049934,0.064569259999623,-0.835640434731372,0.543795965233725,58.7530007261069,-0.128898101933324,-0.129833617283204,-0.026664196907487,0.023252981026099,0.045899709621201
43.7,61,790000000,vehicle_velocity_cg,,131.415092854121,452.240658395141,601.846387211765,-0.041669721720443,0.064317251416165,-0.834258574971128,0.546021570589618,58.7658269690175,-0.170473350577684,-0.076872728301994,0.023554713468745,-0.011411024824159,0.059379384318443
43.8,61,890000000,vehicle_velocity_cg,,129.059374316921,446.83798106901,601.868938875581,-0.042289325643042,0.063676217876502,-0.832425597275342,0.5488392999908,58.7972200417869,-0.200210486427292,-0.10144103241337,-0.010464493376063,-0.064781500207367,0.078314599231982
43.9,61,990000000,vehicle_velocity_cg,,126.758470563676,441.462606067958,601.889361237368,-0.041026027093524,0.063576307873919,-0.830304902545618,0.552149152844369,58.7680933460819,-0.231647469924861,-0.025285863321349,0.067645139547432,0.083778905822022,0.080877054286796
44,62,90000000,vehicle_velocity_cg,,124.501233964947,436.077534181909,601.921096838495,-0.041930789899479,0.062374681777827,-0.828162921037394,0.555425408268591,58.7764188746255,-0.287010861740639,-0.195757881434228,-0.074023904942817,-0.022909982853965,0.056644815402237
44.1,62,190000000,vehicle_velocity_cg,,122.26539034445,430.619099058735,601.941725131677,-0.041064014963253,0.063550995395868,-0.826186851720712,0.558292310266862,58.8121342889476,-0.215380858323825,-0.042094953781021,0.059443805176078,0.009324220339933,0.088099678642901
44.2,62,290000000,vehicle_velocity_cg,,120.066370800685,425.143091043377,601.953701789462,-0.041060514278086,0.062564576220161,-0.824065949702597,0.561529178681187,58.8626942537621,-0.262789017583593,-0.167343196630709,-0.023862948638534,0.003996629819069,0.063616325943995
44.3,62,390000000,vehicle_velocity_cg,,117.909865212555,419.649767372692,601.967518140128,-0.040852174099247,0.063527290165656,-0.821885163171359,0.564623911851387,58.9066509459409,-0.257461507903879,-0.081227200748478,-0.024860897546272,-0.013979500343231,0.093843068700521
44.4,62,490000000,vehicle_velocity_cg,,115.831118851488,414.232874791983,601.981682471112,-0.04270219392764,0.062932219446664,-0.819072032698003,0.568627350416109,58.8952322903989,-0.245956258291278,-0.1675421840928,-0.026628598541292,-0.013459289688709,0.089321142858029
44.5,62,590000000,vehicle_velocity_cg,,113.770851401215,408.685807140497,601.99838754758,-0.043234381670606,0.065151520752729,-0.815775780822165,0.573058411515924,58.9657349555171,-0.353234669616489,-0.118657213840038,-0.020591801857204,0.007758873422398,0.125215149520319
44.6,62,690000000,vehicle_velocity_cg,,111.777911051894,403.145296376719,602.002346757129,-0.044923342800689,0.066688684473676,-0.811965588913513,0.578140463084114,59.0198928840924,-0.358992783114107,-0.204222581444223,-0.065829493462101,-0.049388764256113,0.124615511852641
44.7,62,790000000,vehicle_velocity_cg,,109.845467168741,397.542727941891,602.006755033308,-0.046589390215933,0.06881828744452,-0.808565464981318,0.582507820438538,59.0878111780428,-0.322264142945544,-0.174899501957162,-0.039209749399196,-0.068217210844852,0.128078257970092
44.8,62,890000000,vehicle_velocity_cg,,107.998512636583,391.982437160811,602.015369175455,-0.047994554758425,0.070768852321092,-0.805119487921155,0.586916435639925,59.0856891542746,-0.316541687405935,-0.096776760655039,-0.068611757823995,-0.002305770525043,0.114814070044165
44.9,62,990000000,vehicle_velocity_cg,,106.207424530924,386.358793808145,602.018597278583,-0.049958623023031,0.073340961345678,-0.801122635833685,0.591884922708311,59.1199088079604,-0.378414904110781,-0.099999220321932,-0.090706248611473,0.029128450238199,0.115308559470745
45,63,90000000,vehicle_velocity_cg,,104.4764601786,380.674006951381,602.014518428361,-0.053462059957346,0.076209713637751,-0.796677529287438,0.597192432990265,59.1929176555614,-0.399017526468437,-0.135345922264329,-0.115336334124248,-0.017306589433863,0.124375931324439
45.1,63,190000000,vehicle_velocity_cg,,102.823430415299,374.96357524178,602.010134203996,-0.056778765910862,0.080406617767857,-0.792166827543317,0.602314423620031,59.2580823486004,-0.410453725230871,-0.136198230573743,-0.108629347222972,-0.023726280067614,0.137778564304927
45.2,63,290000000,vehicle_velocity_cg,,101.250665611162,369.227876258076,602.009909342731,-0.061142480906266,0.081946858319984,-0.787281908850912,0.608057156389245,59.3040405677644,-0.403851432147862,-0.211192178648953,-0.068655056180218,-0.059728103875195,0.138024807015706
45.3,63,390000000,vehicle_velocity_cg,,99.7654736865764,363.469165667434,602.011948382796,-0.064181885122316,0.087665067719184,-0.782286611269123,0.613370344370356,59.3446069036248,-0.444154192105803,-0.094691007405885,-0.104484634002208,-0.065097635359947,0.180011158321512
45.4,63,490000000,vehicle_velocity_cg,,98.374700708324,357.810488592653,601.994096398832,-0.068213956973047,0.091817809758521,-0.776960192530649,0.619071243967901,59.260094909145,-0.484158249792414,-0.096374245780234,-0.18554388859216,-0.015304576858373,0.145788136769795
45.5,63,590000000,vehicle_velocity_cg,,97.0868911153967,352.012767779203,601.999415720604,-0.07461901332945,0.097184995113141,-0.770229650108428,0.625886064446595,59.2960390169831,-0.500612878614851,-0.198564349229387,-0.162567836278678,-0.05804646730707,0.196277938099191
45.6,63,690000000,vehicle_velocity_cg,,95.8869929003903,346.229329726818,601.973905426386,-0.079306016491847,0.103198012185849,-0.763502145698625,0.632554503219034,59.2980808874207,-0.513221441192044,-0.200772434432362,-0.116858677257009,-0.048126471984695,0.197098496550604
45.7,63,790000000,vehicle_velocity_cg,,94.8251285197794,340.379353348884,601.964528121974,-0.084342069673248,0.107854073090979,-0.756588655603377,0.639396215513663,59.3381284534888,-0.518799783887379,-0.181794637100116,-0.166385194805237,-0.018306356576617,0.167613699696312
45.8,63,890000000,vehicle_velocity_cg,,93.8606264226172,334.493542795814,601.938753254423,-0.090158575670477,0.111232166509387,-0.749485086981229,0.646352025416057,59.3840276188705,-0.518640349451452,-0.242353511722419,-0.159371277809454,-0.050518065281921,0.176347850478558
45.9,63,990000000,vehicle_velocity_cg,,93.0172449446249,328.624488618784,601.918893250254,-0.094346258963088,0.114508166367266,-0.742675871515394,0.653007820109167,59.3820341113161,-0.505425485414363,-0.210024871297289,-0.08137328205955,-0.018972527407896,0.164340644848908
46,64,90000000,vehicle_velocity_cg,,92.2789083015539,322.706013766923,601.88797142383,-0.097868868617007,0.116884353458216,-0.736027268883505,0.65956318266878,59.4143897055939,-0.551841210372646,-0.24253513583925,-0.049641920621409,-0.083816947956478,0.182618981189849
46.1,64,190000000,vehicle_velocity_cg,,91.6520100024091,316.777578715984,601.857427264148,-0.102411838569259,0.118991258190745,-0.729371987490874,0.665859894916836,59.4313663809068,-0.495566808589066,-0.24535698862028,-0.116560484254091,-0.130179847101907,0.188739291426132
46.2,64,290000000,vehicle_velocity_cg,,91.1441458972734,310.839656112156,601.837171080933,-0.106079116977198,0.119065981716226,-0.722205716250898,0.673044884353054,59.4379585331322,-0.517595024897675,-0.285414025594746,-0.00457811713373,-0.124416914706751,0.20087138929387
46.3,64,390000000,vehicle_velocity_cg,,90.7499940215044,304.932399150221,601.814114637547,-0.106110501327165,0.120573696267933,-0.716108188955996,0.679258129864156,59.416720277966,-0.522178149390609,-0.084074253254882,0.011615403851499,-0.10642038642264,0.199107671948376
46.4,64,490000000,vehicle_velocity_cg,,90.4461894921309,299.107667861729,601.779062475357,-0.107127371984845,0.118418962326853,-0.710186197690172,0.685664816177284,59.2836941659029,-0.411308762543143,-0.181899208669545,-0.031978777561732,-0.070151917142372,0.174728832975455
46.5,64,590000000,vehicle_velocity_cg,,90.3043948818433,293.163508418558,601.774453265344,-0.109712122818796,0.117033385508264,-0.702166676730088,0.693706274206087,59.2814318871791,-0.501310364892071,-0.167485260189046,-0.029867455419015,0.005188643393097,0.199487823317486
46.6,64,690000000,vehicle_velocity_cg,,90.2736243009975,287.20237916668,601.751289691836,-0.11024665485501,0.115645453709771,-0.693008607915584,0.703001332491231,59.3462734841622,-0.690224389187181,-0.254360996148573,0.070719080291826,-0.130913308388542,0.255846351255654
46.7,64,790000000,vehicle_velocity_cg,,90.3927497115934,281.24165538727,601.74378654144,-0.112660455608789,0.113046016802835,-0.6845546758731,0.711275695892464,59.3685696559451,-0.56520259185097,-0.104682026736297,-0.032228847740861,-0.052440789453143,0.208540262558889
46.8,64,890000000,vehicle_velocity_cg,,90.6582998481818,275.32063732251,601.749436670795,-0.11364998901193,0.110460268358327,-0.67579654995374,0.719848061873071,59.3861014228677,-0.658436341478731,-0.249013069294106,0.011019492259866,-0.105260688310787,0.22735988237469
46.9,64,990000000,vehicle_velocity_cg,,91.0438121382031,269.421375596348,601.743831950728,-0.114692681490663,0.110423768817133,-0.667684092671677,0.727220827868607,59.3678066693951,-0.599131685631946,-0.223379672571989,-0.005993645499441,-0.00663137582696,0.218475931899005
47,65,90000000,vehicle_velocity_cg,,91.6005662208903,263.53082940047,601.745789898665,-0.11600989133092,0.107932562050841,-0.657803665221771,0.736333216134743,59.3962733742711,-0.719636401268786,-0.360739520459681,0.043252755123669,-0.130861605442147,0.242399279373917
47.1,65,190000000,vehicle_velocity_cg,,92.3058918224232,257.599235803078,601.748292237122,-0.1181545303009,0.104508410380437,-0.648579290206876,0.74462232268706,59.4368713509208,-0.610595855753834,-0.283720962124353,-0.00757566813397,-0.155139328107882,0.242128522102936
47.2,65,290000000,vehicle_velocity_cg,,93.1696740312586,251.690143241944,601.776735608611,-0.120694006391568,0.102532312190297,-0.638937665968722,0.752780672430228,59.4300472534503,-0.618275259343746,-0.349494855778478,-0.039782075493584,-0.054558436421847,0.229159013375821
47.3,65,390000000,vehicle_velocity_cg,,94.1810603914795,245.806778490929,601.803268691838,-0.123390257118092,0.100409444583693,-0.628208092258933,0.761608416909318,59.4684511622036,-0.711864158701295,-0.484872530857443,0.074532511133171,-0.160824770196221,0.265664398844598
47.4,65,490000000,vehicle_velocity_cg,,95.2949486801852,240.072184554068,601.83173856753,-0.123497456658736,0.099364270752507,-0.619651767420854,0.76870462924901,59.3408655442628,-0.563496013481949,-0.229264638139201,-0.00364631656163,-0.032100692549076,0.227278548377463
47.5,65,590000000,vehicle_velocity_cg,,96.6224373047937,234.260233924457,601.869988065448,-0.123701864359696,0.096317103027312,-0.609246929058199,0.777328144255382,59.3705067948092,-0.667873841245402,-0.361910652919911,0.000816280393565,-0.018289854749334,0.206376813233166
47.6,65,690000000,vehicle_velocity_cg,,98.0487982544199,228.513711307322,601.883433359531,-0.126028006097295,0.095974308427802,-0.599498713252152,0.784542648050416,59.3966523711054,-0.617156148355382,-0.316538148302763,-0.005698315570864,-0.119042569083346,0.247303838628663
47.7,65,790000000,vehicle_velocity_cg,,99.671279288202,222.770155202422,601.921535095735,-0.127021233928219,0.092731853664391,-0.589425761333263,0.79236587592098,59.404285689766,-0.563778150924244,-0.268291304596954,-0.012806309005439,0.027247082204328,0.201836895822362
47.8,65,890000000,vehicle_velocity_cg,,101.394565571756,217.116062618074,601.93605623565,-0.128023330101979,0.093220446117593,-0.578720380071557,0.800001685663892,59.434010413917,-0.811201963906121,-0.344731619305934,-0.004611559613966,-0.099445799692677,0.264390660001919
47.9,65,990000000,vehicle_velocity_cg,,103.270923239029,211.466273548711,601.932141187438,-0.130657648014011,0.092938879289504,-0.568435479098205,0.806952321908954,59.4807450805346,-0.634509094830272,-0.286927199276924,0.011955707694632,-0.176658844822813,0.276112493607099
48,66,90000000,vehicle_velocity_cg,,105.307680802256,205.870543594999,601.945019419339,-0.13186611330263,0.090313825208414,-0.557745328420894,0.814478292997027,59.4764795125563,-0.597835576016264,-0.231928751645869,0.014749781501968,-0.068287310921123,0.23498795686429
48.1,66,190000000,vehicle_velocity_cg,,107.513535295447,200.301696357541,601.973512620687,-0.132959609526886,0.086973584501272,-0.54675121426055,0.822082993096239,59.4860939500436,-0.661861980994592,-0.298892042585846,0.008197344338467,0.018152766944682,0.209665922281372
48.2,66,290000000,vehicle_velocity_cg,,109.836742478619,194.806307724606,601.990009988804,-0.133470689498522,0.08591584635924,-0.535735056347414,0.829332256571271,59.5133556489028,-0.796190106809282,-0.415472007315485,0.015535412242826,-0.065595233991604,0.253745831290107
48.3,66,390000000,vehicle_velocity_cg,,112.318908838554,189.377274511671,601.991199285841,-0.135386584028411,0.08335907581705,-0.524094766936073,0.836687762916531,59.5403165454364,-0.742899704647281,-0.455393584177666,0.024005670370076,-0.141884936878725,0.259788280684501
48.4,66,490000000,vehicle_velocity_cg,,114.870826142909,184.107640913839,602.009663383669,-0.136162131555713,0.081211186374623,-0.513506146971545,0.843312548323733,59.4679208912909,-0.708115142582085,-0.377981214506147,0.010084136793425,-0.13321675473066,0.258933555460054
48.5,66,590000000,vehicle_velocity_cg,,117.631276978405,178.838213754811,602.013437479253,-0.137581245426917,0.081367948985649,-0.502518143667743,0.849662387698416,59.4880253257643,-0.728574940885087,-0.319896214020862,0.029283289728085,-0.245940348535494,0.33172815969163
48.6,66,690000000,vehicle_velocity_cg,,120.54867398909,173.598658678072,602.033351850315,-0.138243686946029,0.076965871512006,-0.491253712221299,0.856524796997004,59.5063636915849,-0.627870030700145,-0.296277922221644,-0.03892248681287,-0.104973330728295,0.21252344880052
48.7,66,790000000,vehicle_velocity_cg,,123.594845131838,168.439002114751,602.051861321595,-0.138920905313336,0.077583484936406,-0.481323412263542,0.86198002165887,59.5408050687463,-0.686865784439295,-0.221930227282131,0.013304631035325,-0.066467189982962,0.282049182085184
48.8,66,890000000,vehicle_velocity_cg,,126.76625100561,163.35410111513,602.068195399477,-0.139392234283349,0.072906652999302,-0.468989236536755,0.869081998998142,59.5638277366567,-0.680824873577813,-0.360642348553921,-0.081431654963923,0.013047074593326,0.167681590135763
48.9,66,990000000,vehicle_velocity_cg,,130.050442318856,158.385332046392,602.096794265266,-0.141120655880367,0.070567119470379,-0.458582089702276,0.87453285194888,59.5800430760234,-0.582947610428811,-0.347697688590136,0.032071020038422,0.0101962835113,0.20583725637776
49,67,90000000,vehicle_velocity_cg,,133.474905041196,153.470622738771,602.111034421405,-0.141721715319221,0.069963048052945,-0.446691140280849,0.880617483649237,59.6292902807145,-0.744908646814745,-0.356184344199533,-0.01987364140773,-0.099815618151525,0.266622480074295
49.1,67,190000000,vehicle_velocity_cg,,136.999816327922,148.67136476302,602.117042475415,-0.142854770790021,0.068809499212098,-0.435265698137716,0.886228830102811,59.6231156088113,-0.631641039043449,-0.296064475365729,0.009563974654193,-0.096135925751826,0.254984670924646
49.2,67,290000000,vehicle_velocity_cg,,140.680044023996,143.943920064579,602.125487312354,-0.143819507593596,0.065585125509335,-0.422583781781869,0.892433464143067,59.6502821918029,-0.661192224136509,-0.357636865002144,0.051007643568752,-0.145270034388726,0.26336181924691
49.3,67,390000000,vehicle_velocity_cg,,144.488332078032,139.322276497218,602.144405776234,-0.14475038202674,0.065822060644492,-0.411993309422128,0.897204712552842,59.6426860959106,-0.63791436355035,-0.158790610806972,-0.064597476061134,0.007313591113068,0.219239765756584
49.4,67,490000000,vehicle_velocity_cg,,148.298146428366,134.891387027263,602.13667819549,-0.146389042449534,0.063817974892544,-0.399310292661764,0.902800534174465,59.5814579169111,-0.779215542187318,-0.411095487888217,0.02261393034929,-0.12044434075461,0.258953141762377
49.5,67,590000000,vehicle_velocity_cg,,152.342017306833,130.459834509307,602.13465431184,-0.146785249795353,0.061612943078236,-0.388215574231431,0.907715045381487,59.6317627414596,-0.672682298077625,-0.351832680717405,0.003890128189764,-0.152825276188354,0.25541744548116
49.6,67,690000000,vehicle_velocity_cg,,156.499934881288,126.138242000474,602.141546455202,-0.147852405275922,0.059425584212573,-0.376416346653091,0.912643961338407,59.6473350568008,-0.634120460696393,-0.287550310924066,-0.012701374884993,-0.069200704405578,0.239222354413995
49.7,67,790000000,vehicle_velocity_cg,,160.748845842094,121.933563669856,602.153617833209,-0.149514347977669,0.059245556768535,-0.364615186069717,0.917164756104019,59.6696754668526,-0.709280873197667,-0.375911483518334,0.017374700146574,-0.096021573670774,0.264431895106914
49.8,67,890000000,vehicle_velocity_cg,,165.110332094979,117.848471348729,602.13983981364,-0.150891436313161,0.057733610539249,-0.352722866650273,0.921675205266729,59.6733270807083,-0.614404066096638,-0.379239638649105,-0.031710889304899,-0.033706715024932,0.214595907787469
49.9,67,990000000,vehicle_velocity_cg,,169.539861918076,113.886766124869,602.13915840216,-0.151168184502477,0.054970604402091,-0.340547505858974,0.926365915229574,59.6751345948388,-0.682716298307173,-0.440362403413005,0.040519045282732,-0.126840234856388,0.252684691685277
50,68,90000000,vehicle_velocity_cg,,174.086155673967,110.05289425311,602.13795768821,-0.152269896358631,0.052254524702498,-0.328757556846097,0.930592183573252,59.6657126453306,-0.624932430146906,-0.364320944637159,-0.000100724281537,-0.120034554660766,0.242514687248783
50.1,68,190000000,vehicle_velocity_cg,,178.765657610983,106.299910893879,602.13972218135,-0.151750941765085,0.051991807518843,-0.317368358775251,0.934636736102662,59.694572516079,-0.720556820273658,-0.311654165939031,0.067404700657567,-0.147593440866814,0.285606222714321
50.2,68,290000000,vehicle_velocity_cg,,183.506477152421,102.685605724565,602.146779017196,-0.152630791724748,0.048053121991541,-0.304855505923186,0.938859872074987,59.6617282927973,-0.641504612366165,-0.3506119138396,-0.007322116938212,-0.100451936927806,0.222331510283701
50.3,68,390000000,vehicle_velocity_cg,,188.3714875573,99.1817042216969,602.163092104402,-0.153756478135091,0.0475274603245,-0.293483949937442,0.942320145744382,59.6743371429488,-0.67852210940741,-0.323241277794447,-0.053334109706682,-0.031280939369463,0.245707864945688
50.4,68,490000000,vehicle_velocity_cg,,193.196624410261,95.8477878545858,602.16063439837,-0.155611635640017,0.047053065745942,-0.280748604244979,0.945912918334369,59.6126244465532,-0.732457628438274,-0.368788045780036,0.011445528711466,-0.177295768441229,0.286099399881552
50.5,68,590000000,vehicle_velocity_cg,,198.233168671986,92.6054377540534,602.164334269903,-0.155797599892773,0.044075810519341,-0.268884626714579,0.94946589633924,59.6191671267477,-0.545618547082246,-0.225973302272589,0.016818582137897,-0.11505626150222,0.233136652660936
50.6,68,690000000,vehicle_velocity_cg,,203.324422186138,89.4966711720227,602.174257688061,-0.156577006435263,0.04359360512588,-0.257728224089945,0.952449159354631,59.6112881844913,-0.648738658552114,-0.248347515323763,-0.033958978131479,-0.074034273652041,0.256518044249624
50.7,68,790000000,vehicle_velocity_cg,,208.521829411029,86.4985378081161,602.180379355693,-0.158137048851887,0.041262687466545,-0.245010419494899,0.955646356526507,59.6385772466352,-0.603306544314606,-0.29816632259241,-0.051078930009301,-0.06103699658431,0.218214082036751
50.8,68,890000000,vehicle_velocity_cg,,213.795239565113,83.6393266356961,602.196617379607,-0.158455618881153,0.038079981578138,-0.232659091910363,0.958807320998043,59.6515460836621,-0.592703427082719,-0.374464022526701,0.034459964653247,-0.073926164792447,0.225690971402911
50.9,68,990000000,vehicle_velocity_cg,,219.10298096134,80.9306713333825,602.215136277735,-0.158075599422936,0.036335613969395,-0.220516016797888,0.961802741917562,59.6477689635198,-0.64202443401176,-0.284060139865007,-0.032277262752115,-0.063256342466733,0.245209302470707
51,69,90000000,vehicle_velocity_cg,,224.456943870584,78.3570485964634,602.23368026435,-0.158736280783526,0.034954973808799,-0.208225296034334,0.964480776926349,59.6009897446752,-0.631448134878017,-0.246719327061836,-0.018418872945576,0.034336896822501,0.20215775318197
51.1,69,190000000,vehicle_velocity_cg,,229.886700117646,75.9354803710732,602.249991309678,-0.159583287882781,0.033127579497163,-0.195064960862265,0.967153244707882,59.6037179125323,-0.701800975560301,-0.339013367099886,-0.00482336574991,-0.003419642116182,0.210336550048708
51.2,69,290000000,vehicle_velocity_cg,,235.425918912976,73.631150251615,602.260397295046,-0.159682649349025,0.028291136309041,-0.182030362203064,0.969827825100642,59.6636239088533,-0.701571136265725,-0.51173758125721,0.0036955646835,-0.229504500175672,0.245889604178827
51.3,69,390000000,vehicle_velocity_cg,,241.021418042886,71.4764523876416,602.288474399422,-0.161327798748138,0.028669980963717,-0.170172096287729,0.971695853231689,59.684529416694,-0.667484652122763,-0.187577055153279,0.00102003477176,-0.152014093605907,0.299849662703433
51.4,69,490000000,vehicle_velocity_cg,,246.538693063398,69.4851887897845,602.306274497685,-0.161603618018459,0.027806062311545,-0.15848330926166,0.973649903316148,59.582558454912,-0.621129784034215,-0.24149568892023,-0.013269410061565,0.017224469248926,0.205972774119926
51.5,69,590000000,vehicle_velocity_cg,,252.235218224241,67.6286961613889,602.323315149576,-0.161128016193067,0.022971073911096,-0.144887512992342,0.975970133118812,59.6046039896517,-0.638731843834975,-0.465283937159453,0.014022801578508,-0.051718100482715,0.202980930789752
51.6,69,690000000,vehicle_velocity_cg,,257.961237912351,65.9003994777924,602.329188135796,-0.161204365895719,0.023228477731436,-0.13325895246224,0.977607099926706,59.6577897909893,-0.654182444642726,-0.281848718688567,0.019871448113297,-0.145715799861281,0.285285508186469
51.7,69,790000000,vehicle_velocity_cg,,263.707694271744,64.3397315738577,602.349344316697,-0.161493209150404,0.02042214677897,-0.12040981255491,0.979287678039366,59.6551061774974,-0.594559366891802,-0.274656751899568,-0.051186883631128,-0.118143678925685,0.237362502767623
51.8,69,890000000,vehicle_velocity_cg,,269.542114334351,62.9169208418992,602.370053596904,-0.164339189504669,0.019457372849979,-0.108085209355223,0.980271201736215,59.6982284681034,-0.613170830417112,-0.246003217318741,-0.05548836504816,-0.066930898488593,0.258798949216858
51.9,69,990000000,vehicle_velocity_cg,,275.374559995389,61.6485873267279,602.388858328679,-0.163606881899917,0.016019385815305,-0.09435440633901,0.981872401831063,59.7047485265736,-0.662981219901044,-0.284212867590664,0.017214727202335,-0.068971104933736,0.222185787242679
52,70,90000000,vehicle_velocity_cg,,281.275303855044,60.5380098098633,602.423308111151,-0.163087821103585,0.012172249456314,-0.081353309362653,0.983176402283234,59.7328030184062,-0.682982165362251,-0.385042363627306,0.021750818745756,-0.061431037380421,0.225991189076161
52.1,70,190000000,vehicle_velocity_cg,,287.16395745081,59.5767783276452,602.448441907911,-0.163808290229769,0.012032926400704,-0.069158377982283,0.98399144889023,59.7641483474544,-0.707234246926476,-0.255042180698255,0.003187853537575,-0.186637460388895,0.285436179877552
52.2,70,290000000,vehicle_velocity_cg,,293.076359654201,58.7599394435016,602.461249419398,-0.163831790876205,0.011894374780653,-0.05819958749262,0.984698165004161,59.7652252149714,-0.571297197401136,-0.14547382620143,0.019859270171985,-0.18227528268462,0.280688868318425
52.3,70,390000000,vehicle_velocity_cg,,298.974245329891,58.093320497995,602.483434685442,-0.162697709891653,0.008399680000798,-0.045865662231941,0.985573559710244,59.7051972561653,-0.52507315466911,-0.248582108369865,0.003872429109577,-0.067281562006772,0.221521602425639
52.4,70,490000000,vehicle_velocity_cg,,304.854339335373,57.5759727445732,602.507073474384,-0.164286310872806,0.006831045013321,-0.033098338928649,0.985833578675424,59.6761422951776,-0.664451022350919,-0.271711177776373,-0.067127320135589,-0.095579566412947,0.259526924434985
52.5,70,590000000,vehicle_velocity_cg,,310.860697829674,57.2185507864723,602.531654586158,-0.165468749026068,0.004764084788197,-0.019731851027343,0.986006110856781,59.7040910802683,-0.583183396123909,-0.161584270635708,-0.02141937635413,-0.029236541855364,0.229599884890248
52.6,70,690000000,vehicle_velocity_cg,,316.870451644705,57.0238133385191,602.552882894969,-0.165613405275765,0.002465142530506,-0.006047814172275,0.98616912698026,59.7400603681448,-0.666654747422604,-0.263879440871039,0.013907419122269,-0.074171414351063,0.243878817276937
52.7,70,790000000,vehicle_velocity_cg,,322.880747072677,56.9919411175392,602.576415984706,-0.16457751953036,0.000436427166328,0.006852233034332,0.98634025391799,59.7579264885385,-0.68467325273738,-0.187139677572702,-0.038462441194873,-0.017102683496924,0.207351043781207
52.8,70,890000000,vehicle_velocity_cg,,328.887580423299,57.1139116722198,602.598813972635,-0.16555705373352,-0.00254563562772,0.019921565791729,0.985995696194833,59.7798657053961,-0.707767581525409,-0.374834740148892,-0.035137796329738,-0.063352369208913,0.219173705693444
52.9,70,990000000,vehicle_velocity_cg,,334.835031232997,57.370686159469,602.619664395387,-0.165428408962496,-0.005957442621462,0.03246066237513,0.985669445495658,59.7511733048151,-0.624368613601755,-0.381846478797657,0.038473291351134,-0.025087721720966,0.212229729668617
53,71,90000000,vehicle_velocity_cg,,340.774775931873,57.8087599887052,602.652858509132,-0.16587132293427,-0.006865253104842,0.045479898143485,0.985074185730547,59.7508132485638,-0.75959427550145,-0.398797943551372,0.08085482607666,-0.21419703132963,0.309271287006977
53.1,71,190000000,vehicle_velocity_cg,,346.754761297261,58.4000877145195,602.691109894992,-0.16538246175919,-0.009470123668943,0.05696269250138,0.984537561377502,59.7207629053736,-0.53271525330397,-0.169360605513165,-0.09759304966585,0.046888508796242,0.16920004546339
53.2,71,290000000,vehicle_velocity_cg,,352.713834696009,59.1398212921201,602.726237523807,-0.165781464109294,-0.012640619803833,0.069788151662586,0.983608832197166,59.7356681854926,-0.650338858369403,-0.357665956305645,0.02295117400405,0.018202398277722,0.174296758044585
53.3,71,390000000,vehicle_velocity_cg,,358.649288716765,60.0218856768664,602.757392877263,-0.163377164365303,-0.014332766539709,0.081632302246078,0.983076111599339,59.7510494925765,-0.651699549113492,-0.29628600091775,0.030275691306837,-0.058189832214673,0.214602749725583
53.4,71,490000000,vehicle_velocity_cg,,364.4558897438,61.001580519332,602.76787898949,-0.165470608580404,-0.011918714216582,0.091727498113331,0.981867347474863,59.7027988102351,-0.623721735412918,-0.11650821159718,0.046841786144921,-0.155421660374541,0.294457937483508
53.5,71,590000000,vehicle_velocity_cg,,370.347609054874,62.1561850312322,602.775837722615,-0.163114661200684,-0.014641157170014,0.103795107635273,0.981022843489942,59.691060592148,-0.451031218587739,-0.067808991932305,0.006806683916692,-0.020558317076408,0.197977847616141
53.6,71,690000000,vehicle_velocity_cg,,376.170846685582,63.4427890249326,602.786666206545,-0.161388891934091,-0.016657907699818,0.115471950938303,0.979970595588385,59.6926621294818,-0.593694337721631,-0.272050734372188,0.105837412403276,-0.052476445169278,0.20030843937407
53.7,71,790000000,vehicle_velocity_cg,,381.996350701784,64.8671573445039,602.793478900753,-0.158731168773542,-0.018217735190942,0.125972720630091,0.979082940225879,59.7090343303337,-0.535050436668687,-0.274182688230302,0.023679564181311,-0.074067628679072,0.196568752748313
53.8,71,890000000,vehicle_velocity_cg,,387.786045429558,66.4175228275651,602.806973577024,-0.155261039369169,-0.019431703708881,0.136580238627675,0.978193363789278,59.7225897516885,-0.538852058756969,-0.248565866781609,0.076628531185172,-0.052623974910554,0.204891516705685
53.9,71,990000000,vehicle_velocity_cg,,393.505846636495,68.0751656993484,602.81721268071,-0.151464237662761,-0.020219603997613,0.147272173116415,0.97722088564919,59.7191645782239,-0.554239495978733,-0.270309084134911,0.028798648928622,-0.07277588319998,0.210452020412215
54,72,90000000,vehicle_velocity_cg,,399.19198300048,69.8574842657791,602.829316550973,-0.150076017228192,-0.022287790076529,0.15804078242029,0.975706694943932,59.7149920934346,-0.528672209281419,-0.285962095049248,-0.00388150299525,-0.077599269076709,0.202674428922591
54.1,72,190000000,vehicle_velocity_cg,,404.872148267006,71.7763351248437,602.841302131619,-0.147726460843391,-0.022667752163057,0.168468135020538,0.974310809373098,59.7484242943822,-0.551769131688264,-0.247034508524802,0.077707027110778,-0.051757412455428,0.206374028709571
54.2,72,290000000,vehicle_velocity_cg,,410.468893936336,73.7795776404408,602.834766008864,-0.144369039482415,-0.023815786565952,0.178509857389693,0.972997749002474,59.7260917927128,-0.504562659945998,-0.253809106558171,0.044289976784466,-0.034013096095417,0.181211014789935
54.3,72,390000000,vehicle_velocity_cg,,416.015556587933,75.9198501249956,602.85414956153,-0.140659281952141,-0.023962969268918,0.188388598552878,0.971674059775091,59.7267601040815,-0.509026230630544,-0.159793436824616,0.06835795611427,-0.003301952697347,0.176829678829735
54.4,72,490000000,vehicle_velocity_cg,,421.481551552862,78.1322518744496,602.851592302136,-0.136122802389379,-0.024875524812184,0.1983886182141,0.970306006937028,59.7078739293888,-0.56523775241204,-0.311023781802568,0.070467524842582,-0.078303706754758,0.190698781266935
54.5,72,590000000,vehicle_velocity_cg,,427.004335177784,80.5053086454548,602.848140620296,-0.133112922135339,-0.02477165800617,0.20753151123484,0.968812668561265,59.7579498952924,-0.540338432249649,-0.21185394610772,0.070641434583755,-0.035101910266222,0.19122748350618
54.6,72,690000000,vehicle_velocity_cg,,432.468033141286,82.9630928498527,602.824939621815,-0.128930250284076,-0.025671397552407,0.216857402584989,0.96731113756303,59.7885803787796,-0.528802796713497,-0.312958776377318,0.071766528559185,-0.084982662269238,0.171474516668809
54.7,72,790000000,vehicle_velocity_cg,,437.853702651213,85.5163491934898,602.827992279236,-0.124634805198576,-0.024595728123646,0.224775984543545,0.966093666402829,59.7869896501615,-0.463687564261132,-0.172296619945671,0.082450824562746,-0.028293006839249,0.17386949705091
54.8,72,890000000,vehicle_velocity_cg,,443.246712106789,88.1813133014488,602.821607905317,-0.118237786533409,-0.027093582691059,0.233546566741326,0.964749586564297,59.8145119242339,-0.431050634958978,-0.319397943250248,0.101146987551509,0.002068989264651,0.125549307765369
54.9,72,990000000,vehicle_velocity_cg,,448.533776404506,90.8962004955342,602.821495655445,-0.112748230241649,-0.026603768829609,0.241035227062526,0.963577757825674,59.8243534282337,-0.451603994952183,-0.251401346706737,0.108687040045816,-0.077063631663682,0.161610058795172
55,73,90000000,vehicle_velocity_cg,,453.84561099122,93.7285518667636,602.820434511683,-0.107110542943231,-0.025881879968178,0.247577428243104,0.962581361186809,59.8782817489976,-0.397812970747382,-0.216741710884046,0.104240981072096,-0.10007210661972,0.147858364826839
55.1,73,190000000,vehicle_velocity_cg,,459.116845280334,96.6329383683528,602.820212713653,-0.101091771517876,-0.024158645589835,0.254122875129744,0.961570786739299,59.9096881348356,-0.413439638344803,-0.127660733580441,0.126308446162957,-0.035034764133484,0.139110849459444
55.2,73,290000000,vehicle_velocity_cg,,464.348604594683,99.6023293459049,602.816333241321,-0.09536583748806,-0.0227039938903,0.260945837048117,0.960363033351913,59.9227093207878,-0.413954891907468,-0.114035771320213,0.139037700600589,-0.033868249326079,0.153541986235933
55.3,73,390000000,vehicle_velocity_cg,,469.535268524337,102.64394823551,602.817075601979,-0.088288228833997,-0.022043589003549,0.268248851171589,0.959042138114025,59.8973874644891,-0.418352939089969,-0.173447485931977,0.124257868336431,0.083813293544307,0.116046471802418
55.4,73,490000000,vehicle_velocity_cg,,474.588677108262,105.694387254026,602.814136375548,-0.082726288545863,-0.022387221217935,0.276107612983783,0.957298156042287,59.8329546245737,-0.516195414692894,-0.285681325375243,0.111333047472483,-0.022178374461615,0.13804507358305
55.5,73,590000000,vehicle_velocity_cg,,479.672258593059,108.87694715487,602.804499122028,-0.077750753123256,-0.021780038575087,0.2826623171001,0.955815078767874,59.8504908171978,-0.455999610190857,-0.246333887351596,0.10402713748075,-0.059665156861669,0.147792744646513
55.6,73,690000000,vehicle_velocity_cg,,484.713206022959,112.122836741339,602.820854585745,-0.072547345153109,-0.020454332217443,0.288874660002264,0.954395061708384,59.8469118696705,-0.448944431713779,-0.180187704779662,0.102987026637309,-0.043531014042358,0.137110908248759
55.7,73,790000000,vehicle_velocity_cg,,489.722974194915,115.445642233139,602.82623021009,-0.068106771744979,-0.019769065341645,0.294487365136956,0.953020379358536,59.8640223570992,-0.388015268763095,-0.169872669489171,0.074462450040408,0.013896946883298,0.100204603971297
55.8,73,890000000,vehicle_velocity_cg,,494.694474824793,118.822778084216,602.820481754575,-0.06458013361547,-0.019105949277761,0.299674019577022,0.951661626333097,59.8996209140796,-0.386518471030821,-0.280064340685248,0.070588452938804,-0.060831735954924,0.117395292934841
55.9,73,990000000,vehicle_velocity_cg,,499.601647489954,122.231457786163,602.824501884533,-0.060229736915221,-0.018530455170204,0.304450651182993,0.950441372214278,59.8830117651362,-0.286401626636182,-0.214808511834156,0.075901936211091,0.024143381422528,0.099206280429306
56,74,90000000,vehicle_velocity_cg,,504.474179757482,125.692885433925,602.820634113101,-0.057267479286614,-0.017398516911188,0.309788032333186,0.94891996630305,59.8839330511442,-0.370453741296753,-0.249312138490393,0.042754518272284,-0.011090102290751,0.109231576058953
56.1,74,190000000,vehicle_velocity_cg,,509.34006566011,129.227547584412,602.810391643281,-0.054944118273645,-0.016977265800977,0.314486625912741,0.94751837894316,59.9186388756648,-0.305726159401401,-0.207633698320336,0.043667432548437,-0.040909407827075,0.10092696516294
56.2,74,290000000,vehicle_velocity_cg,,514.168548974746,132.811021216644,602.801231564625,-0.052629117863632,-0.015567338161243,0.318881246594819,0.946204303787297,59.9420883814442,-0.330008436726701,-0.110393549575997,0.049172647887489,-0.017866981031746,0.095992512360327
56.3,74,390000000,vehicle_velocity_cg,,518.962591928013,136.43923658004,602.796331900285,-0.052229416072968,-0.016987128390452,0.323424215225625,0.944658828663244,59.953523929995,-0.286943993820647,-0.196951404124498,0.007471860784203,0.00710747938326,0.096630449264454
56.4,74,490000000,vehicle_velocity_cg,,523.623489225527,140.036422146467,602.788867285637,-0.050275007809639,-0.016813468782945,0.328118825809157,0.943147797011076,59.8654944432002,-0.338002210147048,-0.249024228672551,0.054459505186009,0.002790867477082,0.093726282951473
56.5,74,590000000,vehicle_velocity_cg,,528.345177005571,143.746118455561,602.783655653328,-0.049213897633069,-0.017207445114646,0.331906287607409,0.941870539065245,59.9046726761925,-0.322345844659532,-0.319332651740506,-0.000553909206653,-0.093093141072584,0.085223313374015
56.6,74,690000000,vehicle_velocity_cg,,533.021037366769,147.48727388616,602.778548489048,-0.049559988858098,-0.01724441123454,0.33533537770378,0.940636285843696,59.9117570950739,-0.255678412140643,-0.164204600538169,-0.012980670126813,-0.049996661597371,0.098460419681132
56.7,74,790000000,vehicle_velocity_cg,,537.692467591285,151.291851664208,602.767712378922,-0.049147788768311,-0.016081764154976,0.339533454835908,0.939171392647818,59.9541356805881,-0.360509126797703,-0.112464627584499,0.040800800650868,-0.051029395608653,0.083192516952091
56.8,74,890000000,vehicle_velocity_cg,,542.336293073231,155.128479262697,602.752177159199,-0.049278126577085,-0.01633070941783,0.34132404268637,0.938510986645972,59.9674360451806,-0.205887645005224,-0.112606035835413,-0.02408066153838,0.05375093542223,0.022837382516121
56.9,74,990000000,vehicle_velocity_cg,,546.934405696964,158.964403880386,602.729312535948,-0.048220609525356,-0.015638258286331,0.342915720422506,0.93799734881389,59.98025845409,-0.177104896749151,-0.216679986001212,0.047691050210224,0.02914952293007,0.027479382734123
57,75,90000000,vehicle_velocity_cg,,551.547254264098,162.840554363537,602.710552140275,-0.046276286733521,-0.016678755621312,0.344188727772755,0.937611030263218,59.9944864060322,-0.138913131542931,-0.251956255210584,0.003453056255719,-0.014392070820837,0.024763857216704
57.1,75,190000000,vehicle_velocity_cg,,556.119951184942,166.706624295661,602.700062715705,-0.045892831983128,-0.016385381193261,0.345543170769164,0.937136747967186,59.9740012976175,-0.152495016015988,-0.264578146535212,0.03196032909537,0.001208562926601,0.023469767220509
57.2,75,290000000,vehicle_velocity_cg,,560.712588325929,170.604941952724,602.686682498912,-0.046186065727796,-0.016583523417937,0.345736364938926,0.937047597533045,59.9952927758631,-0.096040777355324,-0.206766634836993,-0.017378926129855,-0.02234461222547,-0.001627995904201
57.3,75,390000000,vehicle_velocity_cg,,565.24681647763,174.459835403165,602.673390765521,-0.04730816992069,-0.015338455000177,0.345979694391618,0.936923006402151,59.9350139410411,-0.094490739783341,-0.085523637532868,0.005983462347513,0.059473961891614,0.020226894486107
57.4,75,490000000,vehicle_velocity_cg,,569.755899800797,178.297797230151,602.656870997212,-0.044176503616371,-0.016619280059981,0.34621096964346,0.936968623037643,59.8781531569967,-0.080594661069311,-0.334039170587825,0.048067370269416,0.026876684770883,-0.001081615959383
57.5,75,590000000,vehicle_velocity_cg,,574.346762080653,182.210295885269,602.645323392222,-0.042821389684995,-0.016932574970367,0.346331605430971,0.936981342167455,59.9281165235479,-0.090165614193007,-0.304786806101068,0.010265021201185,-0.03057654828862,0.004896876071902
57.6,75,690000000,vehicle_velocity_cg,,578.91905339554,186.113586272718,602.644089793353,-0.043547705126782,-0.016997518013849,0.346720080611226,0.936803003550109,59.9413827122035,-0.104732987600733,-0.203273880077832,-0.028131628952529,-0.028446122560467,0.006008989953807
57.7,75,790000000,vehicle_velocity_cg,,583.490415611801,190.015370840142,602.638478716534,-0.044616980245778,-0.017474460313852,0.347051168370051,0.936621297453496,59.9481952541103,-0.095272647048832,-0.1666986600739,-0.008427343648595,-0.028658538001718,0.007935464871365
57.8,75,890000000,vehicle_velocity_cg,,588.067578875265,193.932605933167,602.631362428509,-0.044404888039907,-0.016042055401904,0.347192743573561,0.93660453617656,59.9537976483415,-0.079490558202933,-0.159885252073798,0.035375054483899,-0.003179282983937,0.000675151360629
57.9,75,990000000,vehicle_velocity_cg,,592.602407439138,197.815958775124,602.620573230228,-0.044261342206944,-0.015984840859309,0.346681647362611,0.936801608576057,59.9188485227496,-0.035165890645243,-0.187449810291627,-0.041818597205534,0.01123970338717,-0.015484490541203
58,76,90000000,vehicle_velocity_cg,,597.16798412411,201.715443074624,602.595535675252,-0.044816731801351,-0.015922104801078,0.346247650414312,0.936936770391641,59.9301263677037,-0.018677930404921,-0.19355002774971,0.004987751531485,0.000797560218699,-0.006246685797365
58.1,76,190000000,vehicle_velocity_cg,,601.736698050162,205.61775783494,602.580629115789,-0.044527203011817,-0.015945860100008,0.345830904180095,0.937104072903108,59.9226066132637,-0.003097556387388,-0.152197263761197,-0.003077391801202,0.037731961549401,-0.006391078648721
58.2,76,290000000,vehicle_velocity_cg,,606.278698145562,209.485229145021,602.553779260621,-0.04402881919084,-0.015356909937453,0.345422781640359,0.937287965526961,59.910724968457,-0.016333274175347,-0.215004587069195,0.00389919879701,-0.014137697951729,-0.011312120434392
58.3,76,390000000,vehicle_velocity_cg,,610.865307187646,213.386306267839,602.529164986911,-0.043749886210542,-0.014960583112432,0.344605708505557,0.937608145269058,59.9262095414252,-0.002603747530237,-0.180071796814517,0.019343360370138,-0.001922924264084,-0.022488049440158
58.4,76,490000000,vehicle_velocity_cg,,615.374937718665,217.21022460322,602.507362223657,-0.044090122127915,-0.01498161309227,0.343702978660192,0.937923171085996,59.856397713466,0.012824161029777,-0.14893858496877,-0.011014546768578,0.007076403791502,-0.01592565500989
58.5,76,590000000,vehicle_velocity_cg,,619.975337918554,221.099337144661,602.490838715799,-0.043875674743238,-0.015961411233308,0.342867309963041,0.938222876653503,59.8888124600142,0.032513157361559,-0.203294757077732,0.01889802017766,-0.010338933138188,-0.012562853846747
58.6,76,690000000,vehicle_velocity_cg,,624.577149354914,224.977990155715,602.47634840406,-0.04433789409028,-0.014759419853707,0.342552161877276,0.938335935082114,59.8988850828196,-0.0296404932778,-0.147972658442694,-0.032351996763465,0.003649015433702,-0.006832339602242
58.7,76,790000000,vehicle_velocity_cg,,629.182007842716,228.849777651931,602.453932050763,-0.04427173265244,-0.014937513965192,0.342207190962892,0.938462105158102,59.9249092431204,-0.038116633816155,-0.192451205475438,0.028147304694326,-0.045714094798392,-0.014722312904976
58.8,76,890000000,vehicle_velocity_cg,,633.760544193394,232.692904350815,602.428816328295,-0.045274620385244,-0.013796584534921,0.341885211348295,0.93854907451101,59.8912580623662,-0.044233449933516,-0.065751196789962,-0.021674306960347,-0.045434528278014,-0.008030340454673
58.9,76,990000000,vehicle_velocity_cg,,638.341574300915,236.534896553989,602.407618584793,-0.045801256718126,-0.014635148165991,0.341527607217508,0.938641012756998,59.8876564380371,-0.035310076389079,-0.088770559315337,-0.008288863991397,-0.009355953695751,-0.004194436285286
59,77,90000000,vehicle_velocity_cg,,642.897078812898,240.353792357918,602.398876965092,-0.045703563714858,-0.014944906624504,0.341584782559117,0.93862008840307,59.8443508375278,-0.045902276319703,-0.126990944212368,0.013266939182356,0.055806801392463,0.004164101633351
59.1,77,190000000,vehicle_velocity_cg,,647.511647003802,244.217796639746,602.384495759157,-0.04561649079339,-0.014420385101207,0.341183352611333,0.938778519227043,59.8809682333092,-0.048415413941219,-0.152744134431707,-0.011044513607918,0.061388304618869,-0.01190642854934
59.2,77,290000000,vehicle_velocity_cg,,652.129862010237,248.075488178586,602.36548038303,-0.045664593117912,-0.015212617595907,0.339962068025808,0.939206640471026,59.9307330288707,0.012015427777729,-0.29638194363504,-0.000741917070008,-0.023826204293695,-0.031298359504781
59.3,77,390000000,vehicle_velocity_cg,,656.754808607039,251.923285509747,602.344291292221,-0.045711092459222,-0.014867957503033,0.338778987997734,0.939637290212082,59.962015946265,0.033324399226889,-0.258626043454908,0.009888234526392,-0.063817065652514,-0.029900805693123
59.4,77,490000000,vehicle_velocity_cg,,661.291131198292,255.682554784512,602.32243286332,-0.045414994782254,-0.013472483127774,0.338297520438307,0.939846135339499,59.8570983325746,-0.037775182721655,-0.038958939248559,0.02765638506962,0.01692162260539,-0.005470853612246
59.5,77,590000000,vehicle_velocity_cg,,665.919388938009,259.506686064783,602.303059402176,-0.044993154400698,-0.013201770826349,0.338170852323565,0.939915849394443,59.8747794520233,-0.056020610272336,-0.099901427960637,0.000710137588018,-0.003329299650632,-0.003566996696382
59.6,77,690000000,vehicle_velocity_cg,,670.551347098417,263.327912058013,602.279239950151,-0.044431193623848,-0.013474327322774,0.337958177700062,0.940015202888768,59.8707726636147,-0.058628636794582,-0.108281495059417,0.021286462720981,0.04980839918658,0.00207752702241
59.7,77,790000000,vehicle_velocity_cg,,675.152308170855,267.122808743603,602.263711266092,-0.044456725647092,-0.01301253868864,0.337792125209895,0.940080184626715,59.8514206547863,-0.073585196429361,-0.181724757804694,0.011093294111114,-0.023289092723455,-0.010158751484493
59.8,77,890000000,vehicle_velocity_cg,,679.796799431738,270.948400376508,602.246134329614,-0.044364261235857,-0.013443700323494,0.337476557309555,0.940191816872014,59.8502202650105,-0.052753316221675,-0.117005318490301,-0.014131552894051,-0.023251652248216,-0.006155667496339
59.9,77,990000000,vehicle_velocity_cg,,684.410022026568,274.748231209882,602.237782810975,-0.045714436216216,-0.013910676195764,0.337441989389692,0.940132749778422,59.8195203525251,-0.069284925201543,-0.086000670174407,-0.024097826801225,0.000183418030832,0.002772956713871
60,78,90000000,vehicle_velocity_cg,,689.050330792239,278.56674589886,602.235015991764,-0.045600043432258,-0.014607218107248,0.3370477110127,0.940269166632217,59.7909434089035,-0.052942296345144,-0.094163275815797,-0.021040520342834,0.061871019861373,-0.016032210646586
60.1,78,190000000,vehicle_velocity_cg,,693.662356650574,282.352573525783,602.224558245653,-0.045626540187034,-0.014079325444587,0.335900149114739,0.940686494667741,59.7483194178359,0.014167182794755,-0.14852698495553,0.058315038834231,-0.017922404885338,-0.029213742666972
60.2,78,290000000,vehicle_velocity_cg,,698.303967617163,286.147027878251,602.209555087058,-0.045324959806446,-0.013224798490082,0.334640016196975,0.941162479215533,59.7022389796146,0.032975872454089,-0.06758773010666,-0.006186591608384,0.029206273610209,-0.013976360459458
60.3,78,390000000,vehicle_velocity_cg,,702.893309148364,289.884171990742,602.190938335379,-0.044815171792505,-0.013114285931269,0.334390754951483,0.941277025579982,59.6080783516874,-0.032462898601265,-0.161030727632407,0.015496502927475,-0.001988855697275,-0.010142952688776
60.4,78,490000000,vehicle_velocity_cg,,707.458737421801,293.589972221309,602.175756229502,-0.044280472864031,-0.013891246111067,0.333755125962448,0.941516749133126,59.4838856652887,-0.052423824119855,-0.189360581434008,0.010293951799955,-0.00960102377353,-0.00668115817116
60.5,78,590000000,vehicle_velocity_cg,,712.108207687822,297.356116411542,602.167008013234,-0.043490099330893,-0.013350533393496,0.334129649797651,0.94142856959219,59.458578819712,-0.110495909971154,-0.105948444026347,0.011682323889727,0.016669407512542,0.018946149522572
60.6,78,690000000,vehicle_velocity_cg,,716.747733668964,301.120191436897,602.155175381589,-0.042513402896423,-0.013272015592289,0.335016183414911,0.941159190055748,59.4306147796545,-0.142182137263266,-0.15269604791364,0.019477392881418,-0.030509220865317,0.009780878066831
60.7,78,790000000,vehicle_velocity_cg,,721.374423935028,304.884172404351,602.146176003436,-0.042551056024609,-0.012618511561617,0.33526535496149,0.941077745226029,59.365167061436,-0.100150538512068,-0.066592275608312,0.018173191149231,0.030900492667553,0.002518375078577
60.8,78,890000000,vehicle_velocity_cg,,725.991119662992,308.646282928159,602.130835294292,-0.041229534022962,-0.012347708181274,0.335157255588266,0.941178661919968,59.3201597533422,-0.065205548705082,-0.144689420938068,0.022793820111924,-0.004392594385261,-0.015575145743569
60.9,78,990000000,vehicle_velocity_cg,,730.576548346246,312.37754977873,602.111393502533,-0.040894064773614,-0.011075577836774,0.333985084853319,0.941625705966758,59.2395537078477,-0.01035750325357,-0.093820850878785,0.020299385172718,0.00788875006073,-0.030542809662619
61,79,90000000,vehicle_velocity_cg,,735.193394705107,316.119201535578,602.091969385392,-0.040754805012816,-0.011556068105782,0.332765117237349,0.942057790110732,59.1878807935373,0.02647409323951,-0.102843541504472,0.01757985857507,0.01734445387922,-0.014944029265549
61.1,79,190000000,vehicle_velocity_cg,,739.803838808092,319.840450258894,602.071605034756,-0.039632960645393,-0.011892327467181,0.333105024672715,0.94198133926086,59.1287384821959,-0.093720389010966,-0.160705643632177,-0.008296168561705,0.034330713430812,0.04351132609246
61.2,79,290000000,vehicle_velocity_cg,,744.387568700147,323.547524885388,602.073617711511,-0.039739218248007,-0.012307436187669,0.335502282310227,0.941120364306369,59.0523397929301,-0.21513060874892,-0.181223232282864,0.005399435176728,0.040156693402318,0.046709584632587
61.3,79,390000000,vehicle_velocity_cg,,748.97417074304,327.280390025489,602.062604468993,-0.040178942875468,-0.012786391422852,0.337030585679559,0.940549065737819,59.0088316223225,-0.227798178696752,-0.215076124948001,-0.008085644970965,-0.050748300905695,0.023871366317468
61.4,79,490000000,vehicle_velocity_cg,,753.461636603607,330.956609856852,602.055496906634,-0.041025181509716,-0.011983312763952,0.338018782623698,0.940168409004945,58.8585383964978,-0.149732706740643,-0.147906219122807,0.021105287952526,0.002377075582948,0.021821685524162
61.5,79,590000000,vehicle_velocity_cg,,758.020965004347,334.709973510642,602.039435419815,-0.040657089071115,-0.012105048470775,0.338619418325755,0.939966679432048,58.8244023967727,-0.123357421785756,-0.137048923386147,-0.036154428267711,-0.012527968332613,0.012215860657467
61.6,79,690000000,vehicle_velocity_cg,,762.566818272648,338.467318878445,602.025259118236,-0.041186707862611,-0.011630421757582,0.339844534099568,0.939507360816204,58.7958577556492,-0.164125885080524,-0.082869681324882,-0.000157870863844,0.00583185318713,0.035156545770944
61.7,79,790000000,vehicle_velocity_cg,,767.100242142681,342.232570592741,602.014083811694,-0.041516719380065,-0.012498190148957,0.341387667406716,0.938922050969898,58.7808649912668,-0.171962660858408,-0.123276367275658,0.001738227737823,0.040576607809253,0.031267959112386
61.8,79,890000000,vehicle_velocity_cg,,771.617843978701,346.009205544178,601.999319565782,-0.0402566918333,-0.012492713771412,0.343055601551251,0.938368896068904,58.7852248102746,-0.20696098001737,-0.184082993529668,0.001039379852787,-0.023810553836355,0.038929458549496
61.9,79,990000000,vehicle_velocity_cg,,776.094722851853,349.777289002038,601.99304680096,-0.040700750278609,-0.013340874259081,0.344789029357842,0.937702508920201,58.750673714342,-0.210853669023971,-0.177510487773298,-0.044512086108941,-0.014110493078852,0.037504733937433
62,80,90000000,vehicle_velocity_cg,,780.557828342955,353.564134539551,601.989871681409,-0.042028642697903,-0.013082144617098,0.346974851407716,0.936840916685316,58.7453149102859,-0.259914025121417,-0.10109014744135,0.02023993496121,0.019211127800741,0.056079965108868
62.1,80,190000000,vehicle_velocity_cg,,785.030810338082,357.39723184028,601.984264894222,-0.042516314219602,-0.014433512183039,0.349811209709917,0.935743637067614,58.780653017573,-0.276967517171281,-0.160545819779673,-0.067545480009805,0.010430364217229,0.059829726659698
62.2,80,290000000,vehicle_velocity_cg,,789.428601563889,361.211255145852,601.97568787825,-0.043763843373342,-0.013795435079435,0.352383927565033,0.934729896589386,58.767734425585,-0.291157034412307,-0.085477546861613,-0.034638876643569,-0.011746027653636,0.044330293216978
62.3,80,390000000,vehicle_velocity_cg,,793.864463601967,365.100137362723,601.964902250609,-0.045961550017006,-0.014778099461645,0.354208657522779,0.933919359812316,58.8215561210582,-0.180420333194595,-0.088295027797771,-0.014114147163242,0.014096144245308,0.04325108204412
62.4,80,490000000,vehicle_velocity_cg,,798.179299941539,368.920110541142,601.953173402258,-0.046884429032158,-0.015187537032174,0.356329262226745,0.93305982976129,58.7779644902844,-0.183531631914782,-0.054106461021327,-0.019443254370562,-0.017463087259285,0.047916723776928
62.5,80,590000000,vehicle_velocity_cg,,802.587792221022,372.864939395192,601.946785038323,-0.046514915914347,-0.016056186267494,0.358362465855359,0.932284776528123,58.8595410982142,-0.173544693572409,-0.085130090239707,-0.003632647681365,-0.0305480959934,0.045103323692597
62.6,80,690000000,vehicle_velocity_cg,,806.945605105067,376.793457956849,601.929558941774,-0.049086848000593,-0.015069398276373,0.361114789958808,0.93110660134163,58.8849973969818,-0.260631084049417,-0.024040426433381,-0.0602131039251,0.018454699646409,0.082552888203737
62.7,80,790000000,vehicle_velocity_cg,,811.305000194952,380.785183573216,601.925485519478,-0.050213226752662,-0.016891138923913,0.36524418698925,0.929403036984225,58.9683447859416,-0.268469063301511,-0.069197504547923,-0.038042739497396,0.013171016740769,0.07037818105915
62.8,80,890000000,vehicle_velocity_cg,,815.644627269059,384.825491379961,601.922800445756,-0.052868222779979,-0.019603834935058,0.369461884996557,0.927533587645599,59.0412286413362,-0.306433658567172,-0.216862688874383,-0.072532806748648,-0.042169495547118,0.098927764388788
62.9,80,990000000,vehicle_velocity_cg,,819.922948843221,388.881725052622,601.915645065827,-0.055448912265849,-0.019142461017525,0.374050745090813,0.925551200318888,59.0744383898557,-0.358471400428085,-0.141513292990351,-0.046489090830335,-0.040966288592744,0.124256513577229
63,81,90000000,vehicle_velocity_cg,,824.188048488974,393.010876414178,601.9074466019,-0.057963631893145,-0.022237061787766,0.379586175714343,0.923070997089261,59.1410373963711,-0.374438794631156,-0.167736910212069,-0.05944619717066,-0.043396262272533,0.106129077080472
63.1,81,190000000,vehicle_velocity_cg,,828.403688405128,397.191458261805,601.908175422099,-0.061258009755327,-0.023059590570902,0.384582451111905,0.920767098576116,59.1941668428859,-0.414417913721032,-0.134353152225188,-0.073408830300619,-0.001115275742107,0.127045585487944
63.2,81,290000000,vehicle_velocity_cg,,832.57245313953,401.425081555265,601.906188851872,-0.064847604155852,-0.025461166383211,0.390815282368101,0.917828923225453,59.2458339031698,-0.430080841830096,-0.173164409808023,-0.099122460133552,0.023298484285244,0.114806805762145
63.3,81,390000000,vehicle_velocity_cg,,836.659674938827,405.690390927104,601.902476272826,-0.070405395655457,-0.02846306217418,0.396999076400425,0.914671890729936,59.2647187181065,-0.471215258900874,-0.166075603717271,-0.071137614037258,0.021869737032334,0.124269019986537
63.4,81,490000000,vehicle_velocity_cg,,840.645145091537,409.961651284812,601.902092865495,-0.073102295706947,-0.030935356923386,0.403223216776871,0.911652398398923,59.2395803189036,-0.479474338160645,-0.230731237721879,-0.08053592511414,-0.017926605214295,0.124051574078542
63.5,81,590000000,vehicle_velocity_cg,,844.601291713121,414.323685662068,601.90065752723,-0.077305914807176,-0.033931679059151,0.409282538493642,0.908493390386663,59.2676022373447,-0.442142258368191,-0.23202240893837,-0.04564753536835,-0.084902127215582,0.145359606804591
63.6,81,690000000,vehicle_velocity_cg,,848.519460065416,418.775001667906,601.905854039405,-0.082127288561427,-0.035949230877726,0.415250790055844,0.905278709918026,59.2972095270998,-0.418932279971865,-0.138638923095513,-0.09858552830762,-0.030395502961924,0.15513778685023
63.7,81,790000000,vehicle_velocity_cg,,852.396259796021,423.313519942651,601.911357115396,-0.086793682117744,-0.038724464971026,0.422466744677321,0.901381784927396,59.368599764631,-0.473147876787711,-0.147585694766392,-0.09353790102115,-0.04206300923891,0.162561730808993
63.8,81,890000000,vehicle_velocity_cg,,856.198750464485,427.892056470086,601.905169287089,-0.090321540342981,-0.040162270910287,0.4291509101929,0.897807611699748,59.3960964549795,-0.472470447478705,-0.128873573738769,-0.098362553332889,-0.010130864699621,0.158534354701405
63.9,81,990000000,vehicle_velocity_cg,,859.891054986162,432.518064076807,601.923404299065,-0.093114860353443,-0.044014998475047,0.436476667556967,0.893801108395467,59.3919501595414,-0.465189573507656,-0.197899350709924,-0.091029071012547,0.009743199777045,0.135710316246937
64,82,90000000,vehicle_velocity_cg,,863.542726940255,437.246068814995,601.935198012066,-0.098868750645527,-0.047958817446721,0.444487640007258,0.889019493518383,59.4362221790604,-0.526916880090403,-0.227600024805208,-0.15130344148895,-0.033368303816385,0.188946865382273
64.1,82,190000000,vehicle_velocity_cg,,867.109149365228,442.018385682634,601.929226806464,-0.104362151708222,-0.051486633204157,0.452985812143583,0.883889994223687,59.4524426558461,-0.557647207252218,-0.26603407580028,-0.130652505947144,-0.069294154215057,0.192639100607245
64.2,82,290000000,vehicle_velocity_cg,,870.555426162936,446.873033567766,601.941358468602,-0.108154304698151,-0.05517568133254,0.461483345855621,0.878801122019454,59.4616792941375,-0.546406867024805,-0.286024997679952,-0.072484853295193,-0.070153590723302,0.189652065124809
64.3,82,390000000,vehicle_velocity_cg,,873.930440863744,451.780137966694,601.934290292033,-0.111828068768694,-0.057429765747008,0.469084851138587,0.874160001071885,59.4588171090464,-0.530603238450002,-0.257361689019665,-0.083013461659833,-0.030983243258197,0.188626205153581
64.4,82,490000000,vehicle_velocity_cg,,877.117667407978,456.639250603225,601.941873205342,-0.113129010075985,-0.061877410922552,0.477777806459577,0.8689656959578,59.3577070388025,-0.559184098401572,-0.383508748856983,-0.0790442074218,-0.036944688644609,0.155982977103449
64.5,82,590000000,vehicle_velocity_cg,,880.300871357319,461.702028235688,601.948426877328,-0.117121070343661,-0.063756636216896,0.484845902454118,0.864373875758236,59.3817986117902,-0.526430937517049,-0.231943892984751,-0.095894414927641,0.095185276034805,0.142131609012192
64.6,82,690000000,vehicle_velocity_cg,,883.398381469581,466.791750205884,601.925595412924,-0.11938235045161,-0.06532282470314,0.493016156868591,0.859311266096272,59.4052468166537,-0.579657804379599,-0.328325782779755,-0.039635125689657,-0.020064874928312,0.151301718469322
64.7,82,790000000,vehicle_velocity_cg,,886.378554948215,471.954379825096,601.907124604403,-0.120684468516726,-0.068628531303928,0.500687742905153,0.854422125096515,59.4243550610007,-0.435934272608998,-0.260132938432019,-0.055538820884957,-0.043882791301181,0.170329108351307
64.8,82,890000000,vehicle_velocity_cg,,889.244121416921,477.118087950555,601.890794668584,-0.12401217124347,-0.071386668697873,0.509388784276929,0.848556416137768,59.4122669630675,-0.54250755029589,-0.234172409858048,-0.071736001829392,-0.069524663780239,0.227820561081529
64.9,82,990000000,vehicle_velocity_cg,,892.015636367866,482.377807659683,601.868580216252,-0.126484138917298,-0.074094690283094,0.518950529401368,0.842141370262881,59.4260869916778,-0.567080935555664,-0.209365694739217,-0.021191614597705,-0.079751892301965,0.233587557204363
65,83,90000000,vehicle_velocity_cg,,894.679967378965,487.730799581128,601.840961749137,-0.126774888897656,-0.075667556057151,0.528651815221651,0.835900596224323,59.4645242716537,-0.622835899048475,-0.20435814271132,-0.011873227280028,-0.108964743383675,0.229814066663725
65.1,83,190000000,vehicle_velocity_cg,,897.220971725333,493.13972754894,601.811247321275,-0.127832724681295,-0.077328708689349,0.537431068413192,0.829968018671351,59.4887228702398,-0.564503001930497,-0.157435172141396,-0.041052875048507,-0.068679274622746,0.226341554421871
65.2,83,290000000,vehicle_velocity_cg,,899.646348210725,498.583022999237,601.771790745002,-0.129879590467159,-0.080147054254073,0.546632451030543,0.823347256723929,59.5046034278758,-0.599978014348341,-0.173902731245725,-0.128836735581523,-0.045402447549813,0.202533232419144
65.3,83,390000000,vehicle_velocity_cg,,901.918257667857,504.087731483272,601.738201021462,-0.130607087859195,-0.082891548141999,0.556191419012758,0.816530394574591,59.5015725734452,-0.585973142807049,-0.140360739968177,-0.07538295955553,-0.023139818415459,0.206609214144827
65.4,83,490000000,vehicle_velocity_cg,,904.055369983985,509.531943943013,601.699964108323,-0.128392326857607,-0.085569988770297,0.56715703163819,0.80902786657154,59.4583956208391,-0.736840672493765,-0.374688168788193,0.031086665514336,-0.083618770722889,0.232113986895811
65.5,83,590000000,vehicle_velocity_cg,,906.059854239867,515.155456163403,601.661110581504,-0.129744807398154,-0.086714886569882,0.576672381564959,0.801932526925169,59.4984226497676,-0.716402242923595,-0.271016875175655,0.019184994328513,-0.130982946034679,0.279808803360269
65.6,83,690000000,vehicle_velocity_cg,,907.935416558136,520.801327306259,601.614474656107,-0.129046778100288,-0.089490528875937,0.586460381447,0.794608454080675,59.5044246015202,-0.606846500314993,-0.303874868994972,-0.020466171179813,-0.154664285609565,0.235489093874782
65.7,83,790000000,vehicle_velocity_cg,,909.671972806479,526.528704133896,601.579310205952,-0.128223139742788,-0.090535660147161,0.595638475416646,0.787767051405143,59.5391196675757,-0.615574345562198,-0.234679981757514,-0.078659250701027,-0.07249069378833,0.240119638782861
65.8,83,890000000,vehicle_velocity_cg,,911.26908607428,532.295462450303,601.546673720249,-0.12552623120597,-0.092904092921741,0.606232719440688,0.77980374753983,59.5509865825575,-0.640143872538625,-0.32397097606602,0.000719192201573,0.014743592130813,0.189226888958105
65.9,83,990000000,vehicle_velocity_cg,,912.716582714719,538.064199348823,601.508205235449,-0.124038704849838,-0.094413359949323,0.615810956985405,0.772319482092077,59.575713835951,-0.66901562970816,-0.386531400072179,0.031964177029392,-0.058778489748719,0.210912050137835
66,84,90000000,vehicle_velocity_cg,,914.027653900665,543.903141842818,601.47688000368,-0.122335930199841,-0.09689620743237,0.625060757907405,0.764816379330087,59.5896548035617,-0.602125972503505,-0.383314435088258,-0.010206632936002,-0.050938567207234,0.21495255650163
66.1,84,190000000,vehicle_velocity_cg,,915.197281703325,549.733434404594,601.435032593431,-0.123121141016661,-0.097739451435423,0.634225770233951,0.75699792380099,59.6145345803193,-0.672308710161218,-0.375762112956966,0.05136779117149,-0.165305913995669,0.287406812921384
66.2,84,290000000,vehicle_velocity_cg,,916.220929197801,555.63046862187,601.400069372834,-0.120431178794405,-0.099755572538745,0.643880642998161,0.748974548628945,59.6073230626382,-0.570739466541095,-0.235895819928785,-0.039225601148615,-0.011746681665053,0.206453982055272
66.3,84,390000000,vehicle_velocity_cg,,917.093961678562,561.512874060908,601.364675903566,-0.119597516534099,-0.100451747701155,0.653383712708406,0.740739903333173,59.6080941574188,-0.7259779682748,-0.360091404964623,0.061442077871206,-0.114191382302554,0.262745389620414
66.4,84,490000000,vehicle_velocity_cg,,917.816408589366,567.345922043696,601.336704916941,-0.116675979509068,-0.10226923676557,0.662962886509043,0.732398750769405,59.5239862659176,-0.597366929712872,-0.240277672176886,-0.021573543115505,-0.020436195990756,0.213313825346185
66.5,84,590000000,vehicle_velocity_cg,,918.38532451543,573.309926239811,601.300198071754,-0.116133300964661,-0.103860236243538,0.67296756769769,0.723077285330927,59.5843157400177,-0.794063186915248,-0.446364785074795,0.048033713050198,-0.141600541622399,0.271154699803593
66.6,84,690000000,vehicle_velocity_cg,,918.798236487056,579.284996346768,601.27010259396,-0.114209188341803,-0.104703823339327,0.681811385945139,0.714931188767145,59.5803820330439,-0.635431167490042,-0.229292101973975,-0.000694513631758,-0.020672216312168,0.218584050128694
66.7,84,790000000,vehicle_velocity_cg,,919.056095919741,585.264720773418,601.235640025006,-0.112672457141579,-0.108096341248544,0.691554402360193,0.705246486688585,59.6004373630646,-0.720708257388738,-0.481802735665691,-0.032038850864679,-0.11910536510356,0.24604766908809
66.8,84,890000000,vehicle_velocity_cg,,919.155471836455,591.246181448919,601.203149016143,-0.112847795195112,-0.109561878801422,0.700188871341808,0.696417342031479,59.6064370082208,-0.695263521284329,-0.306204454678546,-0.025579482269216,-0.03718971549307,0.240078537148955
66.9,84,990000000,vehicle_velocity_cg,,919.120968725604,597.176276358458,601.169649823666,-0.111435057235399,-0.110687010506413,0.709230676942128,0.687257201205129,59.5735816846467,-0.7073298513335,-0.392536874874396,0.010296590548836,-0.051623525624543,0.215533176617645
67,85,90000000,vehicle_velocity_cg,,918.907063111217,603.134771857746,601.126439563544,-0.108747741849762,-0.112409911410635,0.718103717762904,0.678133461049023,59.5629106532055,-0.656747218786199,-0.395466147845777,0.029754840494501,-0.022312520118135,0.214518848024604
67.1,85,190000000,vehicle_velocity_cg,,918.556091505442,609.092699619066,601.10584658443,-0.106235951782401,-0.114297739665777,0.727058751647857,0.668607149908256,59.5782606417637,-0.70792028941803,-0.464688508452278,-0.000859923347909,-0.09494503477907,0.237743422142165
67.2,85,290000000,vehicle_velocity_cg,,918.036844189802,615.031260200884,601.075272599385,-0.106813305912111,-0.116960478927194,0.735357438966104,0.658908643900245,59.5855654391741,-0.736198688464454,-0.370926987109643,-0.077011524714864,-0.076994491770444,0.260878658905863
67.3,85,390000000,vehicle_velocity_cg,,917.383384151892,620.963936124851,601.044813424116,-0.105944519795361,-0.118221250026738,0.744003247351543,0.649044422746089,59.6068553117883,-0.749130998484844,-0.397851605069075,0.059530767399709,-0.256947837408369,0.307291836000162
67.4,85,490000000,vehicle_velocity_cg,,916.593414968428,626.732864440685,601.013746909709,-0.103543896947451,-0.119335959804005,0.751917074946264,0.640045547212733,59.4817519237667,-0.579128519538488,-0.22556088034048,-0.040405720689219,-0.089050267862278,0.228261436765595
67.5,85,590000000,vehicle_velocity_cg,,915.611854073461,632.645170404853,600.990350925411,-0.101838125609925,-0.121430847872296,0.76023373525449,0.630022390981684,59.5186285538409,-0.622118691490016,-0.307830702075433,-0.013404336350895,-0.126810785630354,0.267192332021214
67.6,85,690000000,vehicle_velocity_cg,,914.502909086675,638.474856425076,600.976293793873,-0.101338497730886,-0.121121137954919,0.768223135249757,0.620397770212939,59.5092005655261,-0.718093886700963,-0.15093028105886,-0.007445807168372,-0.037898089354013,0.249357741539238
67.7,85,790000000,vehicle_velocity_cg,,913.224330237405,644.316574894455,600.932487064897,-0.098082693402175,-0.122701893595309,0.777003928031332,0.609580943261009,59.5284743004285,-0.728115383081401,-0.321582712834669,0.002691192089643,-0.022895714048785,0.202511972728829
67.8,85,890000000,vehicle_velocity_cg,,911.806672803279,650.103504687559,600.891391143042,-0.098859763822821,-0.123596318273722,0.784126891466622,0.600079757436434,59.5754863573525,-0.691165914021165,-0.249797724098763,0.00904418395901,-0.134668125180975,0.276425427310081
67.9,85,990000000,vehicle_velocity_cg,,910.237725642049,655.855562709149,600.855196201546,-0.095347386502494,-0.124287869154965,0.792177039602005,0.589844843493156,59.5630184426862,-0.604505729544074,-0.249530224396576,-0.005152260745389,0.006829925834524,0.200104604186351
68,86,90000000,vehicle_velocity_cg,,908.530023995294,661.53119090141,600.82117644787,-0.094555124050461,-0.126749514052146,0.799784648402458,0.579084109074928,59.5531575266014,-0.740718509533872,-0.398599983387636,-0.010713838106194,-0.010721727969031,0.215704325759051
68.1,86,190000000,vehicle_velocity_cg,,906.64526370777,667.229094155952,600.783809876647,-0.093279895246147,-0.129386589403962,0.807222876877564,0.568286194334147,59.5852201199763,-0.695310521914069,-0.406509766056786,-0.009675420726775,0.046770612501824,0.190032711118661
68.2,86,290000000,vehicle_velocity_cg,,904.618038282588,672.875562082297,600.733967410745,-0.09121495677158,-0.130899060544391,0.814908049761833,0.557198472757348,59.6735740526802,-0.818218887981557,-0.562541489654629,0.077285277819745,-0.207935054649861,0.276727655354744
68.3,86,390000000,vehicle_velocity_cg,,902.448485506602,678.467581695052,600.691916248023,-0.090969420617391,-0.131382067095119,0.820916999360944,0.548232247426739,59.6910469094315,-0.589874226930298,-0.288141859771787,0.042912096587454,-0.126732985505994,0.263731737251058
68.4,86,490000000,vehicle_velocity_cg,,900.254382194951,683.856516450251,600.665063253695,-0.088741755274865,-0.133208275656958,0.828000217017512,0.537397522125093,59.5452213907804,-0.688526188705043,-0.397044213556996,-0.030759391901886,-0.097787698648715,0.254220563639097
68.5,86,590000000,vehicle_velocity_cg,,897.783316288368,689.320119970241,600.607684252736,-0.08873844766891,-0.135947157517485,0.835490109021001,0.524976319462415,59.604654511524,-0.822356173756402,-0.445052171906242,0.013744452206948,-0.209286222747607,0.329531806002524
68.6,86,690000000,vehicle_velocity_cg,,895.168596411625,694.72522323917,600.559944306747,-0.089028660675403,-0.137163812480011,0.841603187097636,0.5147465993976,59.6203465162851,-0.630151044641338,-0.184310584671159,-0.014764370549116,-0.07109369440276,0.242993241483762
68.7,86,790000000,vehicle_velocity_cg,,892.4119337298,700.055495825386,600.511264975767,-0.086195034933383,-0.138777399482321,0.848296593728029,0.503690518488467,59.6309964847119,-0.641958157976753,-0.348640987304225,-0.054791902154838,0.035795022309094,0.169777253828829
68.8,86,890000000,vehicle_velocity_cg,,889.523907645242,705.310529963725,600.456021493085,-0.084841686095578,-0.141471992312413,0.854654675205724,0.492293560632896,59.6627281545175,-0.684814177125542,-0.458981925531808,0.00198331591149,-0.083394361064323,0.23845657857481
68.9,86,990000000,vehicle_velocity_cg,,886.525451929011,710.459332400345,600.40243597524,-0.082786579054497,-0.140741835357432,0.861218336360436,0.481291071208721,59.6517945871128,-0.703989438575241,-0.366997230429353,0.048639378423055,-0.084479414057827,0.252470445768542
69,87,90000000,vehicle_velocity_cg,,883.372211044359,715.556741276168,600.355650366661,-0.07956242707577,-0.142705908664717,0.867588919989128,0.469674685013029,59.6676295043531,-0.674167722144782,-0.451055153842861,-0.020975149959113,-0.109426664835878,0.223806936713114
69.1,87,190000000,vehicle_velocity_cg,,880.113814799565,720.541779959508,600.308787578257,-0.07999492667597,-0.143405888193331,0.872870333190476,0.4594920503921,59.6673145754045,-0.659985583595905,-0.324252345277225,0.014160544204254,-0.156069146196177,0.280867816860684
69.2,87,290000000,vehicle_velocity_cg,,876.717399297371,725.476458502554,600.249384820509,-0.078553801197873,-0.142549374971365,0.878248947996469,0.44965293433462,59.6959347519171,-0.584760582027784,-0.236157184482938,-0.016746850966198,-0.171645311983938,0.238740834989328
69.3,87,390000000,vehicle_velocity_cg,,873.2473134628,730.272911312853,600.204668559276,-0.076606876809649,-0.143393071017606,0.883267463434043,0.439782220705207,59.6124734493461,-0.485638866163264,-0.224982656099611,-0.014312545920602,-0.006697696506549,0.202738897106678
69.4,87,490000000,vehicle_velocity_cg,,869.682236434023,734.958996562494,600.174702059581,-0.070472246392065,-0.146264637121432,0.889549525459768,0.427015175573999,59.5246467320186,-0.659027029438008,-0.684156509854485,-0.035536052718133,-0.026307311932771,0.197131857231664
69.5,87,590000000,vehicle_velocity_cg,,865.922182592546,739.634048956317,600.148192062082,-0.069197685818533,-0.147760680669268,0.895097361280253,0.414944785910901,59.5788079265108,-0.783357007789528,-0.666523185544349,0.018617283400086,-0.114531560738133,0.256753229723623
69.6,87,690000000,vehicle_velocity_cg,,862.050763778602,744.21231856073,600.117771065385,-0.06693202142333,-0.147910186782977,0.900358554898698,0.403729059859133,59.6165509950561,-0.697227300442199,-0.506121711682133,0.045727164423099,-0.173448574533013,0.268709180881007
69.7,87,790000000,vehicle_velocity_cg,,858.060358768132,748.684089509391,600.098755647438,-0.064486189110354,-0.14895271356971,0.905620774321195,0.391797950035632,59.6298265456776,-0.664997762483989,-0.463173729709854,0.010397832250439,-0.173343955347235,0.276463703145884
69.8,87,890000000,vehicle_velocity_cg,,853.98250387887,753.025028566535,600.08550755649,-0.063616842934349,-0.149785374055481,0.910407955223893,0.380361136394318,59.613712850627,-0.679435569506503,-0.358703074600582,-0.025727492461317,-0.089590894155328,0.25470765969721
69.9,87,990000000,vehicle_velocity_cg,,849.813145762799,757.25367199583,600.07224847378,-0.062839760408898,-0.150345509815272,0.914974590830768,0.369146163902874,59.5900352982987,-0.674641755862955,-0.296301867294452,-0.032008234674034,-0.067281491981528,0.230781180914424
70,88,90000000,vehicle_velocity_cg,,845.535930470844,761.381074507724,600.028039281167,-0.059360616604571,-0.150995512243599,0.920040257689484,0.35665473038961,59.6168417447253,-0.691291408050343,-0.438240521085148,0.002802029176648,-0.234712808914907,0.285313153446897
70.1,88,190000000,vehicle_velocity_cg,,841.107876275756,765.424846853813,600.002481763335,-0.060443198380033,-0.151396326581853,0.923856663231993,0.346286929971318,59.6423733170741,-0.605839200316672,-0.116274738226189,-0.007718402613068,-0.074108920126599,0.268060933145847
70.2,88,290000000,vehicle_velocity_cg,,836.606833285236,769.337524505277,599.980479465091,-0.055122783538821,-0.15283907816773,0.928853424203517,0.332915922216366,59.6371719645637,-0.702442512308275,-0.503416420840916,-0.083464001851864,0.015041422440952,0.162929839608153
70.3,88,390000000,vehicle_velocity_cg,,831.974685061113,773.147870725175,599.966219024615,-0.053697114928058,-0.1545456455602,0.932612447580583,0.321661756981677,59.6603613688563,-0.664942885402055,-0.381045578183033,-0.027430828853863,0.015789340552036,0.203752291383885
70.4,88,490000000,vehicle_velocity_cg,,827.345094880441,776.786683947401,599.948726842306,-0.050617331537539,-0.154011458265455,0.937126260461786,0.309051336227295,59.5982554142466,-0.775725739286064,-0.575835177311185,0.0378682692349,-0.082199808899967,0.237443443840579
70.5,88,590000000,vehicle_velocity_cg,,822.52061886164,780.356753630255,599.943050994122,-0.046994349046796,-0.15571975691808,0.941036159473702,0.296637548240319,59.6269904232649,-0.687805526026628,-0.528048487045793,-0.080620150203627,-0.046410941243752,0.210160474662301
70.6,88,690000000,vehicle_velocity_cg,,817.624725780171,783.791817522567,599.941530676056,-0.048176468725596,-0.155823281374598,0.94441354378902,0.285449104308718,59.6737000330024,-0.76133340706893,-0.322192535217307,0.017618002476648,-0.117113694693577,0.276506275168537
70.7,88,790000000,vehicle_velocity_cg,,812.675649924157,787.092960563496,599.919442249275,-0.04559499200573,-0.157718894385015,0.947741279273715,0.273554957218085,59.6400087687612,-0.604414480151696,-0.259458475874043,-0.07147731322746,0.076544979801198,0.168155977947766
70.8,88,890000000,vehicle_velocity_cg,,807.610358884344,790.281110616245,599.908234766514,-0.043329179956499,-0.159048756663804,0.951227535687568,0.260753236830824,59.708172822992,-0.798222195056339,-0.505895219801309,0.036033398213247,-0.206903546214356,0.277511641758071
70.9,88,990000000,vehicle_velocity_cg,,802.528939561793,793.312939709181,599.888836518586,-0.041531882098073,-0.159224033087187,0.954337150937072,0.249325916017881,59.6507149267756,-0.632195176825804,-0.236114114166846,-0.034189239512068,-0.052860807682913,0.238151887383587
71,89,90000000,vehicle_velocity_cg,,797.287094397069,796.244942292278,599.880301526387,-0.039319195140281,-0.158957150115195,0.957709095295389,0.236600748327776,59.6748860790771,-0.741280623811013,-0.442381414748216,0.015331995226801,-0.063565767671658,0.224919943958722
71.1,89,190000000,vehicle_velocity_cg,,791.974697044491,799.039219953146,599.869505938517,-0.036525375136215,-0.15977549154922,0.960696148865703,0.224054901365649,59.6962261182133,-0.642884719712358,-0.385466876223191,0.061805301817515,-0.093618124227261,0.249462728503249
71.2,89,290000000,vehicle_velocity_cg,,786.592992553133,801.688164689704,599.867326316524,-0.03413185625022,-0.159376652561158,0.963626178380992,0.211798695336299,59.6884107573549,-0.67427458551579,-0.389332041888284,-0.013205957708966,-0.044680371087901,0.219836365631528
71.3,89,390000000,vehicle_velocity_cg,,781.152431526483,804.203429516951,599.857836467119,-0.032795888593659,-0.160557817571791,0.966035664901387,0.199801679288417,59.7006561577446,-0.694635543580459,-0.446337298837321,0.023299126372009,-0.150920454178445,0.260220137083789
71.4,89,490000000,vehicle_velocity_cg,,775.754389066865,806.544518700833,599.857891625252,-0.031102336167027,-0.160918120750012,0.968343472771746,0.188278840658192,59.5907158454181,-0.577420976440726,-0.219913766865758,-0.013715656427736,-0.069753840603192,0.240600499951212
71.5,89,590000000,vehicle_velocity_cg,,770.226285002789,808.768408883567,599.849918749744,-0.030999755159051,-0.162523313681951,0.970395153550585,0.175950088534939,59.5817201870374,-0.669065119249138,-0.283642919608107,-0.00851716171133,-0.125889328538196,0.2760297366878
71.6,89,690000000,vehicle_velocity_cg,,764.640859728357,810.845798159085,599.843868736089,-0.027901117028649,-0.163066072147344,0.972702583952039,0.162728814154153,59.5605582783842,-0.600386237659259,-0.266902424857968,-0.026968575581697,-0.077174964411417,0.238815595679767
71.7,89,790000000,vehicle_velocity_cg,,758.966947949766,812.775441398006,599.842252148107,-0.026121990927567,-0.162783386462636,0.974917503101855,0.149516128987415,59.5793653718413,-0.694163054948216,-0.34906145117174,0.005031811644348,-0.090157729779573,0.252920422546206
71.8,89,890000000,vehicle_velocity_cg,,753.246649952706,814.549965119262,599.850195877901,-0.023625115743901,-0.163349087301759,0.976685931086158,0.137271707216511,59.5694161236484,-0.609341831861553,-0.265807526999566,-0.025794827883944,0.06633806026663,0.183075741861405
71.9,89,990000000,vehicle_velocity_cg,,747.520399802099,816.169202383359,599.856372690636,-0.018849563080245,-0.163379651050521,0.978694987843223,0.122914215470984,59.5675004681346,-0.765710114751188,-0.601428907617484,0.081899197167322,-0.133467339866451,0.248008373306516
72,90,90000000,vehicle_velocity_cg,,741.7192199689,817.641943697801,599.871582370457,-0.016629406054251,-0.164452307669477,0.979961628103321,0.111149038689295,59.6055068773148,-0.674678700938866,-0.466518403144882,0.001720362351854,-0.229344214343194,0.266661563299859
72.1,90,190000000,vehicle_velocity_cg,,735.886489514956,818.96442335364,599.903465133859,-0.015958009743338,-0.164041776470629,0.981210698057222,0.100305550770883,59.589417121049,-0.576607883431271,-0.183598492102837,-0.008658645396374,-0.038434214778486,0.223974543895515
72.2,90,290000000,vehicle_velocity_cg,,730.027098786731,820.148146721005,599.927159916853,-0.014139534148363,-0.163947121159947,0.982419727722295,0.088164015445562,59.5940858188152,-0.590672055087644,-0.238369719637731,0.026536889979586,-0.048868534827637,0.208172650090522
72.3,90,390000000,vehicle_velocity_cg,,724.154325284203,821.19140744071,599.953913764058,-0.010857970774385,-0.164850297170212,0.983317667878899,0.076110761596229,59.5807184036688,-0.540630396522436,-0.3294950109391,-0.001493183140993,-0.061393648332428,0.211725948524079
72.4,90,490000000,vehicle_velocity_cg,,718.414360662356,822.076718832127,599.978319310003,-0.010934244686942,-0.163815268953728,0.984261578235362,0.065376949763497,59.465091598815,-0.566980076501824,-0.255365246392283,0.036519729358561,-0.057835080719834,0.226186952633344
72.5,90,590000000,vehicle_velocity_cg,,712.478282380234,822.840986960889,600.00297046883,-0.00768174644172,-0.163188886402425,0.985083747795407,0.054040613946325,59.4876981142984,-0.502520124988788,-0.270788303700336,-0.036853675978986,0.018456043918603,0.151947256723429
72.6,90,690000000,vehicle_velocity_cg,,706.52939664352,823.473355454679,600.024752298696,-0.006505654929043,-0.163165236491463,0.985623576638186,0.043369888512419,59.5390145202317,-0.543270180104685,-0.288515954527709,0.056320331646112,-0.092498065079069,0.213154534517577
72.7,90,790000000,vehicle_velocity_cg,,700.568873765284,823.97937346722,600.054645939378,-0.00358807445994,-0.158764257389898,0.986753724353339,0.033137950629439,59.568412163864,-0.484181994378786,-0.190189974596765,0.085305914045968,-0.077593998801247,0.18055327487066
72.8,90,890000000,vehicle_velocity_cg,,694.671109525245,824.365300331384,600.092323727933,-0.00147999051,-0.156012382450869,0.987476329404494,0.023418902961546,59.561052167142,-0.523463826883802,-0.29573207062665,0.112679405036934,-0.119376424409265,0.192412938586548
72.9,90,990000000,vehicle_velocity_cg,,688.727672144408,824.640868934754,600.129180943522,-0.000805729851561,-0.15126922200355,0.988372035196814,0.015417305690549,59.5651419691528,-0.428150322150958,-0.202577343583273,0.102163038572689,-0.13281159322235,0.186200740092048
73,91,90000000,vehicle_velocity_cg,,682.743836344001,824.811008875442,600.173768758844,0.001306011457553,-0.146428241457793,0.989193130514222,0.007349488493999,59.6078165938169,-0.381038754790846,-0.201023976830498,0.066760482849206,-0.084541738270184,0.158028581423491
73.1,91,190000000,vehicle_velocity_cg,,676.757869218959,824.880150624986,600.225256831525,0.002739317652242,-0.14191926030069,0.989873048253715,-0.001663741387203,59.6548440189621,-0.434447229885101,-0.228724327010666,0.112035079060161,-0.112197430355384,0.200609140744393
73.2,91,290000000,vehicle_velocity_cg,,670.772093645526,824.844080101892,600.281627035022,0.003441190663753,-0.135454957420591,0.99072253544548,-0.010438892540927,59.6798161138259,-0.435744211257153,-0.142650511784958,0.136988763551286,-0.035947836975957,0.170655565186507
73.3,91,390000000,vehicle_velocity_cg,,664.78793946687,824.705803870524,600.339807813598,0.005927088173836,-0.130158593335252,0.991294521807372,-0.018941521624747,59.6974896461072,-0.404878839338679,-0.2951562780896,0.085948700457407,-0.086084370425048,0.14936702738907
73.4,91,490000000,vehicle_velocity_cg,,658.913260509,824.482711028802,600.398890205317,0.005116702515909,-0.123841053101458,0.991952773606884,-0.025824559157814,59.6252689322593,-0.381154588467249,-0.062808220366754,0.137701827860823,-0.063985070753837,0.156009493766563
73.5,91,590000000,vehicle_velocity_cg,,652.927788297197,824.161330762775,600.454885458273,0.005943579267577,-0.116383456707782,0.992635247248456,-0.033088227366159,59.6752409555652,-0.406243388063426,-0.079036187089091,0.140541740294619,-0.08675254404913,0.144099753202266
73.6,91,690000000,vehicle_velocity_cg,,646.948037821923,823.754071615866,600.518352891262,0.006294156982086,-0.11048090534597,0.993049136712173,-0.040096947727077,59.694580518818,-0.387431718652981,-0.064698533919616,0.096584644962249,0.039756301203489,0.140225266876074
73.7,91,790000000,vehicle_velocity_cg,,640.973781898435,823.26277726197,600.569724052805,0.006821277103256,-0.105521331823077,0.993204194866612,-0.048622484596421,59.7478528813094,-0.512335895243958,-0.160780941753768,0.15033168760786,-0.02376901125446,0.154678433027006
73.8,91,890000000,vehicle_velocity_cg,,635.008114079579,822.684935223198,600.613378134639,0.00660962715144,-0.099006759736498,0.993556698130757,-0.054763691940057,59.7763474190069,-0.412261359161315,-0.162090661522986,0.094504014879213,-0.048420735464449,0.116303773655087
73.9,91,990000000,vehicle_velocity_cg,,629.085454514972,822.039193552428,600.65342376596,0.007058074956666,-0.095376217687945,0.9936044365606,-0.060031527754504,59.7561662213034,-0.296528141764705,-0.22899533906494,0.089972897795071,-0.03348238390469,0.115960366311872
74,92,90000000,vehicle_velocity_cg,,623.134984256004,821.321598704949,600.677781141974,0.004871010903498,-0.091864068097782,0.99359996556115,-0.065546736624987,59.7851327921691,-0.351174255617842,-0.13532107746244,0.085969977309303,-0.06321404090884,0.148504915742126
74.1,92,190000000,vehicle_velocity_cg,,617.22626082461,820.54547666958,600.69227989508,0.005605163451191,-0.08800574472882,0.993555009499011,-0.07121807450943,59.7714130594975,-0.26129463452465,-0.162255758628528,0.048760015406139,-0.040073605037317,0.107101910254052
74.2,92,290000000,vehicle_velocity_cg,,611.292367307471,819.686755344209,600.711504321,0.005945481683293,-0.083985774169664,0.993419151354433,-0.077649408928294,59.7750918090709,-0.308721085176317,-0.148859587835127,0.070342884725912,0.019247053293031,0.120074996210141
74.3,92,390000000,vehicle_velocity_cg,,605.438389359501,818.776960013186,600.715965033148,0.004050868286431,-0.080898094177836,0.993234867005492,-0.08320809929991,59.737150667804,-0.383716830409646,-0.119889369239481,0.051483799447902,0.036666924391617,0.11449580144733
74.4,92,490000000,vehicle_velocity_cg,,599.623347177303,817.809323868686,600.710490355788,0.005871613858106,-0.07814094290779,0.992921072367995,-0.089259516242098,59.6848916204801,-0.344240653938973,-0.2795696312863,0.043236047897592,-0.014075815723523,0.100258571993273
74.5,92,590000000,vehicle_velocity_cg,,593.710756190695,816.744976955078,600.71101339601,0.006165695572994,-0.076831756348553,0.992555184000967,-0.09430308652056,59.7378438455894,-0.323840876129212,-0.211186215648064,0.018017015265128,-0.013705380546451,0.104340143753016
74.6,92,690000000,vehicle_velocity_cg,,587.810744636267,815.618816510583,600.709858656097,0.005531946589059,-0.076029560839561,0.992080364918069,-0.099827115502306,59.7772623594133,-0.356658964958795,-0.151510359589034,0.05275338630468,-0.008462843411101,0.114584501508693
74.7,92,790000000,vehicle_velocity_cg,,581.924169782027,814.433920280576,600.700249740672,0.006680035451963,-0.074441865321135,0.991725656996528,-0.104374360207266,59.8130694734766,-0.311754971206669,-0.241516033252994,-0.015926997652418,-0.047009333710304,0.079462919026493
74.8,92,890000000,vehicle_velocity_cg,,576.050485786025,813.190120055757,600.694686194034,0.006692374317816,-0.074781707119547,0.991215685403808,-0.108877791196076,59.8415726503488,-0.30789315260923,-0.161504876675745,-0.00190654467283,-0.021557032621594,0.098629619479667
74.9,92,990000000,vehicle_velocity_cg,,570.235984682039,811.907660304678,600.677182139279,0.005951768083097,-0.073269131189503,0.990856289996452,-0.11313718860696,59.8364638592699,-0.33222716982348,-0.071774193365438,0.031093258623235,-0.046386787133931,0.069070039669674
75,93,90000000,vehicle_velocity_cg,,564.400640533634,810.568041046551,600.68707452932,0.007083860478837,-0.072691505071684,0.990468782184514,-0.116779088577775,59.8474990299977,-0.246603771881129,-0.073600246356443,0.007556902323753,0.068592580840728,0.073050804462245
75.1,93,190000000,vehicle_velocity_cg,,558.556892344429,809.174949940095,600.679343918318,0.005870803369481,-0.072764904346589,0.98999515949811,-0.120749271358223,59.8737854044226,-0.321725701631053,-0.131846466544716,0.011615597196154,0.06289101041707,0.063044001085171
75.2,93,290000000,vehicle_velocity_cg,,552.722453818012,807.744580464149,600.653077585928,0.006430522663941,-0.072895427572531,0.9896378867578,-0.123538488378491,59.8934273305839,-0.219363765978796,-0.190433650069667,0.004763478466119,-0.008177993686165,0.050022803983151
75.3,93,390000000,vehicle_velocity_cg,,546.8999757985,806.275759306326,600.62834761323,0.006244245466489,-0.073260814083838,0.989205558611306,-0.126752614690273,59.9090907379993,-0.24057163914469,-0.162242556424521,0.010859033088433,-0.045220889335967,0.081943988203758
75.4,93,490000000,vehicle_velocity_cg,,541.191341878254,804.79863585502,600.596998978017,0.004186245131414,-0.074391613393132,0.988692295083196,-0.13013803768149,59.8044354854494,-0.22697084944225,0.037496824253413,-0.014060101634635,0.021980027085826,0.075574550487209
75.5,93,590000000,vehicle_velocity_cg,,535.384454813416,803.248502095629,600.546139604109,0.003861505765164,-0.074031320819684,0.988306227206681,-0.133248840803269,59.8405938554484,-0.212191452565319,-0.056379868904751,-0.017765733866965,0.012735731459812,0.044231732959375
75.6,93,690000000,vehicle_velocity_cg,,529.620700892601,801.672698316792,600.497583179758,0.005633295103539,-0.074886335317095,0.987934470361266,-0.135446613250599,59.8303449494832,-0.148661956473527,-0.173733249356447,-0.010003689443325,0.035106804102262,0.037376727730688
75.7,93,790000000,vehicle_velocity_cg,,523.83028594032,800.057604346299,600.447082320486,0.006213693180159,-0.074467345359017,0.987610100035535,-0.137993821600985,59.8843868134995,-0.187069326142578,-0.249055651753417,-0.002156348465569,-0.090235322491267,0.046261705209841
75.8,93,890000000,vehicle_velocity_cg,,518.116647540935,798.436595337395,600.39985401848,0.003827925623293,-0.073868295024124,0.987382196145655,-0.140018644152253,59.823219726097,-0.151162777086533,0.006505445018528,-0.016513813819053,0.026404592357778,0.055336383753547
75.9,93,990000000,vehicle_velocity_cg,,512.372447232828,796.776607723504,600.334793780701,0.003734160040776,-0.074890201512115,0.986923923588228,-0.142683856183809,59.8323962953675,-0.166486382450053,-0.094220107186724,-0.00755322030067,0.024218367828071,0.045004912214796
76,94,90000000,vehicle_velocity_cg,,506.603833086379,795.077261819058,600.260345127535,0.003494548529568,-0.074258164214461,0.986567128104095,-0.145460698893242,59.8767590380464,-0.150102939750064,-0.03472645499262,0.030171078960165,-0.011723546540193,0.066248587260952
76.1,94,190000000,vehicle_velocity_cg,,500.847751314162,793.343788215561,600.18353933,0.002511067345633,-0.073632333976365,0.986180875595206,-0.148388862601788,59.8900275443709,-0.184743716009336,-0.013682544911305,0.014578225983022,-0.009050851321194,0.059864963729889
76.2,94,290000000,vehicle_velocity_cg,,495.114419818637,791.582836098818,600.104664081363,0.003455776150284,-0.07279323230355,0.985788271633424,-0.151362764417101,59.8743537631009,-0.184586106039622,-0.111086644421665,-0.027695866550158,0.069768407017872,0.05347045595887
76.3,94,390000000,vehicle_velocity_cg,,489.405224468508,789.785714609639,600.04007573691,0.003771116008837,-0.073695046841633,0.985176593791408,-0.154860898230048,59.8675790694421,-0.219912018701257,-0.148788489664653,-0.077257600115956,0.023064040774493,0.069354368046315
76.4,94,490000000,vehicle_velocity_cg,,483.802976440791,787.986719261923,599.967689243677,0.005616356336155,-0.07458921383656,0.984501458199384,-0.158624665560041,59.7591537247074,-0.189903994485284,-0.138447630297716,-0.005251785307443,0.010276539056408,0.063934473208509
76.5,94,590000000,vehicle_velocity_cg,,478.14210742015,786.108568686309,599.92294051681,0.006416303858816,-0.074052408086261,0.983950316927282,-0.162224676668251,59.766202016572,-0.224197939676956,-0.192942484304842,0.030650342697095,-0.023235888860222,0.065361669382419
76.6,94,690000000,vehicle_velocity_cg,,472.444976156698,784.177331060675,599.872519017604,0.007111654755841,-0.073573224619808,0.98339548548908,-0.165739929122024,59.8098833887618,-0.242170737206269,-0.156847552075459,0.009969100858811,-0.067184958112992,0.081797912701086
76.7,94,790000000,vehicle_velocity_cg,,466.765214473661,782.203826812885,599.83434226382,0.007361285397827,-0.072288313487239,0.982873595894806,-0.169350836145785,59.8387148464347,-0.246482040683305,-0.060863945613493,0.02969388102208,-0.014405349078909,0.067082466003651
76.8,94,890000000,vehicle_velocity_cg,,461.101813730478,780.191850020907,599.801113293104,0.007283535390295,-0.071684046981029,0.982364684274821,-0.17253398103061,59.8537926925008,-0.266362270869054,-0.084450023986517,-0.010000431962644,-0.016133911093785,0.065467811079648
76.9,94,990000000,vehicle_velocity_cg,,455.486137555045,778.154826471734,599.771132986132,0.008020032405615,-0.072454309469504,0.981670551749174,-0.176093668108714,59.8499844961989,-0.229142309232348,-0.071262422028711,5.22067400613238E-06,0.031263525233595,0.07354335980786
77,95,90000000,vehicle_velocity_cg,,449.853062052129,776.061266568004,599.74036946847,0.009192384712569,-0.073004618977174,0.980802831738751,-0.180586906846927,59.8815225115726,-0.278732828909863,-0.119836481303137,-0.019331277437483,-0.047061137330796,0.091893171158105
77.1,95,190000000,vehicle_velocity_cg,,444.274104531524,773.929482395829,599.727124775585,0.010091686213118,-0.072397941333702,0.979988698513237,-0.185145474550014,59.8376322658808,-0.271444589132313,-0.069062921078134,-0.026356837254602,0.081068246858066,0.077814420499901
77.2,95,290000000,vehicle_velocity_cg,,438.680875025488,771.734079312104,599.703682894835,0.011078654729629,-0.072793655757992,0.979010035991681,-0.190046564079271,59.8875084258056,-0.360406103275111,-0.217003438679107,0.010878374847554,-0.054435044978198,0.081856511719093
77.3,95,390000000,vehicle_velocity_cg,,433.174475245417,769.517962224557,599.694951523366,0.012185570995007,-0.07189258384592,0.97842611525524,-0.193301074063292,59.8425050183338,-0.238813197167797,-0.102272490911563,0.024731405276957,-0.001789254018446,0.075482950482346
77.4,95,490000000,vehicle_velocity_cg,,427.714994139506,767.272090336502,599.684513149655,0.011515334122636,-0.072436543501095,0.977578988748323,-0.197382028066043,59.7733217906887,-0.343290225275785,-0.208919706357439,-0.054205093354481,-0.013925982232987,0.094230749818835
77.5,95,590000000,vehicle_velocity_cg,,422.173101309232,764.93292170527,599.676036339728,0.014177265787352,-0.072489035335858,0.976553485043089,-0.202206913188126,59.7858110353874,-0.288468490460761,-0.280824033941433,-0.007644596900092,0.0054205159244,0.076771687965264
77.6,95,690000000,vehicle_velocity_cg,,416.689695157917,762.555458489951,599.677491325888,0.014484013138555,-0.072897234923133,0.975511737303555,-0.207009799011942,59.7960563560834,-0.347800753077035,-0.246926266345555,0.016356748683928,-0.011103937956874,0.09439267651176
77.7,95,790000000,vehicle_velocity_cg,,411.197154552733,760.111878691209,599.678100122649,0.015435448494429,-0.072753646806948,0.974521160613741,-0.211606146702107,59.8312175334623,-0.31994729248666,-0.208888186729363,0.012570115218952,-0.056396886616763,0.097394148739451
77.8,95,890000000,vehicle_velocity_cg,,405.730791544295,757.616988786081,599.681456910766,0.014634866051553,-0.072262178007435,0.973576614842477,-0.216130917170905,59.8548509521963,-0.336148683621994,-0.1224131776239,0.010675611396882,-0.051544801896134,0.100265813965081
77.9,95,990000000,vehicle_velocity_cg,,400.331997414463,755.096952731486,599.685173899714,0.016715828883594,-0.07230995931214,0.972480150398507,-0.220848835020494,59.8233585902162,-0.295054972371766,-0.22001475421404,-0.034689694831386,0.01073369564413,0.084094784694037
78,96,90000000,vehicle_velocity_cg,,394.936104375308,752.497462838122,599.707738851635,0.017728690497068,-0.073351167878131,0.971013129254995,-0.226801240116969,59.831465477312,-0.384635687230303,-0.232158711076645,-0.023981727286648,-0.0152535059465,0.137524013587553
78.1,96,190000000,vehicle_velocity_cg,,389.562469003718,749.841179874007,599.716882491479,0.017668841825163,-0.074051119276373,0.969517474137884,-0.232895064575813,59.8334659723065,-0.396356313223809,-0.147401079767559,-0.024016508792224,-0.004978549461268,0.11508623114029
78.2,96,290000000,vehicle_velocity_cg,,384.261859822315,747.130073365368,599.735024754378,0.017463883451182,-0.073079405626846,0.9683724260164,-0.237927000945969,59.8096821320156,-0.36794337631355,-0.084598867619807,0.011257849453215,0.016850004572033,0.073794884672056
78.3,96,390000000,vehicle_velocity_cg,,378.938337257535,744.340602431385,599.745320571225,0.017821385586313,-0.072814612799135,0.967296234164417,-0.24231885141283,59.8321396340234,-0.298507363004901,-0.120315115892411,-0.008146128723823,0.023681407647061,0.086523519597497
78.4,96,490000000,vehicle_velocity_cg,,373.735426980742,741.550117429323,599.759687209615,0.020576208390168,-0.072242279988656,0.965803813631227,-0.248154520824634,59.7652168708241,-0.308397402774729,-0.289742737316711,-0.009270289869622,0.007496466844441,0.107307616754019
78.5,96,590000000,vehicle_velocity_cg,,368.470837134133,738.641652645093,599.781368789103,0.020704154661369,-0.072027896537533,0.964334312719645,-0.253855575892409,59.7961214418392,-0.356722795970232,-0.284293440431271,-0.003223013727128,0.005192316618399,0.104783793661565
78.6,96,690000000,vehicle_velocity_cg,,363.241766040026,735.678763554226,599.790344040536,0.020033911999905,-0.072558642511363,0.962914296916623,-0.259094466479804,59.8204431830268,-0.324894875005178,-0.157951914595387,0.010719477070402,-0.061509186916257,0.124616077859222
78.7,96,790000000,vehicle_velocity_cg,,358.051469711119,732.654563709463,599.808127106756,0.021449446600707,-0.072146914725544,0.961339143640513,-0.264880718136735,59.8183620923686,-0.29992725390505,-0.194943529358766,-0.013623135925218,-0.003346662920514,0.112366902650577
78.8,96,890000000,vehicle_velocity_cg,,352.93032579077,729.588140379424,599.827303062586,0.021685062698148,-0.072692172235041,0.959589935798055,-0.270984798958565,59.8178170757256,-0.40166137764345,-0.202181212900137,-0.011974849264149,-0.03957871451406,0.127737524493174
78.9,96,990000000,vehicle_velocity_cg,,347.843697484892,726.462396315899,599.847201451937,0.021003714326185,-0.072577011342349,0.95819907160789,-0.275945575392855,59.800631516188,-0.345011283786576,-0.043837216525706,-0.010888104658259,0.02741906909966,0.107666052690159
79,97,90000000,vehicle_velocity_cg,,342.772730204495,723.270029156507,599.856886526931,0.021794625642137,-0.071748870539408,0.956468215576655,-0.28203837763866,59.8073418181001,-0.371298681885627,-0.207583895665995,0.012604302162984,0.009180922023357,0.104361197914482
79.1,97,190000000,vehicle_velocity_cg,,337.75223809692,720.012747896765,599.870252076832,0.022797034600803,-0.07079335113425,0.954836355388661,-0.287673653775751,59.8073314837391,-0.330239772412635,-0.272644987267385,0.04084871202777,-0.023612724885755,0.115279041017949
79.2,97,290000000,vehicle_velocity_cg,,332.760547504985,716.700943468445,599.878771569688,0.02217769612366,-0.071434522597387,0.953076587917622,-0.293343273894655,59.8194035298942,-0.372773386357541,-0.196424489796591,-0.01152287114299,-0.04854100791746,0.139948538511464
79.3,97,390000000,vehicle_velocity_cg,,327.848286500201,713.345940107858,599.898621920684,0.02329890179096,-0.071485471633292,0.951111121270655,-0.299557379338214,59.7773631066139,-0.349304091586213,-0.179885474526561,-0.014643144274562,0.076965969114381,0.107221642860972
79.4,97,490000000,vehicle_velocity_cg,,323.01511467829,709.961984243904,599.911985797772,0.023873646732681,-0.069555460383265,0.949076373800475,-0.306343146840754,59.7514683952242,-0.480435733190898,-0.272969920287317,0.047996523654504,-0.020166174011266,0.119876753365709
79.5,97,590000000,vehicle_velocity_cg,,318.136890887558,706.449101256671,599.921768877431,0.023175226804471,-0.069916595041175,0.947301143130636,-0.3117613234893,59.7876706129345,-0.399915928391072,-0.155152522950916,-0.014130650616941,-0.055205348746259,0.139598891862522
79.6,97,690000000,vehicle_velocity_cg,,313.307500686432,702.873298173334,599.939620662061,0.024606277675572,-0.068361051597917,0.94517532314798,-0.318378558064911,59.8068902160916,-0.391428574297,-0.199726995475602,0.021235805700952,-0.057091053541569,0.13281054438661
79.7,97,790000000,vehicle_velocity_cg,,308.52980835801,699.235235432673,599.963604813119,0.024151367460258,-0.068354232910594,0.943149698404008,-0.324365621935235,59.8182103682826,-0.424112861399263,-0.125094217562724,0.00231219381892,0.025241303040407,0.133277594973908
79.8,97,890000000,vehicle_velocity_cg,,303.798769915384,695.538565557563,599.982089148844,0.024967970988295,-0.06723186867591,0.940860052021566,-0.331117560345339,59.8246323795705,-0.457344256718418,-0.229146548685674,-0.009217130670778,0.034064015746889,0.101509560336419
79.9,97,990000000,vehicle_velocity_cg,,299.144940367662,691.805468060344,599.999421320834,0.02670965436481,-0.067517437894867,0.938794168880258,-0.336739511225296,59.8301415808491,-0.374165408363267,-0.337069831764815,-0.029936818514008,-0.067042085476656,0.118855729957866
80,98,90000000,vehicle_velocity_cg,,294.513037948865,687.990022148104,600.022707803394,0.025674013044554,-0.068053841637457,0.936739982240444,-0.34238534630551,59.8390074462716,-0.385890116804569,-0.106212784337472,0.044594067575892,-0.013886827242853,0.153757237588385
80.1,98,190000000,vehicle_velocity_cg,,289.930367820966,684.116285378137,600.044788321783,0.026385472428073,-0.066821097779409,0.93415588937648,-0.349559039476224,59.8455339299728,-0.457150844272345,-0.263353125617854,0.04630218989993,0.048364294867462,0.107315042295031
80.2,98,290000000,vehicle_velocity_cg,,285.403888391749,680.180874604561,600.065042030153,0.027966110980658,-0.066978407680103,0.931707155587612,-0.355884202751538,59.8504572562311,-0.446028063257204,-0.340824141182755,-0.026754025341115,0.040670806523189,0.11146857634555
80.3,98,390000000,vehicle_velocity_cg,,280.931219715064,676.185761968738,600.07700400515,0.028659961047989,-0.067409477521636,0.929140824626829,-0.362397429605624,59.8878722778337,-0.486996669363613,-0.354067203586309,0.016260032949758,-0.129411083377675,0.15699020568013
80.4,98,490000000,vehicle_velocity_cg,,276.587651796567,672.208298714289,600.09399120922,0.027751849429881,-0.069543737766114,0.92706227290829,-0.367354114637165,59.7983853888142,-0.310463203721779,-0.159114692941157,-0.015027547363617,-0.005424015835439,0.130245531590893
80.5,98,590000000,vehicle_velocity_cg,,272.217494869882,668.091361903946,600.106961223285,0.027856654586614,-0.068549473849347,0.924801742451856,-0.373184557006624,59.794056803595,-0.321497701394696,-0.172042998027436,-0.018291880026501,0.120916335935481,0.080984245894866
80.6,98,690000000,vehicle_velocity_cg,,267.900384190925,663.921807808928,600.120076815833,0.03002823654991,-0.067073421866144,0.922224742818945,-0.379606355085633,59.8169137395554,-0.388072099337231,-0.393147242313114,0.037033169982516,0.048091357330373,0.09504821310853
80.7,98,790000000,vehicle_velocity_cg,,263.63799914204,659.702147110687,600.135848683682,0.030005339613977,-0.067177833580014,0.919825410642781,-0.385367398992163,59.8453701145217,-0.39484555114743,-0.315898124189141,0.026974369759814,-0.067066348137481,0.1469544207842
80.8,98,890000000,vehicle_velocity_cg,,259.432965723326,655.427448388997,600.160486909006,0.031736451405383,-0.066968607655576,0.91702427740142,-0.391885797008863,59.8530756412181,-0.399231401600444,-0.304332502601814,0.023839772212384,-0.065446088801284,0.141215108039266
80.9,98,990000000,vehicle_velocity_cg,,255.309170701001,651.124648505305,600.182665191937,0.030167059191429,-0.068010174120561,0.914581139028173,-0.397499565898835,59.838077719523,-0.439449283212261,-0.154065296162293,0.030911758520929,-0.047353845172999,0.16094957662656
81,99,90000000,vehicle_velocity_cg,,251.215584536253,646.739945358448,600.198094578954,0.030898521607964,-0.065092873584551,0.912078298243726,-0.4036352029293,59.8409342272971,-0.449640489732958,-0.293427306650386,-0.005841019475562,-0.035843042673261,0.099991853733063
81.1,99,190000000,vehicle_velocity_cg,,247.179648846822,642.306087294071,600.210254343313,0.030536695594842,-0.066365944168549,0.909744017492996,-0.408691686130838,59.8526898978661,-0.413279740313953,-0.205750410512271,0.008285012107476,-0.053350310517601,0.145605514831783
81.2,99,290000000,vehicle_velocity_cg,,243.197088070593,637.823657325135,600.223138456069,0.031704453835412,-0.065606120453798,0.907226023446409,-0.414284451732882,59.8600723249665,-0.361957847996676,-0.250865217445296,0.007930255725862,-0.047520497979732,0.11940428816028
81.3,99,390000000,vehicle_velocity_cg,,239.274549396252,633.291997723194,600.24376018998,0.031944111629245,-0.06466885169089,0.904648250116314,-0.420010781902908,59.8627342460063,-0.399005155850998,-0.278415068654524,0.040612981158069,-0.037787109349176,0.136842755660894
81.4,99,490000000,vehicle_velocity_cg,,235.471862166148,628.799894499801,600.260275681722,0.031142121427219,-0.065012121214617,0.902118531274145,-0.425424197595727,59.7688497258075,-0.368283410051025,-0.143505742560526,0.003061498585584,0.007105482638505,0.123758225543434
81.5,99,590000000,vehicle_velocity_cg,,231.657431883626,624.169045825035,600.266163302913,0.031174744247287,-0.064475537346984,0.89952855041648,-0.430951769216185,59.8055299389305,-0.3769732040955,-0.209683917501431,-0.005310971650814,-0.053121802118514,0.118784427135094
81.6,99,690000000,vehicle_velocity_cg,,227.898243541589,619.491841202276,600.278268565041,0.031791893803779,-0.063976544440343,0.89724229431192,-0.435720716225111,59.8214096949974,-0.304103604286223,-0.163122077966037,-0.013408101083505,-0.005988416318707,0.097577426384053
81.7,99,790000000,vehicle_velocity_cg,,224.192460358033,614.772211219258,600.296705720574,0.032524514466604,-0.064754831389012,0.894725972404588,-0.440697631120429,59.8329473489448,-0.323753764275671,-0.146314725664609,-0.035505032800276,0.032440714420185,0.112524858669703
81.8,99,890000000,vehicle_velocity_cg,,220.543941128376,610.02007111199,600.313272330718,0.033495561629914,-0.063752022082513,0.892041046644179,-0.446179894362628,59.8439102680912,-0.355321832705972,-0.218559842090933,0.008682385150294,0.009215521939024,0.087847060921432
81.9,99,990000000,vehicle_velocity_cg,,216.982493820174,605.266042414054,600.33661173258,0.032884562823423,-0.064350229629569,0.88970068079432,-0.450788589106533,59.808262848057,-0.361443406544066,-0.127407467575459,0.006087058103566,0.021143481343487,0.109336220499777
82,100,90000000,vehicle_velocity_cg,,213.438175808619,600.434195149749,600.349160041245,0.033815977974613,-0.064116801587432,0.887271364388736,-0.455516236070208,59.8168884076214,-0.350936288343316,-0.205371339430509,-0.052170031885437,0.013539256854241,0.0792706754837
82.1,100,190000000,vehicle_velocity_cg,,209.97812014804,595.596011752694,600.370936848082,0.03527942539412,-0.064280945802739,0.884573302830171,-0.460601122524348,59.8035093652296,-0.313096422077883,-0.273113790070318,0.04708456791845,-0.052491650969474,0.121624536897907
82.2,100,290000000,vehicle_velocity_cg,,206.5387575295,590.670301263781,600.396106623533,0.036010723066862,-0.064328147322369,0.881981858306092,-0.465481598890017,59.8237032403618,-0.319494188252445,-0.247538644723203,-0.01018533247467,-0.082382284543386,0.135007348723887
82.3,100,390000000,vehicle_velocity_cg,,203.156468278356,585.708069702065,600.425818305458,0.035594097533401,-0.061915727638624,0.87969800937943,-0.470139250845567,59.8413136407834,-0.347743868427892,-0.235743666851424,0.014963359132533,-0.11286432966894,0.092631466460565
82.4,100,490000000,vehicle_velocity_cg,,199.876763258329,580.806584433041,600.461246064441,0.034942304680236,-0.062768396678571,0.877904640210464,-0.473415891599522,59.7384924936985,-0.244642288096402,-0.087486975378273,0.014084868432977,-0.015727845870505,0.090092974000613
82.5,100,590000000,vehicle_velocity_cg,,196.584291808117,575.777595627026,600.490483643767,0.035505448461636,-0.061346379805191,0.875464049333722,-0.478057196513699,59.775325735338,-0.306550459140227,-0.2315813985502,-0.002892270135304,-0.011744654930698,0.103521533617271
82.6,100,690000000,vehicle_velocity_cg,,193.361144128563,570.746093055645,600.531013991349,0.037535429758311,-0.061074152873837,0.872831212048954,-0.482728406701693,59.7584027579671,-0.309238676677323,-0.259178248996888,-0.057114069739966,0.011791546857392,0.088236594700594
82.7,100,790000000,vehicle_velocity_cg,,190.19195434518,565.680977702454,600.585556025247,0.038963331945101,-0.061048306070096,0.870213887687873,-0.487322021629297,59.7319136337378,-0.35611531951006,-0.234117563579614,0.000539289166251,0.092095873639838,0.070521647998913
82.8,100,890000000,vehicle_velocity_cg,,187.054132081984,560.557083456175,600.63333508529,0.039265665073061,-0.061085596003817,0.86800991019844,-0.491208258587459,59.7547225725737,-0.361033005241228,-0.293619151262971,0.002745311679286,-0.015216331210448,0.074657341206539
82.9,100,990000000,vehicle_velocity_cg,,183.997061045315,555.472083490682,600.680347314996,0.040535424657889,-0.061474880772223,0.86602576947813,-0.494547353629214,59.6902907807372,-0.265776226695309,-0.21733287685827,0.019906927263164,-0.061570884144945,0.09108652859751
83,101,90000000,vehicle_velocity_cg,,180.953960547533,550.299832870298,600.735407236192,0.040290313083893,-0.06060256495537,0.863868999313385,-0.498431912920634,59.660319955731,-0.294699365072641,-0.200047624563116,0.012975361755003,-0.018908257917791,0.093628153785981
83.1,101,190000000,vehicle_velocity_cg,,177.958405757399,545.108686264263,600.792204988497,-0.041038856670892,0.059846317886334,-0.861705285629637,0.502193420104784,59.6233128892391,-0.295788545447607,-0.182989005517227,-0.006232834863531,-0.019551306747703,0.073132468587024
83.2,101,290000000,vehicle_velocity_cg,,175.009614188675,539.90065124166,600.855486755641,-0.041538908703173,0.059673045921389,-0.859759591705767,0.50549687548406,59.5842524629923,-0.282598850025146,-0.15892722987409,0.024071670485931,-0.048691032817938,0.079480319636194
83.3,101,390000000,vehicle_velocity_cg,,172.108531436738,534.690141423917,600.914588929827,-0.038623026623843,0.060795232913127,-0.858310486710827,0.508050499332179,59.5156303342434,-0.288136960546573,0.102498245188669,0.030468160104962,0.068049113038664,0.063712145343651
83.4,101,490000000,vehicle_velocity_cg,,169.292456855266,529.566915076271,600.96322128889,-0.04061150846712,0.0579585310919,-0.856987357124039,0.51045487928244,59.3634427839975,-0.246708864560408,-0.154703708293106,-0.024725971879452,0.008284253841327,0.028005257994058
83.5,101,590000000,vehicle_velocity_cg,,166.458850087779,524.329989693586,601.031005894036,-0.040712883216651,0.058275296588246,-0.855586416927784,0.512755628068981,59.3089259299584,-0.237897997503483,-0.100830048579129,-0.02965301629976,0.058012313529535,0.060639420126133
83.6,101,690000000,vehicle_velocity_cg,,163.689714779455,519.144924258372,601.100026265519,-0.041203671660223,0.056684847160553,-0.85395276391319,0.515610087710788,59.2205228993281,-0.265776476819957,-0.19468112844844,0.017632033210294,-0.046671481837275,0.051029794738921
83.7,101,790000000,vehicle_velocity_cg,,160.915532854385,513.869421518138,601.177830354789,-0.041065154722174,0.055746313027354,-0.852621357212234,0.517921637776478,59.200708336608,-0.235471931742926,-0.129083243960602,0.010286211312658,-0.059537509902831,0.061973426551931
83.8,101,890000000,vehicle_velocity_cg,,158.178180428477,508.586573060432,601.266596868821,-0.04093516394294,0.055208491603415,-0.850952212366911,0.520727056216306,59.1474241456774,-0.248565476215829,-0.105845853490742,0.010449224752856,0.005248580506935,0.065007348362132
83.9,101,990000000,vehicle_velocity_cg,,155.491414105304,503.327190254396,601.352153329789,-0.041789168249161,0.05553892867322,-0.84912460067401,0.523599565841185,59.0793786511734,-0.261419543733826,-0.166951424193572,-0.040134811554787,0.00690879345851,0.069756627793551
84,102,90000000,vehicle_velocity_cg,,152.829975458218,498.024495228647,601.43089244728,-0.04173224950149,0.057239705383743,-0.847198712082028,0.526532408998422,59.0254075656986,-0.239512078045962,-0.05768417787539,-0.001332989526942,0.001881319460842,0.069216565274766
84.1,102,190000000,vehicle_velocity_cg,,150.208382379452,492.712384313116,601.503425568679,-0.040326669676454,0.056922937960196,-0.845705178249261,0.529071158096122,58.9879539091869,-0.238659025126152,-0.046052258140197,0.030996505057152,0.056875821505954,0.054634644207276
84.2,102,290000000,vehicle_velocity_cg,,147.632999964328,487.423857082819,601.560647979927,-0.040367445423582,0.056726535688458,-0.844231125459683,0.531438026776252,58.9374336392298,-0.22256864213598,-0.163277692640316,-0.016513640413584,-0.044837093387795,0.054764988397183
84.3,102,390000000,vehicle_velocity_cg,,145.077934805021,482.093132057926,601.624266162744,-0.039632498007356,0.056800992949661,-0.842822532114112,0.533716302601284,58.8745944461843,-0.191976296581475,-0.063421766454642,0.029514419770233,0.070179805896078,0.058177604272996
84.4,102,490000000,vehicle_velocity_cg,,142.609201951797,476.8843174311,601.67232328083,-0.039202953765988,0.055617632921994,-0.841269513038286,0.536316523851821,58.7240794066448,-0.292609058868981,-0.308979622203708,0.014024063913357,-0.029621660075466,0.05644793489017
84.5,102,590000000,vehicle_velocity_cg,,140.114765369652,471.530701057488,601.731920527963,-0.0406264446113,0.055516087325536,-0.839609598561716,0.538816460447659,58.6894984294877,-0.233987635535591,-0.19860000327594,-0.034582182434207,0.073472602034148,0.060765643584019
84.6,102,690000000,vehicle_velocity_cg,,137.662713650122,466.180423921095,601.775587746301,-0.04009827232308,0.056004273349184,-0.837421681029324,0.542199758451952,58.6943092000879,-0.325111100929984,-0.239504554285442,0.017920910997697,-0.039062230373127,0.086474312192111
84.7,102,790000000,vehicle_velocity_cg,,135.25049288443,460.818397501272,601.831673550695,-0.039622623866345,0.055898482929414,-0.835752521028025,0.544814767493905,58.6777264974935,-0.275469059842702,-0.119361584983248,0.005823709620302,0.000153861438754,0.060014124783708
84.8,102,890000000,vehicle_velocity_cg,,132.884922957294,455.47405712589,601.86234171822,-0.038533319142376,0.055940221692985,-0.834318713554988,0.547081492215521,58.6484161401591,-0.262916646130329,-0.131794915960702,0.033375340387677,0.01117994158898,0.054549726874964
84.9,102,990000000,vehicle_velocity_cg,,130.561092295617,450.148320954577,601.896962202543,-0.037881547550183,0.055484684185039,-0.832778586835506,0.549514570766187,58.6179770063349,-0.281077338156673,-0.180466797425402,-0.010246484553825,0.009139940964258,0.064090737879312
85,103,90000000,vehicle_velocity_cg,,128.23724430681,444.7260485753,601.926784085767,-0.039597611747073,0.054641705267108,-0.830739481869716,0.552556084440545,58.6583697591008,-0.281287382058988,-0.249693513469488,-0.002293434622791,-0.006352354717921,0.069397790606428
85.1,103,190000000,vehicle_velocity_cg,,125.952972613391,439.290596362951,601.95472714134,-0.037599238122502,0.055504542735344,-0.828928174136949,0.55532299173574,58.6982854682574,-0.296260675196919,-0.12110148427876,-0.017701367793102,-0.037664940586357,0.065813170418732
85.2,103,290000000,vehicle_velocity_cg,,123.704440390348,433.837941506806,601.987688648041,-0.040197035332419,0.055942035289071,-0.826961822233213,0.558022250100231,58.7443207944166,-0.219510179479526,-0.210007161629545,-0.035645521416083,0.025783150581082,0.069119242772132
85.3,103,390000000,vehicle_velocity_cg,,121.499291633157,428.370432986099,602.01213827728,-0.039012529691467,0.055627683745116,-0.824728411295116,0.56143265930195,58.7926019999205,-0.28716289678158,-0.174573461494983,0.015893485639969,-0.027471886621514,0.071479675280662
85.4,103,490000000,vehicle_velocity_cg,,119.363820936576,422.984646055914,602.025638748018,-0.039052014335487,0.05605649739972,-0.822997270375805,0.563922071060878,58.7717170883597,-0.195738628377002,-0.041592973658702,-0.011692291248683,0.019405095254504,0.063281907190523
85.5,103,590000000,vehicle_velocity_cg,,117.240387326998,417.506026514388,602.035164447694,-0.039597319519898,0.056460201123176,-0.820652713549776,0.567250757354592,58.8291504007957,-0.26751069570676,-0.239552574714035,0.007401059516751,-0.058549527688601,0.091586275143101
85.6,103,690000000,vehicle_velocity_cg,,115.147632341034,411.97548769255,602.048607701491,-0.040557198449484,0.057593298932869,-0.818267899965723,0.570504837365682,58.880280216677,-0.241235083864322,-0.093703700279946,-0.056296946156387,0.026293477920987,0.09118036710532
85.7,103,790000000,vehicle_velocity_cg,,113.105847480611,406.422331073106,602.057443916923,-0.041323246449356,0.059919078010194,-0.814754861445949,0.575218748949899,58.9490934703092,-0.365541259440955,-0.147848845288968,-0.040669384609383,0.006534091905948,0.121083698158885
85.8,103,890000000,vehicle_velocity_cg,,111.126603130266,400.844090291465,602.064481577061,-0.042981100419199,0.060796070287791,-0.811173976041709,0.580045897698623,59.0227181714779,-0.348138228629181,-0.18226512799818,-0.034611463407038,0.012786874237465,0.103051623560701
85.9,103,990000000,vehicle_velocity_cg,,109.224729711313,395.272187316967,602.071619963153,-0.045051466539241,0.062173200446842,-0.807327670705841,0.585087079520255,59.0567291406181,-0.407315139984385,-0.324943800893491,-0.050074957208357,-0.025765886122856,0.129994288262278
86,104,90000000,vehicle_velocity_cg,,107.383150060113,389.639890602392,602.07478253983,-0.046867176718584,0.065067234900145,-0.803347459769599,0.590086927130749,59.1051915966519,-0.439004886621519,-0.222931738145801,-0.075016892201181,-0.028444734465862,0.139870693739966
86.1,104,190000000,vehicle_velocity_cg,,105.614636080541,383.981573163814,602.071117251396,-0.048657508491091,0.068189166428408,-0.799164895515953,0.59524629711088,59.1636699940668,-0.471561747492851,-0.200406551847467,-0.093227316963431,-0.035817333311974,0.136022048133303
86.2,104,290000000,vehicle_velocity_cg,,103.923282154398,378.29489736145,602.065214533106,-0.052502273745159,0.072318511312703,-0.794649406017762,0.600454715768576,59.2066935968786,-0.445767450775674,-0.191845788650622,-0.116073087141602,0.000529463403562,0.127116034488506
86.3,104,390000000,vehicle_velocity_cg,,102.306037657668,372.593793763737,602.051354127728,-0.056201701359675,0.075358947234789,-0.789809890773532,0.606104557211248,59.2553274583635,-0.476717398577917,-0.250905743729971,-0.051891859961479,-0.085194393151617,0.159729191091558
86.4,104,490000000,vehicle_velocity_cg,,100.824926559986,367.011239070271,602.061980738903,-0.060493542213592,0.078888191028634,-0.785183676561657,0.611231362683396,59.1516935316282,-0.40734088716119,-0.219417099168999,-0.165237684406687,0.036063734736876,0.11568040965469
86.5,104,590000000,vehicle_velocity_cg,,99.3829367345326,361.233272265269,602.055602830335,-0.06417634165298,0.082655614049278,-0.779776189702529,0.617250792313126,59.2334520735067,-0.538521262106056,-0.302154093378452,-0.086505880968095,-0.018013688591673,0.140909694970091
86.6,104,690000000,vehicle_velocity_cg,,98.0298524700553,355.434869352843,602.04617271335,-0.069976346714803,0.088922271743329,-0.774177735257441,0.622772008619619,59.2670296950554,-0.451583926147146,-0.24193993703311,-0.199967489912093,-0.02380132322653,0.173209977821557
86.7,104,790000000,vehicle_velocity_cg,,96.7807653255564,349.612081981227,602.037166551606,-0.075789918815297,0.093919276159431,-0.767622860328207,0.629436416227406,59.3173101878178,-0.491313776047824,-0.350104991936737,-0.14190918611366,-0.016028238220712,0.148671910076326
86.8,104,890000000,vehicle_velocity_cg,,95.6382464349065,343.802703429318,602.017889833896,-0.080373733788683,0.099577053110395,-0.761728054148071,0.635133722088907,59.3520808881452,-0.499753510268937,-0.223357742068756,-0.156958474104861,-0.053775236761458,0.168325515944026
86.9,104,990000000,vehicle_velocity_cg,,94.594768031016,337.970570688717,601.991312373182,-0.085584707208211,0.104419832840496,-0.755242561642192,0.641389452272009,59.359188327849,-0.486009091977379,-0.284145696155439,-0.106757847329696,-0.095775034022986,0.192870446898783
87,105,90000000,vehicle_velocity_cg,,93.6600195737569,332.082554452591,601.97409210396,-0.091412241292055,0.107947538414387,-0.748401468830563,0.647986398425534,59.3802994301551,-0.446536356486365,-0.283524233989274,-0.114944647006508,-0.055595309219793,0.173069634968784
87.1,105,190000000,vehicle_velocity_cg,,92.8388612661872,326.179024830239,601.955511693132,-0.094875269864542,0.111677957865961,-0.741792043496702,0.654424389139041,59.4058359795209,-0.512168154642646,-0.248829426255752,-0.103954135328961,-0.025041305991986,0.175082738414945
87.2,105,290000000,vehicle_velocity_cg,,92.1093871964701,320.273817860255,601.931404421017,-0.098491332329084,0.113206071826376,-0.735285713638446,0.660937789868974,59.4209294509057,-0.491783640816394,-0.312312691194554,-0.086601295380055,-0.016034452215929,0.151508901339707
87.3,105,390000000,vehicle_velocity_cg,,91.5258770196346,314.363039239852,601.906796113432,-0.102511015415235,0.114265371967866,-0.728059370161705,0.668105133947738,59.4229868982616,-0.521957740488936,-0.341933998556571,-0.019852166910303,-0.017144563523437,0.182268002352734
87.4,105,490000000,vehicle_velocity_cg,,91.0518045187597,308.524457506837,601.897650546177,-0.105754617889608,0.113646786540251,-0.720474396685237,0.675882395409986,59.3587438377807,-0.600342773560699,-0.353206104007773,-0.017276045915966,-0.010509053025613,0.175901605427708
87.5,105,590000000,vehicle_velocity_cg,,90.6928928788323,302.564552466386,601.884645854204,-0.107006887782396,0.112246483209348,-0.714028548646967,0.6827250432578,59.4070024153392,-0.626722493548581,-0.460266064208573,0.040333291817716,-0.102249758400741,0.149322976254025
87.6,105,690000000,vehicle_velocity_cg,,90.4453232904185,296.63652076892,601.878230664016,-0.109390714530909,0.111420929469513,-0.70796816269306,0.688767107710277,59.3975565679029,-0.460281314873362,-0.312279815788588,0.003222691046408,-0.144228555303799,0.208349420881164
87.7,105,790000000,vehicle_velocity_cg,,90.3218141995675,290.670133495776,601.88098210894,-0.109884756429101,0.111822358518051,-0.699957709445205,0.696764167726929,59.397639952367,-0.585965372295929,-0.228180913529228,0.011903506729852,-0.041069977213843,0.253986373367921
87.8,105,890000000,vehicle_velocity_cg,,90.3313559530821,284.703735579796,601.876712699803,-0.111995498076807,0.108605988730889,-0.690516720851083,0.706292011739749,59.4227035927215,-0.649260682360868,-0.362435235464964,-0.010867163969815,-0.114929159897393,0.212968801396478
87.9,105,990000000,vehicle_velocity_cg,,90.4927904518451,278.776729661273,601.890026873017,-0.113445506688276,0.106918860751626,-0.682104482116214,0.7144452041303,59.4102531921191,-0.614761136883984,-0.224609046910889,0.018441807009978,-0.07789059461128,0.233674580458313
88,106,90000000,vehicle_velocity_cg,,90.8017391525292,272.81953160326,601.904737155953,-0.115076638091119,0.104540324903295,-0.673052906123531,0.723068788839229,59.429137119176,-0.658781200180238,-0.332382929653372,-0.042739874530087,-0.064437643703885,0.218387579393304
88.1,106,190000000,vehicle_velocity_cg,,91.251432479081,266.872716581254,601.905794429992,-0.115188290470533,0.105786489204406,-0.664382507939204,0.730846604688491,59.4670999305829,-0.724808793656528,-0.316921195456556,0.006771158013458,-0.092682096723151,0.271060976717373
88.2,106,290000000,vehicle_velocity_cg,,91.8452786792596,260.936816128488,601.901395508749,-0.116689701844592,0.102068853144579,-0.654615213333126,0.739894847376299,59.4827810170367,-0.634133101963807,-0.364738169540934,-0.02097213594024,-0.083191885440845,0.210459543828073
88.3,106,390000000,vehicle_velocity_cg,,92.5874991086153,255.089005422542,601.916620231415,-0.119953701280473,0.099278522066359,-0.644811554648088,0.748313399317258,59.4283745962327,-0.645645648546686,-0.415287415952912,0.000420522103055,-0.078188797814364,0.229271834559569
88.4,106,490000000,vehicle_velocity_cg,,93.4747206211767,249.294709371646,601.944405047268,-0.122431165850658,0.09951427023887,-0.635182661788403,0.756075727563498,59.3464951110901,-0.643131353907593,-0.421709331308786,-0.055408225970689,-0.069813571226313,0.250442476146757
88.5,106,590000000,vehicle_velocity_cg,,94.5492277205689,243.418315017687,601.978424688554,-0.124717259540791,0.095497652629739,-0.624001492914817,0.765472364200644,59.352760694116,-0.699943401904883,-0.479712796568718,0.019513562829584,-0.062182145409018,0.223038671146672
88.6,106,690000000,vehicle_velocity_cg,,95.7775142272222,237.577055097497,602.004665120336,-0.124925778627292,0.095515312559605,-0.6138549045927,0.773597137409707,59.3960586746503,-0.824773168170766,-0.420954807104775,0.025539644407499,-0.140285851989527,0.298250242437123
88.7,106,790000000,vehicle_velocity_cg,,97.1526706424026,231.770662849503,602.023659414199,-0.124602579084302,0.0942952740856,-0.604487105517701,0.781138872309844,59.3963482086976,-0.679117763975395,-0.308140536053617,-0.03662617260533,-0.053350265886158,0.216030356332216
88.8,106,890000000,vehicle_velocity_cg,,98.6773576044173,226.00210064937,602.033600418998,-0.12751416417574,0.091364808114648,-0.593729223303802,0.789226342165415,59.4155645484399,-0.668566817424551,-0.498362228031774,0.053844936194249,-0.159591835966702,0.253407508897121
88.9,106,990000000,vehicle_velocity_cg,,100.341256318769,220.310729274595,602.057147506597,-0.127604278212188,0.09134518268234,-0.584547711531907,0.796038427920089,59.3915342422381,-0.626662451889615,-0.318189543202413,-0.039968676475197,-0.015179152267469,0.240980636835566
89,107,90000000,vehicle_velocity_cg,,102.152537464587,214.624704758795,602.057796913629,-0.129919769489474,0.091411856106194,-0.573845662106975,0.803408913405888,59.4203726784817,-0.684852678481533,-0.454004691108061,-0.086923547234845,-0.022792754015409,0.202045504075645
89.1,107,190000000,vehicle_velocity_cg,,104.099758997914,208.997223334522,602.066027442176,-0.132431803134352,0.08835005276538,-0.562589960274992,0.81126359606032,59.4425584661848,-0.652720528479665,-0.472153292199835,0.007139806154706,-0.128071461702122,0.255388502117121
89.2,107,290000000,vehicle_velocity_cg,,106.211346832297,203.439468897388,602.063939473053,-0.133944483025145,0.08547848857722,-0.551300570806562,0.819036009028931,59.4387791049826,-0.689424507887426,-0.4733319303149,0.039414915275959,-0.1945147110026,0.27950044848129
89.3,107,390000000,vehicle_velocity_cg,,108.475674595927,197.919531396014,602.085867193019,-0.133592313288898,0.085054928081746,-0.541406357230547,0.825710548188334,59.4385043150465,-0.665840257019008,-0.293429229738615,0.014877291994767,-0.067468827776787,0.256776242361302
89.4,107,490000000,vehicle_velocity_cg,,110.802932364188,192.563293316206,602.10276517527,-0.134611782765655,0.084191442762295,-0.530645268508578,0.832590576403381,59.3468677040888,-0.782845549671129,-0.384364802787588,-0.012497606785623,-0.060647097987112,0.238455623506011
89.5,107,590000000,vehicle_velocity_cg,,113.346508540982,187.173898744828,602.090444229641,-0.136156518127892,0.081132594337966,-0.518970131711506,0.839969587008138,59.3632942814168,-0.704839550699134,-0.451880515191036,0.004414755075351,-0.032186182387416,0.229021394200031
89.6,107,690000000,vehicle_velocity_cg,,116.024347664012,181.869853011422,602.105561528521,-0.137989075952124,0.079631726552893,-0.507786838435259,0.846622897018507,59.378847471308,-0.726969356246453,-0.418826663282864,-0.047024863164695,0.058548394451858,0.183599412770142
89.7,107,790000000,vehicle_velocity_cg,,118.856738127629,176.602942638896,602.107295642374,-0.139342722744065,0.076642601927041,-0.495377566212786,0.853996829081479,59.4521220975586,-0.842307148251478,-0.616474923209911,0.084591973866683,-0.128764614141465,0.251921856288533
89.8,107,890000000,vehicle_velocity_cg,,121.830304141607,171.416184358133,602.123081010852,-0.141250193848188,0.075965908117324,-0.485678754510591,0.859298382960658,59.4850726004271,-0.560603166250283,-0.314085075391791,-0.044783257240632,-0.02248196171428,0.196791374877007
89.9,107,990000000,vehicle_velocity_cg,,124.903902090188,166.329039436505,602.117673429555,-0.141495645493451,0.074828071829407,-0.474100151903076,0.865799507933659,59.5370055901826,-0.781021387300786,-0.487651929913231,0.102956208927166,-0.252685712920839,0.317837513016445
90,108,90000000,vehicle_velocity_cg,,128.12868099973,161.291604255411,602.124141335743,-0.143550811831468,0.073812472493691,-0.464646297195118,0.870659923178827,59.5636654734637,-0.471230905327267,-0.201629082700453,-0.022690384575661,-0.149662184335686,0.21559983656951
90.1,108,190000000,vehicle_velocity_cg,,131.47860304616,156.338058704904,602.138782230348,-0.143493033728643,0.07319490320726,-0.454523487205413,0.876048317728229,59.579920530662,-0.555335466520504,-0.243891915794059,-0.038933130005079,-0.054408106018526,0.257875624991024
90.2,108,290000000,vehicle_velocity_cg,,134.940717660315,151.463363477233,602.136794297069,-0.144984921405252,0.071382102684743,-0.442247464929407,0.882213776669198,59.5952904985377,-0.630687092828361,-0.375513394936377,-0.012931673284101,-0.064636309932049,0.239417268141986
90.3,108,390000000,vehicle_velocity_cg,,138.530689682628,146.683259939647,602.131491483476,-0.145217234484075,0.069246581303545,-0.43027123102313,0.888247450624211,59.6160454927156,-0.659487350851757,-0.379868285315171,0.043699009532787,-0.104616168275759,0.267351814355579
90.4,108,490000000,vehicle_velocity_cg,,142.18723510909,142.062073876331,602.146960403176,-0.145483298679553,0.065145974048538,-0.417886549301451,0.894405637159957,59.5642047635594,-0.652059053225454,-0.396386493946084,0.008990465641348,-0.103343755341632,0.243237304282661
90.5,108,590000000,vehicle_velocity_cg,,146.027045568637,137.49877672319,602.138277468639,-0.147470616129488,0.066833257979329,-0.406822657304407,0.899044525321209,59.5821052004112,-0.702074912215948,-0.323120145770641,-0.025948420482796,-0.067566320527902,0.267202708462809
90.6,108,690000000,vehicle_velocity_cg,,149.977298235499,133.022701279776,602.143470298726,-0.146825965619168,0.064110253839839,-0.395081184430654,0.904567780147768,59.5787479027318,-0.64120913844288,-0.284897816561318,0.033462110448075,-0.023793310788261,0.202359640715428
90.7,108,790000000,vehicle_velocity_cg,,154.023217737283,128.685558688931,602.137432789593,-0.147984027197892,0.061297278944452,-0.383797728444676,0.909418866600538,59.5809307139368,-0.596542173911768,-0.395020072219387,-0.029544398866697,-0.069036383471968,0.221288165147065
90.8,108,890000000,vehicle_velocity_cg,,158.220988514242,124.414476048733,602.145527795053,-0.148950909128861,0.060154081369065,-0.372181686470902,0.914153108302983,59.6078176970147,-0.609479027563973,-0.298668854197443,-0.027671979014396,-0.044226580848528,0.238649060240792
90.9,108,990000000,vehicle_velocity_cg,,162.49427874843,120.270816289652,602.144659267312,-0.150590548893157,0.059027904572445,-0.360005662593514,0.918822135109102,59.6172064120294,-0.672916667164588,-0.355863181469773,-0.038904322441473,-0.091851940247916,0.240748068912402
91,109,90000000,vehicle_velocity_cg,,166.902314450294,116.21770773653,602.139829588749,-0.151703457434028,0.058359138401418,-0.34859647641719,0.923071377845249,59.6340415454124,-0.613732315245284,-0.291894429399557,0.016762825518575,-0.079015900038169,0.248693897544474
91.1,109,190000000,vehicle_velocity_cg,,171.413879232694,112.282530401096,602.139094140939,-0.152190558054994,0.054747078186214,-0.335737087466665,0.927966270706206,59.6409185756159,-0.690631475497664,-0.341746163255016,-0.04256956867925,-0.06674176403758,0.22446606122423
91.2,109,290000000,vehicle_velocity_cg,,176.028618497107,108.473032367995,602.14904582476,-0.153360693785598,0.053083987914566,-0.323922384152223,0.932060554295603,59.6341006474366,-0.699538715119206,-0.352997524034221,0.004258054888084,0.014772957185297,0.210363101441859
91.3,109,390000000,vehicle_velocity_cg,,180.730552184902,104.777964869434,602.142304299681,-0.152703621153198,0.050798404313758,-0.311407422244302,0.936550342254508,59.6501734808847,-0.747213607720751,-0.397212839779622,0.071681312620723,-0.120682201684446,0.244544310839266
91.4,109,490000000,vehicle_velocity_cg,,185.437799299736,101.266082216469,602.14852404743,-0.153979078142772,0.048202224209521,-0.300156914279442,0.94014510363337,59.5761436440317,-0.584298572675303,-0.269990621028768,-0.044421423347722,-0.07026406173125,0.213993958313546
91.5,109,590000000,vehicle_velocity_cg,,190.300190899354,97.8338562839626,602.152638904174,-0.15585378079466,0.049229080988035,-0.289063580481333,0.943254124314543,59.5829279295517,-0.684193255266056,-0.288898621022275,-0.017228057658645,-0.005970145399443,0.234170117439084
91.6,109,690000000,vehicle_velocity_cg,,195.278387322801,94.503651055045,602.150237863574,-0.156342953475523,0.044830730564336,-0.275234365277679,0.9475194618929,59.607914822662,-0.675042059988885,-0.420206169179746,0.051881726773813,-0.084203364067736,0.223602486347471
91.7,109,790000000,vehicle_velocity_cg,,200.344384522259,91.313999100764,602.17252321951,-0.157060258452656,0.042547450573441,-0.263752929680594,0.95076610254541,59.6337799645455,-0.62977846778103,-0.364719667400344,-0.009475627132743,-0.072823911726142,0.22260486600623
91.8,109,890000000,vehicle_velocity_cg,,205.482480245354,88.2467031854877,602.186315192862,-0.158179862025922,0.041448357885525,-0.25166888063204,0.953899333996764,59.6749786616893,-0.665445491230597,-0.381305177186948,0.026634909920306,-0.1489978535857,0.27193465190487
91.9,109,990000000,vehicle_velocity_cg,,210.663435596327,85.324361317966,602.201034788019,-0.160189169260574,0.03947092893952,-0.239645749031229,0.956739980763593,59.6619744689267,-0.610930768502419,-0.324790266666339,-0.02651841929712,-0.176960163227394,0.265705655863692
92,110,90000000,vehicle_velocity_cg,,215.954028928589,82.5255886822974,602.22789418963,-0.159719008673852,0.036537052886461,-0.227287593360348,0.959945431750719,59.672455001691,-0.629880880802412,-0.35084277067055,0.01699487095828,-0.110941491458406,0.252858627914386
92.1,110,190000000,vehicle_velocity_cg,,221.298062985842,79.8601633840763,602.247800144346,-0.159667740185962,0.034855690008767,-0.2146206441083,0.962927449364935,59.6878886759098,-0.675474048584003,-0.359478155408723,0.028261345605515,-0.162008313802093,0.283702510881489
92.2,110,290000000,vehicle_velocity_cg,,226.70323674695,77.3529758632872,602.267229847416,-0.160532208605902,0.03415202630017,-0.202651932213562,0.965399007390112,59.6877128655843,-0.633751496618179,-0.308155680805914,-0.028466057384319,-0.137407011863579,0.276388915973901
92.3,110,390000000,vehicle_velocity_cg,,232.17761450812,74.9650004901423,602.277298939493,-0.161113457265036,0.033114412336677,-0.190637418587491,0.967782653397963,59.6780066013784,-0.587776765288152,-0.225773153243799,-0.016115293720981,-0.044172026683971,0.225387734424149
92.4,110,490000000,vehicle_velocity_cg,,237.60383374273,72.7652567409029,602.303307448538,-0.162749548037948,0.026786962544432,-0.17759707648472,0.970182622847455,59.5823387791683,-0.585012761615275,-0.479789446057071,-0.076387775322214,-0.003036488006019,0.203088399704819
92.5,110,590000000,vehicle_velocity_cg,,243.219477487078,70.6703911133364,602.335331410178,-0.164076827952434,0.025386800107066,-0.164073554877042,0.972375531108944,59.6420190052957,-0.741804132895651,-0.498458648122547,-0.002413703167998,-0.093549811027624,0.245365500124848
92.6,110,690000000,vehicle_velocity_cg,,248.881293264446,68.7107519686344,602.352399854387,-0.165009389738351,0.025434596027669,-0.152672751245138,0.97407187293871,59.6975940392479,-0.647047768752695,-0.274012677583821,-0.007578807037231,-0.203584341808585,0.289488528878893
92.7,110,790000000,vehicle_velocity_cg,,254.594521128136,66.9043226001119,602.385202654283,-0.164356078393032,0.02269436662423,-0.140392796629999,0.976095235042768,59.6753631546902,-0.554602970074543,-0.181079129780887,0.004286544066022,0.04991777560572,0.192591623747162
92.8,110,890000000,vehicle_velocity_cg,,260.347485689749,65.2390409078404,602.405163315625,-0.164142798705408,0.02036354690226,-0.127555968715795,0.977942709178657,59.7096222715012,-0.672891439682194,-0.390101052555431,0.009780678204558,-0.084606105193767,0.22461539657978
92.9,110,990000000,vehicle_velocity_cg,,266.104334322798,63.7248945668847,602.429426685105,-0.166482147285682,0.01826929606519,-0.115568159541803,0.979078101050448,59.6941042312395,-0.558769823538261,-0.270151020680838,-0.050998907311513,-0.072346510512987,0.241630092691435
93,111,90000000,vehicle_velocity_cg,,271.898731008632,62.3590277513025,602.448450508775,-0.168177106835375,0.017494218438878,-0.102560722504891,0.980250840987638,59.6882657111592,-0.652695756744663,-0.301779648438489,0.037519179230145,-0.131434509235054,0.278001989296963
93.1,111,190000000,vehicle_velocity_cg,,277.764404310847,61.1449814029764,602.470514024839,-0.168506926598739,0.015054611981407,-0.089513447957271,0.981512158346058,59.700166873351,-0.592226646181972,-0.21452171995915,-0.026384233117818,-0.09341956617935,0.246392072150385
93.2,111,290000000,vehicle_velocity_cg,,283.62362373401,60.0950791945089,602.505421314126,-0.167038723163947,0.012169336494814,-0.076400858815051,0.98291041350947,59.6551477343918,-0.678966775539676,-0.286029173926074,-0.012766355722411,0.021696468820576,0.210450359641439
93.3,111,390000000,vehicle_velocity_cg,,289.543601341416,59.1960358531525,602.536838546955,-0.167179504748979,0.009641223722512,-0.06310100247023,0.983857877685731,59.6658942919415,-0.738623719343315,-0.40028590211843,-0.002002618547395,0.038844172138734,0.174092913360122
93.4,111,490000000,vehicle_velocity_cg,,295.349834349082,58.4487080863264,602.553770760559,-0.167577556484953,0.007642448963298,-0.050417562960668,0.984539194182478,59.6283950643664,-0.768210708402275,-0.288228149930377,0.024975136412557,-0.145076644011029,0.269177501999619
93.5,111,590000000,vehicle_velocity_cg,,301.319427189169,57.8546815091259,602.579601466125,-0.167640362963969,0.006402293890401,-0.038337421289535,0.985081702939974,59.6622586879306,-0.676921326945491,-0.201602863611737,-0.034145060586204,-0.086698566598794,0.250959688439963
93.6,111,690000000,vehicle_velocity_cg,,307.300560863302,57.4142986900973,602.598735018347,-0.170206641149875,0.003761497100394,-0.024697315279549,0.985091667341687,59.6975739251412,-0.672086181605775,-0.371582536871197,0.009152519446024,-0.145589675910823,0.278499121410511
93.7,111,790000000,vehicle_velocity_cg,,313.290877236125,57.1379612442465,602.619431626149,-0.170624268838087,0.001783272826515,-0.011440901988755,0.985268128269243,59.7276803240371,-0.698206151869581,-0.340591772647326,0.009872606961691,-0.138463826336736,0.276763724454112
93.8,111,890000000,vehicle_velocity_cg,,319.270754198761,57.0084429007023,602.637081455122,-0.170487470956965,-0.000722256999008,0.001347169724954,0.985358658421013,59.7447071235603,-0.681320678756184,-0.384569793341275,0.02429562344469,-0.137146912804497,0.254845106307808
93.9,111,990000000,vehicle_velocity_cg,,325.209098838403,57.044328627779,602.659772086759,-0.170130168380576,-0.001855899477912,0.013635973861207,0.985325500360557,59.7239967550489,-0.663899589666563,-0.314234203575618,-0.009895870391233,-0.107224800986341,0.266753813971767
94,112,90000000,vehicle_velocity_cg,,331.189940314317,57.2253799558356,602.674348358579,-0.171024678721107,-0.004583307309492,0.026717915459997,0.984893753435324,59.727250654697,-0.622309486038517,-0.289568005681551,-0.02119623488843,-0.120178482149658,0.245211712508938
94.1,112,190000000,vehicle_velocity_cg,,337.122399482981,57.5737287870641,602.704364722314,-0.171510185077344,-0.006005889853446,0.038504036594076,0.984411308787016,59.6741718791607,-0.59569010712196,-0.246933355174044,-0.074533694352004,0.05297986527327,0.198958297429179
94.2,112,290000000,vehicle_velocity_cg,,343.101100297123,58.0681274588267,602.71794239907,-0.169337058069167,-0.010808413264746,0.053415812610868,0.984050247665382,59.7162492044082,-0.767896743352601,-0.544627919773603,0.063999529181468,-0.16956069272394,0.23257231075581
94.3,112,390000000,vehicle_velocity_cg,,349.060794476611,58.7199654799871,602.746167716078,-0.172353363182882,-0.011502126808146,0.06337865021895,0.982926836532029,59.7301658811541,-0.539454931633486,-0.232377516164567,-0.045807830078797,-0.183310967258182,0.272888747760624
94.4,112,490000000,vehicle_velocity_cg,,354.896348161171,59.4913185408532,602.778119245043,-0.170943085354585,-0.013348407615172,0.074784663332417,0.982347970789298,59.5980696634267,-0.55770893974957,-0.207225537098991,0.030566464429437,-0.038586613150442,0.212190602618487
94.5,112,590000000,vehicle_velocity_cg,,360.749782619511,60.4091549670079,602.807356784479,-0.168733340313215,-0.015088886208952,0.086719364299739,0.981723554385432,59.527098233947,-0.681053724131668,-0.348708889830407,-0.05274661760854,0.087205973362739,0.165225367785892
94.6,112,690000000,vehicle_velocity_cg,,366.651709475499,61.4786324486033,602.822810325347,-0.166414634487778,-0.018713197728526,0.100803734992624,0.980711268758858,59.5876046357869,-0.804179535408313,-0.600666828751908,0.099733918630761,-0.148329172730906,0.232677977488079
94.7,112,790000000,vehicle_velocity_cg,,372.521888382843,62.6976788867529,602.845978142738,-0.166167292516608,-0.019104176416875,0.110677172157768,0.979680572893172,59.6278479466781,-0.549899396785201,-0.198191466078708,0.030153377642443,-0.080027541650296,0.218379109318503
94.8,112,890000000,vehicle_velocity_cg,,378.361122048202,64.047297965709,602.861892168696,-0.162429364255742,-0.019926879957849,0.121343647458435,0.979027752570939,59.653685815319,-0.544933096461059,-0.23252457298155,0.056377325572913,-0.048104468053571,0.189769758831962
94.9,112,990000000,vehicle_velocity_cg,,384.120328280037,65.501751798298,602.872636097383,-0.160073199944978,-0.021516217797635,0.131653579911793,0.978049568236431,59.6510296908062,-0.513723786058683,-0.306273489611606,0.079146881302359,-0.066105117971604,0.192937631850564
95,113,90000000,vehicle_velocity_cg,,389.849698607125,67.0791246917498,602.885389078317,-0.156050558903046,-0.022436195902241,0.141984749769927,0.97723342708498,59.6451634300299,-0.511090274131842,-0.28083281391901,0.093867310898842,-0.052109980811767,0.207342196235648
95.1,113,190000000,vehicle_velocity_cg,,395.580749271514,68.7875525872113,602.888931392018,-0.15323414043068,-0.023412101884965,0.152796619662463,0.976024776689364,59.673126149904,-0.55481546628317,-0.327646091383054,0.011576928442665,-0.079876155399412,0.214303714159416
95.2,113,290000000,vehicle_velocity_cg,,401.24300891075,70.6068892060348,602.900133180112,-0.152180580004589,-0.025081879086655,0.163457030983556,0.97441970907458,59.6655922261979,-0.518333357617026,-0.323713202750719,0.028133602573258,-0.048739911711183,0.209841485373915
95.3,113,390000000,vehicle_velocity_cg,,406.914518685289,72.5701602009913,602.901531519223,-0.148936354429729,-0.025480564708025,0.174346786220485,0.973022045632025,59.7118556810807,-0.587795361232446,-0.385941279579254,0.07143697852336,-0.101206103123666,0.218114119711236
95.4,113,490000000,vehicle_velocity_cg,,412.446852738728,74.604111639741,602.901536240217,-0.145906250672174,-0.026565707081063,0.183653770578368,0.971739122282529,59.6453375459838,-0.447617410205555,-0.384350145169408,0.060120040072236,-0.07780219160679,0.183630709846376
95.5,113,590000000,vehicle_velocity_cg,,418.039006081254,76.797838541286,602.894664058616,-0.142487686221183,-0.026237008313434,0.192332980391982,0.970575552609704,59.6930686789625,-0.447497079174718,-0.334543575389336,0.089825968945789,-0.061715250152796,0.182449106659175
95.6,113,690000000,vehicle_velocity_cg,,423.590721022235,79.0904554109937,602.890816158702,-0.138782872259466,-0.027441615878607,0.201337548840604,0.969252012384932,59.7287443608642,-0.438534271204046,-0.311185157298946,0.030930941400325,-0.020437454919054,0.162950148895376
95.7,113,790000000,vehicle_velocity_cg,,429.099158099675,81.4816154121148,602.882481315016,-0.135089102854286,-0.026603471298235,0.210241845017474,0.967905757916832,59.7724215989451,-0.496425613531979,-0.275252464960642,0.099853631705716,-0.039132711211766,0.184310278195263
95.8,113,890000000,vehicle_velocity_cg,,434.566054687656,83.9689433302303,602.87368024043,-0.131101365863511,-0.027339729199321,0.218920312566035,0.966508596869174,59.8172093079402,-0.427026992953062,-0.247392031771602,0.098021296293916,-0.00886779488026,0.152633188316114
95.9,113,990000000,vehicle_velocity_cg,,439.958908135724,86.5312150394775,602.853734960328,-0.125667330816166,-0.02609790449817,0.227263120568946,0.965338332076174,59.8449508998243,-0.496603273316268,-0.236360039780658,0.153346162623839,-0.132774558575324,0.200688572861559
96,114,90000000,vehicle_velocity_cg,,445.308499738418,89.1894872059939,602.845941819381,-0.119795129010898,-0.026430700496073,0.235074348831674,0.964204644076098,59.812803447281,-0.339486735194196,-0.175871913602785,0.117673140893654,0.005216331759079,0.141704983010348
96.1,114,190000000,vehicle_velocity_cg,,450.643098091846,91.9568823915615,602.845402669431,-0.114414781691723,-0.027088342085783,0.242486110456765,0.963003616654179,59.8325075595105,-0.366127787598021,-0.296071481172256,0.08757826041901,0.060097908166294,0.103587796833806
96.2,114,290000000,vehicle_velocity_cg,,455.877789768201,94.7621728225904,602.847190532861,-0.10855157004766,-0.027601888113341,0.249793184237856,0.961799385277969,59.8133449502741,-0.3912796433961,-0.403524164414023,0.119129359098773,-0.007776430660159,0.142772217915791
96.3,114,390000000,vehicle_velocity_cg,,461.133932451509,97.6856332909794,602.849083193807,-0.102462599643338,-0.026568688112718,0.257550666955309,0.960449464801336,59.849665313467,-0.477177367650501,-0.34945120183898,0.109998044743536,-0.038434444449337,0.155549727801136
96.4,114,490000000,vehicle_velocity_cg,,466.258709165371,100.621900356026,602.843879228633,-0.096719541048776,-0.024663631829943,0.264568754814332,0.959187369401967,59.8241222066428,-0.455273794745283,-0.161576681886194,0.136297299641361,-0.082420415917904,0.160839897306989
96.5,114,590000000,vehicle_velocity_cg,,471.433598156838,103.698182600356,602.834985715675,-0.091838638349379,-0.022643367826648,0.270716390748672,0.958000823684203,59.8607024519233,-0.35443991364015,-0.097445296297397,0.086573227152686,-0.061025304420102,0.159196277775947
96.6,114,690000000,vehicle_velocity_cg,,476.546332855108,106.838592176994,602.815391210105,-0.086623031089431,-0.022076040680956,0.277973022629826,0.956420460677609,59.858842507884,-0.352237640488218,-0.184730546825337,0.093630674130632,0.008320676804425,0.131843049087629
96.7,114,790000000,vehicle_velocity_cg,,481.616578753614,110.045010077213,602.813843173361,-0.08163887541915,-0.021718942904576,0.284789696782024,0.954860309231778,59.86715823444,-0.362144201155419,-0.251853647091108,0.111845244382616,0.011148010279328,0.119775234641825
96.8,114,890000000,vehicle_velocity_cg,,486.638979357792,113.324425143602,602.790377615625,-0.076172753144043,-0.021066653185232,0.291146765015198,0.95340834327334,59.8983106765137,-0.376510971947914,-0.307704644138526,0.09555942208442,-0.053988633227057,0.132184836274048
96.9,114,990000000,vehicle_velocity_cg,,491.568508222652,116.617335941218,602.793314752218,-0.072332905850361,-0.019717325016627,0.296578616714201,0.952061080988674,59.8469085044964,-0.340198051868061,-0.231081948041026,0.085399839237281,-0.007228107780501,0.121975577083938
97,115,90000000,vehicle_velocity_cg,,496.502425634417,120.008161822953,602.78163456676,-0.06818466504459,-0.01957597026397,0.302775870234994,0.950418016056316,59.8640462766219,-0.362541937960479,-0.230367706510551,0.099816003384925,-0.041664033628797,0.125815562672278
97.1,115,190000000,vehicle_velocity_cg,,501.419090992401,123.483329203476,602.773310944946,-0.064537573106417,-0.017859236838197,0.308174204261965,0.948970288862932,59.8905511416156,-0.335341326541757,-0.209881391507376,0.061133345946396,-0.006432461206394,0.122348340684333
97.2,115,290000000,vehicle_velocity_cg,,506.295606400602,127.01219069692,602.758478503775,-0.062141890809244,-0.017183177035475,0.313077812185655,0.947536493941349,59.9081837286539,-0.298647335287371,-0.185339093393296,0.034265111251901,0.005467293683673,0.086059933330546
97.3,115,390000000,vehicle_velocity_cg,,511.107646425384,130.565518089548,602.746290031434,-0.05889808843259,-0.017139397244716,0.317123344953235,0.946398457483288,59.9019935102926,-0.291499268274675,-0.206782365503038,0.078242517353669,0.004478414312428,0.082320571297925
97.4,115,490000000,vehicle_velocity_cg,,515.835510596286,134.113825466725,602.73615433653,-0.055770471728483,-0.016759983222947,0.320852527026379,0.945337195579617,59.8614841264541,-0.319763761379924,-0.270838593916387,0.049613368696866,-0.054182565927403,0.082219627861777
97.5,115,590000000,vehicle_velocity_cg,,520.56681196425,137.728646764216,602.734205187099,-0.054651660518288,-0.016998946624335,0.324439948900142,0.944173157516104,59.8289468321617,-0.262029915338496,-0.197998463521104,0.040204255459483,-0.0119254383764,0.083107470352985
97.6,115,690000000,vehicle_velocity_cg,,525.297134082391,141.405986062608,602.731640675984,-0.052658563385609,-0.015380403908861,0.327928618435565,0.943108339528766,59.8322465629195,-0.260799609423593,-0.099585686407375,0.016616870535891,0.059790995953476,0.057125267028568
97.7,115,790000000,vehicle_velocity_cg,,530.028840790521,145.141267890149,602.726965917131,-0.052038386368069,-0.017077384198266,0.331420434673127,0.941892172583586,59.8902311796447,-0.238092013233237,-0.147441719736707,0.003361306398063,0.014520000564252,0.065482831737089
97.8,115,890000000,vehicle_velocity_cg,,534.729196886284,148.91018301924,602.730851810258,-0.052354775660956,-0.017220258227344,0.335214438950508,0.940528425987844,59.9147055480345,-0.270434089629308,-0.1389248405184,-0.018885798332539,0.053676997938929,0.078402087483559
97.9,115,990000000,vehicle_velocity_cg,,539.37340057924,152.689050494763,602.723270741407,-0.051064689874107,-0.017238378094171,0.338639994968708,0.93937116709868,59.9243640147356,-0.282772237131496,-0.220676936533243,0.025910993110604,-0.067856841129518,0.054166463281024
98,116,90000000,vehicle_velocity_cg,,544.019058532387,156.521143090458,602.714726021745,-0.051801373877021,-0.016559961757959,0.340428617136561,0.938696299111441,59.9497292023199,-0.193368750661669,-0.151212248456955,0.024801145835155,-0.025933419176332,0.051019530736132
98.1,116,190000000,vehicle_velocity_cg,,548.634438050544,160.362622778197,602.689090711735,-0.050091589769558,-0.015878189205101,0.341881174428815,0.938272869858817,59.9694891434244,-0.151377185580232,-0.164223332001972,0.030746875699124,-0.065014394163831,0.020944641464494
98.2,116,290000000,vehicle_velocity_cg,,553.235082730369,164.215386254931,602.692307446888,-0.04893319122978,-0.016651602343754,0.342966785468754,0.937924331169996,59.9542931151684,-0.102509841025731,-0.096957666707021,0.020593504075123,-0.001702071746102,0.036253889441488
98.3,116,390000000,vehicle_velocity_cg,,557.837869063299,168.09399764233,602.686533152796,-0.04828501935725,-0.015714605755282,0.344471601119711,0.937422489645757,59.9736106667079,-0.166347893539909,-0.124632583795136,0.01029292316612,0.007501997135974,0.019252578773006
98.4,116,490000000,vehicle_velocity_cg,,562.35377473857,171.910505421844,602.676218918471,-0.049117300919307,-0.01660866578032,0.34483338064306,0.937230805386634,59.9052825610726,-0.094870728783642,-0.147853878329877,-0.021864889085518,0.007061490447496,0.005918003547058
98.5,116,590000000,vehicle_velocity_cg,,566.947512505087,175.809189175383,602.653459559546,-0.049234904868695,-0.015721837621378,0.345618453608523,0.936950709743918,59.9556123461587,-0.109982870304773,-0.196482883366672,0.040705979539914,-0.094429164774266,0.014431941565967
98.6,116,690000000,vehicle_velocity_cg,,571.536274977852,179.712356034606,602.636275982764,-0.046826503261724,-0.015081128977279,0.345961627278683,0.936958051671331,59.9732334108606,-0.12590855888094,-0.085061692642235,0.014624505823474,-0.004125303242576,0.0054008459067
98.7,116,790000000,vehicle_velocity_cg,,576.120672822215,183.618440380393,602.626710237221,-0.04604127938481,-0.015362007432686,0.346446526534198,0.936813222351519,59.9941625949985,-0.116387691769559,-0.118918496079587,-0.01637704882787,0.035647135985398,0.012876113903651
98.8,116,890000000,vehicle_velocity_cg,,580.700637651815,187.527481683408,602.615012470432,-0.0468451450675,-0.015890174150471,0.346749651393936,0.936652397641332,60.0070867975291,-0.113914833553906,-0.104414550870499,-0.034589571923649,0.019617942508884,0.001297049715924
98.9,116,990000000,vehicle_velocity_cg,,585.251331801342,191.413975335404,602.605862860148,-0.047285659672198,-0.016446413057866,0.346230842954404,0.936812566778423,59.9810535311014,-0.033974740881813,-0.170888974302206,0.029190227496131,0.023942733430953,-0.009922910141073
99,117,90000000,vehicle_velocity_cg,,589.792911073125,195.290219391739,602.583189749976,-0.046622057403953,-0.014825337412185,0.345592258406865,0.937108629809416,59.9580802459146,0.001646956985112,-0.171013977861557,0.018840555412589,-0.015193399454127,-0.016058694937969
99.1,117,190000000,vehicle_velocity_cg,,594.36292969661,199.177133302985,602.565827248877,-0.047430343339258,-0.014998344608614,0.345142495415262,0.937231065451976,59.9531307047308,-0.008448747864693,-0.113668705471892,-0.009516373007839,-0.008772913650556,0.001504694000331
99.2,117,290000000,vehicle_velocity_cg,,598.895688263348,203.030684567678,602.544501018904,-0.046984259630985,-0.014334547459464,0.345226783010249,0.937232878418408,59.9153582594681,-0.095465737704463,-0.051295379999298,-0.002675271735179,-0.024045201067708,-0.007887056997578
99.3,117,390000000,vehicle_velocity_cg,,603.488804700972,206.927367315434,602.524376953256,-0.047305466748489,-0.013864096262893,0.34443895857826,0.937513617748587,59.9249301732447,-0.027077850473801,-0.032828875796943,0.021641237180784,0.050223028315414,-0.004673546494987
99.4,117,490000000,vehicle_velocity_cg,,608.003509876078,210.751217567109,602.501405174158,-0.045949561976374,-0.014524127529953,0.344342974314089,0.937606315845942,59.8646635868194,-0.018211658804621,-0.311650365350862,0.000463088486271,-0.002083293867721,-0.000876794575729
99.5,117,590000000,vehicle_velocity_cg,,612.575744065738,214.624698264511,602.479664988867,-0.045847404916108,-0.014364112281998,0.344408487239543,0.937589719257938,59.8680022849699,-0.036397982180296,-0.177681915553485,0.011044382139345,0.000788158576532,0.005524370819925
99.6,117,690000000,vehicle_velocity_cg,,617.173741424462,218.520783155567,602.46309019586,-0.046216620781835,-0.014771167433124,0.344413798667577,0.93756331618912,59.9029119350241,-0.047384580421477,-0.186519296077847,0.000363731505611,-0.016240798136761,-0.006812642094365
99.7,117,790000000,vehicle_velocity_cg,,621.770954459256,222.412808392894,602.456434974692,-0.045964399503275,-0.015204401944016,0.343697125828559,0.937831747083141,59.9181940151136,0.004788255959014,-0.163137972940066,-0.010453785492435,0.045186947802723,-0.013424668258797
99.8,117,890000000,vehicle_velocity_cg,,626.358994793445,226.289852713173,602.436718901394,-0.046399599237096,-0.014473866032669,0.343058570964769,0.938055649351527,59.9337874229511,0.004180357295858,-0.191660177530936,-0.012591096942208,0.030584812824676,-0.008671545191813
99.9,117,990000000,vehicle_velocity_cg,,630.919674412046,230.134314255241,602.430731286557,-0.046233814654279,-0.015098777642524,0.343031115128994,0.938064025186753,59.9029589620443,-0.002529169666228,-0.250968134002687,-0.026784201358356,0.04918106752414,0.013545157685184
100,118,90000000,vehicle_velocity_cg,,635.51277199243,234.00711492493,602.40471156018,-0.046731436196231,-0.01539102001468,0.343303378534995,0.937935008228397,59.9415694732913,-0.063246598831897,-0.279981963699471,0.000724401624705,-0.018777209834616,-0.007286803515113
100.1,118,190000000,vehicle_velocity_cg,,640.075804411743,237.851830604479,602.403080669028,-0.04755083652832,-0.016600828151343,0.342541147175961,0.938151849617919,59.9174604963157,-0.021551863855212,-0.204433717970127,-0.027566711224297,-0.059262090434106,-0.018914370227745
100.2,118,290000000,vehicle_velocity_cg,,644.683752911677,241.729511417624,602.397709348736,-0.047425272669605,-0.015397347481264,0.342430530495126,0.938219109263705,59.9468891308875,-0.064675332231019,-0.138935250274863,0.019867863540286,-0.034292106334702,-0.003659635828122
100.3,118,390000000,vehicle_velocity_cg,,649.29569954003,245.602903091132,602.386430943999,-0.04739771334935,-0.014892836877101,0.341745579114971,0.938478353151727,59.9998344427723,-0.043837224693253,-0.097010060579149,-0.019517238053441,0.006666764310363,-0.020702714026247
100.4,118,490000000,vehicle_velocity_cg,,653.832143354091,249.403049078573,602.374490068141,-0.047297167891562,-0.015392380045071,0.340804845934882,0.93881739946237,59.9520936718428,0.00916863243837,-0.196186934496422,-0.004772285603557,0.057532111266731,-0.014200346282221
100.5,118,590000000,vehicle_velocity_cg,,658.465505047103,253.26972902665,602.357560989877,-0.047017312517745,-0.015793820501048,0.339934871104104,0.939140144475267,60.0661529660389,0.021851079353083,-0.182454249649926,0.0111521140889,0.028894422974271,-0.00655255312987
100.6,118,690000000,vehicle_velocity_cg,,663.109740031083,257.131536493966,602.339151742133,-0.046462518120545,-0.014843588012845,0.339368736433771,0.939387972584357,60.1949493353967,-0.000239071574281,-0.149616360639052,0.011028253411852,-0.001576580520748,-0.003870220709056
100.7,118,790000000,vehicle_velocity_cg,,667.739786458628,260.974035234218,602.317757812892,-0.046060530361036,-0.014957791999667,0.339240289986009,0.939452349856853,60.3429735398874,-0.048029498043226,-0.088700351548241,0.010148063676537,-0.042650660636974,-0.010644702547293
100.8,118,890000000,vehicle_velocity_cg,,672.382489443905,264.820983074894,602.300544209153,-0.046202307716957,-0.013585381078716,0.339024070869232,0.939544285041332,60.4623307484214,-0.058381120831798,0.011888998385899,-0.003404334822307,0.026372077417057,-0.000989682472741
100.9,118,990000000,vehicle_velocity_cg,,677.043075483719,268.674519303035,602.276656415358,-0.046110890278623,-0.014398532528867,0.33815670906286,0.939849194378814,60.6375175934357,0.000689587869701,-0.087058243092912,-0.017129070725462,-0.000707691447038,-0.029054393453015
101,119,90000000,vehicle_velocity_cg,,681.750418549393,272.553480763406,602.262199152197,-0.045747210236428,-0.015303536485391,0.336873965363224,0.940313206323872,60.8381764143636,0.038718239216881,-0.185997017421944,-0.006783671171185,-0.009762986348767,-0.015034550506342
101.1,119,190000000,vehicle_velocity_cg,,686.478019665508,276.43383949508,602.251111970272,-0.046758396903197,-0.016353589199567,0.33642507675902,0.940406497301577,61.0689817998195,-0.006157970291257,-0.248942397960218,0.008646746080076,-0.073878375347475,-0.018816664232139
101.2,119,290000000,vehicle_velocity_cg,,691.224397834938,280.317710734246,602.245667700586,-0.047455935995217,-0.014899962947418,0.335684693685577,0.94066025305006,61.2552454315242,-0.016242391883843,-0.073111951488627,0.010285867575238,0.011710784358038,-0.008041752940565
101.3,119,390000000,vehicle_velocity_cg,,695.991696441834,284.206558878338,602.230670138838,-0.046550325049136,-0.014833727219788,0.335029255824741,0.940940181688564,61.4700199729867,0.000137405037883,-0.145079392156615,0.01365806415577,0.024298603083163,-0.01074465530749
101.4,119,490000000,vehicle_velocity_cg,,700.692266492385,288.032488166196,602.212391747774,-0.046391576570717,-0.01365303294011,0.334704688391361,0.941081392804927,61.604137365265,-0.046790147909591,-0.14082443641564,0.004256322413261,-0.002689982557414,-0.004775498874668
101.5,119,590000000,vehicle_velocity_cg,,705.491060015384,291.930547680744,602.180268365269,-0.045684222270671,-0.013649583948751,0.334391826877562,0.941227255667321,61.8271377277353,-0.048019504149568,-0.137479982715666,0.015409554733135,-0.022069780589981,-0.005470481189154
101.6,119,690000000,vehicle_velocity_cg,,710.304696779184,295.835721969232,602.173865650932,-0.045088515290504,-0.013929736849991,0.334499878240423,0.941213482519949,62.0434103026581,-0.081806264942424,-0.135168134665518,0.022536404510437,-0.004697925462104,0.007781197124807
101.7,119,790000000,vehicle_velocity_cg,,715.149446842873,299.768275859827,602.159110173792,-0.044745705035603,-0.013342985688114,0.334683030820883,0.94117323351992,62.2803563227946,-0.087337997468539,-0.129258981344171,0.025108885650235,-0.00847596878786,-0.002854229016191
101.8,119,890000000,vehicle_velocity_cg,,720.009616838965,303.714376617838,602.150961789378,-0.044535574609999,-0.014094898094482,0.334358404031802,0.941287614969606,62.4940743410068,-0.061703641636686,-0.152879868766256,-0.030424699434822,0.036129250128931,-0.002165077565114
101.9,119,990000000,vehicle_velocity_cg,,724.857587152479,307.64824495056,602.13993411907,-0.043262947951385,-0.012949314123669,0.334101775617127,0.941454532161679,62.6867813676167,-0.050157304742731,-0.17658675845235,0.060021979977026,-0.004988126244878,-0.014315725380838
102,120,90000000,vehicle_velocity_cg,,729.75598357955,311.613874513015,602.124730709288,-0.04307215481718,-0.012395081134787,0.332961605709079,0.941874577938432,62.8894363733567,0.00380005236008,-0.068915418504776,0.001957582582396,0.046049948639679,-0.012606955116986
102.1,120,190000000,vehicle_velocity_cg,,734.674963697215,315.585029026034,602.110144256298,-0.042536286660546,-0.013220921144618,0.332908887624532,0.941906335100161,63.1141187172091,-0.051743367732992,-0.171267383761961,0.006688139931995,0.02786387393189,0.024487204457513
102.2,120,290000000,vehicle_velocity_cg,,739.603504548428,319.567023444856,602.101507133223,-0.04122027646757,-0.013193860007691,0.33497456407723,0.941232623896614,63.3110066000193,-0.213382430391113,-0.153236316689438,0.002480839627381,0.01586708668445,0.050060931139862
102.3,120,390000000,vehicle_velocity_cg,,744.531789969779,323.573357939447,602.096351769502,-0.041589697411659,-0.013539459934705,0.337320774581602,0.940373157384637,63.4859945807671,-0.289071685415481,-0.13520519348503,0.00642190482554,0.014398006970634,0.043409535985458
102.4,120,490000000,vehicle_velocity_cg,,749.370389662494,327.536722308229,602.086816610468,-0.042578399611221,-0.013594880658304,0.338998906416386,0.939724427986698,63.573460310604,-0.279592741156947,-0.157994241207636,-0.026415445042881,-0.045789144180069,0.034647831031484
102.5,120,590000000,vehicle_velocity_cg,,754.298260458464,331.606391307591,602.068521086458,-0.042845335124824,-0.012548781579707,0.340166923404296,0.939304673447632,63.7453739070187,-0.219327299699448,-0.057648634710155,0.036315569978902,-0.032336438754488,0.025046078708618
102.6,120,690000000,vehicle_velocity_cg,,759.198238940389,335.675552844956,602.051294345316,-0.042924630879052,-0.012900952793825,0.341272319236015,0.938895226105757,63.8886492048252,-0.197447446396493,-0.074893396788295,-0.037092828800374,0.009752912694914,0.029980453750685
102.7,120,790000000,vehicle_velocity_cg,,764.127917311752,339.795178349701,602.031646386042,-0.043433012186964,-0.012939148235585,0.343072526477026,0.938215003862108,64.0786615619745,-0.247847104493871,-0.125821044169531,-0.045225487618057,-0.03731479078498,0.040418222339395
102.8,120,890000000,vehicle_velocity_cg,,769.042999636132,343.930002616428,602.00604874812,-0.043063776691609,-0.012859634613102,0.344698446357828,0.937636988398587,64.2193175964155,-0.237543499787013,-0.084056070379266,0.029186581528518,0.011611433790193,0.029153645942169
102.9,120,990000000,vehicle_velocity_cg,,773.892419687476,348.040056794371,601.999904497788,-0.042565628779854,-0.01354407976776,0.346327429815812,0.937049644633087,64.3017931851148,-0.252674047083742,-0.136489660205822,-0.00881647315434,0.011134802738266,0.033627294638964
103,121,90000000,vehicle_velocity_cg,,778.813413069116,352.241958298552,601.990292124519,-0.043996839186382,-0.014410468114167,0.348391570495292,0.936205068432212,64.4534778684794,-0.258737634292417,-0.130549013270558,-0.030005001078525,0.028594579425794,0.052978398044858
103.1,121,190000000,vehicle_velocity_cg,,783.725209938529,356.474230988712,601.979432860663,-0.04396326379661,-0.014721914304309,0.350760154004451,0.935316957527415,64.6161547283847,-0.30127071100072,-0.181092308842268,-0.04429991408578,-0.047795114720399,0.036145226503145
103.2,121,290000000,vehicle_velocity_cg,,788.625394925979,360.737294245132,601.971418854621,-0.045922890850904,-0.014735381691728,0.352522061169088,0.934559871282409,64.7477095142993,-0.221599122772734,-0.093957267243855,-0.033526171100298,-0.003637286667956,0.046130714043677
103.3,121,390000000,vehicle_velocity_cg,,793.514084001881,365.030547813309,601.956998383322,-0.048513617000067,-0.016045986048829,0.354543482815904,0.933642262373582,64.8747003909542,-0.194712894352873,-0.156894154617107,-0.026803714598182,0.003900812089485,0.045107589227161
103.4,121,490000000,vehicle_velocity_cg,,798.304136930627,369.274950429201,601.941242958698,-0.049306125153731,-0.016177351189376,0.356951870851444,0.932680310302772,64.8846365525748,-0.218513398859303,-0.084770727190713,-0.006068177853682,-0.020283535911073,0.060180407268198
103.5,121,590000000,vehicle_velocity_cg,,803.139550462029,373.609588407276,601.936537790761,-0.048325955635065,-0.017206453184394,0.359954466574879,0.931558544576542,64.9810165268018,-0.274934879163812,-0.118525024338884,-0.032160279064473,-0.001842146672264,0.060041320926757
103.6,121,690000000,vehicle_velocity_cg,,807.983966552351,378.007506344531,601.923497145209,-0.051657510908732,-0.016410479086288,0.363816627374988,0.929892283755684,65.1162673930303,-0.421756068362046,-0.092668837920299,-0.059259719825485,-0.027634838609393,0.114791984912903
103.7,121,790000000,vehicle_velocity_cg,,812.802816378905,382.451208703825,601.909417748061,-0.052361694518957,-0.018575384605387,0.36799734008907,0.928165484017389,65.2495306298802,-0.359894583468459,-0.115782429952206,-0.076422754574896,0.009747672936454,0.073070950818007
103.8,121,890000000,vehicle_velocity_cg,,817.579285311006,386.948509353883,601.910412787314,-0.055158913930589,-0.020487478573766,0.372874706007198,0.926014152729715,65.3541347559836,-0.435652200072576,-0.149829697441583,-0.045331689429552,0.070764758978485,0.091851527287962
103.9,121,990000000,vehicle_velocity_cg,,822.289571475461,391.471564494681,601.896522414742,-0.058387918007389,-0.02206556771258,0.378944744677083,0.92331188784392,65.4633121041149,-0.592765939784093,-0.198966935884031,-0.047074824420966,-0.087900967291889,0.148434350069812
104,122,90000000,vehicle_velocity_cg,,826.974696054214,396.090326022235,601.899725295672,-0.061450062920169,-0.023983998781194,0.384025374809434,0.920963174655776,65.5478450280738,-0.495991240294771,-0.044405340984123,-0.10152636986507,0.012935004965386,0.107767977254094
104.1,122,190000000,vehicle_velocity_cg,,831.600844390145,400.753692950287,601.891405030429,-0.065817555030364,-0.026493083440064,0.390399402464145,0.917907660135431,65.6374729444932,-0.620646352736722,-0.216909434341026,-0.072514793795769,-0.017486200272385,0.135821632077659
104.2,122,290000000,vehicle_velocity_cg,,836.150963294788,405.494063309929,601.89759063274,-0.070429636977785,-0.029689652145886,0.397143753598622,0.914568220401426,65.7119443012708,-0.59617321473871,-0.200046766622482,-0.06891554968157,-0.049818316185362,0.164143211027417
104.3,122,390000000,vehicle_velocity_cg,,840.654958310459,410.317036158021,601.894241118539,-0.074120963568421,-0.031227756545764,0.403590323839225,0.911397696115234,65.7918984944163,-0.627932233316109,-0.19360892682896,-0.087331117851269,-0.042039675022836,0.145012246922505
104.4,122,490000000,vehicle_velocity_cg,,845.017556825362,415.118336301806,601.893010948375,-0.079130278598771,-0.035401726991575,0.410052833943654,0.907932701310881,65.757608218622,-0.611431934084077,-0.268035478923064,-0.108980731624876,-0.058899477140408,0.142106595138586
104.5,122,590000000,vehicle_velocity_cg,,849.385034063583,420.089128124855,601.900277243908,-0.084637884763661,-0.037761923794373,0.41679213268034,0.904264775223416,65.8468123216835,-0.617964092338339,-0.110706163348469,-0.11835217117514,-0.040631919640795,0.182906399920557
104.6,122,690000000,vehicle_velocity_cg,,853.651397138458,425.10534019364,601.905787093058,-0.088739006346084,-0.041192525195012,0.425075559127929,0.899855173710107,65.9096257464804,-0.685445665509186,-0.203562017484553,-0.08069186925688,-0.026873351547592,0.148847664161259
104.7,122,790000000,vehicle_velocity_cg,,857.857510538336,430.230369576817,601.910599416252,-0.092181246501858,-0.043499965860462,0.431949128885616,0.896119590690026,65.9997968046587,-0.678842516799969,-0.169870238943449,-0.109574983337333,-0.088729736702058,0.1848878704225
104.8,122,890000000,vehicle_velocity_cg,,861.975975534275,435.432745929044,601.925363951485,-0.098012491941231,-0.047646682057695,0.440002704915773,0.891359054915115,66.0559076409008,-0.660488595728565,-0.124568623401696,-0.197074221059127,-0.009869953958337,0.178129959073993
104.9,122,990000000,vehicle_velocity_cg,,865.973529157321,440.684737861678,601.937926980121,-0.104180493162585,-0.051817078758248,0.449433841627609,0.885703470238889,66.1033183045564,-0.793223579018823,-0.168863652384987,-0.13316826882057,-0.003704498156255,0.192546654398558
105,123,90000000,vehicle_velocity_cg,,869.885777031853,446.056106945394,601.947544042632,-0.108534692814037,-0.056096259364216,0.458358029060146,0.88033024901863,66.1697262963922,-0.759591645646596,-0.21813735887405,-0.117144988468891,-0.043732040236462,0.176886764186047
105.1,123,190000000,vehicle_velocity_cg,,873.686338376252,451.509073174346,601.957745051835,-0.112713939310411,-0.059092471212429,0.466425970508649,0.875357333759306,66.2300240212537,-0.71651892372627,-0.143210695977953,-0.115366246148564,-0.022016534131371,0.189091703192519
105.2,123,290000000,vehicle_velocity_cg,,877.377590157336,457.041697171366,601.967191763118,-0.114645741505089,-0.063537249752565,0.47614624661045,0.869542479518631,66.2833656285346,-0.79259236325484,-0.309094372072474,-0.084044567938912,-0.05590092966848,0.177430369157042
105.3,123,390000000,vehicle_velocity_cg,,880.949935812512,462.652678659083,601.980522241823,-0.119400055589687,-0.064706861708083,0.483747618466051,0.864606783689265,66.3015808326567,-0.713237536750384,-0.032107053879805,-0.094774710814766,0.060268230930254,0.191337532568931
105.4,123,490000000,vehicle_velocity_cg,,884.35993004879,468.229388229891,601.966218649129,-0.120535210886186,-0.06730985209592,0.494854791405479,0.857939031732726,66.2545450849316,-0.963894020101315,-0.264786550230828,-0.067261860067158,-0.067391512948547,0.209526780630171
105.5,123,590000000,vehicle_velocity_cg,,887.689694234471,474.003347535382,601.960996437735,-0.122110383029794,-0.071407904238137,0.504026597773726,0.852025324920144,66.3122443193483,-0.768304890684075,-0.221905093434911,-0.110160051948563,-0.0285197645585,0.197587784010721
105.6,123,690000000,vehicle_velocity_cg,,890.882276962164,479.85603270006,601.952420608975,-0.125726325147362,-0.075103869774138,0.514304895869969,0.845010517090805,66.3735269131963,-0.878683374714266,-0.237308259385907,-0.086595288637884,-0.056147498956057,0.239140109742333
105.7,123,790000000,vehicle_velocity_cg,,893.904410007008,485.712906657602,601.937614273001,-0.126836607716212,-0.076748745421664,0.524978128101499,0.838105047135674,66.3518576639667,-0.903149168001724,-0.125358483266417,-0.026691192666421,-0.044727874684999,0.248177367136671
105.8,123,890000000,vehicle_velocity_cg,,896.805051054316,491.726081910164,601.919761454315,-0.127168912331631,-0.078604937859597,0.535947156733598,0.83090912660149,66.4048743234737,-0.956205793227745,-0.147946344304291,-0.061532492366918,-0.004054908139177,0.21902745277303
105.9,123,990000000,vehicle_velocity_cg,,899.539782692154,497.77548500578,601.889885483201,-0.128866497609997,-0.081891480851899,0.546856601196058,0.823185926073758,66.4271870121601,-1.03042811461578,-0.281891359703874,-0.094276709193563,-0.071667916044535,0.237559632332765
106,124,90000000,vehicle_velocity_cg,,902.124075900207,503.936981017582,601.859539688329,-0.130756392234597,-0.085489271024911,0.557353720966533,0.815445387597589,66.4705982760458,-0.975367139676078,-0.235408041593901,-0.075496849988889,-0.063552964662988,0.245452918021523
106.1,124,190000000,vehicle_velocity_cg,,904.541462136108,510.166303397492,601.82988151353,-0.130542272032556,-0.08831495090029,0.568895836882554,0.807165851258436,66.5103143405499,-1.07234151335854,-0.240779680615427,-0.060950013137963,-0.070258385222748,0.244615561231998
106.2,124,290000000,vehicle_velocity_cg,,906.792806301347,516.45918136843,601.787490801711,-0.132489371126689,-0.090663100068269,0.579259034432808,0.799178165275076,66.570123978233,-1.08084250990417,-0.237715211725896,0.001008480320401,-0.115369027098873,0.287724321188394
106.3,124,390000000,vehicle_velocity_cg,,908.877793818839,522.792320606682,601.751963753681,-0.130711202784449,-0.093438261311864,0.590779253587724,0.790672970525735,66.5752506123823,-1.00744458771899,-0.231608832996868,0.044180339641793,-0.085815991563204,0.267117914952298
106.4,124,490000000,vehicle_velocity_cg,,910.743503295732,529.108558160661,601.696547601211,-0.131432069335426,-0.095241217589273,0.602316022947491,0.781581812814908,66.5206758379962,-1.1463966376154,-0.262526613819478,-0.004574903301146,-0.164256627374032,0.322107155791822
106.5,124,590000000,vehicle_velocity_cg,,912.452504487892,535.580162643107,601.646406351332,-0.130161497092556,-0.096418270225422,0.612699386201394,0.773537952520623,66.546331894682,-0.974552422111314,-0.080781559696526,0.008134584410907,-0.112531674788347,0.265505978323928
106.6,124,690000000,vehicle_velocity_cg,,913.975312673498,542.096502028854,601.597524949478,-0.127493995037643,-0.09875758081666,0.62377415360206,0.764786262140355,66.5724075532099,-1.00441708845672,-0.24377559748532,0.001857599313977,-0.126885809655185,0.256217757621348
106.7,124,790000000,vehicle_velocity_cg,,915.318870152644,548.648456313926,601.551908381652,-0.128537623628383,-0.100227975143498,0.633247555432414,0.756591016236298,66.5853893416059,-0.999839853747624,-0.11225308651451,-0.109431103476754,-0.050383301768868,0.256111837678904
106.8,124,890000000,vehicle_velocity_cg,,916.48320535179,555.237235470097,601.519925393801,-0.123456960917513,-0.102714707352311,0.645603332896568,0.746595207758116,66.5945772629509,-1.14102411990569,-0.329923223969342,-0.000686454396263,-0.038413832207101,0.221529118644433
106.9,124,990000000,vehicle_velocity_cg,,917.458658767507,561.814043958756,601.485127262105,-0.123573218563176,-0.103950896722879,0.655705526481369,0.737546021117488,66.60860329171,-1.16144884163753,-0.299249962448035,0.047425630198025,-0.149166640700319,0.306515621275586
107,125,90000000,vehicle_velocity_cg,,918.244064182285,568.379490610569,601.454779837745,-0.1197877265498,-0.104856739010258,0.666779441332063,0.728052979850413,66.5386233972335,-1.05093173271294,-0.144636915665208,-0.057985101161427,-0.020605715163482,0.235862975138187
107.1,125,190000000,vehicle_velocity_cg,,918.831653814276,575.048729063306,601.421143010918,-0.117828410445205,-0.106914008346448,0.678034302099737,0.717603891912087,66.5857771328746,-1.21486114198276,-0.375466504795302,0.073754941777098,-0.176777446027355,0.310438739716739
107.2,125,290000000,vehicle_velocity_cg,,919.227355278256,581.729339511586,601.388987257427,-0.11721459283197,-0.108303127796935,0.687289435069874,0.70863559336091,66.5984573740708,-1.03569036797277,-0.123128892324671,-0.055388635937363,-0.082712439128327,0.251961900662675
107.3,125,390000000,vehicle_velocity_cg,,919.432314247466,588.41610214703,601.359273474008,-0.115673216879574,-0.11102075210363,0.697304670242126,0.698613123522308,66.5966010070315,-1.03128463493033,-0.181268023987139,-0.026199504431065,-0.038907688054526,0.240449073975989
107.4,125,490000000,vehicle_velocity_cg,,919.478951827915,594.959754066244,601.328397944821,-0.11585078995999,-0.112457250472146,0.706933388544652,0.688605217408834,66.497493383743,-1.11646374203066,-0.186921482999347,-0.020058523995381,-0.103713070142301,0.294294553536304
107.5,125,590000000,vehicle_velocity_cg,,919.300661540431,601.641055765398,601.273941022853,-0.113199933368631,-0.115147910169168,0.717413182822861,0.677676219872723,66.5059571833646,-1.07676322207289,-0.322494107994257,0.052648457007559,-0.141516176572906,0.281270898235894
107.6,125,690000000,vehicle_velocity_cg,,918.941265852658,608.302924548168,601.243146229958,-0.110897011035948,-0.115986130167952,0.727270459794645,0.667328066892171,66.5128776233899,-1.12595240157686,-0.264391498090692,0.031999739511031,-0.162312075010462,0.299078505922371
107.7,125,790000000,vehicle_velocity_cg,,918.378036004497,614.921948698612,601.202663222239,-0.110273842964081,-0.118651533256736,0.73657719321544,0.656670032549547,66.5024235685909,-1.09708477603171,-0.21858802895665,-0.051496007192915,-0.098612616985699,0.27507252073871
107.8,125,890000000,vehicle_velocity_cg,,917.62543565946,621.574710712088,601.154438190982,-0.109486610056557,-0.120790811285556,0.74603394459936,0.645643567018846,66.5305206395591,-1.15727723708818,-0.369940654777952,0.046943470039508,-0.204483510521426,0.323393081414753
107.9,125,990000000,vehicle_velocity_cg,,916.690592071351,628.162345617534,601.113312594227,-0.106842368345759,-0.1218183019102,0.755215254015151,0.635133788857762,66.4986288979795,-1.06001215438641,-0.219686104529928,-0.006691893536801,-0.103766488871088,0.265532868062709
108,126,90000000,vehicle_velocity_cg,,915.550626906068,634.757084024176,601.080333939249,-0.10420613188026,-0.123470262010523,0.76452778258764,0.624013979113636,66.5132359648573,-1.09957833968642,-0.290120527703076,0.019779742963864,-0.081939091756593,0.267817189253907
108.1,126,190000000,vehicle_velocity_cg,,914.228979998421,641.312524325864,601.036477782827,-0.103591464346439,-0.123385240192031,0.773652837165972,0.612785589388619,66.5493406818398,-1.22109848283077,-0.26894932475276,0.060973760522127,-0.201632886196235,0.358165477009563
108.2,126,290000000,vehicle_velocity_cg,,912.717689596512,647.8256195226,600.994080891173,-0.102545676440583,-0.124322772491776,0.781967414485549,0.602125564285462,66.5415401646251,-1.0550751303706,-0.060237444907681,-0.067210328168762,-0.023543342981599,0.231340492743122
108.3,126,390000000,vehicle_velocity_cg,,911.050055246423,654.217754590133,600.949040688468,-0.098164181161167,-0.126033767535752,0.791308536890549,0.59017800909712,66.5073974124179,-1.18030842444629,-0.408723135182657,0.059246080120477,-0.107689593860217,0.256344897747513
108.4,126,490000000,vehicle_velocity_cg,,909.197857695892,660.562962180675,600.912683164798,-0.097881661836347,-0.128076202031253,0.798531560446055,0.57996811440026,66.4789616419916,-0.984940047718705,-0.149242401186712,-0.018963927505248,-0.100565896246549,0.271193613801046
108.5,126,590000000,vehicle_velocity_cg,,907.131791218936,666.929932546272,600.87559589555,-0.095409727248236,-0.13014457357363,0.80720724585262,0.567781503889289,66.5236795555766,-1.0482869850934,-0.312438018411461,0.033618892384426,-0.138713323189977,0.296251839873542
108.6,126,690000000,vehicle_velocity_cg,,904.886915601853,673.234618827176,600.8354573137,-0.094025504801002,-0.1320461168104,0.81546316112769,0.555646344652646,66.5612661182974,-1.15164216448808,-0.358205308452667,0.040803551180926,-0.164450342804746,0.302759279781689
108.7,126,790000000,vehicle_velocity_cg,,902.464839209221,679.468651824441,600.795171351775,-0.093709275898352,-0.132110515594921,0.822633699842249,0.545013008251824,66.5632953306846,-1.00150172995292,-0.106146941024243,0.063479359226763,-0.049071042470801,0.26876451114987
108.8,126,890000000,vehicle_velocity_cg,,899.867494513512,685.62621676998,600.754303390227,-0.091656262627143,-0.13264052122905,0.830306354553033,0.533476315536278,66.5469447169959,-1.00961357398431,-0.095197934132317,-0.000996556888838,0.033561639505817,0.211473858569928
108.9,126,990000000,vehicle_velocity_cg,,897.134836165757,691.659258218935,600.70959548469,-0.089210128835362,-0.136131377973186,0.838336539464015,0.520289964773298,66.5208838888619,-1.16083073833483,-0.377719055498098,-0.025174889341537,-0.105111436750657,0.269379402895043
109,127,90000000,vehicle_velocity_cg,,894.196380533206,697.637725933221,600.654235701088,-0.087538077539598,-0.138189784427571,0.845806968389832,0.507790548044895,66.5296111925101,-1.18823546508245,-0.405918365930528,0.023147648174138,-0.286240418310631,0.343710048774445
109.1,127,190000000,vehicle_velocity_cg,,891.07754591137,703.544193671535,600.615505958972,-0.087756965858311,-0.13980249761908,0.85199880601065,0.496842038438011,66.5122693113148,-1.02729014070382,-0.083119911949798,-0.066422235343202,-0.141310201716382,0.297895396939527
109.2,127,290000000,vehicle_velocity_cg,,887.791709032644,709.356665549437,600.5769455098,-0.085666225142849,-0.141444988482123,0.858986959607173,0.484557546972381,66.5071113351028,-1.02352408546798,-0.138724652663481,0.013323487505307,-0.046144036795793,0.256595174430569
109.3,127,390000000,vehicle_velocity_cg,,884.343539895567,715.070178696703,600.540999021191,-0.08172421058452,-0.143224967761636,0.866478420538327,0.471193069511238,66.5056353942922,-1.11093785089013,-0.290783837730933,-0.01933293234132,-0.127815270358951,0.273335299308175
109.4,127,490000000,vehicle_velocity_cg,,880.809616616635,720.58529350336,600.50715339635,-0.081771553935253,-0.142240883763842,0.872851726873191,0.459576769264486,66.3745626227777,-1.0642928313311,-0.040283364751175,0.025773869432102,-0.079442842373122,0.300845807547879
109.5,127,590000000,vehicle_velocity_cg,,877.039338788393,726.092730247884,600.448596789326,-0.079366316649929,-0.142106822229062,0.879861811722932,0.446486092873025,66.3958686535262,-1.06747034802636,-0.125746827838244,-0.020970728665954,-0.156059246421676,0.278204406189497
109.6,127,690000000,vehicle_velocity_cg,,873.162013844691,731.426762165696,600.400346872338,-0.077244756869644,-0.143003716307016,0.885778047025887,0.43471880114108,66.3217806365304,-0.981318069741122,-0.103151594253623,-0.033392396127636,-0.087155228561831,0.263919669369132
109.7,127,790000000,vehicle_velocity_cg,,869.074172586408,736.706171581357,600.361117909534,-0.07469793816408,-0.14379914232764,0.891890242809293,0.422224844699421,66.341569316031,-1.00087442340436,-0.079060524121468,-0.042080022495724,0.083517937587899,0.196290690539545
109.8,127,890000000,vehicle_velocity_cg,,864.844944998633,741.870975668372,600.307853553876,-0.072761211447068,-0.144546926293923,0.898269142603766,0.40856399701103,66.3951003378187,-1.18312665379525,-0.284809981875863,0.012644284297695,-0.043700845235736,0.243242240648873
109.9,127,990000000,vehicle_velocity_cg,,860.500191541258,746.887706162456,600.258174528839,-0.069975141799964,-0.147199306757206,0.903802614075171,0.395697710899571,66.393962038315,-1.02752263208907,-0.260008442186252,0.008700753550588,-0.050524217032551,0.237102504360164
110,128,90000000,vehicle_velocity_cg,,855.996415380583,751.790589967754,600.222355985695,-0.066406830881409,-0.147018954866383,0.909632839536941,0.38281021010188,66.4017040244735,-1.06117321661125,-0.249812683590618,0.066006000692197,-0.062237590705228,0.256208978357744
110.1,128,190000000,vehicle_velocity_cg,,851.345584346169,756.555402607656,600.187170109087,-0.064768919837128,-0.147093029202038,0.91520369239651,0.369554906890835,66.4106640300787,-1.17543733995317,-0.287361412643183,-0.004803837976977,-0.094520826319003,0.278135224302899
110.2,128,290000000,vehicle_velocity_cg,,846.578451701641,761.199369832284,600.138377856722,-0.063486044830882,-0.147664473517335,0.920173906843755,0.356993986695126,66.4303821880198,-1.10387306864803,-0.17139482630623,0.017861807341515,-0.208075429759476,0.305122863634703
110.3,128,390000000,vehicle_velocity_cg,,841.696727841026,765.670128788339,600.111563326437,-0.061244708812809,-0.149121269163928,0.924804338777949,0.344599575888965,66.3811649200077,-0.999419975211759,-0.030465292496101,-0.080838043296804,0.00576933326928,0.24143838790228
110.4,128,490000000,vehicle_velocity_cg,,836.772770450719,769.961333304185,600.088142469079,-0.055914319816739,-0.150105604482227,0.93051788783368,0.329360527027761,66.2776876257834,-1.19284887371307,-0.564173551349643,-0.014398521385326,-0.087386215574693,0.254033979941054
110.5,128,590000000,vehicle_velocity_cg,,831.624231665696,774.149254591516,600.07217929553,-0.053786342444926,-0.1510094939142,0.934915747937633,0.316600231162883,66.2730734014143,-1.08484922439967,-0.305638271013266,0.014657797357961,-0.096967958428594,0.269502959186169
110.6,128,690000000,vehicle_velocity_cg,,826.322201097445,778.220498400771,600.050735269005,-0.051564602605321,-0.151654676906973,0.939483646488799,0.302840599508234,66.3225680760359,-1.14939850419454,-0.336200282430845,-0.007683298058917,-0.180283056446698,0.303562978804998
110.7,128,790000000,vehicle_velocity_cg,,820.974135987779,782.094130863944,600.04750019817,-0.049061166090845,-0.153381910768091,0.943482238214552,0.289669221016999,66.2504807896603,-1.04172644798309,-0.152123398129627,-0.003207688324595,0.032536762972969,0.231020353610139
110.8,128,890000000,vehicle_velocity_cg,,815.447081523664,785.853257975577,600.031991103275,-0.045583682925672,-0.154428352520882,0.948190776841571,0.273876363531422,66.3347804891869,-1.3342657970844,-0.505174927648738,0.054328747915272,-0.211800824927914,0.303572281091681
110.9,128,990000000,vehicle_velocity_cg,,809.878997046586,789.423139013216,600.025018729886,-0.047146633667081,-0.156469674065766,0.950721964952015,0.26348089378434,66.3105524335868,-0.942234015492526,0.005910592180708,-0.088913975940455,-0.076743070787759,0.265126617565672
111,129,90000000,vehicle_velocity_cg,,804.156074262686,792.858612037302,599.995066445961,-0.043501586035701,-0.156911194771422,0.954635383685514,0.249314606839221,66.3252558609197,-0.974489845128793,-0.201025734865146,-0.035641682204,0.007371251654045,0.215597812424462
111.1,129,190000000,vehicle_velocity_cg,,798.330008669321,796.132917559444,599.969985146379,-0.041451237135564,-0.157724847209991,0.95818391742185,0.235134531506186,66.3803911907178,-1.05068521193576,-0.314017103482039,0.041894302099966,-0.081572584116986,0.273171804718221
111.2,129,290000000,vehicle_velocity_cg,,792.416010773356,799.238001082113,599.947104977322,-0.038904499730689,-0.158785465074343,0.961475633774321,0.220993714028472,66.3976836016397,-1.01045246626678,-0.293031187610624,0.054509520740899,-0.136311665426569,0.294673338516834
111.3,129,390000000,vehicle_velocity_cg,,786.411837703933,802.157775892594,599.935850222171,-0.03668203147041,-0.158593797510988,0.964791500502056,0.206590891660881,66.4073598922041,-1.11445839910042,-0.210390189155471,-0.014633615630516,-0.05792636443831,0.267281726103295
111.4,129,490000000,vehicle_velocity_cg,,780.443561652003,804.868499502543,599.910591327086,-0.035532612846371,-0.160452932178296,0.967386610906876,0.192757451264033,66.3596392590077,-1.1183990748969,-0.240825620622926,-0.006020756244052,-0.153838739604523,0.298052148530906
111.5,129,590000000,vehicle_velocity_cg,,774.270873735083,807.429801849381,599.888315215538,-0.033776585116931,-0.160442790703948,0.970046496270115,0.179240197174188,66.3979246904768,-1.03605273905741,-0.108673782504422,-0.026348732012147,-0.095750015735689,0.269692314560444
111.6,129,690000000,vehicle_velocity_cg,,768.069494905314,809.807318692213,599.853537776662,-0.032218934601823,-0.161692629114411,0.972303035128726,0.165663036983691,66.3948927392485,-1.0420819923881,-0.23090070461162,0.035647250553838,-0.161777233236846,0.293808873595181
111.7,129,790000000,vehicle_velocity_cg,,761.761266162919,812.010465244874,599.829440603998,-0.029904791997496,-0.162334203075017,0.974529437168667,0.151808056503294,66.4263883819447,-0.99754420031274,-0.102807160346184,-0.017111181046523,-0.075337342042128,0.268774653253103
111.8,129,890000000,vehicle_velocity_cg,,755.391121088597,814.028021635529,599.816450383052,-0.024821221453072,-0.162202705150783,0.976965155754998,0.136430472578373,66.4706708737449,-1.13058439145927,-0.35723331684721,-4.99956199441639E-05,-0.159224634241223,0.265533287547793
111.9,129,990000000,vehicle_velocity_cg,,749.006207434754,815.855588880524,599.809548001786,-0.023902465884688,-0.163828219713783,0.978448432875746,0.123400367718418,66.5023855465297,-1.09274379686164,-0.229518107977307,0.033510512901703,-0.263207276747647,0.337409540413339
112,130,90000000,vehicle_velocity_cg,,742.531642739392,817.509465366783,599.81093245302,-0.022201070771655,-0.163196608512303,0.980031469620347,0.111410493134428,66.5280680421989,-0.931261949507908,0.00496324971513,-0.070752914220028,-0.110309720565079,0.236716575955066
112.1,130,190000000,vehicle_velocity_cg,,736.014110368981,818.985312851059,599.827916484598,-0.019942768513115,-0.163295042160188,0.981358680811418,0.099358717715196,66.5292247889417,-0.862079533105446,0.114298182055613,-0.048670152445971,0.038088631639128,0.19973762630289
112.2,130,290000000,vehicle_velocity_cg,,729.525642740079,820.30497686967,599.832552646837,-0.016299969636624,-0.163148508891458,0.982780109893339,0.085206400196082,66.5160265460412,-1.00929687587518,-0.225192012767005,0.014032591297632,-0.059402842701229,0.219621674690133
112.3,130,390000000,vehicle_velocity_cg,,722.992836601071,821.418181946184,599.871808595506,-0.013382151839882,-0.164188172647035,0.983679819067518,0.072368332399305,66.4848281393725,-0.891790597987199,-0.14199059511744,0.056811432661369,-0.054915359182425,0.238628959294723
112.4,130,490000000,vehicle_velocity_cg,,716.497190196666,822.378821305255,599.888750939057,-0.014028591021786,-0.163521866709448,0.984606974215525,0.060107437709062,66.4420690080362,-1.01211372833995,-0.014424305998524,0.047511283149018,-0.176438970483486,0.304198962360899
112.5,130,590000000,vehicle_velocity_cg,,709.850916842266,823.168728921575,599.911099749059,-0.011021423919441,-0.162924489616527,0.98543599693174,0.047434532243188,66.448204245781,-0.83062403292517,0.002667085090576,-0.017600341557339,-0.025936893461814,0.211827495254085
112.6,130,690000000,vehicle_velocity_cg,,703.188758270481,823.786675859992,599.933813585712,-0.007418028302661,-0.160099896657534,0.986481585191004,0.034162523697639,66.4917833782917,-0.965944225489655,-0.246205590596927,0.129640905503718,-0.069883545071255,0.209713794027245
112.7,130,790000000,vehicle_velocity_cg,,696.555755177629,824.244995133397,599.972312548791,-0.004641959155004,-0.156339088846651,0.987405490699101,0.023810469358473,66.4958993158816,-0.828005302192033,-0.11483680189988,0.076727062327298,-0.093319173814159,0.20372192506325
112.8,130,890000000,vehicle_velocity_cg,,689.874873485569,824.553314174398,600.023413591236,-0.002767542985224,-0.151072791567979,0.988421279523327,0.013882598429369,66.526328005374,-0.765388078190026,-0.072325112027318,0.088644369136595,-0.042518354721623,0.182912812067447
112.9,130,990000000,vehicle_velocity_cg,,683.229856511873,824.730289619975,600.078810381833,0.000428243341812,-0.145374030264022,0.989369948596721,0.003648663612389,66.5397675331267,-0.746268310166409,-0.145684172111464,0.098132562415738,-0.045461525854626,0.16602657214919
113,131,90000000,vehicle_velocity_cg,,676.540894332828,824.772045273356,600.142076259027,0.00239743917527,-0.140282152053145,0.990090675248697,-0.005968658669979,66.5840083881691,-0.713143418441244,-0.142955220365372,0.120130811742561,-0.102677062701377,0.196368663643441
113.1,131,190000000,vehicle_velocity_cg,,669.874698281949,824.692615273464,600.195400233265,0.003610071453125,-0.132978308327468,0.99099667337988,-0.015143653736115,66.583790596411,-0.689888220264065,-0.118307173498414,0.151896007694491,-0.052961658930795,0.181145833376788
113.2,131,290000000,vehicle_velocity_cg,,663.247503083792,824.491679964474,600.287387159879,0.006463298522389,-0.127272113522977,0.991545734280802,-0.024435460322071,66.5617264664409,-0.672826529003461,-0.193317527147141,0.105084401182282,-0.021507067620337,0.156529483904285
113.3,131,390000000,vehicle_velocity_cg,,656.565669956569,824.169050039282,600.364012923319,0.00682528888847,-0.119570400075719,0.992260497193718,-0.032793910504795,66.5942886134536,-0.692350225925748,-0.175196130679062,0.158336513868479,-0.070010627851132,0.17089108360997
113.4,131,490000000,vehicle_velocity_cg,,650.008489912591,823.759935604807,600.436214163927,0.007554115388638,-0.11208259768557,0.992852928458835,-0.040292543819728,66.5317393013498,-0.647101334353502,-0.080318914457747,0.122991319985321,-0.081628250987903,0.150558906339349
113.5,131,590000000,vehicle_velocity_cg,,643.333912491996,823.232534427676,600.50538010851,0.006331918785296,-0.106538133733982,0.993198153464467,-0.046550626416298,66.5553254996293,-0.586428039661263,-0.040633507091232,0.047820848574689,-0.044107422466042,0.150266029457842
113.6,131,690000000,vehicle_velocity_cg,,636.743606424351,822.631831337038,600.558231257352,0.00666037416339,-0.09981898528501,0.993541490855732,-0.05354545303613,66.5373518714098,-0.492334760375937,-0.05207231676352,0.175405730082396,-0.016201981927532,0.127108511145263
113.7,131,790000000,vehicle_velocity_cg,,630.081292341736,821.925381353742,600.610641581283,0.006878962394439,-0.094806604358444,0.993630468520324,-0.06052172894489,66.5815304850237,-0.522930042913537,-0.124301583106916,0.071324640095851,-0.002837977444531,0.147437630046588
113.8,131,890000000,vehicle_velocity_cg,,623.430811256176,821.134006532617,600.64100173771,0.004165805541034,-0.090927124910399,0.993611277971988,-0.06671980445562,66.6228720807018,-0.555840299162416,-0.015369055912378,0.075954377617282,0.025965380221161,0.13451670464919
113.9,131,990000000,vehicle_velocity_cg,,616.828620228519,820.270344019899,600.652725039791,0.005093458479623,-0.087040995582732,0.993518100676422,-0.072936310552416,66.6344895734549,-0.448149072875654,-0.101214263441559,0.01677100037382,-0.044769252919611,0.105536804400433
114,132,90000000,vehicle_velocity_cg,,610.199901695499,819.309239588374,600.674895106948,0.005345325350421,-0.083337750746805,0.993424671790623,-0.078317739210572,66.6346196865597,-0.375562338508298,-0.073547899710378,0.084926677894865,0.068550001187413,0.092435740187064
114.1,132,190000000,vehicle_velocity_cg,,603.582706398857,818.281883001767,600.673783859298,0.004108933722336,-0.079462602042497,0.993341980203568,-0.083309794775625,66.6828203352058,-0.460218964364543,-0.164858707154406,0.096356120630239,-0.028682008325944,0.106877335764551
114.2,132,290000000,vehicle_velocity_cg,,596.995030862777,817.185940738399,600.660372842446,0.005133807422639,-0.076845289753472,0.99311893979243,-0.088222541845115,66.6859726115679,-0.356460772782453,-0.098834922452006,0.029630965994706,-0.01576144497085,0.097200440408214
114.3,132,390000000,vehicle_velocity_cg,,590.491175626771,816.045477075729,600.682939742002,0.00527149451269,-0.075691829546971,0.992684160444096,-0.093920795827308,66.6491121485409,-0.457972950163492,-0.139469377764809,-0.007400895618027,0.009554061585737,0.12172785126934
114.4,132,490000000,vehicle_velocity_cg,,584.016510960425,814.832525392766,600.68079544486,0.004460419448591,-0.073098635645688,0.992338519008652,-0.099503556804757,66.6010942150255,-0.50568730946036,-0.105548060873135,0.039312215179949,-0.043354648332928,0.11249127184496
114.5,132,590000000,vehicle_velocity_cg,,577.434744399377,813.516619603446,600.676984414433,0.00510064573804,-0.073126335691114,0.991811123459924,-0.104581154242093,66.6463200996334,-0.416757640299912,-0.051734371008289,0.012528101797938,-0.017532484058669,0.112843839720178
114.6,132,690000000,vehicle_velocity_cg,,570.869044942471,812.125804572227,600.668760361373,0.004714369300686,-0.071651928946512,0.991326960669531,-0.110066492857957,66.6983022872705,-0.483093614116586,-0.101110164969445,0.051813235831752,-0.00308577527794,0.098357568983321
114.7,132,790000000,vehicle_velocity_cg,,564.355435835569,810.67524845671,600.675630619697,0.007504854266513,-0.070673415467773,0.990838046138849,-0.114842987736763,66.6911686813191,-0.403341867100982,-0.168374724182285,0.014738802992975,0.081750242423962,0.067198572975448
114.8,132,890000000,vehicle_velocity_cg,,557.817346653197,809.15130300078,600.672566637242,0.005611817514607,-0.071364275691366,0.990281891322243,-0.119236837338426,66.7530161016638,-0.476864598979074,-0.173189485647033,0.003737849668145,0.041457496008272,0.097063234357396
114.9,132,990000000,vehicle_velocity_cg,,551.328122175791,807.584092354708,600.651016639707,0.006603246234402,-0.071016691686871,0.989796535626519,-0.123352522077016,66.7876181618738,-0.416784605037473,-0.151099875135408,0.001266245209172,-0.018200052522687,0.061549820811616
115,133,90000000,vehicle_velocity_cg,,544.814178839237,805.946658858473,600.634346127287,0.006497691154665,-0.071622768202743,0.989219997811253,-0.127560789488539,66.8318455705377,-0.428862590083815,-0.208455413963487,0.00549152571974,0.001116946773994,0.095521727715985
115.1,133,190000000,vehicle_velocity_cg,,538.313980765581,804.256967626108,600.594136885597,0.00537270150188,-0.071660423103092,0.988658548756772,-0.131871876491585,66.8761264835742,-0.428223070985529,-0.206575612706731,0.017318970704867,-0.065884366880864,0.106686026526274
115.2,133,290000000,vehicle_velocity_cg,,531.828991830429,802.510547449544,600.546730705762,0.006078406716359,-0.072304530315186,0.98806246471961,-0.135895819214209,66.9170549706263,-0.351240330670231,-0.185499795785162,-0.036223893681089,-0.078679033545369,0.09266728996563
115.3,133,390000000,vehicle_velocity_cg,,525.377444503229,800.713876418093,600.496464833394,0.005096925396075,-0.072859405243037,0.987477298205106,-0.139836025217688,66.9116810144622,-0.369138297049622,-0.067721993230598,0.009123339328545,-0.013183813469393,0.088621968496994
115.4,133,490000000,vehicle_velocity_cg,,519.092391777302,798.913275151653,600.457397600003,0.005738672398215,-0.070338030952204,0.987137929652187,-0.143451514048711,66.7686349992037,-0.353960901459608,-0.179242794671625,0.023749830103327,0.079484028322988,0.041607320075835
115.5,133,590000000,vehicle_velocity_cg,,512.639083971353,797.012290225281,600.395366734234,0.005782332024083,-0.071273165102677,0.986629086416918,-0.146457319409881,66.830882230551,-0.340674999698339,-0.325635505654802,-0.002867038665426,0.042294765273721,0.049992256103288
115.6,133,690000000,vehicle_velocity_cg,,506.198971217198,795.075589504445,600.317163406937,0.00534301648241,-0.071009462051087,0.986247306917031,-0.149148778315441,66.8797814848801,-0.273566683193386,-0.246460667953831,0.046057516864524,-0.058306191556155,0.071486941428733
115.7,133,790000000,vehicle_velocity_cg,,499.793353595637,793.105108868391,600.238108227126,0.004282848519398,-0.069645838652118,0.985826301405192,-0.152570042356824,66.8975704762613,-0.328232743413233,-0.130175777727575,0.009436548056682,-0.044188830638026,0.077622754870305
115.8,133,890000000,vehicle_velocity_cg,,493.47049512785,791.116391478937,600.167412683525,0.005280304435082,-0.068953719804574,0.985310213426109,-0.15614508070503,66.8178118417385,-0.351465311039871,-0.209382993080377,-0.029135771012297,0.021221761062071,0.067310139532757
115.9,133,990000000,vehicle_velocity_cg,,487.103396083587,789.061297440594,600.09688754493,0.006603069025902,-0.070255875400379,0.984528692432437,-0.160386300002345,66.8457164015968,-0.370775194632426,-0.290818375733145,-0.041518852937408,-0.033689829849986,0.08489969015635
116,134,90000000,vehicle_velocity_cg,,480.715013842633,786.938298576857,600.031048578324,0.006703972456316,-0.071139572733842,0.983867771015235,-0.164007399534485,66.8923301462989,-0.310533495549143,-0.115993393262428,-0.009037250762708,-0.002733516064801,0.074244332581429
116.1,134,190000000,vehicle_velocity_cg,,474.345101675595,784.766368990573,599.971103483242,0.007400721680949,-0.06999521678738,0.983339696003594,-0.16759755728843,66.9214534558464,-0.323153150401712,-0.117498083853559,-0.02073103031276,-0.011786351701103,0.065458625359571
116.2,134,290000000,vehicle_velocity_cg,,468.013646695696,782.553705609013,599.925109391449,0.008875241766198,-0.06877242048069,0.982709208467763,-0.171680505175986,66.9198824627785,-0.347629678867529,-0.166610003047244,0.036735065071237,0.010159380003239,0.075333804615359
116.3,134,390000000,vehicle_velocity_cg,,461.700659735075,780.290647892822,599.882069452201,0.008491610160395,-0.067579965289974,0.982134728911028,-0.175420110349844,66.9165988793563,-0.381993966881291,-0.165582130112352,0.004512050906402,0.003343348123423,0.075835928230748
116.4,134,490000000,vehicle_velocity_cg,,455.497099951349,778.01938536592,599.84000326536,0.00947595000388,-0.0681804604804,0.981357316288353,-0.179442048995006,66.8341793587294,-0.421665080825596,-0.223603114971565,0.007404769610596,0.001613425293913,0.083357763396606
116.5,134,590000000,vehicle_velocity_cg,,449.196638888787,775.648777145873,599.799334986439,0.010645210466848,-0.068246652456741,0.980505543801225,-0.183950951336569,66.8802249098005,-0.454660766171297,-0.288302356427411,-0.007676542014749,-0.081694742656003,0.089518550433756
116.6,134,690000000,vehicle_velocity_cg,,442.922210173582,773.219835989702,599.775844915056,0.00990694507094,-0.068558702657328,0.979733897726374,-0.187944264012479,66.8685434193952,-0.40722014022,-0.07361427302166,-0.072779118784911,0.079047164040369,0.084092214222102
116.7,134,790000000,vehicle_velocity_cg,,436.669402090583,770.735113792912,599.738502837158,0.012325235957395,-0.06821505669731,0.97869215821335,-0.193278177894126,66.9134197381835,-0.518659033446561,-0.389223975431792,0.019443862302817,-0.061074932298974,0.067134514471443
116.8,134,890000000,vehicle_velocity_cg,,430.445128579733,768.194168556371,599.720218525481,0.011740583831921,-0.067857871339056,0.978059325167316,-0.196614914088102,66.9194117988159,-0.405135437665554,-0.147269370857725,0.010037660890164,0.028089449483395,0.085034706082236
116.9,134,990000000,vehicle_velocity_cg,,424.349359846352,765.652060665588,599.69487292406,0.012977709660728,-0.069274466154526,0.976906424231762,-0.201708863676538,66.8667168879114,-0.503402974103583,-0.287232952967907,0.018820601679824,-0.09418521623548,0.10924930720547
117,135,90000000,vehicle_velocity_cg,,418.167258011053,762.995561322013,599.683188527836,0.013109846896143,-0.070342664079771,0.975904262119863,-0.20613324016472,66.8833403767377,-0.437688306879887,-0.076429891145709,-0.02179523041994,-0.039654876985943,0.119848858374095
117.1,135,190000000,vehicle_velocity_cg,,412.014937227152,760.277004511226,599.674157068364,0.013928451374313,-0.070137935365309,0.974788140022192,-0.211364023279938,66.9075464208526,-0.487313162022436,-0.171768315409108,0.002081423126502,-0.035910233152977,0.090405487791073
117.2,135,290000000,vehicle_velocity_cg,,405.894501382223,757.498759877106,599.669504538277,0.013375942575979,-0.069707724193169,0.973910464893432,-0.215546569722353,66.9063046627121,-0.439212046105913,-0.069292551004722,-0.015864793787435,0.020329857921899,0.08556626374019
117.3,135,390000000,vehicle_velocity_cg,,399.815613859199,754.674290150137,599.666097454508,0.015728473021455,-0.069310141354979,0.972784272219603,-0.220543599235943,66.8919605814395,-0.415277509924272,-0.196056765673822,-0.009692802971131,0.023523517520806,0.08061042405989
117.4,135,490000000,vehicle_velocity_cg,,393.914947047982,751.851006871565,599.690182044517,0.016593561507412,-0.069780095431236,0.97138545557153,-0.226419276348544,66.7811435072999,-0.471209167292238,-0.10032799428222,-0.005984238955803,-0.027703790265664,0.13771106752301
117.5,135,590000000,vehicle_velocity_cg,,387.882302467307,748.869862816134,599.70655614514,0.016930583676506,-0.069982602227255,0.969748981551766,-0.233243871304665,66.8192678647948,-0.562978441678954,-0.143565192735744,0.017232392369836,-0.103528069171674,0.155502048020609
117.6,135,690000000,vehicle_velocity_cg,,381.893365345077,745.813700522407,599.72427267376,0.016797112964142,-0.068385907466329,0.968463531277244,-0.238997098815209,66.8304922945348,-0.514049918249635,-0.110820220066954,0.001029816300395,-0.048831553175876,0.129147151647419
117.7,135,790000000,vehicle_velocity_cg,,375.945569461395,742.686054345678,599.736657822496,0.017690650160246,-0.068057761664957,0.966982945346996,-0.244947270615764,66.845576635577,-0.506625594871331,-0.175330013533184,0.00257086224556,-0.084140291178097,0.134619020901035
117.8,135,890000000,vehicle_velocity_cg,,370.074837250964,739.505152666172,599.756365476357,0.017661067137938,-0.068114687886506,0.965412144031327,-0.251053516522891,66.7901479025299,-0.500998517461046,-0.076403287029147,0.006605770488739,-0.013881520693659,0.139229975967677
117.9,135,990000000,vehicle_velocity_cg,,364.247126567784,736.250248426995,599.766440582453,0.017268651122017,-0.067948790830017,0.963701240485359,-0.257613420846322,66.7741747810388,-0.558188916513069,-0.100714346918121,0.005815603807125,0.028655603115135,0.121405071075421
118,136,90000000,vehicle_velocity_cg,,358.432136633171,732.893784996543,599.782522102864,0.019586843951597,-0.066409231564902,0.961752250327945,-0.2650259958874,66.7803212021496,-0.583244903206165,-0.217837576561862,0.018738778282231,0.002239315632955,0.117816716089267
118.1,136,190000000,vehicle_velocity_cg,,352.669658635251,729.457091982873,599.803753799138,0.019905744426158,-0.067196653678961,0.959907958468672,-0.271413121167155,66.8065225831155,-0.615842113430858,-0.190109048597387,-0.004238924989769,-0.073813561788041,0.142732320608578
118.2,136,290000000,vehicle_velocity_cg,,346.955707246235,725.947224064037,599.824778419228,0.019091131236531,-0.066832960014169,0.958300649990528,-0.277179992769292,66.8019583872177,-0.534769407084129,-0.004679551128343,-0.038070434072477,0.028744892304765,0.123734320085469
118.3,136,390000000,vehicle_velocity_cg,,341.291692293048,722.362570372833,599.838122063526,0.019911713144402,-0.066243746610079,0.9562898963826,-0.284121318790531,66.8063484777479,-0.583891004692268,-0.159815316919715,-0.014183259665081,9.83434707077235E-05,0.116540141802279
118.4,136,490000000,vehicle_velocity_cg,,335.775211491237,718.771790294619,599.858550724252,0.020830955166396,-0.064481500246946,0.954328705528296,-0.290972385695698,66.7074911833158,-0.606375472269618,-0.215890030604673,0.038591736582291,0.018374737391694,0.133487374101497
118.5,136,590000000,vehicle_velocity_cg,,330.209195662487,715.027842977942,599.871292850118,0.021561681634076,-0.063863453889603,0.951888540290018,-0.298939391862195,66.755494560202,-0.755926766738019,-0.282021890766326,0.026578449149419,-0.133865658955421,0.180793524165396
118.6,136,690000000,vehicle_velocity_cg,,324.703195556717,711.20332212431,599.891728269012,0.020491952239416,-0.064720306989171,0.949920685809481,-0.305027953518839,66.7659064291975,-0.617597272257927,-0.01700520813186,0.026622846705789,-0.084123992480965,0.172687981617654
118.7,136,790000000,vehicle_velocity_cg,,319.284428117957,707.325982643857,599.909655730704,0.020558540017907,-0.063223643278201,0.947843050269298,-0.311726914813522,66.724771494961,-0.616438176134077,-0.074635535609184,0.006472059756197,0.03732626349557,0.112560095713271
118.8,136,890000000,vehicle_velocity_cg,,313.890701358401,703.346121260386,599.930268857503,0.022592628480244,-0.061733369025314,0.94550321092053,-0.318907890191048,66.7686668114378,-0.629273630193402,-0.168561674488884,0.018643242617473,-0.016400759692445,0.129414745088475
118.9,136,990000000,vehicle_velocity_cg,,308.586131640919,699.314108931384,599.96322733763,0.022332239952213,-0.061324070183462,0.943242974513108,-0.325627579462358,66.7503670596782,-0.664846469157156,-0.093062624897486,0.008179647899823,0.062254193206217,0.136658172908797
119,137,90000000,vehicle_velocity_cg,,303.306923289737,695.179975191856,599.986567135896,0.022735571650096,-0.059742491475395,0.94055542112338,-0.333570724568984,66.7855467193894,-0.776520528616821,-0.256940961852496,0.024037391901296,0.004426484695574,0.127791349318522
119.1,137,190000000,vehicle_velocity_cg,,298.101075430955,690.983121423289,600.00791565036,0.024381533044108,-0.059880852066341,0.938222037138943,-0.339940043874034,66.8029198072909,-0.63995046773966,-0.243756803065132,0.007558440358739,-0.075885936657532,0.149902180787335
119.2,137,290000000,vehicle_velocity_cg,,292.994168475465,686.732992007,600.038490241311,0.023293781649546,-0.059577568754785,0.935608103242075,-0.347196472023406,66.7878728783476,-0.763083748150612,-0.132755822885983,0.01702425800489,-0.095799292869865,0.214900413052012
119.3,137,390000000,vehicle_velocity_cg,,287.901280289478,682.36576150397,600.065432479073,0.022972317878075,-0.058135828961881,0.933122435416084,-0.354083349686738,66.8099544105977,-0.663900714759179,-0.056720658022116,-0.038275716456403,-0.017519437477749,0.135145675409606
119.4,137,490000000,vehicle_velocity_cg,,282.959858804785,678.004227317288,600.095751119087,0.025307468329995,-0.05881730539772,0.930212849697972,-0.361391907614513,66.7386783824609,-0.690301997658542,-0.250520740184906,-0.025162438536245,0.037217509118225,0.133570890693429
119.5,137,590000000,vehicle_velocity_cg,,277.998649352425,673.473471936218,600.133671550377,0.027230129560345,-0.058882654889315,0.927238604760377,-0.368808788994165,66.7665409906637,-0.685295350846206,-0.27717164578008,-0.028618971454424,0.103026387517278,0.084673920137951
119.6,137,690000000,vehicle_velocity_cg,,273.157674739945,668.929987407281,600.164430532384,0.028155828353393,-0.058007465461199,0.92472794724621,-0.375127454157002,66.7844322672589,-0.724118637803004,-0.297531515794123,0.040809537548978,0.004590833916405,0.115515174921663
119.7,137,790000000,vehicle_velocity_cg,,268.319074963916,664.262005772965,600.18980379092,0.028959622789983,-0.057808437720592,0.922180944752596,-0.381315918775202,66.8391329609782,-0.694140531183175,-0.38146163554409,0.121069742017046,-0.127130792596099,0.17125858737826
119.8,137,890000000,vehicle_velocity_cg,,263.546344767332,659.532053398822,600.216087993409,0.028341142245397,-0.058561344658314,0.919672946977115,-0.387258336471231,66.8761086233681,-0.627874354721393,-0.226061879033152,-0.005630947477495,-0.100769929876945,0.174762426809684
119.9,137,990000000,vehicle_velocity_cg,,258.867888737348,654.762528312151,600.248039099264,0.02988297711523,-0.058038167229233,0.91657196722707,-0.394505269567975,66.8532660903261,-0.63255676491282,-0.231716478356533,0.016245441333303,-0.015292656346221,0.144029695928937
120,138,90000000,vehicle_velocity_cg,,254.250762844934,649.909921486716,600.285568996474,0.028738071014806,-0.058766775408289,0.913793620298085,-0.400876301226424,66.8647531637541,-0.716724052375985,-0.20786980784804,0.046795766297501,-0.016314375295751,0.152550825550363
120.1,138,190000000,vehicle_velocity_cg,,249.719142301104,645.023451328362,600.291275595992,0.029602647334374,-0.057514731692078,0.911266990731713,-0.406704082241565,66.8219097126678,-0.61609805672522,-0.253043080513706,-0.011263425405952,0.074461363426372,0.075069695043308
120.2,138,290000000,vehicle_velocity_cg,,245.219793246295,640.030755646191,600.30428729511,0.030294112060713,-0.058176591821066,0.908601910456107,-0.412480689552919,66.8652950434111,-0.63955262849829,-0.373271899612783,0.00968656388986,-0.035559323859959,0.127823147598189
120.3,138,390000000,vehicle_velocity_cg,,240.787185212465,634.982954559285,600.327198600937,0.031050585475047,-0.057201507213721,0.906141293894703,-0.417937560184495,66.8700991983429,-0.51876021711133,-0.222407542596472,0.009353142832198,-0.0335671536167,0.12355317732072
120.4,138,490000000,vehicle_velocity_cg,,236.493440042369,629.97600936235,600.353923113692,0.030778641857472,-0.057286583733653,0.903452779895415,-0.423726323266309,66.7712465701961,-0.596069322537889,-0.156075641249994,0.016348456924378,0.010037277593463,0.132824249653213
120.5,138,590000000,vehicle_velocity_cg,,232.234125202769,624.879297434468,600.367122769038,0.029703242482757,-0.056161701765193,0.900736039828612,-0.429695435389668,66.7389984033426,-0.645360797911773,-0.154468808981172,0.009441648390259,-0.031435816572327,0.134121344541364
120.6,138,690000000,vehicle_velocity_cg,,227.996539476418,619.659705326806,600.386240898137,0.030630956607323,-0.055227441503568,0.897893862925006,-0.435658450077467,66.7534483610758,-0.579854864381185,-0.146159722051241,-0.015017322683918,-0.001299414843032,0.11659814269119
120.7,138,790000000,vehicle_velocity_cg,,223.8465590562,614.406304081668,600.426322157798,0.031747907434379,-0.05671060345207,0.89484956309402,-0.441610956906734,66.7426213563008,-0.594501660550207,-0.178207674815768,-0.035518754556478,0.03596804827627,0.133939778857255
120.8,138,890000000,vehicle_velocity_cg,,219.787957886243,609.118269997702,600.43229196172,0.03250068598311,-0.056079077506831,0.891744287856079,-0.447873829948418,66.7262890337052,-0.619708800207508,-0.201250748850225,-0.006352118266326,-0.021820847485789,0.106095616873553
120.9,138,990000000,vehicle_velocity_cg,,215.789655229956,603.766086385273,600.454411330081,0.032088108070834,-0.05670465245965,0.889058255618682,-0.4531339248237,66.7377440210342,-0.62396769217531,-0.182358186324428,-0.022943120990859,-0.05318069559444,0.13303616715577
121,139,90000000,vehicle_velocity_cg,,211.834527347538,598.331528249799,600.475699868401,0.032760166036768,-0.056248721724584,0.886244034770858,-0.458622245054319,66.7642660875361,-0.604750123399497,-0.203583001165364,-0.024363027079294,-0.021271179426649,0.12365280464251
121.1,139,190000000,vehicle_velocity_cg,,207.951085747121,592.848771527714,600.50424363288,0.033373807292549,-0.055324504374183,0.883356830701177,-0.464226343345703,66.7776599091856,-0.610183720673584,-0.208689003172054,-0.015518671532343,0.031022541607932,0.097716863802852
121.2,139,290000000,vehicle_velocity_cg,,204.179289187152,587.387159252743,600.538109426066,0.033368835070473,-0.053836845717804,0.880437051021247,-0.469913517658524,66.7266311278181,-0.628940842265707,-0.225447750746141,0.063915861402497,0.014591665416502,0.101361605764731
121.3,139,390000000,vehicle_velocity_cg,,200.43180829306,581.811438211327,600.580255128466,0.034029735233601,-0.053717185015659,0.877898459393323,-0.474605874540924,66.7380234437406,-0.543672482803574,-0.233023546324802,0.008836827911982,0.073946886506209,0.09073918999001
121.4,139,490000000,vehicle_velocity_cg,,196.808065233074,576.298061637932,600.610896911444,0.033892646410693,-0.05322011145147,0.875003694998648,-0.479986918566627,66.6826773968476,-0.675586039935157,-0.328168591293015,-0.002058817806737,-0.005297781232086,0.118362757556504
121.5,139,590000000,vehicle_velocity_cg,,193.187977423344,570.635350828523,600.647836383839,0.035117706651513,-0.05323050094446,0.872022631083734,-0.485293510492921,66.6830851737774,-0.600689837200903,-0.249225580754054,-0.043449152331932,-0.002677822761946,0.111788127876731
121.6,139,690000000,vehicle_velocity_cg,,189.654392937194,564.954922908208,600.708683921065,0.035831123665338,-0.053318993398805,0.868875455276972,-0.490844841815672,66.654997623492,-0.637868824843728,-0.193653671627224,-8.20814360773521E-05,0.078498526039096,0.100395113566074
121.7,139,790000000,vehicle_velocity_cg,,186.205664351405,559.254649385826,600.732706999134,0.035769579686359,-0.053553990470464,0.866026387084409,-0.495833443958025,66.6448846676109,-0.672342598466355,-0.237038050976575,-0.016875950532389,-0.026927203817775,0.089611780510453
121.8,139,890000000,vehicle_velocity_cg,,182.811378289318,553.50787232039,600.772702248732,0.03688104985982,-0.05375181384552,0.863766918139054,-0.499657124234324,66.6172459557278,-0.50353929878957,-0.177106421078934,0.029969618722753,-0.029797339516491,0.088203471096549
121.9,139,990000000,vehicle_velocity_cg,,179.477041871865,547.730406737983,600.82024583416,-0.03681781612996,0.053276892135044,-0.861508618821179,0.503595989734505,66.5951969673555,-0.509402662518927,-0.172296164263722,0.033023408820618,-0.057801327996918,0.103049588482429
122,140,90000000,vehicle_velocity_cg,,176.181258117062,541.891089563098,600.878162553477,-0.037581503617856,0.052861230162275,-0.85923510008556,0.507452819198504,66.5738237274262,-0.468602002979423,-0.141730941495512,-0.009369989883622,-0.008912560018394,0.083104129085675
122.1,140,190000000,vehicle_velocity_cg,,172.958980165291,536.063545797548,600.944739982577,-0.037610821106695,0.052185125917007,-0.857210014690701,0.510933586176007,66.5060239151238,-0.455385657045168,-0.173317996637384,-0.020728519421812,0.161037744870089,0.050258948509008
122.2,140,290000000,vehicle_velocity_cg,,169.762945217925,530.179909626805,601.005516189228,-0.040000571213725,0.050403231667887,-0.855477004378944,0.513827367428826,66.5095882674898,-0.41427496602857,-0.434767783204128,-0.014768940552535,-0.026352548639984,0.023985755500025
122.3,140,390000000,vehicle_velocity_cg,,166.612529690264,524.286817247266,601.088102525291,-0.039686096166696,0.051326851642385,-0.854368604127117,0.51560145107768,66.4362400256564,-0.267785845934161,-0.084710569287416,0.006766788497319,0.007914883931049,0.067833521604927
122.4,140,490000000,vehicle_velocity_cg,,163.553030085638,518.488645727395,601.164685638208,-0.039981031613534,0.050485282605251,-0.852260324577629,0.519138798879663,66.3134892786335,-0.343359968294093,-0.182114269432933,0.053879856013799,-0.047725919391455,0.074394907990983
122.5,140,590000000,vehicle_velocity_cg,,160.482270070052,512.563688533936,601.251513454655,-0.040216135049849,0.048901901705962,-0.851003583484095,0.521329231281368,66.2945211343608,-0.295906187259508,-0.209016853668924,-0.011697620146981,-0.106446346066133,0.054661502472545
122.6,140,690000000,vehicle_velocity_cg,,157.449029256298,506.62957427833,601.347181634566,-0.039580421711282,0.049431505941284,-0.849477563452089,0.523810830003577,66.2592022777211,-0.348402744260271,-0.086217508000458,0.005844492195307,-0.041731800393591,0.06528104753328
122.7,140,790000000,vehicle_velocity_cg,,154.462417466641,500.702705612904,601.450639346464,-0.04007897114605,0.050016148797303,-0.848094096940576,0.525954811429565,66.2080248921704,-0.28289024553616,-0.11989879955927,-0.05088131380906,0.062477658667245,0.048744359996891
122.8,140,890000000,vehicle_velocity_cg,,151.521398677119,494.798582748808,601.523702203508,-0.040355627182535,0.050498277868358,-0.846359334110756,0.528674970894814,66.1762608336958,-0.320821645874122,-0.217551508210241,0.031122557924872,0.004247870162128,0.056448364036439
122.9,140,990000000,vehicle_velocity_cg,,148.609785120812,488.860569214365,601.594417379328,-0.038482238854007,0.050315522595144,-0.845065550585303,0.530897052819772,66.1606362702405,-0.329157669296755,-0.143664399019312,0.021515540104169,-0.009082812590118,0.060927360641174
123,141,90000000,vehicle_velocity_cg,,145.716637619431,482.871483488851,601.66314851114,-0.038747813328279,0.049960343855394,-0.843457416663918,0.53346242349275,66.1536535527311,-0.316046681829036,-0.170496021930949,0.002188919342739,0.059642754045913,0.053177130964791
123.1,141,190000000,vehicle_velocity_cg,,142.859372510852,476.869292069002,601.718014618107,-0.037603701205693,0.050008705770284,-0.841861444841485,0.536054473623923,66.1928736600817,-0.370011508719884,-0.24422341993117,-0.003830122050079,-0.03996417998206,0.065403475661602
123.2,141,290000000,vehicle_velocity_cg,,140.05620074014,470.887217440871,601.786170233841,-0.040025814668689,0.050349977385267,-0.840213391060474,0.538427591622189,66.1618645529306,-0.274490841285515,-0.202679025231612,-0.041887450807742,0.074919860699986,0.05267053869752
123.3,141,390000000,vehicle_velocity_cg,,137.277227807391,464.850142480346,601.847544693768,-0.039218591339658,0.051461974967651,-0.838111881520226,0.541647524946241,66.2088759749462,-0.409267335247877,-0.28795218593215,-0.000839481250715,-0.011521161188737,0.075605121835838
123.4,141,490000000,vehicle_velocity_cg,,134.582459647767,458.903817941452,601.893502917157,-0.038377541134322,0.052218569378215,-0.836497519898723,0.544125247118585,66.1452706307127,-0.31426078360142,-0.104974582166464,0.015972601450133,0.016367135790356,0.066704090525893
123.5,141,590000000,vehicle_velocity_cg,,131.880178870796,452.820975985382,601.925428324071,-0.036827406400442,0.051618213462772,-0.834877727618329,0.546770959455222,66.213467299214,-0.335872671521837,-0.151312664432152,0.024210819153076,-0.026744886178007,0.056740005398215
123.6,141,690000000,vehicle_velocity_cg,,129.213233204125,446.72064319032,601.951828296386,-0.037476574454791,0.050913823480764,-0.833218801649879,0.549317501562479,66.2730446772676,-0.307897847873833,-0.171640040312523,-0.010165427804357,-0.067760131912084,0.073021440326877
123.7,141,790000000,vehicle_velocity_cg,,126.591160520152,440.60272121,601.993336011729,-0.035998055280558,0.051198552595435,-0.831032228410055,0.552691852275722,66.2851021881745,-0.383135924410557,-0.010736076540474,0.045173641072039,0.118761647102954,0.071832519517022
123.8,141,890000000,vehicle_velocity_cg,,124.014082152608,434.479638431098,602.023604743807,-0.038658769390625,0.050966414048656,-0.828896954723001,0.555731736217358,66.3377539233944,-0.356958946872624,-0.324542153168841,-0.074699399868324,0.009993030486763,0.056361668844774
123.9,141,990000000,vehicle_velocity_cg,,121.517085751553,428.409563362792,602.045261591478,-0.037290891729168,0.051623339304572,-0.826861499023696,0.558788405092101,66.3156569760299,-0.360508577730016,-0.145372756061898,0.015889244136141,-0.043249106794956,0.082721764592758
124,142,90000000,vehicle_velocity_cg,,119.025163414086,422.221396455837,602.064378035406,-0.037009892924344,0.051430421490006,-0.824596810729452,0.562161257386086,66.3706144555377,-0.375593600866904,-0.140586287981206,-0.003934596298922,0.002308319766581,0.087494851781595
124.1,142,190000000,vehicle_velocity_cg,,116.587910307415,416.010235851941,602.078457424233,-0.037799075568367,0.05185573463282,-0.821562397012025,0.566495755048282,66.437041039076,-0.438546554839816,-0.209984287919437,-0.017968245781774,-0.050383728981009,0.114980994027438
124.2,142,290000000,vehicle_velocity_cg,,114.214983319333,409.774270196525,602.09723034367,-0.038768740329066,0.054142510367677,-0.818311702235678,0.570904134972353,66.4691167364235,-0.451915784142553,-0.096583507038235,-0.075126882969089,0.016603795007395,0.124878313993768
124.3,142,390000000,vehicle_velocity_cg,,111.93787043867,403.58218776126,602.102808630126,-0.039626272112473,0.056073674997585,-0.813979266218264,0.576821684489678,66.4601945557607,-0.604812359005995,-0.208532670133791,-0.036403175820119,-0.043038019587355,0.14887958641194
124.4,142,490000000,vehicle_velocity_cg,,109.754487428846,397.391356963734,602.102806702717,-0.041348587428771,0.058774798470366,-0.810299352332088,0.581593308930401,66.394008080547,-0.515281307604753,-0.065044963481065,-0.071038540965941,-0.024776296671193,0.12893952471109
124.5,142,590000000,vehicle_velocity_cg,,107.624360483533,391.049179552517,602.105317180508,-0.043094007497393,0.06131367246705,-0.806006792169204,0.587142734829894,66.4455091957761,-0.549302624440639,-0.070965188164631,-0.076974880699248,0.013166917937179,0.141043877381557
124.6,142,690000000,vehicle_velocity_cg,,105.585407088829,384.677088880825,602.099776952806,-0.045299882320624,0.064205677898607,-0.801155770972042,0.593274794867869,66.4969472446599,-0.631642998461443,-0.101360009081166,-0.103147548641624,0.004004918903453,0.142759072483577
124.7,142,790000000,vehicle_velocity_cg,,103.644403856768,378.273573949366,602.099270039928,-0.049651599183415,0.067871866794951,-0.795994392463898,0.599433945954287,66.5361966854715,-0.628997998446957,-0.152597761438512,-0.10406039042893,0.01449126953251,0.134771749990933
124.8,142,890000000,vehicle_velocity_cg,,101.808717842768,371.840336215241,602.098902156181,-0.054118777220762,0.071759408924356,-0.790344710399921,0.606033814176916,66.5837281664546,-0.715582661882674,-0.203971304799855,-0.116695375330555,-0.086263238778134,0.175809320207609
124.9,142,990000000,vehicle_velocity_cg,,100.092989935521,365.414368967728,602.113582388286,-0.058449521594176,0.076267265811901,-0.785074389975138,0.611902900627342,66.5603407502669,-0.5953653687594,-0.059404792360716,-0.128676656605714,0.04326899980809,0.138154928516711
125,143,90000000,vehicle_velocity_cg,,98.4769626269368,358.920105654835,602.109665433595,-0.062069187028838,0.080505680900325,-0.778965204469297,0.61877254430886,66.6092462383245,-0.809032898455664,-0.205087153420814,-0.167100574350221,-0.077112905550172,0.183147644408075
125.1,143,190000000,vehicle_velocity_cg,,96.9800947996784,352.399243933005,602.106991436999,-0.0689705418042,0.087151932188066,-0.772034637618032,0.625787602463581,66.6319288578999,-0.732926256900554,-0.112023808296604,-0.162365907819928,-0.118639032386832,0.230019865159082
125.2,143,290000000,vehicle_velocity_cg,,95.6233199434142,345.849490579526,602.107878379221,-0.07445835784035,0.093799039857219,-0.764352822011102,0.633579084687339,66.6263240600503,-0.798604112533069,-0.058011055676105,-0.156969559469027,-0.036985711268647,0.231270839103404
125.3,143,390000000,vehicle_velocity_cg,,94.4098475398281,339.274669545985,602.09789373087,-0.080487861244237,0.099191840425925,-0.75652045802992,0.641373120396737,66.6207775288442,-0.806549284324804,-0.10876221257403,-0.188976233165701,-0.00731271680308,0.18258939860625
125.4,143,490000000,vehicle_velocity_cg,,93.3555298924111,332.79412561634,602.089089701772,-0.087720832931115,0.10200243821155,-0.748177023982685,0.649716629657256,66.5262039699419,-0.84407137361968,-0.337502017161886,-0.140070389147617,-0.068241012159415,0.20205567171848
125.5,143,590000000,vehicle_velocity_cg,,92.4440374952085,326.166165759073,602.081229311664,-0.091349378886333,0.106177344321598,-0.740570745458638,0.657218862709167,66.5467481966804,-0.898008459595637,-0.201406622943148,-0.105149526996145,-0.027817343147231,0.205642355051812
125.6,143,690000000,vehicle_velocity_cg,,91.6734268238042,319.522504803288,602.061164188872,-0.095955154246553,0.108214843886313,-0.732670844922575,0.665038035706697,66.5618411992047,-0.869494466244042,-0.24191614091962,-0.135212152378128,-0.062918842744929,0.181452018590301
125.7,143,790000000,vehicle_velocity_cg,,91.0559714248079,312.865307988079,602.048021106459,-0.101168481277546,0.110737891937859,-0.724550578626886,0.672702398313399,66.5711293759413,-0.82288466032934,-0.22089246885976,-0.078529074761102,-0.074942128058585,0.214413629178787
125.8,143,890000000,vehicle_velocity_cg,,90.5697225170689,306.217203912792,602.045807443188,-0.102906933275243,0.111882384950757,-0.717294047813949,0.679986576332427,66.5387371856051,-0.807296955227534,-0.068322400058883,-0.059684183404423,0.010803461058939,0.183322577303078
125.9,143,990000000,vehicle_velocity_cg,,90.2595285501133,299.641669754498,602.015139389014,-0.104945857893357,0.110028998002553,-0.709180188819531,0.68843550627163,66.4694605534564,-0.818631331179997,-0.237349311235599,-0.041430498303987,-0.021705604775766,0.168796898499507
126,144,90000000,vehicle_velocity_cg,,90.0923373644963,292.956586787222,602.005256338828,-0.108219095321519,0.109168596803436,-0.700792026691301,0.696607048633345,66.4727544561571,-0.776748223094342,-0.233035940060013,-0.037008042022937,0.004432817531671,0.2015439500425
126.1,144,190000000,vehicle_velocity_cg,,90.077177459452,286.273065413313,601.982992349657,-0.109210521466638,0.108208805490444,-0.69121266924195,0.706108321927121,66.5126257784528,-0.985295892707153,-0.353972500280404,0.075471180303963,-0.21387416516932,0.297834622206976
126.2,144,290000000,vehicle_velocity_cg,,90.2398211710821,279.591939160064,601.984559070375,-0.111376309247514,0.10584496626022,-0.682205619223048,0.714834004476755,66.4954561612744,-0.788488146678403,-0.12401956092771,0.03361577720061,-0.087790287362648,0.246033224521718
126.3,144,390000000,vehicle_velocity_cg,,90.5843099815752,272.922518083353,601.994990728332,-0.112612776712989,0.103237847770498,-0.67199057323537,0.724630235907601,66.4751152099488,-1.02571407006108,-0.32323648726922,-0.009978430790895,-0.098727176551983,0.269765409389125
126.4,144,490000000,vehicle_velocity_cg,,91.0781312539389,266.38539023361,601.991104511634,-0.112638882703175,0.104634920277218,-0.662710879882739,0.732924488093423,66.4006908364829,-1.04583838129246,-0.052908176853727,-0.011654874847697,-0.072764657442304,0.281791443501007
126.5,144,590000000,vehicle_velocity_cg,,91.7796541551953,259.737731695943,601.984163235182,-0.114688945109899,0.099732568505419,-0.65121356332245,0.74351916962091,66.4053497982561,-1.05441080735055,-0.307233629823356,-0.013749197935392,-0.108528826750389,0.235540622492589
126.6,144,690000000,vehicle_velocity_cg,,92.6872209906097,253.117305317047,602.007953619928,-0.118066149816956,0.097086962258818,-0.640742351049744,0.752385370404025,66.4038465266834,-0.940798027360797,-0.236549196967614,-0.012198557013262,-0.074541503155717,0.242195320411769
126.7,144,790000000,vehicle_velocity_cg,,93.7812503162896,246.5307828424,602.031959764815,-0.120918428766596,0.09678036894951,-0.62912755070569,0.76171570727777,66.4363580369158,-1.11050797011249,-0.315367629698527,0.020430664752507,-0.224244528221527,0.344933831034879
126.8,144,890000000,vehicle_velocity_cg,,95.0718377223121,239.982074443581,602.065748854212,-0.120868216881163,0.095241360601655,-0.617886037529458,0.771062125904819,66.412441347401,-1.09493090699093,-0.053304016352734,-0.013643327154498,0.019771015010474,0.256072830312015
126.9,144,990000000,vehicle_velocity_cg,,96.5377365038877,233.514365545842,602.080110872111,-0.120703262999639,0.09241584062899,-0.605590081879837,0.781121429376284,66.3740463254081,-1.3180558794239,-0.2908009616886,0.000905344635917,-0.009570852745012,0.223348574158792
127,145,90000000,vehicle_velocity_cg,,98.2040674206596,227.055893840464,602.084315217911,-0.124149321716408,0.09124898060158,-0.594289133345594,0.789354796934731,66.3984512176586,-1.12529735639498,-0.30550515045542,0.021457183491362,-0.173534197717797,0.292762660195964
127.1,145,190000000,vehicle_velocity_cg,,100.069546411067,220.654504087809,602.105251578468,-0.123816928608263,0.089868231550126,-0.58304441148754,0.79790493379927,66.3625006397809,-1.11906088107665,-0.065444453399901,-0.03206357358814,0.024496009007333,0.249991144779474
127.2,145,290000000,vehicle_velocity_cg,,102.093864938421,214.346263438861,602.098042014102,-0.126969371141142,0.090278256325165,-0.570031741121924,0.806717068953185,66.3474453703642,-1.33022988791705,-0.342384823581168,-0.077084395926588,-0.048422785410204,0.242786333607364
127.3,145,390000000,vehicle_velocity_cg,,104.322056396142,208.063487250148,602.084968771611,-0.13009324481475,0.086954037383626,-0.55785331086707,0.815054861092739,66.3469196924443,-1.13442563198098,-0.380610467037032,0.010628619020005,-0.129779521683228,0.26212580533844
127.4,145,490000000,vehicle_velocity_cg,,106.68396420013,201.959062814795,602.090388659147,-0.130789295448307,0.084343446921458,-0.546357996644998,0.822966149157793,66.2824888622756,-1.13369499698157,-0.261163249477279,0.038945281757243,-0.160288787536669,0.285818915537433
127.5,145,590000000,vehicle_velocity_cg,,109.281380170659,195.81411997351,602.097555118436,-0.13051225464287,0.084620302519251,-0.535267955380821,0.83023741889415,66.3139952699948,-1.14912207553843,-0.130847640534734,-0.010878247223218,-0.134485697586489,0.315075483777938
127.6,145,690000000,vehicle_velocity_cg,,112.041670713959,189.742500764026,602.084801625639,-0.132255428027133,0.08295049860087,-0.522568559846019,0.838182448396341,66.3351719702127,-1.13687895699653,-0.21556768831883,-0.007682631117086,-0.130487963941979,0.292443550244717
127.7,145,790000000,vehicle_velocity_cg,,114.987335737323,183.758546505753,602.084162716127,-0.133731757593687,0.080138416040083,-0.509703927034938,0.846106115124251,66.3519735139217,-1.11948527515102,-0.212344936724774,-0.024450554687399,-0.123935813238173,0.287664193405946
127.8,145,890000000,vehicle_velocity_cg,,118.080719797886,177.874167079058,602.090105158619,-0.135435732248295,0.079806899315901,-0.497576762528962,0.853056496747517,66.3709697380705,-1.18137823186993,-0.264248982254891,0.063808984966207,-0.241804261346852,0.353972945934996
127.9,145,990000000,vehicle_velocity_cg,,121.325004699627,172.157280106663,602.088758568417,-0.13581348286576,0.075040691397806,-0.484628087530898,0.860847959446124,66.2815205962513,-1.13412375755635,-0.244924525490894,-0.000635074239203,-0.044576052926637,0.229032132569969
128,146,90000000,vehicle_velocity_cg,,124.780582688762,166.446598773499,602.085881581003,-0.136359536356382,0.074656579418447,-0.472501121999338,0.867510900048856,66.3679339000848,-1.28917670184707,-0.353262060761941,0.113442636166851,-0.247151241349251,0.356777430247452
128.1,146,190000000,vehicle_velocity_cg,,128.39440692799,160.835377122208,602.099027455043,-0.138068247806547,0.070419162152208,-0.460282620606554,0.874138552929096,66.3540028199319,-1.0787045913156,-0.282284800493267,-0.000335385520449,-0.145948254701989,0.246413257261263
128.2,146,290000000,vehicle_velocity_cg,,132.167428141959,155.334166417035,602.122315509573,-0.13830043152871,0.070092251627338,-0.448924915677819,0.880015049294298,66.3675164707683,-1.128589678762,-0.201688818666387,-0.023618501690484,-0.032470523072739,0.273087243875166
128.3,146,390000000,vehicle_velocity_cg,,136.055545408525,149.961643602491,602.128084614003,-0.139723479773306,0.067072484583451,-0.434885370745558,0.887047544003894,66.3717286599741,-1.15487104283844,-0.384404203332892,0.034213983882221,-0.06125123818846,0.249453797762879
128.4,146,490000000,vehicle_velocity_cg,,140.048852520207,144.761072954432,602.139142967807,-0.140804991878968,0.063956430833352,-0.42213450582157,0.893244640740599,66.315820640319,-1.01386327319799,-0.428860459384946,0.0050012556402,-0.130389806320304,0.282504837604645
128.5,146,590000000,vehicle_velocity_cg,,144.292384982761,139.596459495274,602.166068488586,-0.142388578734014,0.062752684092973,-0.409765414101,0.898821394211259,66.3359224300823,-1.0318818257576,-0.216137965818761,-0.075181811632892,0.001673809156266,0.230412605178884
128.6,146,690000000,vehicle_velocity_cg,,148.668702319391,134.548391134477,602.176749346236,-0.143422490536532,0.060316572516059,-0.395558787935431,0.905165811094998,66.3886793909165,-1.27065873569024,-0.508945591860775,0.086739089786461,-0.127811000706629,0.296731801330253
128.7,146,790000000,vehicle_velocity_cg,,153.185574450108,129.628610678861,602.188880966262,-0.143897839390432,0.058093117378746,-0.383006060801692,0.910617899517221,66.4270844770788,-1.12933671523473,-0.299082128982163,0.00317641830819,-0.173627130765637,0.284316695958318
128.8,146,890000000,vehicle_velocity_cg,,157.845447615367,124.846605585988,602.213501105746,-0.145179966458786,0.05669090697874,-0.370381700441779,0.915710824650888,66.4382446283293,-1.08907439000567,-0.192979401618358,-0.03926598534944,-0.066580667178051,0.268989962458431
128.9,146,990000000,vehicle_velocity_cg,,162.586774543505,120.233235353675,602.241750494767,-0.147159537871661,0.055629582428653,-0.356856594735052,0.92081637190393,66.4246645063226,-1.15768006309166,-0.272129733372761,-0.037825892000539,-0.105643052487256,0.282247075991453
129,147,90000000,vehicle_velocity_cg,,167.468809558083,115.752833703928,602.225828576356,-0.148576133491568,0.054884955427338,-0.343876685223555,0.925560154492454,66.4255481535329,-1.05847755672871,-0.190701091300787,0.026915827614872,-0.098410885815321,0.282506011527454
129.1,147,190000000,vehicle_velocity_cg,,172.511684569823,111.396906679991,602.251594393998,-0.149402615689752,0.050941066941033,-0.32982384336906,0.930752436724842,66.427100318055,-1.07834686121426,-0.238373835339325,-0.01743043929167,-0.075848150213423,0.249019527544858
129.2,147,290000000,vehicle_velocity_cg,,177.687670413438,107.191228294679,602.246322529644,-0.150660022913875,0.050775167805978,-0.317149888432083,0.934954217113,66.4395701177783,-1.01718283545627,-0.163535226943279,-0.000490722721116,-0.013559894993395,0.264652262612524
129.3,147,390000000,vehicle_velocity_cg,,182.993482796178,103.123045457878,602.247751553446,-0.149943189732604,0.046026161850623,-0.301601128773879,0.940444252149182,66.4703015000088,-1.18819041261225,-0.38660119697324,-0.007452471809174,-0.120087194912143,0.26095608117526
129.4,147,490000000,vehicle_velocity_cg,,188.312004413582,99.2743419886607,602.259138681082,-0.152113033067544,0.046015797159236,-0.290070409690485,0.943717822765251,66.3876572512081,-0.961609429094952,-0.116537675863524,-0.078915420591475,-0.027265865566129,0.236163123232678
129.5,147,590000000,vehicle_velocity_cg,,193.845343429768,95.5123441247188,602.248957113933,-0.153712221125033,0.044010926784118,-0.275397992114802,0.947940682395026,66.4592179016958,-1.1587332499224,-0.405495700230499,0.075787070233609,-0.247989528270866,0.343544936702986
129.6,147,690000000,vehicle_velocity_cg,,199.488282046769,91.9175947944788,602.259607231091,-0.153134852225063,0.041286939584738,-0.262412299514251,0.951832385831338,66.465160052888,-0.937428579044093,-0.04785978839971,0.004979488517105,-0.074120081628734,0.243227838466632
129.7,147,790000000,vehicle_velocity_cg,,205.225736735642,88.4843085866131,602.266573658198,-0.15480499100544,0.040422130214868,-0.249953421667031,0.954947513293606,66.5062915768953,-1.00024305528476,-0.261442613228853,-0.02161483270389,-0.154339890833496,0.296423346288906
129.8,147,890000000,vehicle_velocity_cg,,211.015646221289,85.2216443342408,602.271486612461,-0.156743425053183,0.03738969891278,-0.236262913203916,0.958234493723852,66.4891117433853,-0.959798183939654,-0.240424124469378,-0.057179082978707,-0.127189108316505,0.264097839402815
129.9,147,990000000,vehicle_velocity_cg,,216.900005541819,82.1293713555777,602.292125289889,-0.156765787928997,0.034756230596685,-0.222530485719602,0.961611499044759,66.4729415839441,-1.02297957311126,-0.279661804833998,0.015476268948384,-0.062877392020601,0.255389486540214
130,148,90000000,vehicle_velocity_cg,,222.88258806228,79.1918325174978,602.318924809108,-0.15712997801281,0.032403845495105,-0.208993491289721,0.964666720378264,66.4769346346723,-1.05945754819101,-0.310056686361452,0.005597746576435,-0.083190303944133,0.254489683562088
130.1,148,190000000,vehicle_velocity_cg,,228.913406957112,76.4401135822231,602.317864199342,-0.158807168059016,0.031304550836082,-0.195241922062454,0.967306001397378,66.4547220281351,-1.10344134721254,-0.359418080540726,0.010562643904974,-0.156261139313158,0.30498274322049
130.2,148,290000000,vehicle_velocity_cg,,235.074177436358,73.8390220913124,602.327882531377,-0.158609646940454,0.02807499928252,-0.181899657196062,0.970034684444152,66.5060581561678,-1.04339464053056,-0.310085474278113,0.003284773893154,-0.297940303035185,0.293388112037179
130.3,148,390000000,vehicle_velocity_cg,,241.306806317529,71.4241231932122,602.369626519637,-0.160363406964242,0.025744881493445,-0.167980211860703,0.972318583185029,66.4684190385037,-1.05982970690885,-0.155804535566324,-0.044862682844523,-0.095377919835642,0.310697656031485
130.4,148,490000000,vehicle_velocity_cg,,247.484405135521,69.2123647213073,602.408037532156,-0.16076278339979,0.023250530350566,-0.153973329079751,0.97463170184643,66.346270145399,-1.17449324481857,-0.448940504321219,-0.024404613786652,0.007874577643875,0.206236767167185
130.5,148,590000000,vehicle_velocity_cg,,253.848327543197,67.156706802218,602.457307924137,-0.161320279364257,0.017022297657022,-0.138951652873254,0.976922948349615,66.3580444692985,-1.15145684582678,-0.553985956677007,-0.026704197272401,0.05729233816366,0.185596552206933
130.6,148,690000000,vehicle_velocity_cg,,260.263502600445,65.2813102075165,602.496230547084,-0.161500728231091,0.016108526849062,-0.124397579665123,0.978868363119904,66.4279544758389,-1.28872049492713,-0.559313392970495,0.067380503330868,-0.18532184624051,0.319430046577253
130.7,148,790000000,vehicle_velocity_cg,,266.649756153163,63.5968219611276,602.537047624234,-0.164187238375957,0.014744238587552,-0.112106859193769,0.979927145406565,66.3835356320335,-0.930542398193018,-0.217914304903125,-0.057546002338254,-0.114382247843129,0.257203004320462
130.8,148,890000000,vehicle_velocity_cg,,273.166426902065,62.0908002939156,602.575491136594,-0.165970755845971,0.013168982767103,-0.097978014028193,0.981162878865629,66.442679558924,-1.02393394093848,-0.285920052684584,0.009889987308896,-0.166628797818342,0.319492531789679
130.9,148,990000000,vehicle_velocity_cg,,279.683948045893,60.7762588680753,602.620031681853,-0.166025633771632,0.009828368249059,-0.083041944808696,0.982569553523148,66.4266488063771,-0.9755205077596,-0.210927729615815,0.006602779642465,-0.132087169837463,0.279305664637676
131,149,90000000,vehicle_velocity_cg,,286.275738633127,59.6542842035348,602.662015796118,-0.166665079067481,0.009592241587808,-0.06930016429546,0.983528457925532,66.4498783796642,-1.06341252680078,-0.147165804454236,-0.051215586676759,-0.120121375270665,0.314974223858379
131.1,149,190000000,vehicle_velocity_cg,,292.89404567753,58.7169813607899,602.688143316313,-0.166720547283176,0.008658379880523,-0.0552179837924,0.984418745167596,66.4639259022661,-1.03033258042554,-0.096270857132536,-0.026898381442829,-0.039548255992666,0.2479917059261
131.2,149,290000000,vehicle_velocity_cg,,299.536284454511,57.976198343442,602.706111100797,-0.165654812474045,0.005565985511448,-0.040396274254055,0.985340369585996,66.4738692793582,-1.01026811391233,-0.199414031783505,-0.029935349935274,-0.018479270787706,0.23220540805612
131.3,149,390000000,vehicle_velocity_cg,,306.175526693194,57.4225736757907,602.729639409003,-0.169401189717323,0.003653453261185,-0.025922758776552,0.98519942132496,66.5057838577338,-1.08993480111928,-0.287533158720429,-0.064141854214877,-0.14282239985632,0.295859025813383
131.4,149,490000000,vehicle_velocity_cg,,312.714722923573,57.0667209937811,602.727606188126,-0.170370053492076,0.002326876628692,-0.012247034723714,0.985301294355558,66.4530925808957,-0.946554128665377,-0.060538284388295,0.009601725608747,-0.108659315836111,0.275289995403419
131.5,149,590000000,vehicle_velocity_cg,,319.408466960538,56.9145422037523,602.738551197812,-0.170285870611779,-0.000356558970374,0.002521880239377,0.985391412209254,66.4966174439989,-1.01663988798564,-0.208374516605354,0.009610294496649,-0.144277912935407,0.29470882264033
131.6,149,690000000,vehicle_velocity_cg,,326.062296608255,56.9511958534546,602.748099160561,-0.169653509747392,-0.002127706664654,0.016621358567144,0.985361299186305,66.5011359843923,-1.04375235804275,-0.214354872968988,-0.028697709650084,-0.127606916278203,0.287213788056616
131.7,149,790000000,vehicle_velocity_cg,,332.75402052625,57.1891086931456,602.764143216406,-0.170820602024588,-0.00601461028154,0.031043791725417,0.984794612791128,66.544500906746,-0.968894768367939,-0.258245013300937,-0.015533082482144,-0.154088202517701,0.269949082482174
131.8,149,890000000,vehicle_velocity_cg,,339.394536069227,57.6114873677127,602.783877895205,-0.170987169465734,-0.005873574032432,0.044184450780453,0.98426450881631,66.5291875341262,-1.07919804875266,-0.11100420805306,-0.06103148271541,-0.073143827449469,0.306684032554571
131.9,149,990000000,vehicle_velocity_cg,,346.024613205434,58.2244885120421,602.809273519816,-0.16891381963083,-0.011262956031404,0.060857964925955,0.983685709698087,66.5046542100984,-1.18659467100225,-0.304224940174784,-0.124273020455076,0.048606564207203,0.161459596555175
132,150,90000000,vehicle_velocity_cg,,352.597042894904,59.0241086051409,602.836074916719,-0.171804362607991,-0.014486157833264,0.074121028799282,0.982231889784601,66.5375756059472,-1.10399694529465,-0.346635544334861,0.053515210888355,-0.098612501978464,0.251009172512145
132.1,150,190000000,vehicle_velocity_cg,,359.226407737844,60.0259406707852,602.863791324834,-0.169056108170283,-0.015439984090681,0.086862700057438,0.981649892028888,66.5818591401872,-1.07698830490914,-0.269907160577844,0.021051045319416,-0.089301883784223,0.251356227159555
132.2,150,290000000,vehicle_velocity_cg,,365.825279642025,61.1884190079458,602.870456507936,-0.169293320906,-0.015721636052428,0.099676695129235,0.980386229046781,66.6588381833809,-1.12806074399472,-0.23410758700578,0.061468488264589,-0.232691253555387,0.339652954911935
132.3,150,390000000,vehicle_velocity_cg,,372.391945115648,62.5274299476611,602.888485499586,-0.167286907464776,-0.01758239639893,0.111426209515072,0.979433586191961,66.659215041204,-0.873735636397503,-0.014416651899232,0.050270719690814,-0.044781759428501,0.215013930873476
132.4,150,490000000,vehicle_velocity_cg,,378.821011122374,63.9933669569404,602.90441810393,-0.16280924856723,-0.019499737218108,0.123762244677665,0.978670432587878,66.5952196991534,-1.02146951148001,-0.345072008312378,0.068613560603279,-0.021134392548444,0.205503923070524
132.5,150,590000000,vehicle_velocity_cg,,385.303127987384,65.6520294623871,602.920889153337,-0.159688532262927,-0.021073276838696,0.135915118568295,0.977539037691876,66.6270181336647,-0.942599341519401,-0.214793764736165,0.072127254498016,-0.046857371684264,0.227485636942351
132.6,150,690000000,vehicle_velocity_cg,,391.755511045308,67.4716397574428,602.930053257581,-0.155315308546035,-0.021801963193014,0.148617039831927,0.97637841270881,66.6649429068032,-0.99851475703706,-0.194356274540957,0.088049506600909,-0.055991211933698,0.240538505960802
132.7,150,790000000,vehicle_velocity_cg,,398.159192879048,69.448773344805,602.940459056732,-0.153318616599017,-0.023445320969828,0.160837672806903,0.974717888280935,66.7004389397556,-0.958085825100334,-0.148298672743801,0.029188661216297,-0.085245658572478,0.234681690930603
132.8,150,890000000,vehicle_velocity_cg,,404.492587727361,71.5749704905329,602.941821040931,-0.15109571265276,-0.02355312082106,0.17212066722087,0.973134015453671,66.7058847498687,-0.922812653678276,-0.092969095716441,0.079419205243587,-0.042249763910753,0.230502366443478
132.9,150,990000000,vehicle_velocity_cg,,410.743052311664,73.8269818339767,602.947230236293,-0.147038493428751,-0.024832402156447,0.183610409019133,0.971622483762686,66.6948028943085,-0.92658945007104,-0.100559326916688,0.06063893562629,-0.048907253234064,0.200223242919348
133,151,90000000,vehicle_velocity_cg,,416.993574749278,76.2543384570249,602.944810804335,-0.143407893735202,-0.025112618552253,0.194199713117473,0.970097935174059,66.7308017995498,-0.880117965323351,-0.084847194088943,0.081302875253764,-0.013457341631681,0.204783319249661
133.1,151,190000000,vehicle_velocity_cg,,423.189313913501,78.8158718480146,602.933517244806,-0.138879996944614,-0.026943714868579,0.205909638577641,0.968291073705923,66.7803043441361,-0.932909967211454,-0.25716269174167,0.065188817834091,-0.095655756576469,0.216134746245827
133.2,151,290000000,vehicle_velocity_cg,,429.328241371929,81.5132371151656,602.920751293814,-0.135389539787947,-0.026076545066024,0.215658313789596,0.966685666598433,66.8321573742585,-0.877056237180355,-0.121553720556335,0.091517841709599,-0.063376456823438,0.221588130707539
133.3,151,390000000,vehicle_velocity_cg,,435.411312991741,84.3365855733788,602.901502307275,-0.130128171707424,-0.026857571645793,0.226048369813203,0.965011639452172,66.8476047403978,-0.824173537931909,-0.153171639868077,0.121658618974719,-0.018624747687804,0.179729561821354
133.4,151,490000000,vehicle_velocity_cg,,441.333136676483,87.2193708393018,602.874561387483,-0.12493921801806,-0.026544175023829,0.236057134763227,0.963308168604791,66.7834400189983,-0.87318811791187,-0.284420126553009,0.117151360587392,-0.148278446596739,0.226305708877702
133.5,151,590000000,vehicle_velocity_cg,,447.281556454434,90.2827053489385,602.840884812448,-0.119035110946977,-0.025576961961464,0.244154671803044,0.962062865729371,66.7874025617629,-0.645823015206334,-0.017054807563501,0.064921202965933,-0.103649016790474,0.19036175669668
133.6,151,690000000,vehicle_velocity_cg,,453.183461603706,93.450362310478,602.826249354173,-0.113750351698627,-0.024992448816942,0.251548064544261,0.960812055614732,66.8241779808667,-0.593398872248751,-0.039740280410315,0.116579576765218,-0.044564433271188,0.136512290088077
133.7,151,790000000,vehicle_velocity_cg,,459.028688636752,96.7143698054491,602.7947781405,-0.107120926421951,-0.024584632045412,0.258281234528155,0.959797638505277,66.8334741032723,-0.556771493572347,-0.0821883534121,0.129446828659944,0.010745592673248,0.120477034678301
133.8,151,890000000,vehicle_velocity_cg,,464.806657375745,100.027367899029,602.785831342213,-0.100640179739449,-0.023482895994163,0.265217844739008,0.958634238200229,66.8518441711753,-0.598389394363648,-0.041405574723139,0.151343616758115,-0.032859594736867,0.147679480521554
133.9,151,990000000,vehicle_velocity_cg,,470.552678196127,103.439513378848,602.778443000092,-0.093026396655289,-0.022344012359777,0.272140115841025,0.95748973466405,66.8510987150075,-0.550100315721038,0.005582422318731,0.118777613501913,0.045008676603613,0.123974483296797
134,152,90000000,vehicle_velocity_cg,,476.282596450444,106.958437938213,602.770506428953,-0.086637830804015,-0.022279973619543,0.279873876648477,0.955859875828482,66.9022792441468,-0.595052409900776,-0.141386168493328,0.133907225848326,0.014806497115287,0.128023914117274
134.1,152,190000000,vehicle_velocity_cg,,481.958955950534,110.560681459961,602.768818234379,-0.080934300615062,-0.022131969268242,0.287036290939111,0.954237906710993,66.9391703991851,-0.578185574929382,-0.171734833711625,0.127804936248473,-0.019653166762276,0.134617747948993
134.2,152,290000000,vehicle_velocity_cg,,487.583092472155,114.239672016007,602.763983346165,-0.075516536956139,-0.020231392394914,0.292993143064676,0.952912882442565,66.9575006489906,-0.528492256567035,-0.082622294493869,0.1050346556157,-0.060927213240501,0.141808020774748
134.3,152,390000000,vehicle_velocity_cg,,493.157553374577,117.988778024134,602.754382004513,-0.071713159560688,-0.018021993794179,0.298329775919902,0.951594333361169,66.9618612862226,-0.484271243001049,-0.01035946998127,0.064498867888754,-0.012353250890201,0.125406704467978
134.4,152,490000000,vehicle_velocity_cg,,498.594167755647,121.729488937817,602.751689950909,-0.066228027166288,-0.019135343704068,0.303990770156745,0.950177509046861,66.8736581863848,-0.477344541953131,-0.222206096326887,0.096062114163933,-0.023991329402364,0.098637322362125
134.5,152,590000000,vehicle_velocity_cg,,504.083795405515,125.612721750728,602.748920002038,-0.063226582966302,-0.017527852311541,0.309226784978903,0.948722282362632,66.9153412085555,-0.527723263731836,-0.184439469145736,0.04767276896628,-0.019341155907001,0.125876198986848
134.6,152,690000000,vehicle_velocity_cg,,509.512582305035,129.545365959332,602.723063313281,-0.059196922373313,-0.01652743701387,0.314443779058022,0.947284370196717,66.9256799157001,-0.454089649098922,-0.114211190987314,0.057767095216723,-0.033830307900288,0.103479121273147
134.7,152,790000000,vehicle_velocity_cg,,514.905464829791,133.52956574467,602.727326113564,-0.056628961240838,-0.015829147241592,0.318559916985525,0.946077258016788,66.9399240894228,-0.412764042357601,-0.05590433903431,0.01873066368314,-0.042241475198302,0.089720404659587
134.8,152,890000000,vehicle_velocity_cg,,520.272668248207,137.581545908341,602.72551170426,-0.055368695533803,-0.017011940049934,0.322901370897603,0.944658460038903,66.9550288877366,-0.377626858643069,-0.072815304830411,0.027719898514213,0.023739840337083,0.090435716483256
134.9,152,990000000,vehicle_velocity_cg,,525.568518332452,141.657961430593,602.725245187487,-0.053221658423952,-0.014963331113082,0.327404361835788,0.943265571113197,66.9381577243932,-0.436563238806761,0.009895364085903,0.022903126058877,0.089385166033197,0.073668670590457
135,153,90000000,vehicle_velocity_cg,,530.830923174286,145.782683766685,602.714478039147,-0.052774587434406,-0.016519162124932,0.33160059110372,0.94179775333321,66.9374495873285,-0.386117461128879,-0.181602221417854,-0.000872353909252,0.015198943786167,0.05519470683404
135.1,153,190000000,vehicle_velocity_cg,,536.085911477305,149.980685626299,602.706113731673,-0.053749236012708,-0.015552431745123,0.334919686301543,0.940583832107771,66.9727518382132,-0.320522993932575,-0.000895500213255,0.021899490092429,0.041840280262815,0.097049011798082
135.2,153,290000000,vehicle_velocity_cg,,541.306257677437,154.22141006551,602.692604478635,-0.052295934899253,-0.016016106493206,0.338705189468992,0.939301556558162,67.0014555561087,-0.357449958478654,-0.178315104676474,-0.014314574837429,0.00332054226728,0.051105725450878
135.3,153,390000000,vehicle_velocity_cg,,546.493216252075,158.497800555546,602.671530839012,-0.05267307632534,-0.014432314102637,0.341199268431423,0.938403066151176,67.0024961253649,-0.296068966442986,-0.134236763101083,0.042345738265311,0.000466398101335,0.061313182448594
135.4,153,490000000,vehicle_velocity_cg,,551.56844096141,162.723322157865,602.647690761657,-0.050226641314589,-0.015264487915476,0.343124639808783,0.93782181754693,66.9343103095809,-0.215185916900939,-0.229043382707947,0.011710943492707,-0.035773494575307,0.032521712255235
135.5,153,590000000,vehicle_velocity_cg,,556.659066531867,167.009357161766,602.633554822007,-0.049752085292705,-0.014252084089879,0.345243690706922,0.937085055976876,66.9102617819964,-0.243107646339161,-0.069297699201546,0.022067403042818,0.012448707188681,0.056405573605908
135.6,153,690000000,vehicle_velocity_cg,,561.794217556805,171.374954982453,602.615163298337,-0.049892247554348,-0.015013278177652,0.346990666092507,0.936420227652636,66.9757715962144,-0.218600160679133,-0.139904981416744,-0.034711319966885,-0.020198058705848,0.019777523212957
135.7,153,790000000,vehicle_velocity_cg,,566.91355097666,175.758139352532,602.586475500567,-0.05071634890616,-0.013745259121425,0.34784443611643,0.936078612119814,67.0339989956887,-0.165065729351294,-0.109578993527025,0.031511342130482,-0.033580776136942,0.019436628284588
135.8,153,890000000,vehicle_velocity_cg,,572.026694809237,180.151416223438,602.554988973334,-0.048844998547207,-0.013435880250403,0.347857264801612,0.936177849857366,67.0690588784307,-0.097339239095484,-0.114615452896931,-0.003809894459538,0.02201300700244,-0.011645954442753
135.9,153,990000000,vehicle_velocity_cg,,577.091184723401,184.507022246207,602.518469208007,-0.048293228416497,-0.013924262532981,0.347794420594755,0.93622268718782,67.0410851404555,-0.066902762328579,-0.182753440673212,-0.023991866158632,0.060379336851145,0.004098970926616
136,154,90000000,vehicle_velocity_cg,,582.189639285874,188.894931739066,602.511374185615,-0.049206327307772,-0.0149916911212,0.347736640580694,0.936180119073173,67.0717965449526,-0.06272422406007,-0.225809314981091,-0.02157190233417,0.014922296264616,-0.005709464176299
136.1,154,190000000,vehicle_velocity_cg,,587.302653640455,193.293328454271,602.493628764817,-0.048977586366601,-0.013890006918871,0.347488218346417,0.936301341370356,67.0980692263136,-0.019670817663313,-0.09084547501787,0.033354871860192,0.056403395821498,0.00212908340205
136.2,154,290000000,vehicle_velocity_cg,,592.41686415588,197.68812223471,602.46722437702,-0.048203746543124,-0.013628911799635,0.346961181234839,0.936540757414481,67.1300296959388,-0.005913865567893,-0.173455717036375,-0.025956410570846,-0.004814262826066,-0.024188683618415
136.3,154,390000000,vehicle_velocity_cg,,597.535318478939,202.076594043891,602.440525688569,-0.048698004908635,-0.013976220521972,0.346195031012569,0.936793557877106,67.1610035787287,0.031568796924229,-0.199942457429127,0.00402685842441,-0.03091453841329,-0.010115303909031
136.4,154,490000000,vehicle_velocity_cg,,602.550655282771,206.366958393864,602.408192006027,-0.048607143673493,-0.013939927254054,0.34589711973101,0.936908857132778,67.0398711821218,0.022557759545369,-0.191359246503518,0.018751314427236,0.029625352062202,-0.006569936380539
136.5,154,590000000,vehicle_velocity_cg,,607.64286608438,210.715494665713,602.404668215992,-0.04762406748854,-0.013967098333635,0.344897686465069,0.937327293015107,67.0477836007801,0.050430338404874,-0.251316517544772,0.012183076900452,-0.00086608500709,-0.033214581530538
136.6,154,690000000,vehicle_velocity_cg,,612.729319938784,215.038370633146,602.385332644766,-0.047134327480589,-0.013495585697741,0.343087605638554,0.938022984364899,67.0206925002186,0.138720542913386,-0.132788137694991,-0.003374220451446,-0.010527820235296,-0.03763809722589
136.7,154,790000000,vehicle_velocity_cg,,617.893465171268,219.398368723351,602.371330698281,-0.047332139297726,-0.014102154082483,0.341702367415061,0.938509611001761,67.085862917839,0.136485038431779,-0.126912760211679,0.003798478890049,-0.033300113215395,-0.016435162593608
136.8,154,890000000,vehicle_velocity_cg,,623.064351416523,223.744788598732,602.371975785429,-0.046371957156495,-0.013867709173967,0.341815256833606,0.93851992969117,67.112570597879,0.001851879147459,-0.07636982989452,0.023717009622882,0.038605106359998,0.015286542580106
136.9,154,990000000,vehicle_velocity_cg,,628.206623821303,228.058697291965,602.361658250243,-0.046715501747072,-0.013804019330269,0.342431079630885,0.938279311638957,67.1199912999092,-0.084945285686115,-0.206126785142272,0.011075940985834,-0.032873574827326,0.00438225927193
137,155,90000000,vehicle_velocity_cg,,633.359737399683,232.384454967979,602.333080343225,-0.047497664508323,-0.013570772454452,0.341951273952231,0.938418420665159,67.1026491802904,-0.036747520871753,-0.158636618797858,-0.043139301839052,0.010495065763411,-0.009431536828478
137.1,155,190000000,vehicle_velocity_cg,,638.514422103881,236.708742133994,602.338617961178,-0.048322325628216,-0.014712546131989,0.341406303588578,0.938557526048446,67.0855278172631,-0.003900069497042,-0.190553821671929,-0.026328075928926,0.004760167305102,-0.009396340238211
137.2,155,290000000,vehicle_velocity_cg,,643.681511806827,241.039103937904,602.335761060347,-0.04815173440527,-0.014423254035849,0.341562018796764,0.938514127508084,67.0696610148589,-0.06175041119183,-0.097995267910284,0.028892900193994,0.059337753838052,0.015688946827516
137.3,155,390000000,vehicle_velocity_cg,,648.845698467805,245.364366601457,602.319976643998,-0.048082026059632,-0.013384468552802,0.341669998404619,0.938493786320265,67.0683963296236,-0.101456033594761,-0.163344299156404,-0.003524286318374,0.041230527931374,-0.005271350829212
137.4,155,490000000,vehicle_velocity_cg,,653.915720815893,249.610902003693,602.300681143742,-0.04832507714971,-0.013960903896077,0.341108063186336,0.938677297749416,66.9533686834382,-0.044906393955579,-0.188010039933727,-0.00614788431163,0.041989917916094,-0.014443359651736
137.5,155,590000000,vehicle_velocity_cg,,659.055092987762,253.905095655671,602.279752942712,-0.048315672642922,-0.01434768782292,0.340117468730539,0.939031334458829,66.9280212842096,-0.016182920745248,-0.237220558370152,0.037422484740358,-0.001204565731069,-0.023283166555559
137.6,155,690000000,vehicle_velocity_cg,,664.198128921671,258.186906323545,602.256076727769,-0.047995847301384,-0.013368613202818,0.339413645136583,0.939316802957316,66.8778830740804,-0.005480815508698,-0.165166266922319,0.014249589491767,-0.022681077335038,-0.008284986377831
137.7,155,790000000,vehicle_velocity_cg,,669.343613414404,262.459556526225,602.233811791615,-0.047285607773028,-0.013855215743671,0.33914039840919,0.939444460551601,66.8304651504764,-0.034711250683237,-0.126962817927344,0.011287381357094,-0.028630240415433,-0.006981662028795
137.8,155,890000000,vehicle_velocity_cg,,674.517684958054,266.748491589881,602.212646662016,-0.04753780875971,-0.012910652309311,0.338884035434547,0.939537696062734,66.808543247003,-0.059575850838728,-0.120520898417222,-0.001998003525606,-0.037373690914874,-0.015265689406795
137.9,155,990000000,vehicle_velocity_cg,,679.661026478037,271.000933143323,602.19461724444,-0.04692105622791,-0.013802951513935,0.337744089316174,0.939966394688634,66.734017230582,0.00072762749584,-0.126170412332,0.015730250149049,-0.002972240649672,-0.019715063346159
138,156,90000000,vehicle_velocity_cg,,684.831778302124,275.266882818582,602.184869673339,-0.048143259002324,-0.014030090478593,0.338273452587928,0.939710835548915,66.6808215140159,-0.095955700831283,-0.093119333822393,-0.032661071633387,-6.0528807355995E-05,0.027134169431837
138.1,156,190000000,vehicle_velocity_cg,,689.993015191741,279.529062576186,602.181477879201,-0.04809112958345,-0.014563216163628,0.33845229105887,0.93964099669361,66.6019531270763,-0.090003063853703,-0.068112117711718,-0.046362129378847,0.102798121538702,-0.010605352527422
138.2,156,290000000,vehicle_velocity_cg,,695.14625602028,283.781769702353,602.166722141282,-0.047489228368214,-0.014269593764165,0.337636981814524,0.939969372051013,66.5494653226235,-0.02940351258748,-0.234521526979399,-0.015147297683553,0.002874110892613,-0.029517849807859
138.3,156,390000000,vehicle_velocity_cg,,700.287295008017,288.010745066353,602.129401913908,-0.048145785106623,-0.013134409511199,0.335972401887955,0.940548784398182,66.4573778710946,0.055575581532584,-0.103245572960721,0.011754291722789,-0.00303991762051,-0.037563382801494
138.4,156,490000000,vehicle_velocity_cg,,705.305767131971,292.115409023769,602.123550070348,-0.047182327115613,-0.013589696203743,0.334456788852279,0.941131130372206,66.2782421812053,0.045651617286781,-0.115169858703399,0.004432037517119,-0.022680500000574,-0.027843685530739
138.5,156,590000000,vehicle_velocity_cg,,710.479931312746,296.321266227898,602.113828530707,-0.046813043289102,-0.014144379937696,0.333985029733159,0.941308916035714,66.238887371706,-0.008859619662128,-0.105616010014127,0.020012244911719,0.008802056097377,0.011824442546783
138.6,156,690000000,vehicle_velocity_cg,,715.648829752702,300.516564476407,602.103859388739,-0.046265096999525,-0.013866481018071,0.334609658309448,0.941118291220521,66.218824163321,-0.118309128612462,-0.146999623023231,0.014481983933367,-0.041041422721351,-0.000872535402646
138.7,156,790000000,vehicle_velocity_cg,,720.811593240483,304.70522981765,602.09791746932,-0.046171304021058,-0.013698711057757,0.334294920902414,0.9412371974477,66.164675236417,-0.065171287136292,-0.07020701478103,-0.002336419417516,0.036729478911112,-0.000178394324594
138.8,156,890000000,vehicle_velocity_cg,,725.93826979185,308.864177906014,602.0853975324,-0.045382342385161,-0.013558821357624,0.333911684038476,0.941413611876107,66.1086504074515,-0.043102555918915,-0.173825842685979,0.033418619361312,0.000215912693778,-0.023872569963313
138.9,156,990000000,vehicle_velocity_cg,,731.066559203259,313.015158830028,602.065367117265,-0.044416174229656,-0.012192927812546,0.333010356071404,0.9417975571891,66.0724032242082,0.005934922058017,-0.092380507470928,0.003820021636068,-0.029870809286023,-0.010894035275449
139,157,90000000,vehicle_velocity_cg,,736.227810190616,317.185701498668,602.048110532273,-0.042646787740963,-0.011755486837072,0.333363266290942,0.941760050497172,66.0636676022229,-0.033751487436438,-0.042061909747358,0.045402675935353,0.00796192798964,0.016017321912931
139.1,157,190000000,vehicle_velocity_cg,,741.383522827173,321.356629230664,602.039840499018,-0.042532184284504,-0.012550671179527,0.334055653801152,0.941509593215288,66.0686774895592,-0.075961248724353,-0.069917463173557,-0.048864022503256,0.016364060353064,0.01577013013986
139.2,157,290000000,vehicle_velocity_cg,,746.531608078545,325.533081902521,602.032641887468,-0.043397832013427,-0.011833426332911,0.334741361521032,0.941235793563336,66.088424493432,-0.12111793838791,0.009283410644026,-0.019835576002322,0.069329138471712,0.004060958888419
139.3,157,390000000,vehicle_velocity_cg,,751.675597672396,329.713176580169,602.023181060449,-0.044136415139691,-0.013040282242606,0.334759913316326,0.941178903468462,66.0984383266022,-0.067193274562906,-0.107696951977602,0.009148253020746,0.079842850731116,0.017460040814712
139.4,157,490000000,vehicle_velocity_cg,,756.710168954642,333.809204661499,601.997678764916,-0.043085088063114,-0.012719877189448,0.336042889809481,0.940774710607897,66.0452747388241,-0.181440219992592,-0.157020292937525,0.008874852036454,-0.004700624841622,0.025656717709098
139.5,157,590000000,vehicle_velocity_cg,,761.803022074568,337.971033924847,601.999221593647,-0.04373319357188,-0.012452743048672,0.337408668143942,0.940259393801466,66.0419472207495,-0.199064883634819,-0.065368708817924,0.015138495802067,0.010211995819934,0.037165869834566
139.6,157,690000000,vehicle_velocity_cg,,766.91848155137,342.174962273618,601.974774185098,-0.043980296653181,-0.013291934892863,0.339067666396265,0.939639385922969,66.084041432524,-0.207044673152256,-0.115225800468517,0.012857831056431,0.007904335347167,0.031164607401759
139.7,157,790000000,vehicle_velocity_cg,,771.992641632986,346.374357989909,601.980230851307,-0.043231915783874,-0.013297675553452,0.340889382407366,0.939014697565728,66.1231922400601,-0.252651879801617,-0.100100614207114,0.005294535418813,-0.044581564060253,0.054552792033516
139.8,157,890000000,vehicle_velocity_cg,,777.097048064054,350.635058521209,601.97709608188,-0.043903945995826,-0.013862149424692,0.343726604285152,0.93794045964865,66.1910361198799,-0.301160184216765,-0.034537344045788,-0.045992460883472,-0.020002105323231,0.072611817165195
139.9,157,990000000,vehicle_velocity_cg,,782.147713005115,354.902276355213,601.973699359786,-0.045008221138728,-0.013787435224626,0.346901553683688,0.936719530442115,66.2338593001039,-0.38060312868162,-0.072202838574501,0.006866675008929,-0.032329176240843,0.06279018020854
140,158,90000000,vehicle_velocity_cg,,787.205504759873,359.229455390699,601.973742669084,-0.04610549051387,-0.014812391097675,0.349329132185664,0.935747847564106,66.293008444585,-0.295294272866818,-0.043538417738824,-0.00612240267107,0.060908480744592,0.046425053849818
140.1,158,190000000,vehicle_velocity_cg,,792.211465854432,363.563682326319,601.970881193184,-0.047721281927081,-0.01618059337013,0.352241887043448,0.934551507762679,66.3448904669647,-0.344347900813141,-0.18262698938198,-0.053582928007184,-0.007079643772549,0.056619355927162
140.2,158,290000000,vehicle_velocity_cg,,797.223939060388,367.957674927062,601.9640930263,-0.048330399592571,-0.016275985503821,0.354932907639155,0.933499810308452,66.4157474905776,-0.283598878724408,-0.11025289384908,-0.027997038826841,-0.031565107755982,0.063058379941808
140.3,158,390000000,vehicle_velocity_cg,,802.208198045667,372.388307295096,601.963196099728,-0.047976178788774,-0.017178478688953,0.358273872286963,0.932224768269577,66.4882066269532,-0.286088621303114,-0.101070227399632,0.002374335389603,-0.030952462608872,0.073325959404361
140.4,158,490000000,vehicle_velocity_cg,,807.076385806085,376.774988963733,601.96397950325,-0.051253382239918,-0.0163893444755,0.362027636731644,0.930612954153946,66.4157001319822,-0.380085085423487,-0.00502975617233,-0.078431860461251,0.048326441832105,0.10311497614035
140.5,158,590000000,vehicle_velocity_cg,,811.988631302135,381.275987046712,601.942940834066,-0.052318608295016,-0.01892815976397,0.367612360612785,0.928313330895726,66.4764197181604,-0.472056484920683,-0.202424096781612,-0.081007421558286,0.007857216863894,0.078285531354953
140.6,158,690000000,vehicle_velocity_cg,,816.842985603965,385.843148145917,601.954259785971,-0.055629674841354,-0.021391103146059,0.372688028489147,0.926040708286689,66.5099109889908,-0.449886256000084,-0.158046475498106,-0.041004366313524,0.028403063404886,0.110444796467923
140.7,158,790000000,vehicle_velocity_cg,,821.656626766588,390.453511373757,601.931795672709,-0.059449347960642,-0.021714976459037,0.378635832955681,0.923379196661044,66.570731508248,-0.616919252072161,-0.193353125091916,-0.056488551030489,-0.095490435793667,0.167008431277608
140.8,158,890000000,vehicle_velocity_cg,,826.374665542717,395.113476713561,601.936404162247,-0.061758993231829,-0.024152707383576,0.384061355697628,0.920923095888432,66.5602675191202,-0.503411938572635,-0.039724164793447,-0.095623837258579,0.024361733262917,0.093281024581033
140.9,158,990000000,vehicle_velocity_cg,,831.054427761207,399.844250552627,601.93192804786,-0.066288605826751,-0.026473722416107,0.39034032258815,0.917899447282086,66.585318056156,-0.661860705334695,-0.225361228199014,-0.073062890190991,-0.037743485199778,0.153372160612806
141,159,90000000,vehicle_velocity_cg,,835.697192340553,404.66844731922,601.925399422074,-0.071945489770819,-0.029600882477176,0.396699765697391,0.91464579491399,66.6194841142455,-0.578162451674313,-0.176141708082707,-0.138335310591954,-0.054532341867734,0.151322014006218
141.1,159,190000000,vehicle_velocity_cg,,840.26442702905,409.561491344212,601.922237978619,-0.075112070245508,-0.031726048732026,0.404006433531645,0.911114941376952,66.651822765351,-0.672818633349442,-0.19862984966849,-0.074265124974615,-0.058741460079044,0.16885628542419
141.2,159,290000000,vehicle_velocity_cg,,844.754095429511,414.522294153463,601.915567037294,-0.079930578822825,-0.034427124679894,0.410795782776203,0.907564157791949,66.6557238770274,-0.602692517562193,-0.146410094114959,-0.069304661103944,-0.106268558938397,0.1675067692456
141.3,159,390000000,vehicle_velocity_cg,,849.160830388153,419.552857740124,601.91727829065,-0.085432727091389,-0.036940244183778,0.417138128840314,0.904064405321309,66.6483246878725,-0.559374879073352,-0.040200381905964,-0.132217809445639,-0.026224847343735,0.167451084768686
141.4,159,490000000,vehicle_velocity_cg,,853.416154765966,424.556160497136,601.92212834955,-0.089554815364896,-0.041008327884015,0.424700491466384,0.899959857236604,66.5660036796944,-0.644542560333266,-0.205517277987102,-0.10737777721011,-0.027889760687792,0.145913828026914
141.5,159,590000000,vehicle_velocity_cg,,857.662062249301,429.730003149308,601.927006031174,-0.09319568707444,-0.043164352905165,0.431686469348085,0.896157460902261,66.6036207418186,-0.670279977564735,-0.131201532026442,-0.097885267384847,-0.078334168805166,0.175470212785995
141.6,159,690000000,vehicle_velocity_cg,,861.819109721652,434.973834125716,601.941010947611,-0.097594346116023,-0.047079706305946,0.439714377489418,0.8915773163834,66.5964687249852,-0.64958771738242,-0.095917560621894,-0.161502307696466,-0.017233525830719,0.18415030327038
141.7,159,790000000,vehicle_velocity_cg,,865.869953922572,440.296755052851,601.956395540119,-0.104208238955122,-0.051253740162991,0.449362388830689,0.885769236628567,66.6150623292765,-0.799198792461808,-0.143860983374384,-0.148161711708704,-0.008572501302391,0.208490802795199
141.8,159,890000000,vehicle_velocity_cg,,869.81022688141,445.679256162639,601.958870872038,-0.109008091666979,-0.055245089390115,0.458377141101116,0.880315632353175,66.6235165657827,-0.770163500459787,-0.08771928044735,-0.118112299000371,-0.046088585674529,0.180684936105824
141.9,159,990000000,vehicle_velocity_cg,,873.584573576887,451.121893945285,601.974464603929,-0.112873783137655,-0.05858732964737,0.466756668253434,0.875194404990078,66.5732285238784,-0.702531594007229,-0.120394411646955,-0.119856038292128,-0.025042980288736,0.183412762866824
142,160,90000000,vehicle_velocity_cg,,877.289170248501,456.688619594712,601.981069579264,-0.114991213648564,-0.06292223682796,0.476431053521193,0.869385567016662,66.5868696103494,-0.773274178451794,-0.227696691817583,-0.069926182755254,-0.057810749288379,0.189958620554665
142.1,160,190000000,vehicle_velocity_cg,,880.870422823169,462.331709889113,601.991927782305,-0.119510855766802,-0.063954240579749,0.484283178525248,0.864347623044824,66.5674184063752,-0.738774432382645,-0.020047421983866,-0.094097710280283,0.07421161838354,0.177375412389995
142.2,160,290000000,vehicle_velocity_cg,,884.339857864095,468.040777860814,601.972521562709,-0.120901529052858,-0.066386687511634,0.494709924025395,0.858042958752475,66.5863748364,-0.909045414052122,-0.265552210747549,-0.068956965998015,-0.058607857347817,0.192527875457157
142.3,160,390000000,vehicle_velocity_cg,,887.672529639841,473.827830353046,601.95958509671,-0.123636047787035,-0.070355293043547,0.503688890838171,0.852092578112597,66.5811422337043,-0.668091495818311,-0.129986278238648,-0.106374166308893,-0.042346672293402,0.2035632558543
142.4,160,490000000,vehicle_velocity_cg,,890.820866525506,479.579661416882,601.947661120268,-0.127772715843334,-0.074266038827505,0.513562795472484,0.845228929739972,66.4776222119432,-0.805244913835786,-0.157705950640869,-0.093595181755749,-0.062357855139043,0.237679857379003
142.5,160,590000000,vehicle_velocity_cg,,893.874952284969,485.522170887484,601.928481603765,-0.128974976410205,-0.076167605326949,0.524410231651152,0.838187246561489,66.4791466485543,-0.876827623670101,-0.137934305323432,-0.015675825700864,-0.054544133792026,0.254097633518373
142.6,160,690000000,vehicle_velocity_cg,,896.774824832019,491.537588858307,601.904485608275,-0.128893747145223,-0.078156826060753,0.535684399494431,0.830855063549151,66.4736142829813,-0.94110023569984,-0.170557858597268,-0.059967540201989,-0.005398942532756,0.217594275334476
142.7,160,790000000,vehicle_velocity_cg,,899.516181561414,497.625270948809,601.87150691988,-0.130681501229917,-0.081379899955551,0.546540296279679,0.823160592874829,66.49052080535,-0.992014278022016,-0.224543350477639,-0.081929594879793,-0.04455254481549,0.22486623747604
142.8,160,890000000,vehicle_velocity_cg,,902.091173971508,503.783573836243,601.83857740849,-0.132516552351812,-0.084661272054905,0.557188731591822,0.815360380294463,66.4951447168591,-0.935001037389045,-0.124151767465094,-0.056695422307389,-0.056112410384435,0.250269688750393
142.9,160,990000000,vehicle_velocity_cg,,904.487008427494,509.970012140065,601.802885392397,-0.131970885815914,-0.087670499833331,0.568505479859104,0.807278816844656,66.4716261912975,-0.991642401997809,-0.229695419543692,-0.039977284983507,-0.082227011576871,0.233215001510469
143,161,90000000,vehicle_velocity_cg,,906.727350303435,516.257090378642,601.75840962987,-0.133842746982021,-0.089985051967309,0.578525366381252,0.799560635571928,66.4976924459899,-0.982573337674154,-0.194898056646764,0.00746997221589,-0.121517585044409,0.294040999967651
143.1,161,190000000,vehicle_velocity_cg,,908.796166730029,522.602944570254,601.711581718568,-0.13184160381384,-0.092846773318355,0.590396818745612,0.79084060631914,66.5029077714569,-0.967550179910731,-0.198022857944705,0.037579665462606,-0.096763673976693,0.265135452055054
143.2,161,290000000,vehicle_velocity_cg,,910.684251493118,529.00263752191,601.663060878504,-0.131416790610047,-0.094339654303033,0.601680526855535,0.782182971161214,66.5305717967952,-1.1356596492555,-0.24515128074856,0.023484366600615,-0.190835379749644,0.317185580897124
143.3,161,390000000,vehicle_velocity_cg,,912.390688135502,535.452576205576,601.620670597236,-0.129730728550667,-0.095787207671449,0.611736778208303,0.774450039126828,66.5299409533378,-0.935111558513245,-0.08818879848573,0.007836572191416,-0.085880707835231,0.238919110778811
143.4,161,490000000,vehicle_velocity_cg,,913.904512232461,541.828040104728,601.580498850032,-0.126825680454948,-0.097195012824729,0.622663061777194,0.766002015504784,66.4529395377401,-1.0252963261594,-0.250887057886925,0.013962221588363,-0.104899315177956,0.257811545291927
143.5,161,590000000,vehicle_velocity_cg,,915.2562479432,548.370220402721,601.536444314261,-0.127443689438983,-0.098735755475386,0.632585133471547,0.757525844789252,66.4829752111186,-1.04519686736633,-0.105098391960102,-0.109005590598536,-0.049666227400701,0.259118863847196
143.6,161,690000000,vehicle_velocity_cg,,916.422732100403,554.910745822055,601.499122069291,-0.122052067503094,-0.101919368080427,0.645669445293065,0.746877970382881,66.4824922833002,-1.18304777353444,-0.38481038650211,0.034916042013176,-0.110573723563243,0.262563793506601
143.7,161,790000000,vehicle_velocity_cg,,917.395451570064,561.52377221666,601.469648634895,-0.122557735506608,-0.10318219374372,0.655719869794874,0.737810604910176,66.5103166657748,-1.17412048060673,-0.272976434687361,0.025441932687187,-0.132594289549665,0.307389752375207
143.8,161,890000000,vehicle_velocity_cg,,918.190836423023,568.136915391927,601.446138678518,-0.119790001429871,-0.104723573249374,0.66602468181222,0.728762273982569,66.4101555213537,-1.0538150158072,-0.164611449220125,-0.075351323255438,-0.001377619921735,0.199297482450121
143.9,161,990000000,vehicle_velocity_cg,,918.779876657162,574.718215468357,601.401600564483,-0.118645654568252,-0.106854252615864,0.676301979412725,0.7191112639866,66.2801332989878,-1.14913327753588,-0.311904315280502,0.092564201536551,-0.168213176437867,0.301829531886817
144,162,90000000,vehicle_velocity_cg,,919.192215357288,581.363830564415,601.367854059035,-0.11782804780325,-0.108030681172718,0.685604677735995,0.710205708891978,66.1291339141628,-0.981219407226924,-0.066247509833165,-0.052324134521699,-0.087039945089935,0.252806331914859
144.1,162,190000000,vehicle_velocity_cg,,919.418361679636,587.999745075339,601.338704857239,-0.116274365440466,-0.11091157401712,0.695305501927942,0.700520630445096,65.9377227983938,-0.946255646546346,-0.108816274008661,-0.0185104317979,-0.045667736406261,0.229407859620608
144.2,162,290000000,vehicle_velocity_cg,,919.467112422662,594.616730582159,601.303010332897,-0.116017206633221,-0.112297523285716,0.704726539964966,0.690861619934069,65.7560317507355,-1.04065510229625,-0.139047667409055,-0.015977592770269,-0.107178774655307,0.284420485327305
144.3,162,390000000,vehicle_velocity_cg,,919.338620946081,601.208295947156,601.261098684244,-0.113864498579626,-0.11459623696712,0.714813401525177,0.680400161255266,65.5115199674089,-1.00281214290903,-0.213217723178272,0.044421191710847,-0.153997264282021,0.27624844005768
144.4,162,490000000,vehicle_velocity_cg,,919.040523464834,607.650556724144,601.228916718917,-0.111888515766608,-0.114901824315279,0.723839901512923,0.671069540201557,65.1854702166275,-1.05453389000798,-0.073548358519234,0.032440600619694,-0.131275666589053,0.278870515441857
144.5,162,590000000,vehicle_velocity_cg,,918.54732663767,614.141516572026,601.204765434413,-0.11072853436265,-0.116961105773718,0.732854892204258,0.661046895754283,64.9064466641939,-0.993752500264916,-0.027327328700935,-0.024024397269824,-0.087652016752546,0.26402332765604
144.6,162,690000000,vehicle_velocity_cg,,917.871673498763,620.62495501234,601.166167779652,-0.111110078452486,-0.119068711602346,0.741922804726195,0.650405830394267,64.6681259183122,-1.04969812583283,-0.085869869570558,-0.009753812046461,-0.17801455484889,0.314681360089147
144.7,162,790000000,vehicle_velocity_cg,,917.017506679253,627.054537746251,601.132323398543,-0.108005192972555,-0.120256608989313,0.750916255316017,0.640310864961327,64.3582970393858,-0.87929522491707,-0.064397642715662,-0.031199018607178,-0.088458045878236,0.231729730647392
144.8,162,890000000,vehicle_velocity_cg,,915.986801148242,633.420775380441,601.107498879213,-0.105355245642126,-0.122420765304817,0.759489765444789,0.630149763645509,64.0402295577512,-0.874399154588038,-0.143650290537644,-0.000896233762905,-0.119028116667599,0.247286307615466
144.9,162,990000000,vehicle_velocity_cg,,914.822891336371,639.673772300732,601.085466114376,-0.10511785190654,-0.122445252689934,0.767238114744706,0.620727857105868,63.6898465554759,-0.89931135038038,-0.021478174114082,-0.046253715378501,-0.090545055326657,0.277331903386459
145,163,90000000,vehicle_velocity_cg,,913.470101705438,645.884493021555,601.059587949583,-0.101858917727066,-0.123762237497324,0.775827213554969,0.610245691633017,63.3411161125557,-0.824475409031735,-0.117728050872301,-0.040696503831202,-0.003918831238871,0.186571457503606
145.1,163,190000000,vehicle_velocity_cg,,911.964435180308,652.047557794251,601.029983117799,-0.100940407030567,-0.125874592564581,0.784063431064955,0.599342270528163,63.0692691403012,-0.90815062790143,-0.227786856446718,0.052333404630049,-0.193759495524651,0.310788628895502
145.2,163,290000000,vehicle_velocity_cg,,910.302285426335,658.134457614351,601.012151848209,-0.09820853209703,-0.126736723877864,0.791892892101885,0.589235550932363,62.7403369578164,-0.812450513796546,-0.118364079964232,-0.044212039982193,-0.093525620328165,0.236115008529418
145.3,163,390000000,vehicle_velocity_cg,,908.489410155454,664.140150148407,600.995319675748,-0.0969050179077,-0.128255423091965,0.799423900631995,0.578862152027697,62.4268081155917,-0.820317889013702,-0.157276748461846,-0.001436368734612,-0.097710411440062,0.254227758068215
145.4,163,490000000,vehicle_velocity_cg,,906.57617444774,669.958410102792,600.986826725721,-0.094042918311647,-0.129996203954184,0.807211954787106,0.568036773916716,61.9679368725741,-0.865732364310337,-0.254324588402241,-0.099391113448946,-0.036469029793764,0.243852355640919
145.5,163,590000000,vehicle_velocity_cg,,904.463626157274,675.794198065715,600.984286207934,-0.091257111096275,-0.132303948337587,0.815385862064223,0.55615977998632,61.6485157326526,-0.886332072226334,-0.311953890286416,-0.057676063936591,-0.03259990408527,0.207751436211163
145.6,163,690000000,vehicle_velocity_cg,,902.236065874281,681.497027088816,600.981883366175,-0.089544353390075,-0.133245324278102,0.822503724689097,0.545632765884289,61.2956155884463,-0.810431929145064,-0.240001790076843,-0.00987466926085,-0.146519573096173,0.26023954190187
145.7,163,790000000,vehicle_velocity_cg,,899.847635441865,687.122248738805,600.965702009346,-0.088745498873836,-0.133321152971074,0.828964106743889,0.535880785558134,60.9475669959784,-0.700279398258271,-0.08244989144437,-0.065026295294636,-0.035378224799883,0.221888180443869
145.8,163,890000000,vehicle_velocity_cg,,897.326116361567,692.677761304469,600.953882818834,-0.086027258721129,-0.136067390290313,0.836069449806897,0.524473880337337,60.6064225185359,-0.716904074127106,-0.292313743287828,-0.027612513060218,-0.033153161243441,0.202605449931161
145.9,163,990000000,vehicle_velocity_cg,,894.700035856822,698.103142022219,600.936353148613,-0.084022803404866,-0.13820173839509,0.842885382542943,0.51321017128268,60.2789470847931,-0.757734587110617,-0.376861308613926,0.035019071037314,-0.186652261065995,0.275860974366307
146,164,90000000,vehicle_velocity_cg,,891.930935296987,703.456814168861,600.924173709365,-0.083702959846803,-0.139141742938712,0.848893432728176,0.503004303913829,59.9268450184376,-0.661687416614191,-0.119795783851401,-0.002607571976259,-0.110679653250607,0.267264920659606
146.1,164,190000000,vehicle_velocity_cg,,889.045583106467,708.702105273554,600.909749622552,-0.082325316088555,-0.139831157863741,0.855291224471164,0.492084048678701,59.5232032607452,-0.653689977680352,-0.090943355364926,-0.003767188466225,-0.016536819468543,0.214663529078291
146.2,164,290000000,vehicle_velocity_cg,,886.050004873752,713.833989138114,600.890878605873,-0.080330352010317,-0.141553517313544,0.861513937353994,0.480940091931294,59.1390431995944,-0.661627212885271,-0.148479763478471,-0.023696163046325,-0.083344849399596,0.233243659172403
146.3,164,390000000,vehicle_velocity_cg,,882.943042919895,718.848843128323,600.878060579276,-0.078837272150725,-0.142117760672113,0.867388038961411,0.470345847741909,58.7060610055245,-0.574596761063453,-0.111355841749543,-0.008784319510437,0.028048534497303,0.199753727846001
146.4,164,490000000,vehicle_velocity_cg,,879.806735101058,723.666091833826,600.854392232445,-0.076619394811281,-0.143063589196347,0.873653395347559,0.458685101766662,58.2125706358758,-0.707520710171529,-0.403466556044851,-0.046784803064033,-0.020461929266806,0.208173240387984
146.5,164,590000000,vehicle_velocity_cg,,876.497877174092,728.45247799811,600.828349683319,-0.074204392170545,-0.145078916352577,0.879461020787353,0.447207031617605,57.8241133060629,-0.61057569110417,-0.311252668639673,0.057472646245145,-0.084947219171444,0.218852103798172
146.6,164,690000000,vehicle_velocity_cg,,873.093474184607,733.115224188388,600.802266321849,-0.073398167065389,-0.146503627640675,0.884818081472633,0.436172395800849,57.4246380645705,-0.612040330549856,-0.249445235567885,0.065592461810705,-0.238575648884343,0.305696052979457
146.7,164,790000000,vehicle_velocity_cg,,869.647051653052,737.604405170136,600.78165362054,-0.073401646381994,-0.145993337403193,0.88948779432354,0.426743022780378,56.9213995046219,-0.441303080875298,0.010233613380992,-0.009032646777105,-0.061939900577802,0.236162351930964
146.8,164,890000000,vehicle_velocity_cg,,866.073176103472,742.025399205646,600.745946368537,-0.072493763855229,-0.147985611321908,0.894580877033868,0.41541541556507,56.4916000439044,-0.532865482551341,-0.182009164089301,-0.089782673043218,-0.062735274932525,0.225811760416307
146.9,164,990000000,vehicle_velocity_cg,,862.44301221969,746.298877565442,600.707135170919,-0.071396263261998,-0.151775317225106,0.899527841265762,0.403381320168894,56.0223626009245,-0.457073684218008,-0.216278351204967,-0.045424559494184,-0.041770065792515,0.231100451628616
147,165,90000000,vehicle_velocity_cg,,858.707220499851,750.462978951379,600.666282851938,-0.068520874072961,-0.151225887235191,0.905232083221834,0.391139995848119,55.5835672455096,-0.58943075404328,-0.350440937934234,0.048663065559869,-0.100726624937148,0.234813384606277
147.1,165,190000000,vehicle_velocity_cg,,854.908031772891,754.496983014982,600.632299785571,-0.066861414651377,-0.15064414218403,0.90983932754872,0.380825802306183,55.1228770352149,-0.491080188643657,-0.289932497897519,0.036091847084546,-0.097309621071517,0.243028513510485
147.2,165,290000000,vehicle_velocity_cg,,851.059365126395,758.377248129257,600.58381520066,-0.066253363252339,-0.151393504936403,0.914460711061625,0.369394242572203,54.6159022181694,-0.529024276851053,-0.257770136118739,0.043125119768083,-0.073929188879228,0.259165491097408
147.3,165,390000000,vehicle_velocity_cg,,847.132630228019,762.146811704274,600.528877232998,-0.064527747919017,-0.152705309744026,0.919389861363493,0.356706519349587,54.1497519580503,-0.564680383875332,-0.331010084281922,0.014687064946433,-0.221575968970091,0.304672084838936
147.4,165,490000000,vehicle_velocity_cg,,843.218165356149,765.715088216949,600.490979609849,-0.063038692798238,-0.153263467706372,0.923270375202762,0.346566367309146,53.5034765493982,-0.368094155692664,-0.183364769358414,-0.118381204594724,-0.000333820422364,0.188534157371747
147.5,165,590000000,vehicle_velocity_cg,,839.173283670319,769.207228318285,600.446892270525,-0.060126717988055,-0.153714449855628,0.928067982319105,0.333835986501924,53.0113597791207,-0.510815271262739,-0.386176919773611,0.019235245400905,-0.063213431164821,0.215786406928569
147.6,165,690000000,vehicle_velocity_cg,,835.08416938486,772.562712140431,600.40500736102,-0.057113433810666,-0.153404428164979,0.932068381907113,0.323192927748717,52.4979769548727,-0.334406337208956,-0.319377845483744,-0.002399272660952,-0.056924576459434,0.191106655925764
147.7,165,790000000,vehicle_velocity_cg,,830.96244760133,775.787973735743,600.363761148146,-0.05595000385086,-0.154412447922533,0.935595364277422,0.312550327688611,51.9868360932192,-0.408680021294025,-0.347711286106421,0.002378818351381,-0.088757987267025,0.220016487677456
147.8,165,890000000,vehicle_velocity_cg,,826.869206153743,778.858801139732,600.318197865449,-0.054974932476207,-0.156151942544017,0.93875790679532,0.302205096032869,51.4432930668435,-0.391832737093431,-0.291432840861255,0.00642159967947,-0.16111362908911,0.233055736994481
147.9,165,990000000,vehicle_velocity_cg,,822.717009585465,781.820819359391,600.282961362506,-0.052145516884292,-0.156625543814103,0.941892806545188,0.29255294404985,50.8743074376461,-0.257350156639129,-0.383512040244142,0.050420818050709,-0.082383257926004,0.18803644589911
148,166,90000000,vehicle_velocity_cg,,818.527542226143,784.680355688919,600.236783691623,-0.053073787367992,-0.157997477441211,0.944496307350205,0.283101917369803,50.3726265451373,-0.285387529270887,-0.397698900582042,-0.044274714400397,-0.121853197159274,0.240167024189506
148.1,166,190000000,vehicle_velocity_cg,,814.321816124596,787.417229490528,600.19720078383,-0.049873815337506,-0.158674429048201,0.947546428576303,0.272930016308579,49.7989039935601,-0.147021898332784,-0.304861568413878,-0.052678744451482,0.005214141626224,0.158397801693507
148.2,166,290000000,vehicle_velocity_cg,,810.108139963852,790.033802002684,600.153041209135,-0.050176568737923,-0.159873159685904,0.950222268942569,0.262679508845609,49.2923162714744,-0.291459967405532,-0.267325463122276,-0.000112018081979,-0.080016404021675,0.246302434832637
148.3,166,390000000,vehicle_velocity_cg,,805.884656771077,792.528370640158,600.115433389177,-0.046703637302712,-0.159848152608657,0.953322113324926,0.251881493198673,48.7264188231659,-0.199711068704618,-0.23450514264981,-0.021988725834335,-0.012303740436148,0.153316074785869
148.4,166,490000000,vehicle_velocity_cg,,801.73838013089,794.868029693184,600.072392855735,-0.047261180022093,-0.160821203707768,0.955465601481895,0.242875288338985,48.130165908204,-0.268112186324313,-0.156169471277933,0.016920774142749,-0.096606829159488,0.21537652727271
148.5,166,590000000,vehicle_velocity_cg,,797.511384747908,797.135353642419,600.029669593734,-0.045220628404223,-0.161399561659869,0.957892876715963,0.233123385784322,47.5926306247434,-0.214182570763739,-0.073917291131611,-0.05866165381092,-0.098620270837817,0.183189889854428
148.6,166,690000000,vehicle_velocity_cg,,793.283985156899,799.28578121959,599.993142583857,-0.043227451299024,-0.16225060811547,0.96024689644624,0.223006783497082,47.0581647480785,-0.201207804994624,-0.197164445069179,0.051175886217463,-0.069425359977472,0.209795060149382
148.7,166,790000000,vehicle_velocity_cg,,789.061559111554,801.320549929529,599.962711813259,-0.040645966516916,-0.162228602019734,0.962661298544879,0.212868528384344,46.5206210434579,-0.246078990100204,-0.129571857499756,-0.013512238579703,-0.05533476663608,0.171048491940857
148.8,166,890000000,vehicle_velocity_cg,,784.852167407741,803.24523656136,599.939123357321,-0.039945453146935,-0.163192640508487,0.964577663607141,0.203377613632727,45.9814789075616,-0.218671050743199,-0.11664339610271,-0.026128494488412,-0.056544086830985,0.199067755205486
148.9,166,990000000,vehicle_velocity_cg,,780.680277087686,805.051762736748,599.914532342718,-0.037493754700679,-0.163965555638073,0.966650102985405,0.193124553905114,45.4207354198328,-0.181582526513745,-0.19632404441439,0.002097195349428,-0.068855112066768,0.179502815562948
149,167,90000000,vehicle_velocity_cg,,776.495857331024,806.757944733053,599.892422957127,-0.036052232923457,-0.163263699390934,0.968544330377089,0.184301603511242,44.8979231281214,-0.157231230319955,-0.167481065523032,-0.004143257906217,-0.048635209030049,0.164091833538519
149.1,167,190000000,vehicle_velocity_cg,,772.334224980145,808.367384459839,599.868279955174,-0.035428530343613,-0.164033462585838,0.970032350652109,0.175713064619955,44.3378987998778,-0.134561067406516,-0.068199735098587,-0.059608000654105,0.010848783001498,0.161092137365463
149.2,167,290000000,vehicle_velocity_cg,,768.194893136513,809.87890523681,599.842253374441,-0.032648191100556,-0.164475299481812,0.97173509872184,0.166171205057574,43.7806584793931,-0.129572575305764,-0.212623151749304,0.012495839027108,0.019286240578617,0.140211838886522
149.3,167,390000000,vehicle_velocity_cg,,764.083032244278,811.303794462538,599.813872833795,-0.030064691032771,-0.164453362520738,0.973189067712803,0.157969124809288,43.231294658738,-0.112390651421726,-0.226845305782798,0.040436024798591,-0.036282099059748,0.145039215089787
149.4,167,490000000,vehicle_velocity_cg,,760.096776511429,812.59999430288,599.814905676963,-0.028159330040918,-0.163932950426926,0.974628227362402,0.149776027201925,42.6195171302078,-0.105848772369056,-0.158738546593073,-0.01299644286653,-0.076240553094458,0.159009111076262
149.5,167,590000000,vehicle_velocity_cg,,756.034112143484,813.840310317715,599.81541541146,-0.024788581068064,-0.164541136738744,0.975911941650559,0.141094375200392,42.0679133256746,-0.0686095891128,-0.206250746197464,-0.030814495536708,-0.032489949980886,0.14527247168279
149.6,167,690000000,vehicle_velocity_cg,,752.010137222474,814.995690587828,599.811183034629,-0.024737597571861,-0.165245150912993,0.976897769250596,0.133239783095458,41.5368638505265,-0.066682170832404,-0.180379136783197,-0.016863543513049,-0.126624746630622,0.173936875560564
149.7,167,790000000,vehicle_velocity_cg,,748.021457688712,816.067982331957,599.812122715145,-0.022076351497947,-0.165057518395568,0.978111013754956,0.124769768361128,40.9746689658091,-0.023570116201924,-0.081459083486992,0.033076515567206,-0.061462292783055,0.153516861504573
149.8,167,890000000,vehicle_velocity_cg,,744.093883892406,817.054377356317,599.811442657837,-0.021537310700193,-0.165146272250001,0.979031942246285,0.117300081292381,40.4110113836667,-0.037613656901932,-0.168949170095454,-0.018413344512137,-0.115577811614181,0.155053478651808
149.9,167,990000000,vehicle_velocity_cg,,740.206478980225,817.964904123518,599.818938488283,-0.018548310059975,-0.165464775998685,0.979936612208286,0.109551833172119,39.7681480662316,0.005479688291341,-0.140153686192801,-0.010322563929916,-0.055266912680119,0.139950744150914
150,168,90000000,vehicle_velocity_cg,,736.338580124188,818.80520904756,599.829930476752,-0.017900977549925,-0.16547842155232,0.980695494986719,0.102629396939009,39.3132275329549,-0.023910443576545,-0.213311344842698,-0.030659200855744,-0.037157525983327,0.128994829919624
150.1,168,190000000,vehicle_velocity_cg,,732.506936318529,819.583458348921,599.837362809475,-0.016089757205657,-0.166277696346088,0.981301909863903,0.095600256842529,38.7782049468204,0.003043045425363,-0.151018915931312,-0.039007606025,-0.066600500823952,0.121562609925929
150.2,168,290000000,vehicle_velocity_cg,,728.716601453401,820.300539732797,599.84495978769,-0.01450425198208,-0.165764880716926,0.98202269080435,0.089123878622553,38.2746948131902,0.006655194304223,-0.156525604363222,-0.007970808775014,-0.046955582279959,0.126851254869867
150.3,168,390000000,vehicle_velocity_cg,,724.986023817713,820.944217068748,599.87505921849,-0.012504868142647,-0.166908915869108,0.982444190533586,0.082392078277834,37.7705574723936,0.035300391636645,-0.158739049439959,0.027601892860041,-0.041074129616221,0.127759986197581
150.4,168,490000000,vehicle_velocity_cg,,721.342189855436,821.529203106984,599.895697864392,-0.012212125236763,-0.167533304894824,0.982834756461066,0.076284318443156,37.2468230196693,0.047925559000116,-0.157682947686489,0.026876363521206,-0.012456654687832,0.11953087873067
150.5,168,590000000,vehicle_velocity_cg,,717.667759085295,822.070107946146,599.909810842978,-0.010492033345457,-0.165877857964144,0.983592138488917,0.070149544377033,36.8316742430009,-0.00250422715131,-0.163349762231442,0.066866108144495,-0.126894584231037,0.113986141934507
150.6,168,690000000,vehicle_velocity_cg,,714.029635581374,822.558886543354,599.93379252515,-0.009413887752113,-0.165264812521782,0.984106031847026,0.064298044619036,36.4116281861081,0.008332845034039,-0.11924443442873,-0.012266944358864,-0.043298332273762,0.116835655488072
150.7,168,790000000,vehicle_velocity_cg,,710.427133505182,822.996404659033,599.957651874129,-0.008367853022013,-0.165028484528565,0.984562509585367,0.057725584007187,36.0046667711394,0.008806153686122,-0.194828099870439,-0.010388411193505,-0.01279805091622,0.126622980558454
150.8,168,890000000,vehicle_velocity_cg,,706.879881644229,823.38190676987,599.975189534932,-0.006631397157806,-0.164622867011667,0.985013194441344,0.051032764035011,35.626287446527,0.01488305963054,-0.148917974590814,0.025799559543094,-0.078976210503635,0.119794198218701
150.9,168,990000000,vehicle_velocity_cg,,703.367699866427,823.719831632295,599.992009850757,-0.005333651827658,-0.162361461400663,0.985671061587117,0.045418788620445,35.2546264069567,0.032273285108862,-0.107932053470368,0.016223866101593,-0.063075551401489,0.090730115548695
151,169,90000000,vehicle_velocity_cg,,699.881912819725,824.007539066712,600.028222813593,-0.004177147174907,-0.161050168857705,0.986082069884042,0.04107975177124,34.8890798289681,0.065870364122493,-0.147864825519311,-0.005559916701421,0.017629435712309,0.079953101214338
151.1,169,190000000,vehicle_velocity_cg,,696.409235146211,824.262597424343,600.063289253769,-0.001000066079183,-0.158944679986166,0.986647549884952,0.035527466528784,34.5734776219534,0.074006663209408,-0.24866286625109,0.00701033815618,-0.055364365165035,0.109342379612729
151.2,169,290000000,vehicle_velocity_cg,,692.969567441351,824.476691091797,600.096686981503,-0.001489461384979,-0.155830934663198,0.987334961370521,0.029735086383752,34.2719293076183,0.059301492229609,-0.11596821975742,0.067132606152262,-0.061880110655582,0.119403818397156
151.3,169,390000000,vehicle_velocity_cg,,689.557365504027,824.649403453161,600.126638057526,-0.000955412296478,-0.152821174918431,0.987966509734685,0.023810739731447,34.0010287266912,0.043437639549628,-0.124156680933492,0.08160837343418,-0.035179980514209,0.108366425764827
151.4,169,490000000,vehicle_velocity_cg,,686.230811763874,824.781010231157,600.158056502342,0.000573051739411,-0.150322146584583,0.988465254943256,0.018421824770409,33.6725091945025,0.050216993711982,-0.226537020544369,0.072306697316595,-0.021254917875314,0.104253929322523
151.5,169,590000000,vehicle_velocity_cg,,682.865484637266,824.875247315983,600.19116680665,0.001951967018413,-0.147983479090878,0.988902848574002,0.012970575281889,33.4313343297457,0.04787834585258,-0.210950141673496,0.094511632681919,0.020972568189003,0.1073747960057
151.6,169,690000000,vehicle_velocity_cg,,679.524899856759,824.933662440238,600.221960086617,0.002926766876658,-0.14588567059788,0.989267605126044,0.007642682646757,33.2203611560231,0.05190464407017,-0.158634803848109,0.067619173248333,-0.077055291908623,0.099512625861008
151.7,169,790000000,vehicle_velocity_cg,,676.206797305464,824.955896619514,600.252826309983,0.003951138290913,-0.143178020012989,0.989685279088144,0.002737050892678,33.0165676142906,0.061905144550178,-0.152555714179168,0.08096497198244,-0.049725738353849,0.08939750456906
151.8,169,890000000,vehicle_velocity_cg,,672.920576700444,824.949747166734,600.285336054896,0.004765669092717,-0.140083315196882,0.990128248626229,-6.68872667003898E-05,32.6812886276057,0.110123066707422,-0.161353637848374,0.076527839407014,-0.062207830293331,0.036393590763092
151.9,169,990000000,vehicle_velocity_cg,,669.672393932824,824.926013965283,600.319892519048,0.005356811829743,-0.136175567230651,0.990665983842549,-0.002903086927148,32.5696807354208,0.08346236747331,-0.135786858312641,0.079185909387342,-0.044449524555459,0.072030676726031
152,170,90000000,vehicle_velocity_cg,,666.423294065559,824.877533871889,600.359884402509,0.006992455550404,-0.133237365319086,0.991025236121196,-0.008239624938764,32.3761039418311,0.042408497768696,-0.218050981311838,0.019388453063519,-0.065642617000625,0.113190144220732
152.1,170,190000000,vehicle_velocity_cg,,663.190111780299,824.794338205252,600.399752837349,0.006565843463272,-0.130644367761444,0.991308381794763,-0.014022519576598,32.2403364043625,0.035670724124846,-0.194540943160748,0.022341595182109,-0.023310475568215,0.101808775141765
152.2,170,290000000,vehicle_velocity_cg,,659.97485054169,824.676771104057,600.437927188709,0.007474719106226,-0.127466627730399,0.991634447841326,-0.018907914844097,32.0913416303466,0.035810131721942,-0.272358048720704,0.049177645116954,0.007452181363849,0.079095696279526
152.3,170,390000000,vehicle_velocity_cg,,656.816400956354,824.534430624713,600.471620049176,0.007338133902974,-0.124017439776159,0.991974877730338,-0.023487621720152,31.9106977250911,0.048551728780208,-0.225973894481898,0.096520635295956,0.009929433752121,0.09694404921604
152.4,170,490000000,vehicle_velocity_cg,,653.672838008003,824.362388288953,600.502426278211,0.008170288648143,-0.120299786427886,0.992293752926871,-0.028536216832592,31.7361189947911,0.050614463506111,-0.233135431596631,0.081729905236156,-0.023291813930747,0.094459395925009
152.5,170,590000000,vehicle_velocity_cg,,650.507288741878,824.157043445158,600.530830086564,0.008573670848391,-0.117096481158527,0.992520951561227,-0.033422551974239,31.6000337486819,0.046179488228964,-0.216167701659367,0.033836899653111,-0.007855672602906,0.094482610739613
152.6,170,690000000,vehicle_velocity_cg,,647.375517510986,823.922555481599,600.563882430087,0.008116511874785,-0.114513387121488,0.992653992163916,-0.038195002892943,31.4479595567402,0.04582033773086,-0.189549131129553,0.054434959921485,-0.009613416794349,0.096748885487397
152.7,170,790000000,vehicle_velocity_cg,,644.260106882569,823.662464628827,600.586179003042,0.008027351256159,-0.112180753920499,0.992740168188187,-0.04263799417573,31.3074639226063,0.040196117637059,-0.171383303234347,0.089823866625572,-0.045225352064529,0.077497931334422
152.8,170,890000000,vehicle_velocity_cg,,641.14286686523,823.377203612497,600.614463938741,0.008174498253944,-0.109475001278069,0.992894204146426,-0.045929304870632,31.1773602270618,0.043159966434902,-0.196573917661349,0.073894589141243,-0.001452820370734,0.058237231946152
152.9,170,990000000,vehicle_velocity_cg,,638.062318032419,823.077708721616,600.63857649345,0.007776899901591,-0.10599109725131,0.993148267813481,-0.048599642698964,31.0283422100907,0.043405872632652,-0.156976784301042,0.048457434557354,0.007911837580166,0.052104453029192
153,171,90000000,vehicle_velocity_cg,,634.996117334064,822.762713099905,600.661005905203,0.008428911995354,-0.10257959680927,0.993324296507739,-0.052088594993799,30.8810100888024,0.030358414230824,-0.209100592994154,0.054469793967977,0.028008913899677,0.082287913946548
153.1,171,190000000,vehicle_velocity_cg,,631.926284487126,822.422895121371,600.684815633705,0.008852184619409,-0.100767223345173,0.993269498976652,-0.056420811137715,30.7775555906603,0.01238531379845,-0.256944333811998,0.036919498596742,-0.00137101411947,0.084408456272892
153.2,171,290000000,vehicle_velocity_cg,,628.87025284243,822.060664695043,600.702854498034,0.008429582452339,-0.098905322131263,0.993258505475765,-0.059868361375938,30.6876271264631,0.031951972801616,-0.184333145097958,0.033680956888166,0.004526541999216,0.064776193041715
153.3,171,390000000,vehicle_velocity_cg,,625.826218075766,821.680549644321,600.712772475856,0.007256823125574,-0.097032059642022,0.993271481028341,-0.062800341523891,30.6243063990127,0.030983056192099,-0.165242272762759,0.043180458648277,-0.043366811702092,0.058513673023869
153.4,171,490000000,vehicle_velocity_cg,,622.848615350348,821.292470088208,600.716408197761,0.006502947007471,-0.095169422989213,0.993271245329258,-0.065671346949674,30.4962709414363,0.03248023682055,-0.127556997347956,0.043350046717486,-0.002266067846313,0.059561175381094
153.5,171,590000000,vehicle_velocity_cg,,619.849038269498,820.883754045849,600.721399686396,0.0065211767348,-0.093403235942676,0.993220122419345,-0.068899188607204,30.4651995973963,0.016003965965193,-0.175963578359055,0.069865426073719,-0.008443085834117,0.071867614521109
153.6,171,690000000,vehicle_velocity_cg,,616.822331823258,820.450852967374,600.724839109699,0.007249912171697,-0.091740714187945,0.993123810740645,-0.072361430843837,30.4519341912288,0.015246155088547,-0.138393355572989,0.080562595966844,0.010925212067688,0.071538205279885
153.7,171,790000000,vehicle_velocity_cg,,613.80160889317,819.996512642797,600.731328552204,0.007617849070741,-0.090255797499008,0.993000053135034,-0.075807347052735,30.4444579107993,0.006438538152428,-0.181106496213044,0.055476185028832,-0.001785608288546,0.068544679449624
153.8,171,890000000,vehicle_velocity_cg,,610.786544189852,819.5247948577,600.731922515634,0.006916172243531,-0.088372763049489,0.992968874755,-0.078455306259582,30.4427415218982,0.014196972921709,-0.158592928136328,0.041705417087438,-0.014088156532827,0.047139271032412
153.9,171,990000000,vehicle_velocity_cg,,607.792559197976,819.041988035615,600.727504185069,0.005518376897244,-0.086122137073274,0.993003050438726,-0.080606865971446,30.4320292151439,0.001696092755074,-0.0936019538833,0.017028579583995,0.000610470936716,0.038921488723484
154,172,90000000,vehicle_velocity_cg,,604.783475776546,818.544094817672,600.720122454543,0.005217862416734,-0.084343282185382,0.992978880206276,-0.082776374203553,30.4350202059658,-0.017414998684631,-0.177653028965443,0.007111492502508,-0.006230432005889,0.043803057897923
154.1,172,190000000,vehicle_velocity_cg,,601.77874105443,818.033105348091,600.71245886894,0.005767857055268,-0.083174541276172,0.992856217661328,-0.085353726103378,30.4311776145744,-0.016122909332285,-0.142438812641172,0.000137831867753,0.009993812032424,0.054818257190063
154.2,172,290000000,vehicle_velocity_cg,,598.780316009182,817.506048286334,600.70725568351,0.00604485083302,-0.082394154416814,0.992666083993373,-0.088253661598866,30.4272085444469,-0.008375156908009,-0.175438574014753,0.007658896338071,-0.019617386767859,0.060913606235107
154.3,172,390000000,vehicle_velocity_cg,,595.78799309033,816.961630801315,600.700682377147,0.005833138116937,-0.081364475605866,0.992470298101272,-0.091370148275368,30.4165525648977,-0.01495374053465,-0.164337597684196,0.000609224491847,-0.003173787118801,0.060620267537617
154.4,172,490000000,vehicle_velocity_cg,,592.854069351408,816.409566322505,600.695304969214,0.006142964486963,-0.080010955879113,0.992283705701104,-0.094517502753231,30.3733067487644,-0.045865466450997,-0.114439049090464,-0.002357665490256,0.011195756555215,0.062296368884513
154.5,172,590000000,vehicle_velocity_cg,,589.868600254274,815.829589291991,600.688379549728,0.005980600706072,-0.079834373382727,0.99204521859237,-0.097144168686538,30.3753242633387,-0.031045346469211,-0.183507310313982,0.014207270871458,-0.017732333419939,0.04755516022922
154.6,172,690000000,vehicle_velocity_cg,,586.888554822074,815.235632407864,600.676313618807,0.005320631165922,-0.07881806754922,0.991943248881553,-0.099035317488829,30.3634187374513,-0.02036418131068,-0.130831857105031,0.026270619601905,-0.025727149630894,0.022485417867012
154.7,172,790000000,vehicle_velocity_cg,,583.912507073689,814.632841894334,600.668254452642,0.00590917468826,-0.078013839696081,0.99187999495005,-0.100264640268974,30.3529048497282,-0.020780863315713,-0.135818899122251,-0.005815130657443,-0.001397543610331,0.027344758360595
154.8,172,890000000,vehicle_velocity_cg,,580.974744642799,814.030799344141,600.663215962376,0.00634816466044,-0.078106080789287,0.991716414241189,-0.101772759979186,30.3188874422593,-0.003786724689443,-0.205769432061962,-0.011014610965832,-0.002326237208951,0.037071365988484
154.9,172,990000000,vehicle_velocity_cg,,578.021028690297,813.412866625442,600.657224321381,0.006344953853213,-0.07778657244348,0.991495402085426,-0.104143450833719,30.3102810583218,-0.015405284989042,-0.138360173877551,-0.037723910808433,-0.001056891675108,0.04508563225658
155,173,90000000,vehicle_velocity_cg,,575.053934228006,812.77717721701,600.654559151514,0.006286860293837,-0.077871957042851,0.991239890875383,-0.106489024933654,30.3099799199416,-0.021524247215592,-0.128351257470097,-0.047165001809784,0.003307323776677,0.045858123804627
155.1,173,190000000,vehicle_velocity_cg,,572.092316402409,812.129775886145,600.648583114669,0.006041636277259,-0.077023464815648,0.99108534160575,-0.108539072011418,30.3119271949516,-0.010937079984644,-0.181268226456109,0.019857317633107,-0.002286376250519,0.0371911874088
155.2,173,290000000,vehicle_velocity_cg,,569.134852792556,811.469194576553,600.645440537727,0.007549569884357,-0.076007804884654,0.990951970928076,-0.110363077634407,30.3023421186748,-0.026354956191187,-0.161813658464858,0.036828167057457,-0.007309533692844,0.034877651688661
155.3,173,390000000,vehicle_velocity_cg,,566.182064493751,810.80206052247,600.64849718908,0.007483437721007,-0.07578338580219,0.990844366764576,-0.11148236383903,30.2964895619271,-0.050809931757905,-0.122682716897031,0.032521413100571,-0.009904547836873,0.017441455308931
155.4,173,490000000,vehicle_velocity_cg,,563.285477306685,810.142976663968,600.648074268844,0.006975026818933,-0.075859385717062,0.990719258566508,-0.112570214999053,30.2409976708083,-0.033613193986467,-0.195110558499184,0.009839688597454,-0.001942895558771,0.02817052805207
155.5,173,590000000,vehicle_velocity_cg,,560.354240747403,809.465350612013,600.643480780463,0.006076295530109,-0.076060200239645,0.990540960587256,-0.114046174732043,30.2190477859442,-0.019526726970924,-0.110748583136422,-0.013095857615196,0.013089234010134,0.032027270534593
155.6,173,690000000,vehicle_velocity_cg,,557.409176676085,808.775263683747,600.635856191995,0.005823977730905,-0.076032357381863,0.990362890416324,-0.115613611657844,30.2259699672042,-0.006913888540537,-0.109793728324203,0.003922061984149,-0.003880269335742,0.034951037344084
155.7,173,790000000,vehicle_velocity_cg,,554.467765608264,808.074225235686,600.627112732284,0.0061763803765,-0.076337101988968,0.990149432131446,-0.117211779421462,30.2294481166576,-0.024637466630628,-0.189849455199664,-0.021582077486937,0.002704670672774,0.027213114950238
155.8,173,890000000,vehicle_velocity_cg,,551.530148148332,807.367695637705,600.616758229006,0.005970359579801,-0.076210837761613,0.990017749178414,-0.118410807470721,30.226846158416,-0.023142830410535,-0.159729834173923,-0.002677226754354,0.013323269509696,0.02547594415479
155.9,173,990000000,vehicle_velocity_cg,,548.611045987843,806.65795439,600.60192942916,0.006142987275795,-0.076051094387324,0.989850494755854,-0.119893672816423,30.215629205392,-0.012293149872402,-0.116539191443779,0.038768198052746,-0.003384209423215,0.03661800726389
156,174,90000000,vehicle_velocity_cg,,545.698139684112,805.934984254074,600.600301131438,0.005795984867365,-0.076402795865203,0.989613718939682,-0.121629382263371,30.1954827452381,0.016683651533186,-0.168841272899759,0.017221277833986,0.031795965445379,0.037765547240358
156.1,174,190000000,vehicle_velocity_cg,,542.786003285402,805.202513102838,600.582788277457,0.00511375996332,-0.076917935273951,0.989373263246374,-0.123280276871247,30.189775434572,0.016594321907469,-0.183522315259451,0.021521513694557,0.013252340810032,0.033388486861371
156.2,174,290000000,vehicle_velocity_cg,,539.859018353118,804.455227896293,600.560344991392,0.004991001475955,-0.077063482396527,0.989178840495814,-0.124745866065949,30.2033250962987,0.005053781524106,-0.12926637368971,-0.006989463145837,-0.004910115502141,0.033128781653252
156.3,174,390000000,vehicle_velocity_cg,,536.935405722685,803.70032034511,600.534956281098,0.004424580342598,-0.076753834962802,0.98897669460128,-0.126547893869565,30.2142186964993,-0.012764617479071,-0.130509482003126,-0.002724215650757,-0.036343386589609,0.035167802053624
156.4,174,490000000,vehicle_velocity_cg,,534.068108280078,802.948544904803,600.512354326682,0.004378041209103,-0.076887865711036,0.988677590006131,-0.128785526676104,30.1666320437991,-0.018964973211842,-0.195237235575648,-0.017694653226929,-0.017400673284208,0.043347712888866
156.5,174,590000000,vehicle_velocity_cg,,531.149381352138,802.169486321262,600.489731592839,0.004708967060312,-0.077239036690541,0.988421268343844,-0.130519550741983,30.1718107170784,-0.023293339815286,-0.149230502528901,-0.012504756367986,0.01813332945657,0.027243180437577
156.6,174,690000000,vehicle_velocity_cg,,528.235659228033,801.38259764836,600.467029256111,0.004353923129657,-0.077448321862509,0.988233128965242,-0.131825959543751,30.1762723772817,-0.020855845241784,-0.120585924321499,-0.015665424239908,0.028533387271421,0.029331693884408
156.7,174,790000000,vehicle_velocity_cg,,525.325529951578,800.588353667933,600.442936294674,0.005244948947679,-0.077020349704351,0.988033784669988,-0.133527512493328,30.184066419892,-0.01960829224185,-0.202339706457922,-0.038625289802617,-0.027820182216602,0.03287691604446
156.8,174,890000000,vehicle_velocity_cg,,522.435212552966,799.789174858855,600.414167508176,0.00481536283962,-0.076325460016117,0.987843236090299,-0.135340228109374,30.1715950574453,-0.036349299937889,-0.173079189702471,-0.005811198853039,-0.007176770264776,0.025606476326128
156.9,174,990000000,vehicle_velocity_cg,,519.567758649151,798.985718235577,600.408106988332,0.003974605025407,-0.075365430539649,0.987776610096002,-0.136387766833091,30.1513043697793,-0.030102361522122,-0.069362852110333,0.023910805574159,-0.018245196951109,0.019226544902907
157,175,90000000,vehicle_velocity_cg,,516.664850798048,798.166284263193,600.384496624411,0.003390093187891,-0.076174533837275,0.987495507564498,-0.137980325419191,30.1550552458128,-0.027286634996906,-0.087333033469758,-0.028370526939781,0.018001415775915,0.039337424719141
157.1,175,190000000,vehicle_velocity_cg,,513.766453089098,797.335950256599,600.357121775749,0.003561648637788,-0.077284899329867,0.987144363401999,-0.139858374072542,30.1643119328769,-0.028493099719107,-0.159522346916888,-0.021096780564302,0.058744699952432,0.038922666574645
157.2,175,290000000,vehicle_velocity_cg,,510.871679983396,796.497488835545,600.325724985437,0.003747234096398,-0.077052994237563,0.986986775933731,-0.14108826474088,30.1754305224363,-0.008521346285571,-0.146214045774726,0.020605006251644,0.012339221449049,0.0249569782561
157.3,175,390000000,vehicle_velocity_cg,,507.995557948476,795.656816000647,600.289728259464,0.0033172442982,-0.077355333287785,0.986771975478217,-0.142429690419586,30.1819269728645,-0.012857874622891,-0.064873004660133,0.025954459441423,-0.057878990977762,0.028260967220634
157.4,175,490000000,vehicle_velocity_cg,,505.156591731658,794.815977299848,600.258715828227,0.002963937828301,-0.077115074560338,0.986482437361341,-0.144557535693344,30.1447925472408,-0.021566333605785,-0.129361640089225,0.011179027976978,-0.002416005571375,0.04692882682388
157.5,175,590000000,vehicle_velocity_cg,,502.267197933613,793.946664361749,600.2190410821,0.002217253692059,-0.076305567122303,0.986269778645052,-0.146439297811924,30.1543469639823,-0.034532002427127,-0.167846454934226,0.007363948776967,0.015976293419633,0.028498230779371
157.6,175,690000000,vehicle_velocity_cg,,499.380952250044,793.069148975735,600.183953192432,0.003480878394763,-0.075221483909843,0.986175174736371,-0.147608050517883,30.1659694861799,-0.028484100372913,-0.149960916819985,0.017932986157786,0.004975843974391,0.025111065526427
157.7,175,790000000,vehicle_velocity_cg,,496.497314347662,792.186403469776,600.14920229438,0.003210069462223,-0.075265977440236,0.986019919721014,-0.148625186315706,30.1802760946711,-0.030584451327179,-0.0878254903908,-0.020107911442448,-0.011335394109207,0.019326146133371
157.8,175,890000000,vehicle_velocity_cg,,493.616308569079,791.296832970157,600.117691802026,0.003332715415121,-0.075416955512173,0.985775788230478,-0.150157487884611,30.1862268345138,-0.011872075944507,-0.179829683108861,-0.037233214237051,0.007456599258203,0.03978079954635
157.9,175,990000000,vehicle_velocity_cg,,490.756566841493,790.40167530095,600.082937455218,0.003317306629174,-0.075202798945077,0.98547465995624,-0.152227556939231,30.1768705998343,-0.017917143554946,-0.150797032943598,-0.014100692029496,0.009993124058749,0.043234769819472
158,176,90000000,vehicle_velocity_cg,,487.882057967997,789.48845674674,600.04955250069,0.004105190544446,-0.074701940692512,0.985181993807083,-0.154334722423917,30.1873616610106,-0.017797728645684,-0.098636745576114,-0.015364861319632,-0.030984803000551,0.03896102438866
158.1,176,190000000,vehicle_velocity_cg,,485.011708043691,788.563069931591,600.021488379218,0.004212726784188,-0.075748476051614,0.984851810267914,-0.155920919446084,30.1910333407366,-0.007194532206806,-0.133338013525661,-0.005124556894943,0.00680163816562,0.029223871984453
158.2,176,290000000,vehicle_velocity_cg,,482.144724062082,787.629344764563,599.99058304994,0.004457557728768,-0.076005365649845,0.984596525425168,-0.157394398541416,30.2074330092444,-0.01633294597157,-0.183533991682786,0.037773835710429,-0.027449213998268,0.035729594294577
158.3,176,390000000,vehicle_velocity_cg,,479.282210332892,786.686013751573,599.963861696209,0.004781714425297,-0.075518038773703,0.984328619555625,-0.159283802537001,30.2089683676169,-0.033797941603584,-0.124637284907629,0.017660242706988,0.003401840269328,0.034676784908818
158.4,176,490000000,vehicle_velocity_cg,,476.475436050525,785.750775724216,599.940245769531,0.005229447736826,-0.074200654500585,0.984176397358835,-0.160822058903116,30.1616456336823,-0.015022068091967,-0.109182066193327,0.018781593597397,-0.005821348648035,0.029428962070243
158.5,176,590000000,vehicle_velocity_cg,,473.618737750307,784.786963936512,599.919056899332,0.006270328499877,-0.074158491397893,0.983898605628754,-0.162495338320473,30.163759539791,-0.009671760978224,-0.187068891056511,-0.043357385665127,-0.006537556637148,0.035797548341478
158.6,176,690000000,vehicle_velocity_cg,,470.764286964821,783.813688494006,599.889053281061,0.006730218540391,-0.073688014286316,0.983596668125767,-0.164506459328588,30.1771224934651,-0.024222277165297,-0.173112360016228,-0.014873188348052,-0.041018677128863,0.035061990271913
158.7,176,790000000,vehicle_velocity_cg,,467.937976158582,782.834003276783,599.882039092296,0.006790839814222,-0.072839533701742,0.983344250751876,-0.166380201159756,30.1662993475912,-0.031699238688437,-0.074945372961697,0.027223830276852,-0.033121913508943,0.031200648039672
158.8,176,890000000,vehicle_velocity_cg,,465.094516521001,781.839386885404,599.867336353328,0.006604669079616,-0.072121021338857,0.98312286846534,-0.168001077758066,30.1618804593871,-0.039621858382544,-0.121962175874507,-0.005931827521612,0.012993970176245,0.031724948430556
158.9,176,990000000,vehicle_velocity_cg,,462.271775800356,780.84213944618,599.851243246884,0.007317122635264,-0.07166785564358,0.982864067009253,-0.169671458901672,30.1421690418441,-0.029929785712805,-0.22872513385889,-0.015136782255836,0.042940476198157,0.039296259880766
159,177,90000000,vehicle_velocity_cg,,459.435832036094,779.828834529403,599.835800315296,0.008366397361784,-0.071627969450042,0.982546548020378,-0.171469292763713,30.1510131216332,-0.024546136962023,-0.20943606691751,0.000435449831113,0.015075252105146,0.041919497961277
159.1,177,190000000,vehicle_velocity_cg,,456.605669235065,778.804861101585,599.818721592239,0.008047017837992,-0.071666177306717,0.982199669545629,-0.173444555056118,30.1663265109369,-0.027115203058348,-0.095649269356182,0.025529202183142,-0.055940912879816,0.037658908702781
159.2,177,290000000,vehicle_velocity_cg,,453.780493618617,777.769038720461,599.803944883159,0.008025561591393,-0.072420763654122,0.981778778899013,-0.175502856547863,30.1670874682024,-0.02376924492533,-0.150501390293213,0.00828957878178,-0.031571924481781,0.043357178937679
159.3,177,390000000,vehicle_velocity_cg,,450.95524910695,776.720748079797,599.779941162575,0.00866217898288,-0.073327199350108,0.981305462998615,-0.177729223201508,30.17510997176,-0.036438188191427,-0.176469738290748,-0.056451389249489,-0.042751328920996,0.039411667348355
159.4,177,490000000,vehicle_velocity_cg,,448.210809173353,775.684815073099,599.778429429617,0.009584259436506,-0.072435746976161,0.980950299443111,-0.179993651425629,30.1119601284417,-0.067363520131727,-0.1381661854682,-0.024077243177154,0.0067503445546,0.038850995672332
159.5,177,590000000,vehicle_velocity_cg,,445.39586881869,774.610953966733,599.770105188001,0.009574535408718,-0.072358287679352,0.980635138739185,-0.1817342321793,30.1125423799367,-0.055535321993853,-0.142191627660155,-0.056870076567861,0.060020659965057,0.037428048324636
159.6,177,690000000,vehicle_velocity_cg,,442.599669222893,773.534679608185,599.750526118737,0.009480367694558,-0.072231924280255,0.980301452270301,-0.183580321439653,30.1159436392784,-0.018605081389236,-0.205496901046752,0.011385344767896,0.015179139968601,0.043745752297904
159.7,177,790000000,vehicle_velocity_cg,,439.81064138792,772.441356395722,599.743628180319,0.00989288395627,-0.071761987976941,0.97987100500384,-0.186024626007928,30.1268094703315,-0.02268758537936,-0.176153031785361,0.052425022045632,-0.059103401809425,0.051808409984567
159.8,177,890000000,vehicle_velocity_cg,,437.043066723322,771.342969289239,599.735605042163,0.009956756135907,-0.071700182771629,0.979417037494307,-0.188420310645217,30.1083407429337,-0.02842590381505,-0.074028674802111,0.038006530604325,-0.042070281262309,0.047002141550422
159.9,177,990000000,vehicle_velocity_cg,,434.262484335844,770.22382030422,599.730127299065,0.009930305482665,-0.071263684055065,0.979040730410536,-0.190531164288483,30.1108308237584,-0.028874740189434,-0.094490255436933,0.0332266468495,-0.010893389256161,0.039425629040758
160,178,90000000,vehicle_velocity_cg,,431.469044950067,769.085928935999,599.723169337081,0.009878863345214,-0.070494894743397,0.978717215963627,-0.19247204745243,30.1151681634402,-0.019537466260483,-0.173506804151786,0.041511026554459,0.034333551063495,0.041268082153626
160.1,178,190000000,vehicle_velocity_cg,,428.680604581554,767.937499569612,599.711821034606,0.009690005392972,-0.071025640426413,0.978282399268221,-0.19448652775839,30.1320128505999,-0.036345151502188,-0.145275408039273,-0.055815874233543,0.012501943219326,0.046018556087654
160.2,178,290000000,vehicle_velocity_cg,,425.897592137703,766.776343954912,599.704721840868,0.011211018004734,-0.071465496163125,0.977701636772461,-0.197145898729613,30.1545843211705,-0.040886724028571,-0.118134936903229,-0.022658419449047,-0.021255932144719,0.049812955522427
160.3,178,390000000,vehicle_velocity_cg,,423.123312753309,765.601300438147,599.701786787777,0.011633193407797,-0.072213514828288,0.977164498252939,-0.19949792089484,30.1546763615315,-0.031711130246864,-0.144297841637944,-0.031713584802554,-0.010822705170375,0.04445366925156
160.4,178,490000000,vehicle_velocity_cg,,420.387726070562,764.426838515419,599.699169050501,0.01153984299187,-0.072278707084864,0.976661112782345,-0.201929916814264,30.1393535266844,-0.044520857859411,-0.197816720633014,-0.022673751516421,-0.013490195483848,0.046915975253234
160.5,178,590000000,vehicle_velocity_cg,,417.638981588105,763.231577350345,599.695710242332,0.011644687359288,-0.072001316640996,0.976178083339649,-0.204344222491358,30.1386217309802,-0.043234431540938,-0.132959218227329,0.001042698198743,0.003382882521606,0.049086257644568
160.6,178,690000000,vehicle_velocity_cg,,414.879470943593,762.014581637021,599.693372796192,0.012201105967097,-0.072001284691634,0.97566173927562,-0.206763436152544,30.1548264325083,-0.042650354104952,-0.123102386497952,0.002012066729874,-0.002978700190482,0.049676449392693
160.7,178,790000000,vehicle_velocity_cg,,412.12469448564,760.785682521385,599.682832253588,0.01297757367583,-0.072215553114346,0.975119727514582,-0.209184161641759,30.1632009881535,-0.032085145943886,-0.190994031086841,0.002697671284621,-0.01995502355976,0.047989945935272
160.8,178,890000000,vehicle_velocity_cg,,409.397607843401,759.546897045813,599.693123614705,0.012776268332893,-0.071910396983723,0.97459536681785,-0.211729857956573,30.1579641455446,-0.044758789117353,-0.171878615481547,0.002410827692436,0.006789358828453,0.050521904558744
160.9,178,990000000,vehicle_velocity_cg,,406.670796358992,758.298034640178,599.681033010518,0.012725736180851,-0.071705137743576,0.974092661306087,-0.214102583005097,30.1692339985924,-0.04166789289726,-0.122697986639799,-0.00313727437521,-0.025945753048796,0.047094609382287
161,179,90000000,vehicle_velocity_cg,,403.953495056655,757.030788006024,599.692759732715,0.013720568077022,-0.071957441820231,0.97347033558642,-0.216770335404996,30.1658388462275,-0.042576462866032,-0.117443583124061,-0.019410748982672,-0.02107231878304,0.056609641230559
161.1,179,190000000,vehicle_velocity_cg,,401.22559735892,755.742241632934,599.696459796372,0.014301190714831,-0.072192263848349,0.972815213274576,-0.219577580381355,30.176782943732,-0.039469873027066,-0.187809371012156,-0.033279583873208,-0.001775634128805,0.054530927220396
161.2,179,290000000,vehicle_velocity_cg,,398.505996648517,754.43825827267,599.699822805684,0.01460624637015,-0.071945784092978,0.972172287011249,-0.22246686514072,30.1865992344988,-0.045658858685722,-0.165320385193061,-0.019046688392659,0.007599467216891,0.057879187491426
161.3,179,390000000,vehicle_velocity_cg,,395.795053547741,753.117851569024,599.703980128448,0.01545159605092,-0.072149604652864,0.971481646087748,-0.225342171025653,30.1967833823635,-0.041924731447562,-0.129355948744104,-0.010036006522472,-0.006499677070693,0.058025737771896
161.4,179,490000000,vehicle_velocity_cg,,393.139203940732,751.805302187835,599.7105817236,0.015561133122531,-0.072922317102673,0.970761571284266,-0.228171335890431,30.1630779139225,-0.056479378448798,-0.14512382262792,-0.017939762146735,-0.008663879336573,0.055941869496511
161.5,179,590000000,vehicle_velocity_cg,,390.440851059415,750.451501194968,599.711805347016,0.015256237193053,-0.073400350160454,0.970115137243508,-0.230773170698074,30.1819402536593,-0.039677102811241,-0.138918593410014,0.009752714476593,-0.046854710680203,0.047993668533449
161.6,179,690000000,vehicle_velocity_cg,,387.750241367452,749.083126119946,599.717994530814,0.015677879611629,-0.073090764060001,0.969576238880725,-0.233096249000098,30.184071339576,-0.027589580025269,-0.109719776910335,-0.003877066514334,0.030797281524403,0.046354774165635
161.7,179,790000000,vehicle_velocity_cg,,385.067828577363,747.704341198395,599.719676866364,0.015706631213493,-0.07214647492394,0.96916231112728,-0.235101260273954,30.1948263350544,-0.03744132083002,-0.127865174858482,0.033208606005557,-0.014511837703502,0.040362271550413
161.8,179,890000000,vehicle_velocity_cg,,382.392019102791,746.314776094661,599.72460275118,0.015930771234898,-0.071658912745257,0.968629395378736,-0.23742010268773,30.1887913279774,-0.043344545839672,-0.204843195393823,0.026335995471879,0.025062743143812,0.054211363756142
161.9,179,990000000,vehicle_velocity_cg,,379.739560801557,744.920750300132,599.727242069474,0.015954014077246,-0.071057063881756,0.967988947462437,-0.240195255360905,30.1899276923103,-0.065423030199193,-0.162406047960207,0.00554459710431,-0.032163715169819,0.0575954369671
162,180,90000000,vehicle_velocity_cg,,377.078760495238,743.502295671821,599.732161346347,0.016498653568459,-0.070915453049931,0.967253722543177,-0.243144050257285,30.1974863572945,-0.066691707590669,-0.099114535665161,-0.025513236412376,-0.029515557148729,0.056820995383219
162.1,180,190000000,vehicle_velocity_cg,,374.428332932549,742.067473067725,599.742102064705,0.017099089885856,-0.071949664659244,0.966430963892918,-0.246052959562579,30.1974445261489,-0.04967950658975,-0.165208092912336,-0.064463587515266,-0.002185642779407,0.05859673501143
162.2,180,290000000,vehicle_velocity_cg,,371.787930995303,740.616581381496,599.748856960035,0.017322440191328,-0.071610472366386,0.965710208464961,-0.248949124480972,30.1904237120852,-0.037414994269681,-0.175432989078773,-0.019850651701595,0.01016399066841,0.05345145262604
162.3,180,390000000,vehicle_velocity_cg,,369.17169993233,739.159353363539,599.754105479493,0.017352132825948,-0.071289948784827,0.965039654127882,-0.2516249444101,30.185903343453,-0.033063727593069,-0.113942010556812,0.011042143160839,-0.013148745246838,0.057535267490251
162.4,180,490000000,vehicle_velocity_cg,,366.593246400019,737.704897631371,599.760409747169,0.017091683259827,-0.07194253390789,0.964275263352015,-0.254372488028208,30.1416514509085,-0.030456259026351,-0.125946904989305,-0.015296587611691,0.026520248779108,0.055656177927812
162.5,180,590000000,vehicle_velocity_cg,,363.972960592807,736.206157202714,599.760558222879,0.01796360728952,-0.071560803917351,0.963534089747706,-0.257212787492982,30.1712026963932,-0.038242644535003,-0.223502391169961,-0.019388103676544,-0.023188397685081,0.057277076812471
162.6,180,690000000,vehicle_velocity_cg,,361.362078117977,734.692639472397,599.763055105939,0.018444563876342,-0.071313468164255,0.962726120025477,-0.260254884954131,30.1868551332412,-0.043803913703791,-0.13056643241361,0.005955184689612,-0.034265692460871,0.062781311708255
162.7,180,790000000,vehicle_velocity_cg,,358.757709854422,733.16375303477,599.762916983503,0.018430389802585,-0.071224075106747,0.961892027930178,-0.263346119130856,30.2036134283653,-0.0511651100193,-0.117782052316111,-0.009118953180929,-0.022412559590809,0.062385593445169
162.8,180,890000000,vehicle_velocity_cg,,356.186493438615,731.625751043385,599.7773033911,0.018729883088854,-0.071937409382923,0.961009126539001,-0.266337491389213,30.1906653802227,-0.031106357069645,-0.177390357345188,0.022395675352053,0.005885053780707,0.064616643276358
162.9,180,990000000,vehicle_velocity_cg,,353.622098978048,730.072625647509,599.780982510979,0.019618098151543,-0.071607645336591,0.960152821058563,-0.269432803436308,30.1906605364739,-0.033303816901816,-0.183504333549909,0.02856250884752,-0.044235141174073,0.063866924258029
163,181,90000000,vehicle_velocity_cg,,351.053495551714,728.492364886658,599.79024743225,0.019273719887645,-0.070724668619445,0.959304320643544,-0.272693537446328,30.1926334271227,-0.063439941124545,-0.109513596114725,-0.020631414561623,0.022236563019726,0.06187666838695
163.1,181,190000000,vehicle_velocity_cg,,348.494331942908,726.897003882878,599.795688353565,0.019565059095032,-0.070786354310246,0.958479462697373,-0.275542410698295,30.2058822449584,-0.063186620281888,-0.179046888308458,-0.06309306810858,-0.025101833637943,0.04979852102326
163.2,181,290000000,vehicle_velocity_cg,,345.96043261225,725.296425872853,599.796919225234,0.019184407067192,-0.071015816090741,0.957687186300234,-0.278251622792731,30.1879084937613,-0.042010858796116,-0.193692607770543,-0.062481326791287,-0.048065150819637,0.046761173855452
163.3,181,390000000,vehicle_velocity_cg,,343.41941532043,723.671390959817,599.797942134094,0.019243515323096,-0.070866398108726,0.95698773239779,-0.2806815290988,30.1958320075385,-0.035898393585775,-0.132643604986115,-0.0107894673327,-0.013357585206853,0.039677971693521
163.4,181,490000000,vehicle_velocity_cg,,340.930499824334,722.06361398447,599.806246687036,0.020108863420259,-0.070528112982411,0.95636618672979,-0.282816434761147,30.1521617398524,-0.022951889974642,-0.16091520135075,-0.011876803070759,0.018847646288583,0.049505338017829
163.5,181,590000000,vehicle_velocity_cg,,338.403297404669,720.410780350733,599.816070038011,0.02107308261062,-0.069459012004559,0.955531651009381,-0.285815735675842,30.1644050100094,-0.031283240476707,-0.26290460484765,-0.034747225523801,0.045038129054397,0.059066105234128
163.6,181,690000000,vehicle_velocity_cg,,335.884595476267,718.744687461123,599.815534397303,0.020723062016842,-0.0690807757474,0.95465028745103,-0.28886195629132,30.184381958618,-0.03677916727412,-0.203238192699679,-0.005638459781784,0.017122613009642,0.066471385193431
163.7,181,790000000,vehicle_velocity_cg,,333.409786982413,717.081057994725,599.826749981935,0.020978874771572,-0.06905474882314,0.953640438849973,-0.292166462600214,30.1793647550874,-0.044794542662038,-0.144927941804199,0.010363436571842,-0.042169201608003,0.066788433804927
163.8,181,890000000,vehicle_velocity_cg,,330.915064106356,715.379524743973,599.837185948273,0.022065658114654,-0.069422793282509,0.952550125245348,-0.29553653141345,30.1943978162505,-0.037792875280984,-0.203189916328053,-0.011281548134564,-0.043709779087978,0.072704610084635
163.9,181,990000000,vehicle_velocity_cg,,328.447067030639,713.670604393907,599.846072608173,0.021341715039953,-0.070182019987572,0.951390798687698,-0.299122990493879,30.1838846369682,-0.040840190575428,-0.178286564930271,0.014186866244441,0.016062599727085,0.077493333915335
164,182,90000000,vehicle_velocity_cg,,325.977381548186,711.932249794832,599.852202220342,0.021897515354844,-0.069259040751033,0.950335418652296,-0.302632245721596,30.202042220768,-0.041136868055485,-0.162957289027353,0.012994413559983,0.001470698121642,0.064480180297912
164.1,182,190000000,vehicle_velocity_cg,,323.548497095114,710.199476396656,599.860404554079,0.02213755030143,-0.069227712672608,0.949490214357074,-0.305263468998386,30.1822906393745,-0.0342270477789,-0.151805206621134,0.008237047807507,-0.008900835931575,0.048274925076198
164.2,182,290000000,vehicle_velocity_cg,,321.098348504754,708.43152186585,599.866384512056,0.021972189997207,-0.069267106368061,0.948686171384377,-0.307756135708414,30.1969639916696,-0.025102978353944,-0.218871398808175,0.039724043474614,-0.0022371298683,0.056907104363385
164.3,182,390000000,vehicle_velocity_cg,,318.658640627304,706.64987643804,599.868497533955,0.022278743865959,-0.0690853380998,0.947734357218247,-0.310693517440432,30.2172386436437,-0.021485331241976,-0.143159740499254,0.035241057526669,-0.039426388128296,0.067207028533699
164.4,182,490000000,vehicle_velocity_cg,,316.274320134599,704.886327224255,599.875225950388,0.022911366729361,-0.069585261006137,0.946689670354968,-0.313706277859564,30.1862124357084,-0.020833519619025,-0.087951481768069,0.008325207595442,-0.034979617216274,0.062076352039819
164.5,182,590000000,vehicle_velocity_cg,,313.856654899333,703.071510042788,599.886486697526,0.023470885765887,-0.068684714128115,0.945743925715689,-0.316701680668702,30.1954658235814,-0.044065881325385,-0.180758384845917,0.011550427544895,-0.004011536589266,0.058711162769292
164.6,182,690000000,vehicle_velocity_cg,,311.464217367623,701.254519657992,599.89809122475,0.023410827469605,-0.067959076585602,0.944813036167885,-0.319627632963803,30.1897977112601,-0.059319892221273,-0.156412130147791,-0.0432881194988,0.023718815133456,0.061445982001022
164.7,182,790000000,vehicle_velocity_cg,,309.069607231148,699.411010884603,599.906657237625,0.023265889037629,-0.06817481739452,0.943651830197745,-0.323004823562992,30.2049588438384,-0.058353454155486,-0.123303850157905,-0.080527085057863,0.004559174598448,0.072861824055511
164.8,182,890000000,vehicle_velocity_cg,,306.690066448959,697.549615953665,599.912967351821,0.023925575032487,-0.068058251678518,0.942301190405286,-0.326900761391907,30.2119022535386,-0.046283854442417,-0.200936943638534,-0.045182329635008,-0.025404900501817,0.081290186992202
164.9,182,990000000,vehicle_velocity_cg,,304.339801868252,695.6805024932,599.917269128022,0.023501968531221,-0.068146478742501,0.940996905567572,-0.330648663421477,30.2011896275317,-0.04366422710737,-0.178653626112961,-0.039465515190888,-0.007231780371541,0.072833097888451
165,183,90000000,vehicle_velocity_cg,,301.989833243488,693.782528684751,599.920009749966,0.023649012025077,-0.067734756251627,0.939931912161799,-0.333737512913419,30.2195719997359,-0.044018910048116,-0.129384006789476,0.013877480728649,-0.037324505687086,0.057426378156859
165.1,183,190000000,vehicle_velocity_cg,,299.6527505643,691.870199519445,599.927934153435,0.024184540465858,-0.06779868512799,0.938871291603141,-0.336658794777175,30.2171983544085,-0.041761513917097,-0.140068823686604,0.010318107942592,-0.013461676175729,0.067316295047389
165.2,183,290000000,vehicle_velocity_cg,,297.329267344863,689.943545142722,599.936755199173,0.024397694830139,-0.066486235142025,0.937788530346659,-0.339907348219875,30.2096306523171,-0.044587592353738,-0.238048205150691,0.037157487580736,-0.001600102725534,0.064004205006947
165.3,183,390000000,vehicle_velocity_cg,,295.020637109931,688.003014628008,599.940718011719,0.023658100971544,-0.065684718020826,0.936821192008818,-0.342770865564917,30.2142984532934,-0.061574801107909,-0.120664458522799,-0.007233865666614,-0.022749499855178,0.051198870470271
165.4,183,490000000,vehicle_velocity_cg,,292.761474716205,686.08518759647,599.945633619537,0.024565478848123,-0.065636584562724,0.935856198315376,-0.34534265894991,30.1769869276675,0.031845369796322,-0.165690027492221,-0.022574205423696,-0.003185440650137,0.054083308821927
165.5,183,590000000,vehicle_velocity_cg,,290.502438992581,684.136410621271,599.960871387107,0.024532914038656,-0.066105938437693,0.934900898849292,-0.34783394078616,30.1540008557853,0.024290707315948,-0.19634014357206,0.000624621575593,0.010120043117446,0.05267359925859
165.6,183,690000000,vehicle_velocity_cg,,288.22392463281,682.154365264168,599.969708856377,0.025223214611349,-0.065637017077176,0.933944233285782,-0.350433646424132,30.1651126167935,-0.007491522910202,-0.195384778980193,-0.023073626516401,-0.008145046054846,0.056815884370053
165.7,183,790000000,vehicle_velocity_cg,,285.957140333543,680.160870826017,599.980147611454,0.025094900194195,-0.066268684115586,0.93278575084492,-0.353397015423888,30.1721082741688,-0.027787583245627,-0.107145667405243,-0.047524885338447,-0.007520122810677,0.068813006676301
165.8,183,890000000,vehicle_velocity_cg,,283.705579188657,678.153122134714,599.988468867234,0.025380937653106,-0.0668085689976,0.931378800330877,-0.356967720398579,30.1797383556384,-0.033346640449759,-0.165228597505758,-0.041448487674361,-0.039355641332817,0.075346116294591
165.9,183,990000000,vehicle_velocity_cg,,281.49665877396,676.153958112964,599.996278227008,0.026260085798055,-0.067009597989472,0.929964544115627,-0.360535807318749,30.1435183032763,-0.049141778546194,-0.213552780748297,-0.009117456146016,-0.015875142949982,0.079276820747892
166,184,90000000,vehicle_velocity_cg,,279.27626163156,674.112388609274,600.006771362891,0.026429855483907,-0.067624658268698,0.928515413352321,-0.3641256589425,30.1483762973087,-0.047085963952724,-0.167985729731934,0.02381486077457,0.045042064440021,0.074342709345975
166.1,184,190000000,vehicle_velocity_cg,,277.070385439374,672.054475521454,600.006235038736,0.026733741586976,-0.067063258663301,0.927410131501081,-0.367012635187629,30.1667945719376,-0.036979193039166,-0.169230325035338,0.018618022943745,-0.038470259619411,0.056188254369694
166.2,184,290000000,vehicle_velocity_cg,,274.878511856361,669.983384832979,600.011908651882,0.027239775212998,-0.066898234452302,0.926376919921925,-0.369605767148563,30.1679396285418,-0.023099613658272,-0.234570667722274,0.027036462440048,-0.005430641830019,0.052877038937038
166.3,184,390000000,vehicle_velocity_cg,,272.694922683548,667.901011825949,600.007663551143,0.026219531585449,-0.067280594594241,0.92545089673458,-0.371922700957667,30.179796577573,-0.023003455586425,-0.154153279786867,0.005523450496777,-0.028849182879829,0.052353518836363
166.4,184,490000000,vehicle_velocity_cg,,270.567612867557,665.845339752364,600.01767763188,0.02774904728139,-0.066728835549257,0.924426650244513,-0.374449757910088,30.1391761382318,-0.02013330185737,-0.163307026169701,-0.000913120230224,-0.012864180598309,0.057731417233207
166.5,184,590000000,vehicle_velocity_cg,,268.41017892011,663.738426028208,600.026009431877,0.027656592068412,-0.066520516420723,0.923271895892875,-0.37733160491093,30.1431993052365,-0.024344465401855,-0.193305327746183,-0.002197984296172,0.008878777860388,0.067735743324174
166.6,184,690000000,vehicle_velocity_cg,,266.268409593967,661.619798686969,600.029656085427,0.027166242049906,-0.06574160840326,0.921968279478856,-0.380676408321079,30.1467393426466,-0.048249289087249,-0.227028811359695,-0.012631922005003,-0.016689555234852,0.068836056908402
166.7,184,790000000,vehicle_velocity_cg,,264.142661242977,659.486987673735,600.035630136088,0.027238108176582,-0.065277262251617,0.920712599186017,-0.383777636393814,30.1463941593568,-0.053194605781662,-0.165034786217858,-0.012584398645193,0.023310696020266,0.062604638149783
166.8,184,890000000,vehicle_velocity_cg,,262.030388607108,657.339496191753,600.044984991975,0.028823342601607,-0.065043245737944,0.919404079045268,-0.386826486347647,30.155863015628,-0.047986181207369,-0.178610850744581,0.005214057623983,-0.041196659758746,0.061517306012724
166.9,184,990000000,vehicle_velocity_cg,,259.945833859904,655.192201557265,600.059883030339,0.029249992426985,-0.065302193955612,0.918194925732426,-0.389612807498456,30.1383357534771,-0.04103091275811,-0.208212691737187,-0.023833235803801,-0.006147209983637,0.059533281696737
167,185,90000000,vehicle_velocity_cg,,257.858878789081,653.019067189968,600.065860563361,0.028770768373377,-0.065177819045778,0.917015327589335,-0.392437235437549,30.1446082649997,-0.047885314395553,-0.194704863638649,0.024978646533454,-0.015551146864134,0.060028921767315
167.1,185,190000000,vehicle_velocity_cg,,255.804642858463,650.849712411022,600.078410494106,0.028047848614067,-0.064356933941327,0.915901279252695,-0.395216839096046,30.1282417785185,-0.050407854278356,-0.124133329223384,0.060508912298606,0.005711041159878,0.059885272066049
167.2,185,290000000,vehicle_velocity_cg,,253.747577631011,648.653313657126,600.086961809379,0.029064393909993,-0.063548685034426,0.914710387223836,-0.398022277192948,30.1301767413792,-0.049766250041294,-0.205716484680696,0.055648203818107,-0.035799129135625,0.064904018601287
167.3,185,390000000,vehicle_velocity_cg,,251.703789210652,646.445643987847,600.095074287462,0.028803811031597,-0.063784772787442,0.913516704750912,-0.400735665210305,30.1226773769873,-0.053174057171724,-0.216171222456926,0.053459645677682,0.011607142599906,0.05672005893647
167.4,185,490000000,vehicle_velocity_cg,,249.708506824792,644.267355028904,600.100927657581,0.029008525537789,-0.06373930470076,0.912389153649027,-0.403288778403268,30.0981938670517,-0.038714285366717,-0.208116377799587,0.032431705965499,-0.013321891762014,0.062292601113259
167.5,185,590000000,vehicle_velocity_cg,,247.712578757043,642.058474438016,600.105125497506,0.02906188671211,-0.064157826491548,0.910921866238847,-0.40652248849055,30.1023014506139,-0.032167260189861,-0.121092747706243,0.047240984364938,-0.015520691036226,0.079237508836926
167.6,185,690000000,vehicle_velocity_cg,,245.71791109483,639.816186327989,600.111593781842,0.0297466073045,-0.064065872530071,0.909374685849704,-0.409937048907005,30.1423308734798,-0.041694872908607,-0.220437414520376,0.020045167002203,-0.030394402597003,0.069578139135903
167.7,185,790000000,vehicle_velocity_cg,,243.723308654354,637.542776751686,600.117674449792,0.029976491066574,-0.063988289096453,0.90800125499672,-0.412965652041701,30.2046835709583,-0.059540499311447,-0.191661639969938,-0.014129323195173,0.001205736604467,0.063205611917269
167.8,185,890000000,vehicle_velocity_cg,,241.740678009367,635.253172748211,600.126577335423,0.030407502655043,-0.063367973667031,0.906649492975519,-0.415988678431099,30.2791893212289,-0.057052999088516,-0.165785757495113,-0.023132026446616,-0.002435245510455,0.062860246484229
167.9,185,990000000,vehicle_velocity_cg,,239.778895080472,632.96155882646,600.131978424426,0.030317992483949,-0.062739591823121,0.905339831550916,-0.418932395926802,30.3484702723973,-0.047065132517602,-0.22385356431134,0.005942154189785,-0.008815894173992,0.063838802454643
168,186,90000000,vehicle_velocity_cg,,237.839973266146,630.660662215265,600.141941538605,0.0301918232832,-0.062353892857207,0.903886838060287,-0.422124424588018,30.4311822566385,-0.056178103320583,-0.152196111389388,0.031807915435277,-0.008610844976233,0.073733044403238
168.1,186,190000000,vehicle_velocity_cg,,235.887049398131,628.311301219036,600.148745632696,0.029769276557667,-0.062546355269963,0.902396299671337,-0.425303023684474,30.5542506126143,-0.049696634126492,-0.176201922826519,0.067519063645653,0.008348675411464,0.071093110222099
168.2,186,290000000,vehicle_velocity_cg,,233.942435089101,625.941449621588,600.14910940697,0.029331541818128,-0.062119950760089,0.90115642870728,-0.428016195221252,30.699753626643,-0.070487272557473,-0.136729227242652,0.033472252543538,-0.008398110995348,0.051999646006733
168.3,186,390000000,vehicle_velocity_cg,,232.002918282852,623.550783510004,600.152282602634,0.029876511948256,-0.06124514710615,0.900095312040062,-0.430331099542266,30.8546024625,-0.07514481495793,-0.220210763114962,0.029336216007652,-0.014681811842028,0.05111783133222
168.4,186,490000000,vehicle_velocity_cg,,230.088654525895,621.1684013099,600.155866478289,0.029834087598484,-0.061102167324358,0.898980982942427,-0.432677298541651,30.9989010632083,-0.04617333357606,-0.097737641020485,0.00501677735072,-0.019414130806393,0.052387468181668
168.5,186,590000000,vehicle_velocity_cg,,228.153575925873,618.729727708391,600.160756526794,0.030522287199658,-0.061365732628379,0.897676087576592,-0.435293324823925,31.2070722013819,-0.051931458353403,-0.11195309543179,-0.055773790977548,-0.043074618998151,0.054568358182342
168.6,186,690000000,vehicle_velocity_cg,,226.220201223585,616.264688284261,600.168804333229,0.030550986147354,-0.061915404265422,0.896474093624516,-0.437684040627684,31.4181225390882,-0.043449344233707,-0.137807710577226,-0.044619528457885,0.012706748184196,0.050824342359998
168.7,186,790000000,vehicle_velocity_cg,,224.286473510722,613.77248752056,600.17598376012,0.031453690562774,-0.062412343312305,0.895329242323436,-0.439887386262427,31.6579580283654,-0.033556857290313,-0.180174528143047,0.013653013164778,0.000425398623115,0.051298525529673
168.8,186,890000000,vehicle_velocity_cg,,222.350227527182,611.251288153033,600.186615253946,0.031932529858199,-0.062087977334549,0.89418786116531,-0.442214275608519,31.9346484862659,-0.045701920729666,-0.143098017440106,0.049610796891024,-0.000770349116251,0.055843859046393
168.9,186,990000000,vehicle_velocity_cg,,220.421488156397,608.714315857327,600.202165388723,0.032299133201245,-0.061330987612999,0.892958302634893,-0.444770441585626,32.2168061772425,-0.095517127292253,-0.140024468343144,0.016849763174586,-0.004076709947175,0.05736305040161
169,187,90000000,vehicle_velocity_cg,,218.476226189708,606.127267953876,600.212774609015,0.032099794211637,-0.062248708592776,0.891715242504372,-0.447144974002247,32.5445813082266,-0.091026392766265,-0.171722329650141,-0.026940640983741,-0.040492979401844,0.052681908248405
169.1,187,190000000,vehicle_velocity_cg,,216.537865902591,603.518600150919,600.222960679016,0.032009406930785,-0.062043719426787,0.89042177982035,-0.449749962500487,32.8704827333802,-0.072411939104619,-0.132557740701773,-0.014100801928507,-0.015303858401599,0.055663073379487
169.2,187,290000000,vehicle_velocity_cg,,214.582481677087,600.854411676781,600.233570827013,0.031919079692488,-0.061629447221964,0.889148893759761,-0.452324251298217,33.2275524332073,-0.06573364870441,-0.189609757252362,0.010943683459246,0.017268070731539,0.061585224724323
169.3,187,390000000,vehicle_velocity_cg,,212.619666104335,598.147779754794,600.244533779401,0.033037383467195,-0.061382618218246,0.887773592087103,-0.45497115806068,33.6348841513276,-0.061417000577434,-0.191494671445644,0.003499476728956,0.006622628670567,0.055750667332258
169.4,187,490000000,vehicle_velocity_cg,,210.684670087875,595.446375500269,600.261980989913,0.034347303452184,-0.061001024546032,0.886485687446619,-0.457430064274523,34.0139176051857,-0.043714896759736,-0.223451356966855,0.000924502596588,-0.02056543869465,0.054683450128793
169.5,187,590000000,vehicle_velocity_cg,,208.703583089319,592.647312141523,600.278217357111,0.033940290650728,-0.061292457581096,0.885304798733738,-0.459702843860282,34.4578906569403,-0.063027270785422,-0.197496448930368,-0.01629726853992,-0.073138443041687,0.048318776404625
169.6,187,690000000,vehicle_velocity_cg,,206.7231435786,589.818387774423,600.298574675067,0.034180019706664,-0.061213336056762,0.883983382213936,-0.462231580175202,34.8766575561713,-0.067651882648842,-0.181708647863743,0.024905568013839,0.014103739104816,0.058083183670712
169.7,187,790000000,vehicle_velocity_cg,,204.721841187713,586.925768012477,600.323024773907,0.034691103908392,-0.059568212523562,0.882928265612074,-0.464419888839422,35.3270937470073,-0.071446429682766,-0.270484872363577,0.036489838269807,-0.008699911103734,0.045060357124913
169.8,187,890000000,vehicle_velocity_cg,,202.707645095986,583.988108978748,600.352120643927,0.035109556098109,-0.059500580647035,0.881903903641945,-0.46633947368238,35.7765358567653,-0.084998331581408,-0.218198195097683,0.020771064399512,0.040449270708555,0.04833100864942
169.9,187,990000000,vehicle_velocity_cg,,200.693551146238,581.021233941155,600.378534813899,0.035358598536444,-0.059263932000155,0.880733840724779,-0.46855678169844,36.2367646692168,-0.06579272095236,-0.128310809145686,0.034420381915287,-0.029785480544896,0.054920189895107
170,188,90000000,vehicle_velocity_cg,,198.657973363251,577.989726355577,600.401498459429,0.033858297560701,-0.059231395399025,0.879614556640876,-0.470769040221265,36.6974404363775,-0.103128144146321,0.027902129377604,0.022758502868547,-0.04107599575339,0.050383294929369
170.1,188,190000000,vehicle_velocity_cg,,196.611772942134,574.911355523274,600.4269454702,0.03435463479281,-0.05891755101269,0.8783966509091,-0.473041018224208,37.1484979714046,-0.088839404455874,-0.094842856663626,-0.009056712937864,-0.014227970111138,0.058076408885035
170.2,188,290000000,vehicle_velocity_cg,,194.560977430177,571.785001528218,600.454709012301,0.034716170634931,-0.058700339207578,0.876907390483344,-0.475796685769304,37.5845166238991,-0.072823781833945,-0.148129420146485,-0.008864101481403,0.000309006342962,0.062605846422699
170.3,188,390000000,vehicle_velocity_cg,,192.506845469453,568.608083427344,600.485813961554,0.036233944341414,-0.058955968233475,0.875286308762621,-0.478628428720884,38.0300549816044,-0.076077469086525,-0.122202691957311,-0.054447786167285,0.018658196586181,0.055585890429857
170.4,188,490000000,vehicle_velocity_cg,,190.472255279551,565.419861665044,600.519254780092,0.036429058821766,-0.059177112353395,0.873965344945714,-0.480994354312806,38.4305766496671,-0.074392922032473,-0.196836448857395,-0.013657041274268,0.002864268004458,0.053314887472094
170.5,188,590000000,vehicle_velocity_cg,,188.406833565714,562.142481213762,600.547138711773,0.036071908041498,-0.059680189350017,0.872623895422382,-0.483388694103678,38.8646564108213,-0.08030839639235,-0.155694917605777,-0.032077254454234,0.002327715130046,0.053476811454532
170.6,188,690000000,vehicle_velocity_cg,,186.338266389924,558.817208588956,600.579483384533,0.036875792669413,-0.059962495344375,0.87114663578813,-0.485950834984468,39.2768627804462,-0.091782915906823,-0.168955583423583,-0.056509981680961,0.052180854885681,0.053575281304768
170.7,188,790000000,vehicle_velocity_cg,,184.267998493542,555.446141912369,600.613456446487,0.037884402661034,-0.059314692730333,0.86974276469982,-0.488460911960861,39.6926589581436,-0.093590405132347,-0.186532879475329,0.004699367154437,0.01139034211205,0.045418032400163
170.8,188,890000000,vehicle_velocity_cg,,182.195928956367,552.032644960338,600.653128222271,0.037968330182829,-0.058637498180355,0.868713355390316,-0.490364309342325,40.0888161193846,-0.084744821415084,-0.158281565966931,0.020446925047248,-0.028643343080225,0.047873054777408
170.9,188,990000000,vehicle_velocity_cg,,180.131819839621,548.598282283745,600.692480694992,0.037621169902053,-0.058200910382267,0.867580488682724,-0.492444308793311,40.4492334004298,-0.086946422856401,-0.16092993041793,0.064559340015469,-0.092618669224825,0.053282177513592
171,189,90000000,vehicle_velocity_cg,,178.055061810496,545.101571339441,600.73695461888,0.037537319511187,-0.057731325315061,0.866233914015001,-0.494870538556836,40.8042656888247,-0.103660642127478,-0.070296977961083,0.008983161668394,-0.0320513311939,0.063978924640909
171.1,189,190000000,vehicle_velocity_cg,,175.98183303138,541.561658566842,600.786967510403,0.038054406859634,-0.057600685458086,0.864681697550092,-0.497553600203246,41.1536308145941,-0.093313873611642,-0.153965743751932,-0.026034959297268,0.011004056345715,0.055493290314107
171.2,189,290000000,vehicle_velocity_cg,,173.913207416884,537.980488762532,600.839879423193,-0.038485772307278,0.05638553072334,-0.863249461168589,0.500139865484746,41.4768454370015,-0.086594310938675,-0.199693851511791,0.003729781663247,0.093642040502452,0.055955455190461
171.3,189,390000000,vehicle_velocity_cg,,171.845461947913,534.361274168138,600.871335176227,-0.038636421733081,0.055813385922706,-0.861845086782967,0.502608335839713,41.8654269141025,-0.116445798963793,-0.261281914218269,-0.011299267271843,-0.191188987559626,0.044719096094163
171.4,189,490000000,vehicle_velocity_cg,,169.829593197426,530.780847309989,600.932823870703,-0.037991453384661,0.055635432935727,-0.860613647526567,0.504782624267906,42.1096377074602,-0.151837188387027,0.070063513080505,0.013710037981831,-0.046273907577706,0.074111376436546
171.5,189,590000000,vehicle_velocity_cg,,167.77216019667,527.072404581537,600.995630797514,-0.038217098883001,0.055099157970156,-0.858743433543555,0.507999263276802,42.416757270368,-0.171052911697724,-0.025268927059312,0.011970980448596,0.056307629106613,0.066012211197562
171.6,189,690000000,vehicle_velocity_cg,,165.724071816058,523.323683296872,601.051263915496,-0.038237183397069,0.054452025495617,-0.857257764291452,0.510570289272011,42.7497094523674,-0.150627290376276,-0.136547763287797,0.029414839451678,0.050147745466901,0.047679771305073
171.7,189,790000000,vehicle_velocity_cg,,163.684562998781,519.536858709319,601.108967169211,-0.039544941277737,0.052793795485709,-0.856019228375441,0.512718337324761,43.0776706457443,-0.111815982709906,-0.207036976934004,-0.013255279773525,-0.059014258310336,0.04686364773121
171.8,189,890000000,vehicle_velocity_cg,,161.662761379633,515.737459617336,601.170207773823,-0.037860703006465,0.052596146448495,-0.854725727755147,0.515018584965687,43.3661392798347,-0.170656479457287,-0.087975114789904,0.082126818963642,-0.075593211459012,0.059623958802198
171.9,189,990000000,vehicle_velocity_cg,,159.644608515462,511.901094881673,601.236452299407,-0.037971737032493,0.05099904233346,-0.853535557078627,0.517140500899207,43.6587618502508,-0.181380646599799,-0.090260960190617,0.02818098242787,-0.016482027352603,0.046628269936153
172,190,90000000,vehicle_velocity_cg,,157.620234904912,508.005704733122,601.304635922956,-0.037520404239125,0.050512536328903,-0.852270736908519,0.519302699731826,43.9767211644346,-0.192004552569251,-0.131355213296675,-0.009827571307661,0.001147038741455,0.053075235806066
172.1,190,190000000,vehicle_velocity_cg,,155.601720816804,504.072228455576,601.372902676178,-0.03922849370882,0.051010717097516,-0.850687832793202,0.521717589467846,44.3050139479737,-0.148816316196228,-0.129919078365568,-0.019014771098498,-0.00691321383471,0.047435624210902
172.2,190,290000000,vehicle_velocity_cg,,153.591868755055,500.104561087597,601.434471795514,-0.038996624443897,0.051522070030432,-0.849283587255989,0.523967678391865,44.6327833715101,-0.155571890292956,-0.109493855944449,0.018731300864335,-0.019132041330739,0.056590725063058
172.3,190,390000000,vehicle_velocity_cg,,151.611776693393,496.13064889261,601.50757429141,-0.039223831385824,0.051094824071126,-0.847855142821383,0.526300737977717,44.958566332959,-0.179697850969258,-0.140754834346868,-0.001255538158903,-0.039846707731475,0.049015596297096
172.4,190,490000000,vehicle_velocity_cg,,149.646070503225,492.146540811762,601.566929952377,-0.037050773310499,0.051280971281746,-0.84682599264324,0.528093969256689,45.2517695130174,-0.213451195470502,-0.037823562346629,0.008953731734411,-0.006754470771125,0.031708808276256
172.5,190,590000000,vehicle_velocity_cg,,147.639686088928,488.046424826339,601.617565144071,-0.037720901600337,0.05114947304163,-0.846100408395142,0.529221091703264,45.6575624326984,-0.150455385690417,-0.118987514588757,-0.048184064233932,-0.067024831413873,0.027263109423159
172.6,190,690000000,vehicle_velocity_cg,,145.636429328696,483.908279616589,601.675908150156,-0.037640755080757,0.051271652131007,-0.844900165940722,0.53112908114511,46.0132715025338,-0.138397087713669,-0.102814028200736,-0.008708695847339,0.049814885864734,0.051666334107657
172.7,190,790000000,vehicle_velocity_cg,,143.644976581411,479.752431174764,601.722187700478,-0.036982976050655,0.051268948753934,-0.843581178658925,0.533267802692533,46.4086983450144,-0.146005243082911,-0.215705346096047,0.030712303648588,0.028138819903094,0.049060438701697
172.8,190,890000000,vehicle_velocity_cg,,141.645686525493,475.526713860769,601.763514504155,-0.03837809878372,0.05006985313987,-0.842019085020762,0.535746200920826,46.8258017297693,-0.149977553803065,-0.279407129636499,0.006133048516245,-0.05528401422987,0.061348762263119
172.9,190,990000000,vehicle_velocity_cg,,139.668833929748,471.283986601893,601.812505119106,-0.037711706128105,0.051118002332978,-0.840264031348941,0.538443251122733,47.1763776458666,-0.172697296320256,-0.225988516103266,-0.028936515656809,0.008964385732781,0.070483773518196
173,191,90000000,vehicle_velocity_cg,,137.687553257095,466.967037752024,601.85171200796,-0.037211562194929,0.050889807468059,-0.838768483359373,0.540826181372438,47.5835229254331,-0.168766141549721,-0.285642400322146,0.009537200965687,-0.01247602944908,0.045750095334065
173.1,191,190000000,vehicle_velocity_cg,,135.715099007773,462.612541050446,601.883811478113,-0.037269820440148,0.051413940662446,-0.837765884636876,0.542324524365725,47.958723780255,-0.11957442308618,-0.354867845995081,-0.026543881001308,0.009766719607558,0.035269124674815
173.2,191,290000000,vehicle_velocity_cg,,133.763915333892,458.249477949508,601.918844293628,-0.037494292885506,0.05209535748817,-0.836577433026439,0.544075776229827,48.3168617127622,-0.125364517522555,-0.351592313689306,-0.02387562934582,0.002164957857456,0.046829777491523
173.3,191,390000000,vehicle_velocity_cg,,131.798925654207,453.810819309617,601.937958290506,-0.036054664728051,0.052774898376647,-0.835413220168691,0.545893417088044,48.5758237272974,-0.115641921977983,-0.28007518737762,0.025401290533864,-0.029639543429153,0.04274847417321
173.4,191,490000000,vehicle_velocity_cg,,129.88188295173,449.432646953178,601.955551314749,-0.035640981970383,0.052054017692989,-0.834462998592758,0.54744095903192,48.6102784868971,-0.1187017636846,-0.238507585043766,0.005945689135621,-0.023654180930192,0.043551070484412
173.5,191,590000000,vehicle_velocity_cg,,127.938346456275,444.936449323517,601.983539661868,-0.036651190206832,0.050813422979833,-0.832718069581037,0.550141166333447,48.8699299437275,-0.147380811507742,-0.21170644550682,0.019500918734618,0.014118266498663,0.072245831012559
173.6,191,690000000,vehicle_velocity_cg,,126.034317413997,440.458492362793,602.008665562142,-0.034297875241997,0.050306014592673,-0.830747902657678,0.553309030180744,49.0871319225497,-0.205780884336371,-0.106525800742099,-0.006426084601065,0.018934256561978,0.066384115545327
173.7,191,790000000,vehicle_velocity_cg,,124.12731266885,435.88447318968,602.035477360309,-0.036888718888551,0.050694553656195,-0.828657540629889,0.556233732351414,49.3868639348193,-0.165577754938734,-0.162246400240081,-0.058039844347307,0.052920011534034,0.062590206255796
173.8,191,890000000,vehicle_velocity_cg,,122.249329701321,431.273212522321,602.062502017485,-0.035807080910677,0.050900995970273,-0.826261076514539,0.559838883075235,49.6770968823832,-0.226027240903136,-0.168447554817774,0.041461174679429,0.042947289074353,0.084789324913656
173.9,191,990000000,vehicle_velocity_cg,,120.405347379555,426.650107691885,602.079727031027,-0.035828582834804,0.049989446046869,-0.82415631855564,0.563013082015676,49.9660778556202,-0.218062324277198,-0.134586114165245,-0.026574029824245,0.023993014043748,0.061862267539506
174,192,90000000,vehicle_velocity_cg,,118.581787172142,421.971822875795,602.090544015724,-0.035528967470621,0.050934493381139,-0.821904984550729,0.566229252357333,50.2477410961013,-0.224214656222502,-0.094891837324529,-0.032245819666458,0.037441267425238,0.079866421008811
174.1,192,190000000,vehicle_velocity_cg,,116.800592922394,417.281855508239,602.099819045773,-0.036437136936554,0.051177493489911,-0.819368296285534,0.56981470168301,50.5107967524616,-0.197885319322971,-0.15042850603114,-0.013118811755556,-0.035287545413382,0.081294300342068
174.2,192,290000000,vehicle_velocity_cg,,115.034877756854,412.50833618224,602.108475926722,-0.037225889883209,0.052375950355919,-0.816668992832186,0.573517871642359,50.8016962796474,-0.242050479294376,-0.183155451470709,-0.048740708353186,0.012405172756718,0.095541060283066
174.3,192,390000000,vehicle_velocity_cg,,113.301621721823,407.693079102699,602.108107151119,-0.037290464214784,0.054447328610319,-0.813882791380692,0.577269184679226,51.1070262052185,-0.289862827379147,-0.096770443705792,-0.02725041076067,0.028229108229602,0.078893424703816
174.4,192,490000000,vehicle_velocity_cg,,111.62967298185,402.922717503937,602.107908910924,-0.039903379599749,0.054369221014351,-0.811159970210193,0.580922723631475,51.3406547785651,-0.249116397270751,-0.230402044856691,-0.033834599860783,-0.011628389358613,0.085934253959522
174.5,192,590000000,vehicle_velocity_cg,,109.969633856221,398.016845577368,602.111463347833,-0.041105946306853,0.056240060262596,-0.80806616477636,0.584958485829125,51.6478117703102,-0.25936978712178,-0.145023266263405,-0.014247445111513,-0.050569011572892,0.115206886651059
174.6,192,690000000,vehicle_velocity_cg,,108.354662295254,393.071766128634,602.115115436792,-0.04242090826751,0.05827240098639,-0.804819760598296,0.589126426818168,51.9129870138719,-0.262690469819091,-0.117402300305353,-0.053556957361235,-0.019455677136608,0.111265123710319
174.7,192,790000000,vehicle_velocity_cg,,106.784752192554,388.08703739947,602.114677275597,-0.043847616904702,0.060371292843598,-0.801436070256335,0.593407885677511,52.1871399648678,-0.298044753929103,-0.084179488268922,-0.017859184356584,0.009697151769709,0.103160090877752
174.8,192,890000000,vehicle_velocity_cg,,105.261261790188,383.062842762971,602.108805345456,-0.046231877115992,0.063028139005608,-0.79804404685835,0.597507963550085,52.4545888643702,-0.28880269359532,-0.10060053525877,-0.098960414216902,-0.028216513500369,0.106271758618834
174.9,192,990000000,vehicle_velocity_cg,,103.795531168326,378.029743290609,602.103474200519,-0.04942746484959,0.066868416818694,-0.7945081293783,0.601533351446533,52.6773624750211,-0.276116346437078,-0.089378467007465,-0.10193885017686,-0.003480167008811,0.099369830833773
175,193,90000000,vehicle_velocity_cg,,102.370481906609,372.927679489916,602.094911683456,-0.052919496346485,0.06963477899719,-0.79081804723926,0.605770039388819,52.9225333596433,-0.250621245590856,-0.141085969770199,-0.060098831435939,-0.07935460178991,0.120860670926772
175.1,193,190000000,vehicle_velocity_cg,,101.002964915844,367.788607090995,602.098638477772,-0.056427901331739,0.072584229072267,-0.786974448484489,0.610097237392381,53.1333831284554,-0.256514595140658,-0.116155252687326,-0.120644438627983,0.030274515823775,0.100533839350956
175.2,193,290000000,vehicle_velocity_cg,,99.6946115512482,362.643295727667,602.09395481072,-0.059957780547119,0.076785379150014,-0.782727430163382,0.614692476097179,53.3600676794092,-0.31050039926052,-0.202873703184612,-0.07843396182844,-0.036755617055291,0.120447982058653
175.3,193,390000000,vehicle_velocity_cg,,98.4418106767367,357.430637486059,602.086019034217,-0.064591508306739,0.081448272008427,-0.77777742079277,0.619884182526421,53.5701673647741,-0.319901781783943,-0.168200228129184,-0.136215879392933,-0.048110256924966,0.157084502874887
175.4,193,490000000,vehicle_velocity_cg,,97.2741766010466,352.291013069764,602.081024646056,-0.069883193788978,0.086766930240846,-0.772101555257237,0.625657276319702,53.7158836382939,-0.319593698749732,-0.162741563010042,-0.13402522880271,-0.064957633454354,0.162545334954053
175.5,193,590000000,vehicle_velocity_cg,,96.191707661295,347.009954773393,602.068198789216,-0.074335001841545,0.092425054034986,-0.7667495071589,0.630893897703434,53.9053767639795,-0.295898710479315,-0.106216889531418,-0.10564814496463,-0.043073219523929,0.153177506050766
175.6,193,690000000,vehicle_velocity_cg,,95.1745901032873,341.680902056768,602.055494621376,-0.07925933389672,0.096777227038396,-0.761340104198238,0.636170867028995,54.113346760912,-0.302410503153475,-0.135244557932041,-0.154382211922327,-0.014979907068637,0.136943888743048
175.7,193,790000000,vehicle_velocity_cg,,94.239955056612,336.319326408169,602.0421364472,-0.08438764194852,0.100015740140847,-0.755330059936481,0.642146461616663,54.3148138889315,-0.331988225467041,-0.195258216965592,-0.114884180982229,-0.055116734413901,0.161579791514361
175.8,193,890000000,vehicle_velocity_cg,,93.3968851126605,330.927784686336,602.034050580857,-0.089325024415875,0.103257013438298,-0.748677591238879,0.648722508909362,54.4867002554385,-0.354304510511367,-0.155636321373901,-0.104782507818437,-0.034721019602034,0.170533937209173
175.9,193,990000000,vehicle_velocity_cg,,92.6522423095499,325.53885322737,602.023174660026,-0.092338141978589,0.106525034915156,-0.742255959204519,0.655119970308986,54.6473262827861,-0.4225971170324,-0.144410357421506,-0.07963385829396,-0.057735791955055,0.179824817909086
176,194,90000000,vehicle_velocity_cg,,92.0005621838562,320.087013694388,602.00711143094,-0.095747627853012,0.108265057027478,-0.73592185641994,0.661460573602681,54.813748108099,-0.397508843105511,-0.138000491027145,-0.100784782324948,-0.023193223750265,0.159794312844842
176.1,194,190000000,vehicle_velocity_cg,,91.453295433108,314.672849464514,601.995988760685,-0.100720656930941,0.109652515126173,-0.728885268918458,0.668249908303451,54.952854252856,-0.486033872404247,-0.228157556071802,-0.038666558899807,-0.011143286677062,0.154317941637183
176.2,194,290000000,vehicle_velocity_cg,,91.0088467366521,309.164472807754,601.995853904511,-0.104075258227775,0.10978567345712,-0.722207952944247,0.674930455108131,55.0975383971549,-0.455814101323783,-0.216224190717312,-0.053850172047322,0.041345166274717,0.14914257056741
176.3,194,390000000,vehicle_velocity_cg,,90.6663268975882,303.637344255509,601.984361311959,-0.105439788109002,0.108635851000718,-0.715140777753751,0.682388724228821,55.2891557061374,-0.54146028883465,-0.343000758987308,0.043491340805062,-0.153190113756904,0.197854207217972
176.4,194,490000000,vehicle_velocity_cg,,90.4256171755279,298.156151477608,601.973811905046,-0.106933484858629,0.109131441583253,-0.709593139737683,0.687846737515827,55.4113583871169,-0.336296670384869,-0.056942884068106,-0.034057557148417,-0.1230972687625,0.183171056029675
176.5,194,590000000,vehicle_velocity_cg,,90.2867597986109,292.601869196286,601.983318446607,-0.108790740499916,0.108968060876237,-0.702310904386943,0.695017935070417,55.5322077918967,-0.378266888280235,-0.065013571122632,-0.026954865861547,-0.031184084828088,0.209649223181822
176.6,194,690000000,vehicle_velocity_cg,,90.2782690503117,287.068716469073,601.956061293287,-0.110350325989923,0.107708626788478,-0.693605153383166,0.703657266337507,55.6650998544606,-0.505130057273658,-0.231085625570554,0.055275123412372,-0.142334736880484,0.229108956934481
176.7,194,790000000,vehicle_velocity_cg,,90.3962880330631,281.470391533323,601.954822167597,-0.112951010302192,0.105591276570664,-0.685346989522603,0.711612292991203,55.8158644818258,-0.430218037471826,-0.139146153600524,-0.023070570608561,-0.055837733612035,0.214160913862126
176.8,194,890000000,vehicle_velocity_cg,,90.6477179575977,275.863426737085,601.956850579703,-0.113464795331161,0.103296997121965,-0.676607071525752,0.720179381381742,55.9869157206624,-0.550651562557377,-0.239066249970724,0.015556497635352,-0.091351876706049,0.222049443718688
176.9,194,990000000,vehicle_velocity_cg,,91.0243602327133,270.282998026098,601.957252641031,-0.114518476327254,0.103578511478591,-0.668604481621315,0.727409827879344,56.1033107855027,-0.512411998368066,-0.114923419864305,0.019825444679328,0.012417419789748,0.200453856689754
177,195,90000000,vehicle_velocity_cg,,91.5170779549806,264.728124914006,601.937767370043,-0.115646366068144,0.102364075842665,-0.659215390493289,0.73592294632583,56.2398438967472,-0.637035810308083,-0.282556542572979,0.027229145847774,-0.128058800154493,0.237666714870591
177.1,195,190000000,vehicle_velocity_cg,,92.1640404637404,259.103325815468,601.925778418,-0.117507044467019,0.099698442905042,-0.650692921523455,0.743539532817326,56.4048442100686,-0.483298625150211,-0.199681172536853,0.025456982755064,-0.154430723896591,0.227939498188723
177.2,195,290000000,vehicle_velocity_cg,,92.9556070658383,253.485040181955,601.938235124622,-0.119845588862627,0.09788471491195,-0.641674193712796,0.751205595386382,56.5476861792119,-0.502961677525675,-0.164073284342831,-0.024027864522609,-0.094506225274194,0.222723851603422
177.3,195,390000000,vehicle_velocity_cg,,93.8784571465543,247.876178293551,601.948409822003,-0.122383506350267,0.098514012615128,-0.632203783159222,0.75870655938317,56.6974193754161,-0.565020234001682,-0.194918893916308,-0.036424845771405,-0.1796188960715,0.280035879332342
177.4,195,490000000,vehicle_velocity_cg,,94.9016735991623,242.394559540356,601.982108625051,-0.123218735772173,0.095156410683503,-0.622825322706591,0.766714430577624,56.699781346662,-0.473394685299822,-0.105245779742787,0.007937513467618,-0.023628955499905,0.206896893539538
177.5,195,590000000,vehicle_velocity_cg,,96.113857633077,236.823113408661,601.979433502372,-0.123757385176143,0.094023662157546,-0.612852065652357,0.774761902905975,56.8500339101983,-0.628028799747927,-0.324605491398123,0.074653324513102,-0.110334025511304,0.254624177151432
177.6,195,690000000,vehicle_velocity_cg,,97.4562665115926,231.255917411138,601.981984040556,-0.124092658517557,0.09357187822788,-0.603857418865067,0.781793792114372,56.9895530053252,-0.535234442641887,-0.143995885128211,-0.034945711951893,-0.092691610139845,0.242103145864088
177.7,195,790000000,vehicle_velocity_cg,,98.9422629395669,225.714070589973,601.989174850033,-0.126300700938225,0.090083019448374,-0.592949448266484,0.790154500303611,57.1275837798539,-0.586450971667054,-0.313321793070421,0.019631045170008,-0.151748904286076,0.244883728558886
177.8,195,890000000,vehicle_velocity_cg,,100.572785385367,220.206588049817,601.997993534119,-0.126269075729474,0.091364122714651,-0.583693124360267,0.796875808498135,57.2326233706957,-0.587234498882789,-0.116790382369655,-0.018592314669008,-0.065507777391912,0.267954404809451
177.9,195,990000000,vehicle_velocity_cg,,102.321868567769,214.759467291,601.985553515329,-0.128039238790971,0.09073584376758,-0.57294263951096,0.804431284707294,57.3299004784357,-0.603196896153778,-0.263966872939142,-0.074605187962225,-0.03389685716573,0.21073062861499
178,196,90000000,vehicle_velocity_cg,,104.232524567841,209.318829426419,601.97150140928,-0.130563089417319,0.087664380572478,-0.561932147290419,0.812096359985826,57.4516744322258,-0.585239830629256,-0.359873580169728,0.007232575253309,-0.113902376789058,0.236108222759955
178.1,196,190000000,vehicle_velocity_cg,,106.290968062594,203.925032862987,601.972019674987,-0.131633708898396,0.085401073002626,-0.551893849982476,0.819019170571222,57.5722115003355,-0.551934657422616,-0.252473723202633,0.015910732057189,-0.172869123064138,0.245387140308923
178.2,196,290000000,vehicle_velocity_cg,,108.485058744251,198.578068601951,601.980313637953,-0.131590362966611,0.08486140112516,-0.542268003309421,0.825486481754973,57.6498513112133,-0.527853009074244,-0.126200611246149,0.020850450907255,-0.055541860986066,0.248767650529913
178.3,196,390000000,vehicle_velocity_cg,,110.798907908759,193.286334239171,601.989192885104,-0.132414034090503,0.084481777180675,-0.531507295338363,0.832363711307967,57.7409399130426,-0.629624905238412,-0.158137059572122,-0.060758412827323,-0.014657941289037,0.221878712250006
178.4,196,490000000,vehicle_velocity_cg,,113.199955674632,188.145093283135,601.95967163871,-0.134386823205724,0.082166656010588,-0.52038285466221,0.839279754886486,57.75899902674,-0.595550850813017,-0.171955599580269,-0.00574272864401,-0.060661234977268,0.224542752379676
178.5,196,590000000,vehicle_velocity_cg,,115.814443213417,182.946844725293,601.965212785181,-0.136236822739043,0.080051115251727,-0.509879660516829,0.845608703164867,57.877699185709,-0.590300474255393,-0.274748044050622,-0.000899161157766,0.016339089456116,0.190713542356116
178.6,196,690000000,vehicle_velocity_cg,,118.549452059785,177.803310918145,601.951466012117,-0.137114394656977,0.078476226146461,-0.499145710451026,0.851994533108048,58.0379448674145,-0.645949817465763,-0.467825431955068,0.105039156309998,-0.222713683255797,0.275364629505474
178.7,196,790000000,vehicle_velocity_cg,,121.42112032732,172.722405736234,601.956568815757,-0.13864373166447,0.076544943957821,-0.489163139297579,0.857693541060664,58.1541988602628,-0.499713366696094,-0.238944496594089,-0.000804875558467,-0.107780121573258,0.237345537336349
178.8,196,890000000,vehicle_velocity_cg,,124.393268860465,167.728930745109,601.945390396461,-0.137939416972416,0.0783938542389,-0.479085484662617,0.863310036573458,58.2933276237618,-0.657265423935634,-0.233524550423697,0.106871539867051,-0.24970375660776,0.340257953181417
178.9,196,990000000,vehicle_velocity_cg,,127.495704682459,162.794881626994,601.942264633597,-0.139203384695889,0.075182629514532,-0.469084919141146,0.868866692043626,58.3745983106813,-0.410298185781076,-0.101531038373525,-0.07520230399372,-0.061350837711599,0.176659047561297
179,197,90000000,vehicle_velocity_cg,,130.751905649215,157.906575695775,601.95664051151,-0.141092225787334,0.073305774382558,-0.459199124759112,0.873988221365148,58.4873172922377,-0.426081751880853,-0.178193949575392,-0.002973290866022,0.03142014380044,0.203727992396305
179.1,197,190000000,vehicle_velocity_cg,,134.12259941583,153.087197138856,601.958143750976,-0.141498631822189,0.071588489195413,-0.446739863730138,0.880497995205863,58.6353763576679,-0.611220499921092,-0.307830085446697,-0.025055541568622,-0.080939791151089,0.252399608220555
179.2,197,290000000,vehicle_velocity_cg,,137.609787419715,148.355566840141,601.966676996463,-0.142464077879152,0.069556078118718,-0.43483224351895,0.88644619605877,58.754006605702,-0.607929675989177,-0.25784956038431,-0.022565291026273,-0.101773408502267,0.264011392795206
179.3,197,390000000,vehicle_velocity_cg,,141.243805523413,143.731537272711,601.973542338375,-0.143178530501343,0.066738404101235,-0.422206430539395,0.892629611783454,58.8678823873989,-0.632780673127738,-0.287041251080497,0.087059760621065,-0.136418798522869,0.26587650604919
179.4,197,490000000,vehicle_velocity_cg,,144.914511654629,139.278402796665,601.982980254692,-0.143831796772205,0.067918974039799,-0.412166292028882,0.897116700835417,58.8516620460461,-0.587130663096268,-0.172257046962105,-0.01751514462485,-0.020889615319661,0.237166706857307
179.5,197,590000000,vehicle_velocity_cg,,148.811980545285,134.804193326489,601.970674546469,-0.144145043546542,0.0656639932277,-0.399580978069648,0.902909457464734,58.9989100518942,-0.68366613618839,-0.354683043236482,0.03500140666355,-0.04703417608638,0.220603496994415
179.6,197,690000000,vehicle_velocity_cg,,152.833048381997,130.427153127163,601.960237318422,-0.144801688541572,0.063531728520581,-0.387987063961875,0.907999024594708,59.1476362657906,-0.659446500744653,-0.338135628215984,-0.029129336396269,-0.09282696519783,0.234022351005288
179.7,197,790000000,vehicle_velocity_cg,,156.975776822436,126.15048840825,601.961681208059,-0.146598972148067,0.061343600980154,-0.376304973586235,0.912765178366364,59.2805737395706,-0.608373047014755,-0.295857142053752,-0.045667873606621,-0.016871714964691,0.219235850273162
179.8,197,890000000,vehicle_velocity_cg,,161.233539032048,121.974613446916,601.955244398535,-0.14830693488288,0.060656466683758,-0.363805426428839,0.91759002709054,59.4300953823434,-0.725362423505459,-0.418556838492675,0.030085021240899,-0.094271379459108,0.251910059780295
179.9,197,990000000,vehicle_velocity_cg,,165.605924801432,117.903275350757,601.948823778093,-0.14921139402298,0.058661057486657,-0.352186566620054,0.922095148301218,59.5361341194846,-0.625166644783332,-0.374775869464693,-0.008390005980813,-0.04128822774228,0.220040365604876
180,198,90000000,vehicle_velocity_cg,,170.087873566289,113.940757240639,601.945422977946,-0.14947501917909,0.054746488561054,-0.339851146167727,0.926909509650283,59.6495166026473,-0.683052488898544,-0.536191825907631,0.033086863810192,-0.104445367195758,0.227293181391031
180.1,198,190000000,vehicle_velocity_cg,,174.656733900632,110.08901846319,601.952744996276,-0.151396607118587,0.052725820277516,-0.328357585234496,0.930849263548086,59.7279453157043,-0.608913180979622,-0.473222455139581,-0.018594081892571,-0.124071176011549,0.254560578783567
180.2,198,290000000,vehicle_velocity_cg,,179.334703664216,106.374952073884,601.957576862484,-0.150775310821429,0.051971119020315,-0.316414936545167,0.935118920975079,59.818293359257,-0.671149968575548,-0.438279843477683,0.064774223195117,-0.168446626655886,0.289817393837562
180.3,198,390000000,vehicle_velocity_cg,,184.12491837561,102.755695223239,601.970141775796,-0.150767001405574,0.047907604260847,-0.304173846280026,0.939389399546521,59.8723759559258,-0.583253305097759,-0.455820828554017,-0.006771373261182,-0.077103576845721,0.217359970869474
180.4,198,490000000,vehicle_velocity_cg,,188.917954168764,99.3126588615346,601.991618519786,-0.152665050895408,0.047091088454208,-0.292821808058677,0.942725410895743,59.8705950158515,-0.627276960604288,-0.446271709475748,-0.068887626480864,-0.004953011431883,0.219295121078176
180.5,198,590000000,vehicle_velocity_cg,,193.89807300734,95.9241235961072,601.993039331038,-0.152955642297161,0.04383813278271,-0.279281255746054,0.946934406277697,59.994197180971,-0.731925613467889,-0.678347956100361,0.054478751353782,-0.215923499090924,0.274146206250761
180.6,198,690000000,vehicle_velocity_cg,,198.94205283521,92.6872418388176,602.017807891908,-0.154073939202813,0.041632856095064,-0.267978187930825,0.950113476035998,60.038890048321,-0.565407322915019,-0.460393922740754,0.002806543557983,-0.107630044056627,0.243620029884638
180.7,198,790000000,vehicle_velocity_cg,,204.101518336024,89.5567797593496,602.038582935109,-0.154103807934026,0.04132548092822,-0.256569082148277,0.953266241451922,60.156010094197,-0.654322095832125,-0.469769667980213,-0.009035350179483,-0.09545490218008,0.260739732254002
180.8,198,890000000,vehicle_velocity_cg,,209.330894988106,86.5542561507519,602.052378625235,-0.154796652437949,0.039049414182203,-0.244491643664419,0.956418828664671,60.130055658402,-0.57387090132593,-0.295931164590839,-0.053270017539076,-0.094398806462434,0.216062043218494
180.9,198,990000000,vehicle_velocity_cg,,214.60603393455,83.7009295509511,602.081279245068,-0.15565045801026,0.035778235104932,-0.232699273336323,0.959345558702765,60.145929800819,-0.564963572914035,-0.271495239871716,0.024269767746874,-0.109325141542989,0.24157758464528
181,199,90000000,vehicle_velocity_cg,,219.9879737855,80.9644647026758,602.114698556552,-0.155496768683205,0.034410859128206,-0.22029474629502,0.962344466632377,60.1950008969815,-0.679572677241196,-0.259602417640208,-0.031329669331967,-0.105776166493595,0.269464291828859
181.1,199,190000000,vehicle_velocity_cg,,225.438895056468,78.3612633880134,602.139623968614,-0.156214207188382,0.033523683272391,-0.20809841313946,0.964970639232716,60.2560459628835,-0.656428727318424,-0.205934533320674,-0.002671076795736,-0.03515827143948,0.234770857608813
181.2,199,290000000,vehicle_velocity_cg,,230.960789424003,75.8965000193227,602.156271754741,-0.156522151968711,0.031707935868275,-0.195018878049685,0.967710214863055,60.3447169473806,-0.686031439738003,-0.289363388431702,0.021601079363111,0.009333795900069,0.212543289319364
181.3,199,390000000,vehicle_velocity_cg,,236.553189232011,73.5764360226964,602.175802912275,-0.157845301561643,0.026620623085523,-0.181335753033299,0.970305904276223,60.4413620434447,-0.711560302161154,-0.474859354179575,-0.035864849047375,-0.118091932437753,0.238607275141119
181.4,199,490000000,vehicle_velocity_cg,,242.141467043663,71.4221139673466,602.193654182512,-0.160091202499368,0.029001074544762,-0.17020888853305,0.971884087132771,60.5167144041609,-0.674803986471548,-0.084816945164866,0.015652978478032,-0.166591803410942,0.292981371520844
181.5,199,590000000,vehicle_velocity_cg,,247.863904153192,69.3828794875928,602.201172933906,-0.159757333527975,0.028944367605111,-0.159383372195172,0.973774490647433,60.6166733180329,-0.547025813122844,0.037729247810143,0.009515612063248,-0.078427333760489,0.244903418477354
181.6,199,690000000,vehicle_velocity_cg,,253.648618945421,67.4932285038569,602.223721909118,-0.159786977602977,0.023837575503058,-0.145710808613939,0.976047259120025,60.70487390939,-0.593912424163355,-0.25845689831375,-0.033467501503224,0.073931160363255,0.181481357551129
181.7,199,790000000,vehicle_velocity_cg,,259.487042276897,65.7478329140536,602.235472097045,-0.159917629977362,0.022367783169772,-0.132340666519942,0.977963180228965,60.8737555722254,-0.743314780545298,-0.329530198079636,0.031436245700461,-0.116606473676615,0.261933109483882
181.8,199,890000000,vehicle_velocity_cg,,265.380075480241,64.1543642872239,602.254774112247,-0.161669157777594,0.020006142208288,-0.119824145280331,0.979339068916003,60.9934379508143,-0.60558190580463,-0.187370446887334,-0.030682699576714,-0.132152420772634,0.252767290173985
181.9,199,990000000,vehicle_velocity_cg,,271.28837031416,62.7243178451967,602.278837403504,-0.163126234875784,0.019590233702685,-0.10676251644597,0.980616040721774,61.0969581491549,-0.677031463344978,-0.144832153089404,0.046311866388902,-0.114446817634918,0.295153728989206
182,200,90000000,vehicle_velocity_cg,,277.284156240625,61.4477798789462,602.304963301921,-0.162979826996236,0.01628128807927,-0.093012288377563,0.982100407219916,61.2111011060482,-0.650005109620994,-0.123264855456678,-0.042845387909751,-0.06551358630952,0.23441737696467
182.1,200,190000000,vehicle_velocity_cg,,283.309545396591,60.3236215005216,602.336309001643,-0.163417565247791,0.014119848236757,-0.080683197626885,0.983150828141316,61.2988672214238,-0.651790815793549,-0.141582949981929,-0.028668780292393,0.083887598726607,0.181384836430795
182.2,200,290000000,vehicle_velocity_cg,,289.329730100216,59.3874338814876,602.382118618576,-0.162958453040323,0.011742979307682,-0.067407040741238,0.984257555662233,61.3805999362993,-0.728256238387027,-0.235737242809178,0.027326195466449,0.013364943010842,0.184966906782074
182.3,200,390000000,vehicle_velocity_cg,,295.443659066804,58.5825882184969,602.409286839591,-0.163097224761132,0.00897898527273,-0.054376151712384,0.985069493601158,61.5316078951148,-0.718348567766171,-0.294648392057979,0.039754669024866,-0.168803928204163,0.272428967890769
182.4,200,490000000,vehicle_velocity_cg,,301.476492184927,57.9389213990675,602.445776516028,-0.163088568998765,0.008356316712204,-0.042631889949739,0.985654509750883,61.561704418351,-0.621197127527844,-0.01955400016567,-0.013018979775019,-0.072124874607711,0.249148457758699
182.5,200,590000000,vehicle_velocity_cg,,307.655216784132,57.457292428337,602.480179382882,-0.165007218110439,0.005287972178827,-0.028633757501601,0.985862446415842,61.7051034464904,-0.686542439349492,-0.154227078321984,-0.003267297998601,-0.115321479584408,0.263934854066481
182.6,200,690000000,vehicle_velocity_cg,,313.780017065953,57.1408673821509,602.515697510828,-0.165644446324844,0.003591137143961,-0.015192531113371,0.986061969723059,61.7644258089444,-0.707211273721702,-0.07772091267417,-0.001420948701307,-0.10964357626351,0.276866511927492
182.7,200,790000000,vehicle_velocity_cg,,319.998282388358,57.0019710801369,602.549003019659,-0.165004196171214,0.000857372180967,-0.000827512803137,0.986292145046992,61.8831244777242,-0.758087989811523,-0.100749645045955,0.044631356294767,-0.112481670076613,0.272657987879356
182.8,200,890000000,vehicle_velocity_cg,,326.224935405285,57.0327497954354,602.579792591449,-0.165162376581826,-0.000494671825683,0.012583773210107,0.986185983125609,62.0031557760612,-0.808385669136512,-0.085658740198556,-0.009727862029069,-0.131889361779877,0.280508089678303
182.9,200,990000000,vehicle_velocity_cg,,332.419866911149,57.2313812631371,602.6111270706,-0.166289612423552,-0.003974003603022,0.02615987977544,0.985721884095875,62.0653083595684,-0.697585098563749,-0.089607081718326,-0.021554361315709,-0.16820775074972,0.259549005457845
183,201,90000000,vehicle_velocity_cg,,338.632099863773,57.583395993548,602.634339487956,-0.167123608487094,-0.003670890378718,0.037636940992588,0.985210477371612,62.1191639617752,-0.709637611185212,0.034640487662852,-0.057331720133169,-0.038453109486436,0.257504702274553
183.1,201,190000000,vehicle_velocity_cg,,344.805893105502,58.1296892662404,602.674799969796,-0.165047439351897,-0.009202823562336,0.052949815038052,0.984820271871624,62.1515391011702,-0.813699982215004,-0.265232949460719,-0.065347804757121,-0.022247447914891,0.180500383484335
183.2,201,290000000,vehicle_velocity_cg,,351.024149218104,58.8372770075104,602.707654993937,-0.168124377591704,-0.011649094028954,0.065547843455995,0.983515110451271,62.2973769028571,-0.785211339561859,-0.274728819091778,0.043241140012744,-0.204385996150243,0.293646028513519
183.3,201,390000000,vehicle_velocity_cg,,357.228413302447,59.7026097770085,602.742271624197,-0.165831612102399,-0.012195389780839,0.077354986489588,0.983039854207757,62.4013142758145,-0.706740903266422,-0.099248678192885,0.110207752341704,-0.181474179870139,0.283970952877657
183.4,201,490000000,vehicle_velocity_cg,,363.307426464645,60.6876033178866,602.76366541653,-0.166465982868647,-0.010295109384073,0.087460749932141,0.982106768376867,62.3886785464921,-0.69064657786181,0.009345712460616,-0.010246762786253,-0.054213084920703,0.251728328346552
183.5,201,590000000,vehicle_velocity_cg,,369.414756175191,61.834640023077,602.781917259709,-0.161699587360612,-0.015447823308449,0.102119245042941,0.981420535751264,62.4231761507272,-0.717813614344598,-0.188116491897069,-0.039849647500424,0.012232928701695,0.175221939107745
183.6,201,690000000,vehicle_velocity_cg,,375.570563822093,63.1700075504542,602.804914779966,-0.159159737299025,-0.016990606323159,0.114224070714661,0.980475577966656,62.5715200610101,-0.748368670670142,-0.238182333986509,0.131960695583603,-0.070712847967968,0.231770368371062
183.7,201,790000000,vehicle_velocity_cg,,381.699668253874,64.647809709667,602.827758549759,-0.155730094821115,-0.018394599434865,0.125763753050807,0.979588308779363,62.7056686613028,-0.727170216565717,-0.12870296154326,0.043225844161527,-0.121490006046214,0.233405849530023
183.8,201,890000000,vehicle_velocity_cg,,387.798612364732,66.2718717096,602.854630672381,-0.152299282901013,-0.019652859440991,0.137251696598737,0.978560506726282,62.828137929091,-0.709326531800374,-0.105453154670416,0.083431461802714,-0.08017429298773,0.227307501763939
183.9,201,990000000,vehicle_velocity_cg,,393.81474248431,68.0006980832343,602.864609808636,-0.148538708144889,-0.020592691297336,0.148536236662433,0.977470807567132,62.8967413026104,-0.707237998217378,-0.096202917241406,0.033085857369097,-0.082714500072951,0.223659061651177
184,202,90000000,vehicle_velocity_cg,,399.835601511704,69.9165395012618,602.902337580976,-0.146619483359003,-0.022757594447859,0.160419658622438,0.975833157933233,63.0116613755994,-0.715501221736557,-0.073487969281791,0.019179111974207,-0.053735750316574,0.214356291078265
184.1,202,190000000,vehicle_velocity_cg,,405.837022609304,71.9642936739197,602.920618801921,-0.143398235222534,-0.023039493574358,0.171588148385056,0.974404246298572,63.1509857232872,-0.768885596976119,-0.067350239942072,0.083662374813135,-0.078508769791942,0.231598996509753
184.2,202,290000000,vehicle_velocity_cg,,411.800821403697,74.145900828017,602.932257023462,-0.139762698337487,-0.024376714120264,0.182690992722599,0.972880344718792,63.2804396801839,-0.71724512249609,-0.067072380748215,0.072156385949865,-0.082298890393578,0.209952599459734
184.3,202,390000000,vehicle_velocity_cg,,417.722741158097,76.4599351914447,602.939054953855,-0.136218459416753,-0.024294826269333,0.192874995642725,0.971418307829582,63.3944637608802,-0.724851290116361,-0.062334423758914,0.076326457416588,-0.02806824856646,0.201387311197383
184.4,202,490000000,vehicle_velocity_cg,,423.505210346682,78.8443432332482,602.941337162317,-0.131737808516955,-0.026560384720966,0.203702481061143,0.969765432968282,63.4453715532719,-0.718110341464238,-0.166135782866286,0.039232908666309,-0.044874368174431,0.179695325162163
184.5,202,590000000,vehicle_velocity_cg,,429.35390286109,81.411972881576,602.938030619572,-0.128240494603686,-0.025760876289011,0.212855384101361,0.968288871285675,63.60507705355,-0.70926740649347,-0.119582667254108,0.103072575131791,-0.055282111338444,0.19728811839479
184.6,202,690000000,vehicle_velocity_cg,,435.164268731635,84.0928727191159,602.933639549882,-0.123460941674324,-0.026948454159953,0.222404631208463,0.966730239889239,63.7536597822572,-0.616935804599328,-0.11220176251547,0.107184894757932,-0.015017249350803,0.165997468843578
184.7,202,790000000,vehicle_velocity_cg,,440.933509215443,86.8847630860632,602.919800591072,-0.117393327372412,-0.026801852632859,0.232058157718088,0.965219912154928,63.9173033039227,-0.729703654932538,-0.228318212920099,0.156785421493264,-0.165394646530165,0.219889225634884
184.8,202,890000000,vehicle_velocity_cg,,446.65789747857,89.7847879963811,602.909497197085,-0.110957671334888,-0.025640483763396,0.239983343211429,0.964074144319504,64.0237388489762,-0.568487562698178,0.031593409728287,0.077287145610697,-0.084732110953062,0.172438663361084
184.9,202,990000000,vehicle_velocity_cg,,452.309123034494,92.7691530877691,602.907223384126,-0.105827949780334,-0.025303531631364,0.247394376563485,0.962785645290288,64.1069036594048,-0.536609026497572,0.003125151451949,0.115014755892081,0.011139279411567,0.132651722807203
185,203,90000000,vehicle_velocity_cg,,457.93989127832,95.8607417919108,602.903212421897,-0.09938967445351,-0.025068985766814,0.254928434833499,0.961511690869118,64.2151219715576,-0.547052981964693,-0.061010942628077,0.134979146272338,0.041557760795088,0.123979287549829
185.1,203,190000000,vehicle_velocity_cg,,463.511755291257,99.0067399973966,602.893073948177,-0.093665200984045,-0.023440411690408,0.261903199770128,0.960252097719433,64.3161986520219,-0.556041680622264,-0.05010315179101,0.135150971531422,0.030462876204376,0.130918548127716
185.2,203,290000000,vehicle_velocity_cg,,469.095012949272,102.278507471034,602.88329943555,-0.086522705308858,-0.023227886099162,0.269493444969228,0.95882614163988,64.4552160042687,-0.535504423296005,-0.111208071449337,0.115052520528713,0.040793743711223,0.119684740850881
185.3,203,390000000,vehicle_velocity_cg,,474.639451960268,105.63686899651,602.870284142276,-0.081516935022626,-0.022424607074565,0.276920870470579,0.957166107736732,64.6273749282586,-0.57369563477806,-0.166445006135453,0.138312776564529,-0.070395926448943,0.165811156841044
185.4,203,490000000,vehicle_velocity_cg,,480.050630373759,109.014943622899,602.860251356587,-0.076120116954779,-0.020912149194071,0.2833632977679,0.955758155230169,64.6790436429593,-0.483094594349904,0.033425635678852,0.10351809418586,-0.061756299753733,0.149927473541003
185.5,203,590000000,vehicle_velocity_cg,,485.459168494169,112.505096500274,602.852708539208,-0.07071779948332,-0.019113685021448,0.289253983125137,0.954445280321183,64.7478323792971,-0.450227192153336,-0.014973712132733,0.106001630216816,-0.058734160710876,0.143153720036288
185.6,203,690000000,vehicle_velocity_cg,,490.895173729758,116.119742267621,602.846406466943,-0.066075576413619,-0.018210158561165,0.295021949286462,0.953029095970318,64.8830116052573,-0.414898231521187,-0.014972900229976,0.081083555392738,0.032197558733901,0.101442812072357
185.7,203,790000000,vehicle_velocity_cg,,496.295817303048,119.806228373136,602.831711040163,-0.061902230582159,-0.018425764353364,0.301647391701832,0.951229444527675,65.056119724212,-0.516988520202232,-0.159385426418994,0.098885079222599,-0.053499442562621,0.136629704673036
185.8,203,890000000,vehicle_velocity_cg,,501.657686519556,123.565251154249,602.823074877488,-0.057698810512015,-0.016400106351156,0.306885201940453,0.949854387054741,65.1816705827833,-0.440230573786667,-0.020708290396389,0.062384488780549,-0.00918068277328,0.113513388698063
185.9,203,990000000,vehicle_velocity_cg,,506.936296774101,127.352574568787,602.802991155396,-0.055543323074435,-0.015804175695229,0.311771620674164,0.948400560857409,65.2663921954877,-0.420273836042902,-0.08114788836792,0.031683377588146,-0.001280864715468,0.092862595697368
186,204,90000000,vehicle_velocity_cg,,512.224178202841,131.23263370348,602.792490561122,-0.052460034670166,-0.015342374002371,0.316889704809652,0.946886197654199,65.3876590785323,-0.432159861190816,-0.10428818389325,0.048761196883545,0.03290962257435,0.097293452564925
186.1,204,190000000,vehicle_velocity_cg,,517.486661047867,135.184906571642,602.780951300123,-0.050782592562872,-0.016314076427634,0.32214751207047,0.945185674706146,65.5163637597957,-0.464151372847288,-0.174880110679561,0.011314060310365,-0.040892970987618,0.108888943939721
186.2,204,290000000,vehicle_velocity_cg,,522.71086752019,139.197655852522,602.777740081149,-0.049305127809635,-0.016027346363654,0.326896874421075,0.943636880390941,65.6314033490888,-0.429589049938249,-0.121986918809091,0.049554121897242,-0.05160832797433,0.108484735666193
186.3,204,390000000,vehicle_velocity_cg,,527.902266369717,143.265874022795,602.766720431362,-0.048741151744045,-0.015032423307605,0.33084752943784,0.942304748285311,65.7419006166193,-0.407688847542132,-0.100656010278365,-0.01897188475018,-0.090507911395026,0.107642297403604
186.4,204,490000000,vehicle_velocity_cg,,532.974903265779,147.309426442915,602.764236477963,-0.048006842213843,-0.015941479197256,0.33494830379387,0.940877699877762,65.7120867681203,-0.298167724821596,-0.093953679909817,-0.038248415527279,-0.004495322773346,0.077627717975874
186.5,204,590000000,vehicle_velocity_cg,,538.106379357628,151.486833364549,602.754571662445,-0.04781068553232,-0.015182327787384,0.339126254881024,0.939402479516771,65.819598585781,-0.389048247534148,-0.119835889452917,0.030518649742803,-0.032313531295255,0.084076426372788
186.6,204,690000000,vehicle_velocity_cg,,543.212225232502,155.706014765544,602.743442911898,-0.047577509817783,-0.01519280667208,0.34167778088088,0.938489133254765,65.8982030876437,-0.272516852300364,-0.072602269725754,-0.010006511089935,0.047456499511311,0.04716021817079
186.7,204,790000000,vehicle_velocity_cg,,548.297118865821,159.960489381688,602.722120680172,-0.045902385189375,-0.014495122432806,0.344189398267738,0.937665463040885,66.018126910761,-0.308257923267615,-0.178919204193935,0.044573349248227,-0.021044210779507,0.035204936705771
186.8,204,890000000,vehicle_velocity_cg,,553.368828602517,164.24069377461,602.706352716961,-0.044659010219055,-0.015688198015697,0.345004866261245,0.937406579614916,66.0958713125958,-0.159652961015298,-0.116851393713344,-3.11263553775419E-05,0.002078347942152,0.015425202502586
186.9,204,990000000,vehicle_velocity_cg,,558.404260036239,168.513543889754,602.695628963048,-0.043988941818302,-0.014925592128736,0.346265376092806,0.936985853157143,66.1637083561285,-0.193562065044082,-0.171083208500314,0.010467854906452,-0.006146076159225,0.031256159020393
187,205,90000000,vehicle_velocity_cg,,563.449481107596,172.81759994674,602.678611564766,-0.044864042561229,-0.015685859085737,0.347569179974399,0.93644905715246,66.2145533939793,-0.180986245732279,-0.14637145842888,-0.021550067898248,-0.011308735633824,0.030043769971934
187.1,205,190000000,vehicle_velocity_cg,,568.486758976994,177.140570183375,602.666124243489,-0.043279471169633,-0.016270018225322,0.349279082965478,0.935877286873134,66.2982564181847,-0.218402720619226,-0.358146012145315,0.073663724465742,-0.070028746460802,0.024282935311368
187.2,205,290000000,vehicle_velocity_cg,,573.532299759295,181.491287822868,602.649787473652,-0.042507946006167,-0.015596406080668,0.348950698324188,0.936046599685488,66.3668454653732,-0.08766422209265,-0.229190147888439,0.009367425366858,-0.066192300789935,-0.012951471149979
187.3,205,390000000,vehicle_velocity_cg,,578.578572769082,185.847155142737,602.639616898813,-0.04275452607486,-0.015852294295921,0.348745266977493,0.936107629509805,66.4225999035067,-0.064981716131169,-0.175857559069669,-0.040012373727292,-0.024666144164284,-0.001211270819688
187.4,205,490000000,vehicle_velocity_cg,,583.540799655705,190.128407985075,602.635862190081,-0.043814464165103,-0.016786341781031,0.348889618531577,0.93598853921425,66.3697150905805,-0.069915141814774,-0.211416738247087,-0.020864896980974,-0.004068368880885,0.009247175870615
187.5,205,590000000,vehicle_velocity_cg,,588.567829517412,194.471138885496,602.622437090281,-0.043429364318845,-0.015367528506246,0.349203645200904,0.935913747928126,66.4102074443625,-0.100085732068747,-0.19507140661829,0.02664711190276,0.016176548402223,-0.001126117250137
187.6,205,690000000,vehicle_velocity_cg,,593.630989297507,198.842635325587,602.598398294695,-0.043772605927842,-0.015471071929481,0.348436381905586,0.936181976256851,66.49900718042,-0.021286365192019,-0.207600271207441,-0.026685343845478,0.026199230465011,-0.01699400150721
187.7,205,790000000,vehicle_velocity_cg,,598.701618993646,203.213062035948,602.575119703875,-0.0440508666715,-0.016461573035468,0.347656490212541,0.936441937640442,66.5854343749972,0.006821115764391,-0.297532356915077,-0.008142830030419,-0.017324347735983,-0.017876966937536
187.8,205,890000000,vehicle_velocity_cg,,603.779766997096,207.577142044935,602.554522202428,-0.044100354235499,-0.015522883673952,0.346784193805606,0.936779014370702,66.646147772529,0.016314664586562,-0.238314650196135,0.022171870542445,0.026431419629654,-0.016956522534774
187.9,205,990000000,vehicle_velocity_cg,,608.823095503563,211.896696592952,602.533521787733,-0.043625968675579,-0.015539013174066,0.345545826102368,0.937258446742373,66.6518145218979,0.056915254692254,-0.240182958665151,-0.006404839703101,0.013964813009018,-0.028873172518858
188,206,90000000,vehicle_velocity_cg,,613.909829506928,216.23114014451,602.504913654337,-0.043616774704391,-0.015227873870925,0.344695716962145,0.937576957657189,66.6928754023023,0.035712789923664,-0.193074693298425,-0.020939246768319,-0.003185455864923,-0.011688851925227
188.1,206,190000000,vehicle_velocity_cg,,619.018762814037,220.572850650211,602.484789773316,-0.043443167225025,-0.016092740523571,0.344372722889996,0.93768925697868,66.7489806085686,-0.01139363026188,-0.239643693895999,0.006180103404139,-0.042172858636754,-0.010242281531903
188.2,206,290000000,vehicle_velocity_cg,,624.132173938258,224.908176722679,602.476380693025,-0.043128837193747,-0.014925548488245,0.343968628648966,0.937871373862104,66.7711861170593,-0.061010997776036,-0.151995866857337,-0.03739090842969,0.030746511018545,-0.011139874705197
188.3,206,390000000,vehicle_velocity_cg,,629.25334876816,229.237078586956,602.453832364431,-0.043253757812177,-0.015486119019012,0.34299299942801,0.938213778888496,66.8133678711563,-0.004162508921478,-0.268272918484023,0.024541961582696,-0.010465352946057,-0.024971536727443
188.4,206,490000000,vehicle_velocity_cg,,634.288927684474,233.481532158012,602.425868686364,-0.044978897531323,-0.013855952055729,0.342392393896216,0.938377514634443,66.7316832929149,-0.025137101646398,-0.068636441151597,-0.014062196604172,-0.01372864088322,-0.008232542207462
188.5,206,590000000,vehicle_velocity_cg,,639.425927423631,237.799645530575,602.396522454511,-0.045906673822823,-0.015046982780399,0.341990339769249,0.938460853265732,66.769562458405,-0.020546178889466,-0.134579990352806,-0.033522482139342,-0.044293035742261,-0.006649621212396
188.6,206,690000000,vehicle_velocity_cg,,644.561851538367,242.114208457328,602.379107554588,-0.045175786876061,-0.013710525039169,0.342170206641169,0.938451234465819,66.770505200721,-0.060336871818132,-0.093900240142103,0.008914860290389,0.024990182392882,0.000752864971283
188.7,206,790000000,vehicle_velocity_cg,,649.699145136061,246.423757380697,602.347050536724,-0.045782949185177,-0.013088668292521,0.34173075865948,0.938590803765012,66.7961631494435,-0.039152719348628,-0.130418530585634,-0.029633931735158,0.013824948588951,-0.013402501963927
188.8,206,890000000,vehicle_velocity_cg,,654.838950177458,250.728398864176,602.314365510438,-0.045744811307797,-0.012568446816535,0.341183821507191,0.938798725140157,66.8008230567788,-0.026258132500366,-0.122114640917482,-0.012227742992496,0.070584834416729,-0.005494617691858
188.9,206,990000000,vehicle_velocity_cg,,659.951546814907,255.001539722456,602.28114783242,-0.045413539406646,-0.013118961870253,0.340576297418971,0.939027842459632,66.762531730551,-0.033450796976453,-0.200759930731454,0.016758123144983,0.039157249795313,-0.013270382045275
189,207,90000000,vehicle_velocity_cg,,665.088515808176,259.280092580768,602.235684366208,-0.044965961244752,-0.012373610253476,0.339844151385884,0.939324708962475,66.7417965577132,-0.033215586164022,-0.226943424896925,0.006823105293222,-0.01800907599675,-0.013612139781936
189.1,207,190000000,vehicle_velocity_cg,,670.219528581826,263.54538954933,602.219096969375,-0.044601997482533,-0.012875378624016,0.339328516735354,0.939521710327144,66.6871336857316,-0.028238280219402,-0.182709701538472,0.015137180862019,0.016037138794761,-0.005766314763067
189.2,207,290000000,vehicle_velocity_cg,,675.371283620924,267.817222506457,602.187750547066,-0.045004871020736,-0.012049215820374,0.339115162119911,0.939590487820576,66.6732528763978,-0.064682103090569,-0.171392774554133,-0.008424142485492,-0.043839151114128,-0.014569373527382
189.3,207,390000000,vehicle_velocity_cg,,680.523805416036,272.079459651696,602.165571708622,-0.044891865206144,-0.013527731935037,0.337952338260059,0.939994647841979,66.6479914168964,-0.017754583413977,-0.151376473037767,-0.017122923301563,-0.030478490123709,-0.025628698489754
189.4,207,490000000,vehicle_velocity_cg,,685.58440372667,276.254814789267,602.153432928559,-0.046784255857898,-0.012862715972257,0.337891272032812,0.939933653097754,66.5055853813472,-0.070099085898707,-0.06270674401931,-0.008696321782487,-0.035460307931952,0.012129199718576
189.5,207,590000000,vehicle_velocity_cg,,690.738913420874,280.504684235012,602.140060677317,-0.046738598349782,-0.012651449081165,0.338078067510724,0.939871621301898,66.4538986576512,-0.100651769510662,-0.023889824971168,-0.01781294783344,0.069259523070872,0.000809801972392
189.6,207,690000000,vehicle_velocity_cg,,695.889574948086,284.747336533337,602.121930378855,-0.045664554916886,-0.013141152801119,0.337124718023239,0.940260061379325,66.4162053934654,-0.034626334731285,-0.223357090142725,-0.000579403842395,0.061014687420333,-0.023051085557944
189.7,207,790000000,vehicle_velocity_cg,,701.011266011175,288.950715767308,602.09630999352,-0.045746701200918,-0.01228126748839,0.336030617930376,0.940659254784347,66.3679485857409,-0.011786391698826,-0.167366358959795,0.004789942255135,0.008445745750766,-0.017814005256268
189.8,207,890000000,vehicle_velocity_cg,,706.167835219586,293.166146263362,602.072022695781,-0.045480570729598,-0.012904076142767,0.335366261036261,0.940900883974274,66.3252082616521,-0.024808665117294,-0.189278921874476,-0.031384977900443,-0.016577226452786,-0.0133575404147
189.9,207,990000000,vehicle_velocity_cg,,711.292512435493,297.346264919162,602.060005294184,-0.045432905341393,-0.0133578679053,0.335304561395693,0.940918843250844,66.2426755291089,-0.083382647623678,-0.183282903227061,0.009146926092961,0.022780787792179,0.009763008326194
190,208,90000000,vehicle_velocity_cg,,716.4442878601,301.546513571068,602.047905427551,-0.044770978620091,-0.013749289007017,0.335984845746467,0.940702237668181,66.2271173453918,-0.139042744935432,-0.21110157201452,0.029158902618454,-0.045130403112245,0.000523625762344
190.1,208,190000000,vehicle_velocity_cg,,721.589048906498,305.744007855685,602.042634314745,-0.04531401500743,-0.013055588370256,0.335521995551983,0.940851307145304,66.1963702848881,-0.073176429140503,-0.060157696845725,0.006309295538714,0.016004516003867,-0.00065710065657
190.2,208,290000000,vehicle_velocity_cg,,726.730928153596,309.940024006436,602.029801167655,-0.044130557932031,-0.012942581480905,0.335786276145038,0.94081483842139,66.1802532228816,-0.088670072947288,-0.132389107367712,0.039808223819885,0.010832305994682,0.001271882927194
190.3,208,390000000,vehicle_velocity_cg,,731.860071390121,314.124872963529,601.997021562277,-0.043481406351303,-0.011992391685362,0.335848905112262,0.940835300559174,66.1648841847972,-0.110698098279667,-0.130677968427075,0.003770636997516,-0.045326272031312,-0.001424114146997
190.4,208,490000000,vehicle_velocity_cg,,736.912627982946,318.250836003306,601.996533169733,-0.043170840446341,-0.012424805475585,0.335499078511564,0.940968793883167,66.0610114839964,-0.035743100929239,-0.030574529422343,0.003611306541869,-0.0240929966755,-0.003890487653811
190.5,208,590000000,vehicle_velocity_cg,,742.051833015405,322.444336814514,601.986587766134,-0.043377626881545,-0.013018273467725,0.335751274986778,0.940861300823239,66.0783083603511,-0.091003809262857,-0.11244356762156,-0.037442737823856,-0.036470061833205,0.009259248117282
190.6,208,690000000,vehicle_velocity_cg,,747.177033409783,326.629986118819,601.966739479984,-0.04335252442337,-0.012533178322312,0.336539685737389,0.940587326084634,66.0731550939852,-0.141395686934734,-0.114554793009985,0.008059459828352,-0.003249911778939,0.01974310237175
190.7,208,790000000,vehicle_velocity_cg,,752.290787479788,330.816629182073,601.972139284511,-0.042908076414715,-0.012834508332861,0.336688776187868,0.940550285930188,66.098327556613,-0.107087384603921,-0.120609401725827,-0.019211450159081,0.035776266900419,-0.005049197920322
190.8,208,890000000,vehicle_velocity_cg,,757.423568789084,335.023033547559,601.964337850548,-0.042708907118143,-0.013320911344744,0.337130247054072,0.940394438039156,66.1524954880211,-0.104591961105356,-0.190915823981044,0.001397337765039,0.020191080555999,0.016923970155864
190.9,208,990000000,vehicle_velocity_cg,,762.523498971216,339.212242246721,601.956925715928,-0.042619516735378,-0.013292953086122,0.338017958940716,0.940080174041047,66.1729115691096,-0.149961888728894,-0.171147433212209,0.010068607358477,0.026031485332688,0.017148813352694
191,209,90000000,vehicle_velocity_cg,,767.64913519864,343.438199186284,601.950466243988,-0.042521523158286,-0.014300431248285,0.339377180963006,0.939579984235518,66.2303219628237,-0.180382566207475,-0.20413029422506,0.000931636695482,-0.034313816176161,0.036948577141637
191.1,209,190000000,vehicle_velocity_cg,,772.763216714712,347.681888994883,601.950743670562,-0.042311595408435,-0.014741048795317,0.341193092594047,0.938924759467188,66.2904060576616,-0.222583893370541,-0.195851110134963,-0.015576823160651,-0.030964284658804,0.037423727589312
191.2,209,290000000,vehicle_velocity_cg,,777.865956450057,351.94543146931,601.950162482241,-0.043945199606401,-0.015377015478726,0.342485522060354,0.93836881555472,66.3435975382415,-0.186683730604751,-0.147632071432127,-0.042703229945335,-0.010018197597766,0.036717401140982
191.3,209,390000000,vehicle_velocity_cg,,782.95628311434,356.230851777967,601.953428393581,-0.044454952841715,-0.015924216241451,0.34485113187644,0.937468865268855,66.4174710414761,-0.243615607684556,-0.144734452456491,-0.018361090748675,-0.036026224206972,0.062051677933141
191.4,209,490000000,vehicle_velocity_cg,,787.968671313269,360.493209338143,601.957447439405,-0.046218528435859,-0.016314027547692,0.347817426830597,0.936280266654883,66.4061671799584,-0.276859165666807,-0.097534654847896,-0.017136445019208,0.006560238115165,0.069328822566425
191.5,209,590000000,vehicle_velocity_cg,,793.020101000663,364.84327658981,601.949922248439,-0.047913235130537,-0.016791973133766,0.351148745522001,0.934942196104083,66.454625920913,-0.3371041053369,-0.14317796610103,-0.030458885947151,-0.028322521308121,0.076184939820996
191.6,209,690000000,vehicle_velocity_cg,,798.033296533556,369.218139890162,601.935572919504,-0.04800904361011,-0.01663157815494,0.355154133747992,0.933425981865425,66.4965651519616,-0.398482513846549,-0.096033868280614,0.004043362237188,-0.026287179104243,0.102312000326921
191.7,209,790000000,vehicle_velocity_cg,,802.971053076416,373.610820099079,601.942893172838,-0.046861870971368,-0.017834460049306,0.35953498177579,0.931783501658671,66.4870531487293,-0.445926726808651,-0.178387640340927,-0.022350474369647,0.003292718190202,0.074169714720998
191.8,209,890000000,vehicle_velocity_cg,,807.92296409006,378.092184454354,601.936646893423,-0.050269610825531,-0.017021179398976,0.363819581446344,0.929956212859253,66.5440290155261,-0.542099904146193,-0.151362349622087,-0.052222924249188,-0.013074951078581,0.12145996755669
191.9,209,990000000,vehicle_velocity_cg,,812.810774209754,382.595257325723,601.928867670301,-0.050681046306953,-0.019304066143897,0.36829783391116,0.928124716895252,66.5652925779624,-0.447606299118581,-0.189392946474383,-0.086891772772607,0.024201644228362,0.059290024458155
192,210,90000000,vehicle_velocity_cg,,817.677922808132,387.181885956964,601.930118630158,-0.053854547397949,-0.02098500328438,0.372956616900754,0.926046801879722,66.5997982560097,-0.45686116615782,-0.19359441308065,-0.052589441739993,0.0755986159349,0.094975168449819
192.1,210,190000000,vehicle_velocity_cg,,822.501611264494,391.817244752875,601.912804790923,-0.057122403231664,-0.022886090097312,0.379191321206147,0.923269841298325,66.6709025667441,-0.626711681204964,-0.353152073227105,-0.030256439109972,-0.130794940495046,0.147119303905412
192.2,210,290000000,vehicle_velocity_cg,,827.266503342086,396.513068746986,601.916653832085,-0.060332768537244,-0.02477095782316,0.383983472840442,0.92103368520079,66.6689044126455,-0.478015971070524,-0.098935386515168,-0.104774316912939,0.018243696671053,0.119694137412967
192.3,210,390000000,vehicle_velocity_cg,,831.970183197584,401.268754790961,601.914578529297,-0.064651809653409,-0.027043950693817,0.390982716746668,0.917726148393302,66.6905257209083,-0.654488780497184,-0.271827967194975,-0.054671016566459,-0.010516861475506,0.139933049448443
192.4,210,490000000,vehicle_velocity_cg,,836.553513592994,406.030778324085,601.912470334207,-0.069840170960075,-0.030143894615574,0.397422043319912,0.914477673659176,66.6335476288968,-0.583195289689828,-0.182334388066357,-0.092660333848537,-0.010364123263103,0.143571518532826
192.5,210,590000000,vehicle_velocity_cg,,841.117308477323,410.924406163373,601.909134035088,-0.073646130813468,-0.031946080370966,0.40409304149399,0.911188514623222,66.6548403305596,-0.65828748083829,-0.172702130347746,-0.086051519590278,-0.005224950984102,0.137812647114587
192.6,210,690000000,vehicle_velocity_cg,,845.605560012177,415.886875926355,601.912519122393,-0.078362147620923,-0.036310230769499,0.411008291729797,0.907531335597321,66.6861711301362,-0.606191698815533,-0.177037687877436,-0.100097277319719,-0.027299396986444,0.136438243366357
192.7,210,790000000,vehicle_velocity_cg,,850.011796501157,420.920472477966,601.922305843462,-0.08418598673154,-0.038578540320476,0.418445240978994,0.903508713940718,66.6997726661437,-0.702364171606512,-0.139489936837304,-0.101431602056359,-0.035934912268359,0.193941635357706
192.8,210,890000000,vehicle_velocity_cg,,854.331076630893,426.025128272206,601.931892048536,-0.087952134688547,-0.041908232055966,0.426107206835127,0.899411346588888,66.7048523395644,-0.697913389708535,-0.166480480649192,-0.078796743316833,-0.029553206051723,0.13329258708726
192.9,210,990000000,vehicle_velocity_cg,,858.538807222994,431.16905970234,601.941124688515,-0.091852233694252,-0.045233652840777,0.433457811301908,0.895338712241025,66.6768101792454,-0.706916651447466,-0.222045053980443,-0.136636573859691,-0.09588838721116,0.195643928356323
193,211,90000000,vehicle_velocity_cg,,862.675021906976,436.421813222935,601.956408789933,-0.0986898718564,-0.048871110255114,0.441596028638517,0.890429599275591,66.6582754780666,-0.6937664649622,-0.072371529401718,-0.18131934888749,-0.019133278416092,0.199114252887479
193.1,211,190000000,vehicle_velocity_cg,,866.704820454884,441.753705724155,601.965549142667,-0.104811588645813,-0.052693685940064,0.450730417940577,0.884918073434317,66.6514964619989,-0.758073942747028,-0.093549464058943,-0.151350472301952,-0.034690506970979,0.194975920588643
193.2,211,290000000,vehicle_velocity_cg,,870.62513346691,447.148611069687,601.974990587764,-0.108913815056113,-0.056771948696046,0.459525224129158,0.879631340460436,66.6297006174974,-0.750323310726019,-0.158476080761429,-0.100086811384872,-0.049318228237566,0.185350665402059
193.3,211,390000000,vehicle_velocity_cg,,874.400445325083,452.625299999194,601.980117119037,-0.113158551230906,-0.059690282407285,0.467955303427379,0.874442706221311,66.6025637338135,-0.73925950430244,-0.13272794156597,-0.093829625945646,-0.019901214690139,0.194690788872526
193.4,211,490000000,vehicle_velocity_cg,,878.047659044692,458.127905730428,601.99344184342,-0.114591746412379,-0.065068039755009,0.477753737999192,0.868554113273549,66.5327359894986,-0.805614384060907,-0.309031835327902,-0.133018566378875,-0.050066772700845,0.175602728447228
193.5,211,590000000,vehicle_velocity_cg,,881.611915011061,463.782471474368,602.008368700461,-0.119494911828758,-0.066415207423507,0.486284698984446,0.8630394995616,66.5498474922915,-0.840259333061024,-0.104542700285421,-0.067588541397741,-0.02756844678328,0.238567562777422
193.6,211,690000000,vehicle_velocity_cg,,885.060184212284,469.506787003061,602.001395305797,-0.120451981789518,-0.069551702686292,0.496686678878772,0.856712451036397,66.5648295083106,-0.875362509283666,-0.266672712268282,-0.072980821435802,-0.098524039516127,0.202129215905791
193.7,211,790000000,vehicle_velocity_cg,,888.352792636669,475.274228953672,602.002761289488,-0.122432369781086,-0.073028316844516,0.505830753502719,0.850771666535455,66.5363781016339,-0.782640445298138,-0.16125305582227,-0.119759213076799,-0.051396274820322,0.223780378493263
193.8,211,890000000,vehicle_velocity_cg,,891.524391990412,481.153796477391,602.000817412293,-0.125738928701617,-0.076819731862797,0.516454675343224,0.84354194852516,66.5468085714187,-0.869588446577324,-0.189101061109533,-0.065979468649653,-0.061993177421427,0.238043275912238
193.9,211,990000000,vehicle_velocity_cg,,894.507179157566,486.995877467703,601.988490969922,-0.126916346727948,-0.078628586098291,0.527013925198476,0.836639772559439,66.4601106773804,-0.915519707016601,-0.173807179073998,-0.026617386333528,-0.078335553643727,0.255704449969308
194,212,90000000,vehicle_velocity_cg,,897.382474167554,493.031165553797,601.96726037856,-0.12827610150029,-0.080336630558387,0.537677240941234,0.829454309861752,66.4786090215901,-0.926798363313382,-0.110508610270003,-0.082723201677101,-0.036763547831141,0.244933025956705
194.1,212,190000000,vehicle_velocity_cg,,900.099990617854,499.137661347875,601.932580018065,-0.130577684556787,-0.08423872834624,0.548960049663226,0.821277157125501,66.5094278229803,-1.01008630440511,-0.197216782264545,-0.131748778423562,-0.094199090348398,0.248111556508802
194.2,212,290000000,vehicle_velocity_cg,,902.648685667234,505.315304557636,601.896150323693,-0.132464167499276,-0.087288673024707,0.559553423423,0.813470281095696,66.5238492179467,-0.952734720480149,-0.185559216818235,-0.084966680784166,-0.075347275135007,0.257987160080553
194.3,212,390000000,vehicle_velocity_cg,,905.034502019939,511.537992226832,601.868033915904,-0.132679697266077,-0.089830526422406,0.570501760398919,0.805514938308279,66.5075023411521,-0.979340673213707,-0.176997918778861,-0.070651040088773,-0.010087098073894,0.215014296203963
194.4,212,490000000,vehicle_velocity_cg,,907.210883774831,517.748209129242,601.795990025066,-0.13366580240173,-0.092240586377406,0.58173528125883,0.797000119216907,66.4734843130242,-1.09039314430953,-0.321160543642753,-0.01777126840437,-0.112686908362202,0.280711183687783
194.5,212,590000000,vehicle_velocity_cg,,909.243541682356,524.122204006294,601.742177479578,-0.132056585104435,-0.093986013981255,0.593056242006998,0.788677361994756,66.4904502998531,-1.00166318848002,-0.202446526818554,0.043981619688422,-0.023126774097825,0.245846724626213
194.6,212,690000000,vehicle_velocity_cg,,911.0941428645,530.548084094815,601.683406766377,-0.131176408447749,-0.096751959126314,0.605066300018291,0.779311607031581,66.5368248123974,-1.17814060341509,-0.362198017176934,0.068369406032919,-0.166895338427276,0.295429103015588
194.7,212,790000000,vehicle_velocity_cg,,912.75856445837,537.023862709215,601.632871148398,-0.130366891061996,-0.097692378820501,0.615106654926783,0.771430149721934,66.563132620223,-1.02588144031293,-0.194976473228261,0.018242576859781,-0.142172985700445,0.280901435275625
194.8,212,890000000,vehicle_velocity_cg,,914.240782903702,543.541474349484,601.587312367386,-0.127782279547843,-0.09947655276448,0.625672584726746,0.763092341204527,66.5589954804697,-0.987594987966676,-0.230360985585601,-0.008537908349079,-0.11317096238774,0.252248074108558
194.9,212,990000000,vehicle_velocity_cg,,915.543890819315,550.054189999699,601.535767131255,-0.128850953273117,-0.100903945221939,0.635894957740701,0.754223725693649,66.5584255442779,-1.05894747210483,-0.207752018112078,0.01075368414456,-0.165629220011251,0.32758921269663
195,213,90000000,vehicle_velocity_cg,,916.658711007884,556.60758603574,601.497235401337,-0.124618779765395,-0.103091866812016,0.647642066541712,0.744581748616348,66.5166209961211,-1.02705486395028,-0.217814012182625,-0.016093244413686,0.006763239117723,0.220281942562272
195.1,213,190000000,vehicle_velocity_cg,,917.583063343178,563.228985544174,601.454772242236,-0.122875976898483,-0.104699308928226,0.658658927522391,0.734920380861933,66.5566373848207,-1.17522493419326,-0.403466291389615,0.076521340479371,-0.163434656397539,0.29896587352474
195.2,213,290000000,vehicle_velocity_cg,,918.318740458939,569.872042472745,601.416622857025,-0.12268645771993,-0.105744274940329,0.668048651102512,0.726276243016109,66.5562290662797,-0.994393674831533,-0.044710663068163,-0.055134187826897,-0.032518320404466,0.24136867243703
195.3,213,390000000,vehicle_velocity_cg,,918.867537396106,576.532173440432,601.371834929742,-0.118834139371919,-0.10755156941518,0.679536017429765,0.715920322558147,66.5652374582072,-1.13868981104857,-0.355310639587762,0.030007645652558,-0.107767761592137,0.260881152702216
195.4,213,490000000,vehicle_velocity_cg,,919.23205069635,583.122457482564,601.328918018603,-0.119238231626834,-0.109270725588846,0.688681174370903,0.706795863538339,66.499587033241,-1.02915338732171,-0.174994423019539,-0.031244572571203,-0.131471930242532,0.281743299891374
195.5,213,590000000,vehicle_velocity_cg,,919.399417188285,589.804523771838,601.287824298643,-0.118142595440236,-0.111273040697898,0.698540199407448,0.696923401363659,66.4987246019687,-0.974909692350596,-0.095902061218901,-0.006830261641579,-0.061091446126986,0.259658596032315
195.6,213,690000000,vehicle_velocity_cg,,919.380222420226,596.48614875742,601.237025667742,-0.117482141362131,-0.11318175793681,0.70877399760321,0.686314254881003,66.5238500901566,-1.12606466613646,-0.28005782782413,-0.008052338759949,-0.089552711763952,0.271597847180108
195.7,213,790000000,vehicle_velocity_cg,,919.169363962132,603.164022705843,601.186317209763,-0.115381563918225,-0.114734699942514,0.718429150296006,0.676300672291433,66.5307888669159,-1.00171303432842,-0.169727705784496,0.03614686828572,-0.044052750306155,0.248192219999333
195.8,213,890000000,vehicle_velocity_cg,,918.7633914994,609.831412658524,601.14295451272,-0.112712010872604,-0.116118369174624,0.72867282893865,0.665468583264323,66.5394957612453,-1.12953331555807,-0.250910763744641,0.027255082209474,-0.095556161686939,0.272706251266382
195.9,213,990000000,vehicle_velocity_cg,,918.17315667355,616.442433146366,601.104657508892,-0.112903987749749,-0.118214552831727,0.737693313933635,0.655047008715108,66.5043124287886,-1.10111370455572,-0.124576188350742,-0.050798250241434,-0.05234580166486,0.262856839629591
196,214,90000000,vehicle_velocity_cg,,917.387059987719,623.073204289302,601.053388892423,-0.110057000982636,-0.119642238626851,0.748176618929311,0.643276719739311,66.5048951935543,-1.21771940119174,-0.334612710532043,0.071115079890919,-0.130645698126156,0.303840353169322
196.1,214,190000000,vehicle_velocity_cg,,916.400985326152,629.673509398675,601.010286186115,-0.108711086397603,-0.121370789028922,0.756942181383149,0.632842449040573,66.4961866983531,-1.04209885532812,-0.155792638067918,0.00296990416265,-0.119939373431588,0.265946351454197
196.2,214,290000000,vehicle_velocity_cg,,915.218011197083,636.238460401197,600.978594991443,-0.106543863339297,-0.122816254645831,0.765890050900425,0.622074756529513,66.4726953146758,-1.04151083606346,-0.152778477117381,0.023585851244721,-0.01158252554907,0.244742866338492
196.3,214,390000000,vehicle_velocity_cg,,913.853612621083,642.764164469865,600.936829899847,-0.103476165560184,-0.12353883399032,0.776068703606069,0.609711576846355,66.4901142373996,-1.27840396110863,-0.360649544580211,0.070097860971308,-0.185044564391636,0.331274042613852
196.4,214,490000000,vehicle_velocity_cg,,912.341499154512,649.132089024942,600.89996784441,-0.10434587099771,-0.124279733071778,0.783416401916618,0.599937687065379,66.3849946858557,-1.05530809087603,0.069098633804489,-0.017701190484532,-0.051179369242377,0.260925426121364
196.5,214,590000000,vehicle_velocity_cg,,910.613228258248,655.558007406688,600.85527655117,-0.09950192319399,-0.124973311092486,0.792817567114248,0.588150783447853,66.3670533084614,-1.10482873191242,-0.202542936053911,0.002461545814177,-0.017916995706032,0.207951585885832
196.6,214,690000000,vehicle_velocity_cg,,908.683722746359,661.921162199122,600.816637444469,-0.098482698700005,-0.126404860362261,0.800397186442254,0.577656743463525,66.3574200067885,-1.02556099983683,-0.144054285554845,-0.023613811012992,-0.028846671558578,0.234927567597434
196.7,214,790000000,vehicle_velocity_cg,,906.597484066585,668.21628000988,600.775735004089,-0.096756261953963,-0.128016638420591,0.808585619339551,0.566073548452374,66.3398303748746,-1.04596125045602,-0.141892003517848,-0.007564433505612,0.036834342053454,0.217225366815813
196.8,214,890000000,vehicle_velocity_cg,,904.319637261743,674.487575264192,600.726331679249,-0.094802075134319,-0.129144693614294,0.816621880361371,0.554493389659927,66.3848192353988,-1.04101806818753,-0.236969534022408,0.012359989493473,-0.067138795834063,0.250140142039178
196.9,214,990000000,vehicle_velocity_cg,,901.885521048976,680.658518683047,600.678466013935,-0.093415224884312,-0.129843575296494,0.824038223351643,0.543484358716518,66.4196083637004,-0.985815658752641,-0.150092704188969,0.008543654293306,-0.169014436556814,0.293901655408482
197,215,90000000,vehicle_velocity_cg,,899.256335902881,686.794979161838,600.639120304993,-0.092030361075952,-0.131356937697124,0.831140878045925,0.532428970286284,66.4227504973745,-0.943263355899128,-0.089476698132617,-0.088533366116283,-0.018909083663991,0.234400780792065
197.1,215,190000000,vehicle_velocity_cg,,896.455546740586,692.855890870247,600.60446754395,-0.089494080374965,-0.134793877076558,0.839023578636082,0.519481332458839,66.4433685641419,-1.04138250106266,-0.293548365284079,-0.009789350559823,0.056162546962439,0.200175972190844
197.2,215,290000000,vehicle_velocity_cg,,893.530079593125,698.768998691164,600.563272037059,-0.086527800703773,-0.13651055654698,0.84698327566403,0.506455465368903,66.4542653590864,-1.22029553391796,-0.38973375025671,0.038731350102344,-0.153851680844645,0.275470869561385
197.3,215,390000000,vehicle_velocity_cg,,890.387437900601,704.665745164565,600.528173116388,-0.086773822007316,-0.139274927847037,0.853011093711264,0.495423931893644,66.5070223004983,-1.02907879079733,-0.18504722801651,-0.03184855951317,-0.20935474146178,0.309130844146952
197.4,215,490000000,vehicle_velocity_cg,,887.178249222582,710.347864972742,600.493281689297,-0.086541706276423,-0.138303776577535,0.859158644479794,0.48500414645114,66.3731410565026,-0.890457600604497,0.090124514075833,-0.015117503668529,-0.023330866113408,0.244526913778017
197.5,215,590000000,vehicle_velocity_cg,,883.700906554178,716.067127276329,600.450207996021,-0.082897504726656,-0.140361118256386,0.866445406185316,0.471910074370397,66.4283754751469,-0.925399506624736,-0.100803447831062,-0.00870640839476,-0.087553688065075,0.260354473518168
197.6,215,690000000,vehicle_velocity_cg,,880.091510628738,721.671309827456,600.400895826035,-0.081708248859002,-0.140482368514849,0.873442945119926,0.459005324397314,66.4648355061837,-1.11159847242695,-0.235431193725751,0.065724122475248,-0.143305372409379,0.331547154055463
197.7,215,790000000,vehicle_velocity_cg,,876.292571691493,727.164544693075,600.359857133374,-0.078087580220719,-0.141041651133034,0.880506972744719,0.445776909909958,66.510526564602,-1.0757438458242,-0.288363900507442,0.028015817384171,-0.22052003303066,0.299056868731121
197.8,215,890000000,vehicle_velocity_cg,,872.361970168778,732.552204010694,600.312760489073,-0.076532014898469,-0.142339482783336,0.886298863760043,0.434000744739233,66.5290450923846,-1.00854890467024,-0.144798826325446,-0.014557098195163,-0.23493723520506,0.314885827734031
197.9,215,990000000,vehicle_velocity_cg,,868.302936411943,737.757628063845,600.302852548651,-0.074646581594841,-0.143874708690723,0.892018071440706,0.421938047915293,66.4747518751366,-0.942792793919423,-0.06277614382003,-0.076702393751389,-0.046092492756146,0.254645023980183
198,216,90000000,vehicle_velocity_cg,,864.044136658166,742.925604689185,600.270080949378,-0.072411348626657,-0.145097963796159,0.89827055965355,0.408427691460772,66.4982248933017,-1.06871411717665,-0.189343827790282,-0.09971226911776,-0.072145458744447,0.253719163379126
198.1,216,190000000,vehicle_velocity_cg,,859.637657413638,747.965651930024,600.243471096593,-0.068999470519892,-0.146728121340322,0.904529878095655,0.394380059217215,66.5237423676212,-1.05399209808702,-0.198103780698837,0.0350918051163,-0.081874146959528,0.275117149398315
198.2,216,290000000,vehicle_velocity_cg,,855.113449090218,752.841996719116,600.225651344427,-0.066048175626438,-0.146579695381896,0.910526250491952,0.38091203520398,66.4984268816974,-1.10794593221684,-0.185669102407809,-0.018291482555231,-0.031218584972001,0.251921899101819
198.3,216,390000000,vehicle_velocity_cg,,850.451333391725,757.585694321564,600.198802016064,-0.064557154887346,-0.147618881974081,0.916065955904649,0.36723861979655,66.4939616711623,-1.19854398196962,-0.209961635920353,-0.012373626668552,-0.052146753672778,0.263179658896183
198.4,216,490000000,vehicle_velocity_cg,,845.688699440146,762.171664464561,600.158039517496,-0.062221060262885,-0.148265354537365,0.921444590646264,0.353674696115527,66.4816907318308,-1.12754717824286,-0.216681006795082,0.04607946891282,-0.229387858107555,0.310235716655554
198.5,216,590000000,vehicle_velocity_cg,,840.72480807367,766.661210929416,600.11917545315,-0.063256256194524,-0.150553404865769,0.925253293231501,0.342401316732045,66.4810075002755,-0.898200108668326,0.107552431541221,-0.041923667297557,-0.100670512597045,0.285472914777062
198.6,216,690000000,vehicle_velocity_cg,,835.639344805058,771.007974121322,600.078089137678,-0.059484745940115,-0.150977265266391,0.93052930517007,0.328302669183224,66.4961387845291,-0.960599875584616,-0.091723032073819,-0.02094109041496,-0.070728100603368,0.245024519602871
198.7,216,790000000,vehicle_velocity_cg,,830.432155498389,775.203217790551,600.043093512524,-0.05728364185129,-0.152684531642302,0.934948132574351,0.315084127764568,66.5280997101643,-1.02508126719254,-0.174358447275554,0.000397594279451,-0.090589332575476,0.267567215791421
198.8,216,890000000,vehicle_velocity_cg,,825.114122802194,779.25071471709,600.008281514128,-0.053556242882578,-0.153684129612197,0.939667653140996,0.30089469718514,66.5582391446262,-1.07684623880657,-0.262050203955121,0.006231337467841,-0.19381862408474,0.294390505446479
198.9,216,990000000,vehicle_velocity_cg,,819.713528927081,783.115638454342,599.992411863108,-0.053360876453015,-0.154123202804122,0.943485708014012,0.288501947991454,66.5120643994468,-1.02262652537662,0.001594134795079,-0.058868662658908,0.012273838682163,0.253945553167843
199,217,90000000,vehicle_velocity_cg,,814.167610943512,786.843843320228,599.967751253327,-0.048330078709524,-0.15490205244815,0.948496213248827,0.272074421972956,66.5169934260199,-1.23321908229619,-0.356782313614718,-0.005871377479011,-0.077884390149399,0.233762971062006
199.1,217,190000000,vehicle_velocity_cg,,808.518445477057,790.402174709243,599.934386695807,-0.048858238144306,-0.157250863235279,0.95154404460219,0.259709394822944,66.5579201958262,-1.1071553047071,-0.168891897923857,0.017465685656305,-0.230879103763884,0.347206275059226
199.2,217,290000000,vehicle_velocity_cg,,802.805011681993,793.775889120749,599.915303484937,-0.045564132712847,-0.157082316869056,0.955281416782683,0.246346240659048,66.4715116154189,-1.00907056699805,-0.084291949874869,-0.052532214428957,-0.009810716484686,0.226567720646864
199.3,217,390000000,vehicle_velocity_cg,,796.958872152259,796.995792089906,599.896888789006,-0.042682484379193,-0.157529761147612,0.958854663984197,0.232293592756556,66.4881554461917,-1.11196152636355,-0.240816681791057,-0.007070555810161,-0.04065813981518,0.240987020990277
199.4,217,490000000,vehicle_velocity_cg,,791.135938211356,800.005129333116,599.884921539077,-0.038780491708547,-0.158464172984704,0.962266180967248,0.217781946703176,66.4384806228841,-1.01721387905723,-0.254178819932789,0.017374231127166,-0.110662629720616,0.282389615141894
199.5,217,590000000,vehicle_velocity_cg,,785.098164885634,802.872237287281,599.882722905054,-0.037039302280794,-0.158969384870505,0.96531483204589,0.203774629904366,66.4642543004762,-1.07238815920315,-0.162514608474136,-0.053124815787553,-0.028621074556641,0.242558969928185
199.6,217,690000000,vehicle_velocity_cg,,778.984194706234,805.565718151256,599.876303513493,-0.032978636029896,-0.160303369366873,0.968301339986427,0.188700170417848,66.5013455837755,-1.1122957942823,-0.341094283946046,0.02318425634337,-0.139763137859082,0.27844708236831
199.7,217,790000000,vehicle_velocity_cg,,772.794687066433,808.076432747093,599.877678302757,-0.031795968690128,-0.160877731959199,0.970738168178625,0.175427422531166,66.5225079245521,-1.11972942560061,-0.221689648297978,-0.046497041224695,-0.062959471662846,0.261204480807449
199.8,217,890000000,vehicle_velocity_cg,,766.559342524796,810.420076098389,599.871324156089,-0.028712992894555,-0.16107517027082,0.973363501286353,0.160604632326829,66.5321994385184,-1.15195149063732,-0.278697256218231,0.011051232352747,-0.128305346909607,0.281199032920043
199.9,217,990000000,vehicle_velocity_cg,,760.332912049491,812.540184353712,599.873823196272,-0.026896586885053,-0.162014006012739,0.975408884704945,0.146988241394656,66.4784990908825,-1.10299313904105,-0.194161538465821,-0.008613823348924,-0.097114730875452,0.271761605311645
200,218,90000000,vehicle_velocity_cg,,753.943160677621,814.504006083925,599.883472993654,-0.022710012301612,-0.162521807800654,0.977537187204214,0.132257192482454,66.4815825441107,-1.10339979644846,-0.255410674879404,-0.028432008452232,0.011568041218256,0.211586657971132
200.1,218,190000000,vehicle_velocity_cg,,747.503655952206,816.286438299693,599.885147678082,-0.020461498550537,-0.162637630376451,0.979349219742065,0.118344556500112,66.5369997845249,-1.11574096992762,-0.320215389761732,0.124346873035892,-0.183320900952745,0.290091304953209
200.2,218,290000000,vehicle_velocity_cg,,741.020279670598,817.893048631094,599.890955138633,-0.018538560300243,-0.163843896524574,0.980540981459833,0.10654052295454,66.573805766956,-0.927864806523501,-0.163649813384187,0.023510806530343,-0.257978038212729,0.293867991298961
200.3,218,390000000,vehicle_velocity_cg,,734.538055028099,819.319271020096,599.91434455755,-0.01726666703303,-0.16372817760915,0.981792975828383,0.094749663220541,66.4982578262709,-0.870714616642023,-0.088142914815069,-0.075050431435797,-0.089732615549036,0.275332960394764
200.4,218,490000000,vehicle_velocity_cg,,728.100046278071,820.57070428238,599.938641290265,-0.012907751879639,-0.161995375449209,0.983453293105665,0.080065651524901,66.3943807670888,-1.05787022647138,-0.383457338862026,-0.002889046404492,-0.084422236190092,0.231802128107982
200.5,218,590000000,vehicle_velocity_cg,,721.502833810438,821.648921376779,599.980419658959,-0.009740545531057,-0.162548523470587,0.984303910916518,0.068036095160864,66.4014982316311,-0.918979089930513,-0.356387690694772,0.010230816348932,0.005898323089239,0.189401934334434
200.6,218,690000000,vehicle_velocity_cg,,714.88509292198,822.567814977299,600.011356459871,-0.006700432923125,-0.161031312916584,0.985424292931439,0.054433292749722,66.4731153424426,-1.11887346230377,-0.492928431463005,0.048938839803055,-0.19495751746251,0.276617608573929
200.7,218,790000000,vehicle_velocity_cg,,708.268230899844,823.322977006852,600.053319129017,-0.006199643500044,-0.161353201712945,0.985897012693848,0.0439748687184,66.4741743727914,-0.878120336929155,-0.137476169376403,-0.011706198491972,-0.093707261740137,0.243733254089554
200.8,218,890000000,vehicle_velocity_cg,,701.633745954433,823.913631838544,600.085239523232,-0.003162726997064,-0.157279535521825,0.987043922733312,0.031582264947551,66.48441535877,-0.904010954896857,-0.181501978808407,0.120662907318076,-0.072989601653993,0.20339771883084
200.9,218,990000000,vehicle_velocity_cg,,695.005780797999,824.349063216783,600.13026335535,-0.000370937697273,-0.15431958813507,0.987812485188454,0.020293378941363,66.494793219278,-0.881277217658153,-0.244075252630602,0.101314966847997,-0.158439735350833,0.245894630037649
201,219,90000000,vehicle_velocity_cg,,688.330622559465,824.632615815078,600.181150031766,0.00151878371216,-0.148989216981351,0.988789525324996,0.0097560815335,66.5201159449678,-0.878352459424732,-0.243586273285332,0.093096087658234,-0.117562308600148,0.215558414607229
201.1,219,190000000,vehicle_velocity_cg,,681.652365975808,824.776929330762,600.237926108694,0.003897053447012,-0.143844079586417,0.989592690206985,3.50894616945423E-05,66.5268891807428,-0.768352998414733,-0.209355008786849,0.073164358838111,-0.058575259090562,0.174767031177903
201.2,219,290000000,vehicle_velocity_cg,,674.973352045261,824.789976897252,600.296391122088,0.005573613087419,-0.138564613770214,0.990292217444426,-0.00949245578684,66.5455394317353,-0.759988862530419,-0.234279060125909,0.143172446266864,-0.078350222085585,0.188145447786938
201.3,219,390000000,vehicle_velocity_cg,,668.296654544279,824.679983324198,600.354537906497,0.006424880624745,-0.131415230658671,0.991137043549282,-0.018333547509273,66.5590536310083,-0.733752972772073,-0.183619770153637,0.119637856299959,-0.080107089726774,0.182035408021463
201.4,219,490000000,vehicle_velocity_cg,,661.741727454983,824.465473865493,600.423981443615,0.009149225911905,-0.126591329935368,0.991545974116022,-0.026972357418598,66.4836222945871,-0.61967746718664,-0.231493974022889,0.135839260826293,-0.0075902456468,0.145303133498889
201.5,219,590000000,vehicle_velocity_cg,,655.062878349039,824.119681863709,600.498654195485,0.009894449874688,-0.11898554864632,0.992248582151345,-0.034457079006442,66.53033819116,-0.6459908213289,-0.278928368833062,0.176325786490423,-0.005568835641408,0.131721250703986
201.6,219,690000000,vehicle_velocity_cg,,648.390277933931,823.67842227589,600.57495485059,0.011975384429735,-0.11180519375361,0.992775058543882,-0.041879254418732,66.5549291518216,-0.58173636353102,-0.308657365260288,0.13185376503167,-0.062288261990591,0.151214095684491
201.7,219,790000000,vehicle_velocity_cg,,641.726198142853,823.14063000115,600.65232562434,0.011123138188001,-0.107329933503479,0.992933269218881,-0.049397206897708,66.5938696744696,-0.670817326274632,-0.283784449809288,0.080693039855923,-0.062036962901064,0.18077422766486
201.8,219,890000000,vehicle_velocity_cg,,635.088578345615,822.498924389272,600.724886244322,0.010826089858017,-0.099500203580125,0.993384074737964,-0.056307950796493,66.6128173595622,-0.563232746913639,-0.148808198762466,0.105426221384164,-0.051976495024133,0.132915034500545
201.9,219,990000000,vehicle_velocity_cg,,628.534031106295,821.811838669878,600.775386494525,0.010909592716918,-0.095956155502044,0.993370616523029,-0.062355554978497,66.5673715041888,-0.531032731113749,-0.23438872425601,0.086946938770384,0.003608882945612,0.128299189394414
202,220,90000000,vehicle_velocity_cg,,621.884967114334,821.009331535443,600.804337565026,0.009074081947057,-0.092034432640144,0.993344305042957,-0.068661604147808,66.630175933959,-0.569677918390479,-0.274331687555855,0.11442647267092,-0.064855447177072,0.158744666177068
202.1,220,190000000,vehicle_velocity_cg,,615.245570359613,820.126050812995,600.820696367235,0.009754997751689,-0.088094821890081,0.993231145738955,-0.07507352069207,66.6696702950337,-0.468569446205302,-0.279598325291279,0.092070659825767,-0.059150614515271,0.146927422459101
202.2,220,290000000,vehicle_velocity_cg,,608.619135813036,819.15077482472,600.839100918216,0.008498023441399,-0.084607730256758,0.993086670400941,-0.080920829520973,66.6856173379433,-0.476495896340097,-0.191628713076751,0.058671464066161,0.025634481575344,0.107526972954266
202.3,220,390000000,vehicle_velocity_cg,,602.077169353882,818.121842296932,600.827386645516,0.007862548694666,-0.081189311124048,0.992929152046162,-0.086244855522619,66.6787886469108,-0.483579564762864,-0.348722215760664,0.060567445875745,-0.063274610820827,0.11410917261876
202.4,220,490000000,vehicle_velocity_cg,,595.540674479681,817.014096787204,600.822044333186,0.008203805206759,-0.07927930960824,0.992621093524373,-0.091383003554533,66.6539654039404,-0.387046030785739,-0.134594666903427,0.011916434276982,0.000766256165671,0.115018805658778
202.5,220,590000000,vehicle_velocity_cg,,588.934747556365,815.807392172568,600.818932531727,0.007902642195231,-0.078987006568301,0.992038014479791,-0.09777105331696,66.7109866527895,-0.508447990031137,-0.214814497697126,0.029782112102133,0.020556829120194,0.120168227189935
202.6,220,690000000,vehicle_velocity_cg,,582.344385463549,814.52506603458,600.807540763426,0.008632370435802,-0.076987589193131,0.991627663091765,-0.103310072510157,66.7717057451963,-0.468226390056427,-0.301286702198311,-0.009835754598091,-0.0534203289113,0.099095478211347
202.7,220,790000000,vehicle_velocity_cg,,575.791517898436,813.165983903134,600.801904787452,0.008441898811288,-0.077667042992585,0.991061047141778,-0.108141414894988,66.7863246245266,-0.387422276949111,-0.186640029288517,-0.003173658889693,-0.023720547958185,0.111434227231993
202.8,220,890000000,vehicle_velocity_cg,,569.246103518083,811.751647879893,600.771773816319,0.008215685116127,-0.076107859117139,0.990670866374329,-0.112744537853569,66.8340475084615,-0.407330646874023,-0.221400633591215,0.012916894188894,-0.097455695465338,0.087900750065531
202.9,220,990000000,vehicle_velocity_cg,,562.734161733267,810.270020277858,600.765742728281,0.008456728062454,-0.076050935747122,0.990239635107081,-0.116491218490754,66.8079029582572,-0.315144905181169,-0.07950273411076,-0.018067777047172,0.069292100040257,0.077964911835363
203,221,90000000,vehicle_velocity_cg,,556.195410389869,808.72235373619,600.737928443265,0.00696106061668,-0.076965434306169,0.989628333812094,-0.121093461728755,66.8519898433281,-0.470081077842038,-0.230657661011669,-0.003273459493689,0.009998830055311,0.088282790263734
203.1,221,190000000,vehicle_velocity_cg,,549.670166592894,807.121072018869,600.701444071049,0.007377149232557,-0.076944625373103,0.989225402423529,-0.124331031908375,66.8819876172922,-0.303530814467415,-0.136238736961479,-0.035723218920926,0.037643675763961,0.047360914867109
203.2,221,290000000,vehicle_velocity_cg,,543.159542882305,805.468537279557,600.66357246792,0.006773525696951,-0.076638262245107,0.988796483041833,-0.127914859315816,66.9090171786315,-0.307313814667372,-0.199226342152975,0.011268605230038,0.052955883454698,0.073113508952617
203.3,221,390000000,vehicle_velocity_cg,,536.659355317731,803.76951966552,600.610013619638,0.006295932778628,-0.07705851522509,0.988236266867388,-0.131952367579211,66.9580656011736,-0.325982165202922,-0.245920053876974,0.00481622405522,0.011962844051118,0.071953859046149
203.4,221,490000000,vehicle_velocity_cg,,530.286951964517,802.055322149759,600.553946451597,0.00704942873629,-0.077969917649676,0.987670311191684,-0.135566787550335,66.8896452738857,-0.286049945607076,-0.209545029201418,-0.012204428189172,-0.029039397079526,0.082543854933373
203.5,221,590000000,vehicle_velocity_cg,,523.809265650918,800.249385666792,600.491884937783,0.006355920607942,-0.078034663257805,0.987040613352774,-0.140075055579664,66.9295011660664,-0.388184932942788,-0.211014210495761,0.024519284283993,-0.114017489618808,0.11357999693348
203.6,221,690000000,vehicle_velocity_cg,,517.347688216469,798.391304540661,600.428015623848,0.004041319357764,-0.077332562863114,0.986696771127878,-0.142943430435579,66.9275594075255,-0.286452962282724,-0.014954888890883,-0.042144459213825,0.032075124023681,0.050470128426835
203.7,221,790000000,vehicle_velocity_cg,,510.899957749953,796.489707732547,600.34398394393,0.003874016962972,-0.078254375537385,0.986162973280017,-0.146095293672799,66.9547805584765,-0.263163921763271,-0.153431787546957,-0.001995723822804,0.058226323608183,0.04650551312837
203.8,221,890000000,vehicle_velocity_cg,,504.480837320138,794.55715024122,600.247337105054,0.004919351351755,-0.077365348000515,0.98576591310943,-0.14918434054072,66.9677689564197,-0.2517448942923,-0.316690813181624,0.035983460124357,-0.037145780517741,0.069176179385
203.9,221,990000000,vehicle_velocity_cg,,498.118506449974,792.594020184515,600.167775546132,0.005516956750236,-0.076221008171491,0.985417002229466,-0.152030433856615,66.9431277907031,-0.253713725784149,-0.322477394720443,0.040395292646308,-0.120062151534798,0.057858227804879
204,222,90000000,vehicle_velocity_cg,,491.706560176332,790.575228659125,600.092655079927,0.00498886015212,-0.075777197478628,0.985000289984414,-0.154943074538001,66.9505968530975,-0.269104903556716,-0.11774975405335,0.019329035889098,-0.033074028098792,0.078578639836858
204.1,222,190000000,vehicle_velocity_cg,,485.305413234912,788.513519340063,600.022856626228,0.007038836541234,-0.076118918393485,0.984239835097423,-0.159462572568456,66.9857107470888,-0.328176090097444,-0.230205831881817,-0.019042520078382,-0.046517875746405,0.08857811616557
204.2,222,290000000,vehicle_velocity_cg,,478.923718662376,786.395965578561,599.963208444161,0.007523901576587,-0.076028547132019,0.983530042135454,-0.163803867912487,67.00789747818,-0.366977736394108,-0.221625282507849,0.028527898676591,-0.069206189661551,0.095951926400883
204.3,222,390000000,vehicle_velocity_cg,,472.564479319496,784.226771045201,599.909900504011,0.008464804804577,-0.074852886158154,0.982922628492758,-0.167894308748995,67.0035022707344,-0.369962536918826,-0.206240135271056,-0.009295674066034,-0.057594307179639,0.087941866536161
204.4,222,490000000,vehicle_velocity_cg,,466.338080588805,782.045494369724,599.874819574677,0.009396516665965,-0.073177633660823,0.982286264215537,-0.172251079938075,66.8942095460371,-0.393780343311098,-0.236573843911764,0.024798427306436,0.005626465529111,0.080005631299838
204.5,222,590000000,vehicle_velocity_cg,,460.012298542956,779.765344562485,599.83695777122,0.009603421624637,-0.072584956474922,0.981617425124034,-0.176256713572828,66.9164959393244,-0.426649630319585,-0.24799893423165,-0.024252478176243,-0.008195110485937,0.080823240182618
204.6,222,690000000,vehicle_velocity_cg,,453.707695386768,777.433759441995,599.799797324522,0.009950294187545,-0.07336399748876,0.980778052843747,-0.180535665667697,66.9304829422131,-0.415220998992418,-0.190753548280028,-0.046795711278742,-0.01093266920308,0.092340085852795
204.7,222,790000000,vehicle_velocity_cg,,447.425220952674,775.04524057456,599.767132503854,0.012479488353998,-0.07311551011841,0.979770696536807,-0.185870295524399,66.9538727210296,-0.431732644233131,-0.318408036732713,0.033632590649145,-0.085900310256771,0.099105806250914
204.8,222,890000000,vehicle_velocity_cg,,441.170005854307,772.595530412244,599.744074138257,0.010869061463052,-0.074681538194181,0.978917557005889,-0.189802391822349,66.9540142684239,-0.43435775881735,-0.113585517522251,-0.030792355643853,-0.02168424311195,0.104008531180863
204.9,222,990000000,vehicle_velocity_cg,,434.987199015654,770.117617545202,599.719720908354,0.013706323489714,-0.073031221867277,0.978171002480407,-0.194062019044025,66.90835336582,-0.37634896727089,-0.224151526799724,0.004510176834883,-0.011034197249002,0.049458923269908
205,223,90000000,vehicle_velocity_cg,,428.799780361698,767.565663907334,599.71365614365,0.012937762343567,-0.072967602102948,0.977423799926128,-0.197866264650786,66.8800262135537,-0.404792282559692,-0.150402251475627,-0.055703415499044,0.015014077594878,0.093716727777506
205.1,223,190000000,vehicle_velocity_cg,,422.612749350577,764.953562165117,599.702518192586,0.015891782533586,-0.073388502187916,0.976109124032796,-0.203893494193532,66.8909302776909,-0.473926646396909,-0.304385659779496,-0.015102651928125,-0.036486903780209,0.088296777402232
205.2,223,290000000,vehicle_velocity_cg,,416.458882377779,762.274538130414,599.70258961101,0.015404183539774,-0.074088093503919,0.974972203072772,-0.209052311075129,66.9087507229102,-0.495134396886398,-0.180908619656124,0.007327513022467,-0.037396934061343,0.129144365849523
205.3,223,390000000,vehicle_velocity_cg,,410.331860206699,759.530472341591,599.697007489329,0.016160555612132,-0.073933024853578,0.973881315614393,-0.214074583674677,66.9172210447059,-0.452864028451004,-0.148038894364968,0.002352599103992,-0.051967796504805,0.089872001131985
205.4,223,490000000,vehicle_velocity_cg,,404.339869323193,756.777902007076,599.692098248584,0.014963731388808,-0.07348214468843,0.973029169127038,-0.218152921554719,66.8198267914037,-0.431589485054867,-0.045325326135095,0.008952959263765,-0.050295451394801,0.105538709821309
205.5,223,590000000,vehicle_velocity_cg,,398.262703263022,753.906471397803,599.693687809819,0.016307158749248,-0.073561861088446,0.971839412828795,-0.223273117144261,66.8458101680088,-0.393668302367843,-0.026266122748802,-0.033272689697487,0.006192366541067,0.099931161336087
205.6,223,690000000,vehicle_velocity_cg,,392.221228002626,750.96519611625,599.704628659628,0.017630499237115,-0.074524224226803,0.970166317373692,-0.230027437784304,66.8571309523448,-0.520406168220665,-0.174688128030667,-0.026115679119226,0.0299572826782,0.128306198788614
205.7,223,790000000,vehicle_velocity_cg,,386.218684451412,747.950052847285,599.712155545116,0.018760885021636,-0.073858330752685,0.968573544144235,-0.2367662681961,66.8838585151602,-0.572195629269105,-0.257850909467965,0.051605971896493,-0.021003961290796,0.116680593966605
205.8,223,890000000,vehicle_velocity_cg,,380.290966759028,744.880663902186,599.72120772968,0.018354198651342,-0.072924243359158,0.967363085044092,-0.241979006974445,66.862119139204,-0.503578535148436,-0.186101120564535,0.022120896340994,-0.028369706907597,0.119671878865665
205.9,223,990000000,vehicle_velocity_cg,,374.399662753089,741.737057078729,599.732277290467,0.019758001028074,-0.072699392864738,0.965701077393655,-0.248487119974471,66.8541679941582,-0.522832223897215,-0.224264011178469,-0.002307515189493,-0.046921483297045,0.139425739266998
206,224,90000000,vehicle_velocity_cg,,368.530130474168,738.508182963861,599.745066224776,0.019442630002536,-0.072639444324706,0.963990096073448,-0.255085456149673,66.8593806445563,-0.597554138537449,-0.170905287103564,0.009555150002883,-0.025526656574532,0.142840062772434
206.1,224,190000000,vehicle_velocity_cg,,362.711341877999,735.194735509013,599.753227271232,0.019402650394635,-0.072561865424258,0.962245807749878,-0.261612916943335,66.8792285898501,-0.605224109988985,-0.150743678430592,0.010575739649548,-0.079347561032214,0.148633433721585
206.2,224,290000000,vehicle_velocity_cg,,356.920043117454,731.793705092824,599.770342622925,0.020549611811066,-0.07216513186758,0.960498931447028,-0.267977069701994,66.8726111130118,-0.526539973507328,-0.091914231866621,-0.013580360542757,0.034898733520785,0.10962525516129
206.3,224,390000000,vehicle_velocity_cg,,351.177243092908,728.316845667578,599.784026474398,0.022081908868065,-0.071944781884448,0.95856591572353,-0.274750291853261,66.9024149443316,-0.615017436867594,-0.282395836129197,0.040671889358943,-0.088009539804555,0.139384015479943
206.4,224,490000000,vehicle_velocity_cg,,345.578678903796,724.838474823272,599.793697144959,0.02024389206257,-0.073252492448426,0.957050366772394,-0.279783581800429,66.8032809086596,-0.519858764161452,-0.046263418008388,0.023433030532988,-0.053473071062538,0.151095709967359
206.5,224,590000000,vehicle_velocity_cg,,339.954184938564,721.237222692558,599.796613197464,0.020682801854593,-0.072294378405531,0.955190926213525,-0.286279651805274,66.7866957105942,-0.500106281806645,-0.077340810979666,-0.015784037843966,-0.042882257822986,0.135417852493834
206.6,224,690000000,vehicle_velocity_cg,,334.349392405868,717.533752038468,599.80905337148,0.020565782767279,-0.071718132976436,0.953255713144642,-0.292808987803726,66.7982887597838,-0.516562858808783,-0.02891572104327,-0.027775714871679,0.070692287817111,0.117734124934743
206.7,224,790000000,vehicle_velocity_cg,,328.794891357376,713.754823882559,599.823349099875,0.023966944584668,-0.070132758402881,0.950781426541475,-0.300868178293813,66.8420421302493,-0.668213089230457,-0.363162040205578,0.014867463964267,-0.056262479991641,0.13158472865623
206.8,224,890000000,vehicle_velocity_cg,,323.298166824869,709.89948613619,599.843413682501,0.023803296488835,-0.06976071243511,0.948837060407074,-0.307042470799845,66.8743129638863,-0.649321851229049,-0.308493703586283,0.037242296325272,-0.090114269461624,0.157967940806758
206.9,224,990000000,vehicle_velocity_cg,,317.897775162895,706.017660434526,599.853321613067,0.022802702565147,-0.069736353794844,0.947063579857357,-0.312549921489181,66.8203845055429,-0.552966925949353,-0.15838892956334,0.010632005247428,-0.091569007243301,0.151245014702498
207,225,90000000,vehicle_velocity_cg,,312.523366647681,702.027770706687,599.885549718823,0.024879709292727,-0.067710725745742,0.945005329705893,-0.319000289203553,66.814926872581,-0.519387553995701,-0.168483505756707,0.009310804659699,-0.036407481195749,0.118875629431491
207.1,225,190000000,vehicle_velocity_cg,,307.18728534029,697.960612129308,599.920124163109,0.024143848482935,-0.068169048862329,0.942955512265806,-0.324969163529664,66.822743419666,-0.584988224322335,-0.122840310727056,0.006125492351401,-0.014377794161805,0.146031042029485
207.2,225,290000000,vehicle_velocity_cg,,301.902682271287,693.829030541778,599.949472900755,0.02513864658512,-0.067237209662878,0.940708746989459,-0.331533195053136,66.839604257629,-0.548256713211533,-0.198878366365296,-0.008497904136686,0.018362353042396,0.108130273234635
207.3,225,390000000,vehicle_velocity_cg,,296.679222139564,689.624763502788,599.988051756396,0.02670832578048,-0.066795966341302,0.938249070420583,-0.338398649627103,66.8404009256635,-0.541353300073504,-0.207751213354874,0.040688844382297,0.038360201988022,0.131945837893867
207.4,225,490000000,vehicle_velocity_cg,,291.603190423192,685.430254528117,600.015331875662,0.02583464900079,-0.066704970562078,0.935309311380252,-0.346524905105993,66.7916826995852,-0.780132841316348,-0.158986769671756,0.052274425207512,-0.056706511341663,0.186846433997703
207.5,225,590000000,vehicle_velocity_cg,,286.497898450608,681.071676669302,600.032040307661,0.025558422238332,-0.066276543721297,0.932986544026831,-0.352831823210316,66.8251794785028,-0.612888887506414,-0.063444505320394,-0.025394736933853,-0.124086335706291,0.180519023453373
207.6,225,690000000,vehicle_velocity_cg,,281.461823823929,676.638951294428,600.045363682527,0.024982859802372,-0.067826048599574,0.930461943156791,-0.359188051282822,66.8534609540163,-0.556426782150999,-0.008731076654046,-0.013371528214592,-0.054851467609203,0.170924935803575
207.7,225,790000000,vehicle_velocity_cg,,276.49444189693,672.131545643058,600.057947483932,0.024694219986834,-0.068326572376828,0.927849686872121,-0.365809559166765,66.8360256564376,-0.48888855908305,0.111734178717601,0.001220863926848,0.050282645226571,0.122831203020202
207.8,225,890000000,vehicle_velocity_cg,,271.603983346916,667.566275251063,600.0633254568,0.025288166859688,-0.067368012072514,0.925229878232224,-0.372520780618556,66.8207599760083,-0.533166668720414,-0.03004747249377,-0.057890436813656,0.156737151223309,0.064753916976369
207.9,225,990000000,vehicle_velocity_cg,,266.814915988646,662.961316983698,600.076671540931,0.025995379971695,-0.066177183899962,0.922415403903636,-0.379598002092331,66.7886506508437,-0.527174412855419,-0.137249841474112,0.005824295360773,0.062664736331231,0.113297450189436
208,226,90000000,vehicle_velocity_cg,,262.050285425728,658.238942343396,600.080949217144,0.026880250797539,-0.066908184328129,0.919325227318729,-0.386835718881209,66.8394687873479,-0.606139029340999,-0.195126848926529,-0.002013269395208,-0.062569649878657,0.165628035678036
208.1,226,190000000,vehicle_velocity_cg,,257.362263075454,653.443580661993,600.101727235048,0.027444477025409,-0.067146791586426,0.916546826627675,-0.393293813400604,66.8352988065617,-0.51011558068916,-0.020199987296187,-0.026248307842011,0.03536984816134,0.125721220240511
208.2,226,290000000,vehicle_velocity_cg,,252.747864095408,648.581449892708,600.111873652592,0.026929934919061,-0.066230509002905,0.913430483452312,-0.400665758684901,66.87086171093,-0.683247854319115,-0.135177913528632,0.066220602152033,-0.084659099626727,0.17933365533202
208.3,226,390000000,vehicle_velocity_cg,,248.209188749364,643.650754219494,600.132179499134,0.028196673563978,-0.065878427363227,0.910771509970075,-0.406645099607635,66.8518629279416,-0.496715811610294,-0.105409487680591,-0.072489588973738,0.029840025653725,0.105486728618135
208.4,226,490000000,vehicle_velocity_cg,,243.790838941152,638.717359670129,600.15274251183,0.030010598452994,-0.064975543473746,0.907711651870032,-0.413445401220236,66.8190754611978,-0.562626145250986,-0.265345051500815,0.015553686753943,-0.04192996571606,0.133920037418722
208.5,226,590000000,vehicle_velocity_cg,,239.415834244846,633.684024386062,600.185207588058,0.03041006401619,-0.064090497121937,0.905081173522576,-0.419279984640563,66.8025277509596,-0.509006296062311,-0.128196447889782,0.017135430345865,-0.035912118360565,0.138264628314148
208.6,226,690000000,vehicle_velocity_cg,,235.082316099767,628.562262777457,600.21317276207,0.02961351983184,-0.063787473794897,0.902428625664897,-0.425060905295464,66.8259511903529,-0.546721309731548,-0.098761834379282,0.019217326953084,0.005532937084016,0.12403054176662
208.7,226,790000000,vehicle_velocity_cg,,230.812377369659,623.388252688645,600.228763195211,0.029948460589275,-0.062924745528645,0.899677899846967,-0.430956195726942,66.8620975487877,-0.548857414690569,-0.15814136348924,-0.003301822771082,-0.044257208407149,0.130566367736833
208.8,226,890000000,vehicle_velocity_cg,,226.611072823297,618.158342468493,600.25519933615,0.030955887399413,-0.062091291036557,0.897044752474495,-0.436459753781149,66.8791039071436,-0.473120894202709,-0.085969189496078,-0.014167143113931,-0.051103543083858,0.123891920649441
208.9,226,990000000,vehicle_velocity_cg,,222.502975451242,612.926102806118,600.277079772533,0.031719793710325,-0.063510093675526,0.893964971802952,-0.442478193674725,66.8594724444686,-0.534898633850468,-0.096277581487324,-0.015758167322853,-0.050246262737293,0.170442718892475
209,227,90000000,vehicle_velocity_cg,,218.455823435065,607.594001984268,600.322195057219,0.032651066113127,-0.062316770832245,0.890704717625309,-0.449105370658977,66.8590272238891,-0.551153246661989,-0.127075646091867,-0.035001250196239,0.019951096411181,0.114707298304389
209.1,227,190000000,vehicle_velocity_cg,,214.466241545566,602.195366381147,600.349064741538,0.032717140018424,-0.062042272380585,0.887727398313056,-0.454994957632721,66.874015411427,-0.596885387134252,-0.207177276917188,0.025655468466621,-0.033470318748132,0.119574283743012
209.2,227,290000000,vehicle_velocity_cg,,210.544319932814,596.749848976195,600.376633082402,0.03388046171691,-0.062557042232144,0.885166963056706,-0.459802325237687,66.8926822798521,-0.480055610226245,-0.16155264114464,-0.037619337961543,-0.052746240893615,0.119621650935523
209.3,227,390000000,vehicle_velocity_cg,,206.690965071293,591.258077259535,600.412286530937,0.034766941396045,-0.062536674367659,0.882500180061131,-0.46483745152157,66.8915932968055,-0.462895332951457,-0.130511693737036,-0.059867547262525,-0.048155944522555,0.117253732126498
209.4,227,490000000,vehicle_velocity_cg,,202.963522898329,585.825190020881,600.451240167564,0.034074267001861,-0.060106401706672,0.879972971106685,-0.469972057598998,66.7816240066288,-0.530074319290143,-0.170672118492142,-0.022890013125807,-0.056345916584943,0.103623375132869
209.5,227,590000000,vehicle_velocity_cg,,199.231483835201,580.244479832953,600.490342717432,0.034271960853478,-0.060991896953378,0.877319824408408,-0.474779261241776,66.7933127344328,-0.484258118988627,-0.110097802224165,-0.017720589796246,-0.031199958509657,0.122662607654027
209.6,227,690000000,vehicle_velocity_cg,,195.562230576373,574.621647512776,600.523122437115,0.0348561354068,-0.060427066126317,0.874506104480971,-0.479971554083557,66.8156940853937,-0.474943970242466,-0.202687140736139,-0.003389760303926,-0.041041804039612,0.108962355031916
209.7,227,790000000,vehicle_velocity_cg,,191.961322723418,568.958299880088,600.567387537114,0.036632160169603,-0.060178564749387,0.871713202665355,-0.484925476217657,66.8220310341773,-0.439871116081315,-0.118830689579515,-0.020053359277721,-0.04819160869779,0.121417025303974
209.8,227,890000000,vehicle_velocity_cg,,188.429528097434,563.25727194492,600.62113810638,0.036148070168199,-0.06061845612155,0.869020183120724,-0.489716898962429,66.8132574351109,-0.495637715855839,-0.035971709629043,-0.009253528005159,0.030793561739225,0.098404472575801
209.9,227,990000000,vehicle_velocity_cg,,184.971898622377,557.557095120718,600.663231620896,0.037150214119734,-0.060700370161176,0.86676211154812,-0.493618039214328,66.7786603181857,-0.39721781250917,-0.10683206802541,-0.04670046718681,-0.013107003200972,0.075717693197408
210,228,60000000,vehicle_velocity_cg,,182.57579282682,553.529562557884,600.695360614511,0.037800599510204,-0.06010737563773,0.865162498148193,-0.496439391938826,66.7640373333381,-0.375750679523056,-0.102037512669169,0.02235672294744,-0.005384037906397,0.085008880755201

